Beyond exploding and vanishing gradients: analysing RNN training using attractors and smoothness

The exploding and vanishing gradient problem has been the major conceptual principle behind most architecture and training improvements in recurrent neural networks (RNNs) during the last decade. In this paper, we argue that this principle, while powerful, might need some refinement to explain recent developments. We refine the concept of exploding gradients by reformulating the problem in terms of the cost function smoothness, which gives insight into higher-order derivatives and the existence of regions with many close local minima. We also clarify the distinction between vanishing gradients and the need for the RNN to learn attractors to fully use its expressive power. Through the lens of these refinements, we shed new light on recent developments in the RNN field, namely stable RNN and unitary (or orthogonal) RNNs.

==> data/sine-generator/history-lstm.csv <==
,epoch,loss
0,0,0.5010745
1,1,0.5001451
2,2,0.4978582
3,3,0.48409453
4,4,0.5047543
5,5,0.497974
6,6,0.49566272
7,7,0.4914078
8,8,0.48913094
9,9,0.48854676
10,10,0.48852104
11,11,0.48744178
12,12,0.48731747
13,13,0.4859227
14,14,0.48816156
15,15,0.48549914
16,16,0.48680127
17,17,0.4889871
18,18,0.48081952
19,19,0.48461282
20,20,0.4806543
21,21,0.48490542
22,22,0.47779316
23,23,0.49772534
24,24,0.49100146
25,25,0.47951624
26,26,0.4800533
27,27,0.47556996
28,28,0.48238373
29,29,0.47954988
30,30,0.4824285
31,31,0.47009066
32,32,0.48107505
33,33,0.46979243
34,34,0.46476814
35,35,0.47471282
36,36,0.46566722
37,37,0.82702047
38,38,0.4844597
39,39,0.47998706
40,40,0.46586254
41,41,0.5047224
42,42,0.47732797
43,43,0.46944755
44,44,0.4831748
45,45,0.4685037
46,46,0.4753348
47,47,0.46908328
48,48,0.55633056
49,49,0.6944437
50,50,0.48923197
51,51,0.48410097
52,52,0.47513974
53,53,0.47033638
54,54,0.4703833
55,55,0.4695497
56,56,0.46393958
57,57,0.45986152
58,58,0.48395672
59,59,0.46532243
60,60,0.49069652
61,61,0.47987455
62,62,0.46834826
63,63,0.45624384
64,64,0.4884718
65,65,0.47070706
66,66,0.46504104
67,67,0.46244398
68,68,0.45323437
69,69,0.8404673
70,70,0.5301867
71,71,0.49681044
72,72,0.4955986
73,73,0.4718209
74,74,0.47663274
75,75,0.46222615
76,76,0.46168882
77,77,0.4671373
78,78,0.48027045
79,79,0.46836
80,80,0.45987895
81,81,0.47058895
82,82,0.4626159
83,83,0.47344202
84,84,0.45983475
85,85,0.4539614
86,86,0.4660796
87,87,0.45434853
88,88,0.44892544
89,89,0.8482905
90,90,0.4884914
91,91,0.46782216
92,92,0.49179506
93,93,0.61136824
94,94,0.49656615
95,95,0.49935663
96,96,0.4940989
97,97,0.49540395
98,98,0.48892006
99,99,0.50973207
100,100,0.48686317
101,101,0.47625178
102,102,0.47756797
103,103,0.48640868
104,104,0.4753495
105,105,0.4984746
106,106,0.48813236
107,107,0.48524863
108,108,0.4818438
109,109,0.48107964
110,110,0.467732
111,111,0.58238363
112,112,0.53137887
113,113,0.47651824
114,114,0.46726474
115,115,0.468634
116,116,0.46741414
117,117,0.4615387
118,118,0.4597706
119,119,0.44738427
120,120,0.5466981
121,121,0.4853576
122,122,0.46629637
123,123,0.64519066
124,124,0.4891516
125,125,0.48569897
126,126,0.480561
127,127,0.47522715
128,128,0.47109032
129,129,0.48411956
130,130,0.5109484
131,131,0.49080858
132,132,0.47671404
133,133,0.4824278
134,134,0.46463022
135,135,0.46497685
136,136,0.45801082
137,137,0.6338676
138,138,0.47873896
139,139,0.4775094
140,140,0.47321722
141,141,0.46798056
142,142,0.46472776
143,143,0.45880052
144,144,0.45761445
145,145,0.46328646
146,146,0.48175287
147,147,0.4611708
148,148,0.48280984
149,149,0.4670202
150,150,0.46544263
151,151,0.46251088
152,152,0.47598964
153,153,0.46253198
154,154,0.4572118
155,155,0.46025154
156,156,0.47881365
157,157,0.46652904
158,158,0.45125136
159,159,0.4605134
160,160,0.48534715
161,161,0.46647024
162,162,0.44930816
163,163,0.45696825
164,164,0.4674344
165,165,0.4547634
166,166,0.44525516
167,167,0.4463707
168,168,0.43897212
169,169,0.49873364
170,170,0.45515105
171,171,0.45015043
172,172,0.468433
173,173,0.46150085
174,174,0.4452612
175,175,0.4371975
176,176,0.44730237
177,177,0.47798812
178,178,0.44483817
179,179,0.44270837
180,180,0.48961806
181,181,0.46895483
182,182,0.4562694
183,183,0.48421282
184,184,0.44901317
185,185,0.5091976
186,186,0.4704776
187,187,0.4438745
188,188,0.47524276
189,189,0.44996986
190,190,0.44984487
191,191,0.4966664
192,192,0.45486253
193,193,0.4406521
194,194,0.4371582
195,195,0.4367646
196,196,0.44308174
197,197,0.45401415
198,198,0.4542332
199,199,0.4717473
200,200,0.43798208
201,201,0.44128245
202,202,0.47945842
203,203,0.45086533
204,204,0.4349426
205,205,0.4382322
206,206,0.490602
207,207,0.44713745
208,208,0.4378904
209,209,0.44252974
210,210,0.46242982
211,211,0.4397997
212,212,0.4379941
213,213,0.4513372
214,214,0.43377176
215,215,0.45578334
216,216,0.4795967
217,217,0.4320616
218,218,0.44390526
219,219,0.44901982
220,220,0.44845125
221,221,0.43316698
222,222,0.44637617
223,223,0.4402598
224,224,0.46958524
225,225,0.4388891
226,226,0.46540534
227,227,0.43208113
228,228,0.43087915
229,229,0.43341738
230,230,0.5201126
231,231,0.4394074
232,232,0.43211946
233,233,0.4335932
234,234,0.46278095
235,235,0.429316
236,236,0.42751083
237,237,0.44646892
238,238,0.46133295
239,239,0.45049062
240,240,0.43235725
241,241,0.43465906
242,242,0.4217873
243,243,0.47378823
244,244,0.4433964
245,245,0.42865717
246,246,0.4324303
247,247,0.4541455
248,248,0.4297819
249,249,0.4825389
250,250,0.440597
251,251,0.42969173
252,252,0.48360306
253,253,0.43120018
254,254,0.42744514
255,255,0.44729534
256,256,0.45451146
257,257,0.430005
258,258,0.45507258
259,259,0.42793587
260,260,0.45074257
261,261,0.43090728
262,262,0.4549547
263,263,0.42357773
264,264,0.4286644
265,265,0.41729385
266,266,0.416743
267,267,0.46302772
268,268,0.42136005
269,269,0.42658725
270,270,0.4666993
271,271,0.43476483
272,272,0.4297727
273,273,0.4676188
274,274,0.4423459
275,275,0.4235825
276,276,0.41652426
277,277,0.47050694
278,278,0.41674238
279,279,0.5156991
280,280,0.47557893
281,281,0.4287791
282,282,0.4154515
283,283,0.4181273
284,284,0.43812966
285,285,0.45339617
286,286,0.42565238
287,287,0.44250625
288,288,0.46485546
289,289,0.4143686
290,290,0.46849877
291,291,0.43862528
292,292,0.46532694
293,293,0.43441927
294,294,0.41574556
295,295,0.4454868
296,296,0.4397012
297,297,0.42320496
298,298,0.43024477
299,299,0.46168846
300,300,0.4370829
301,301,0.4464247
302,302,0.42057982
303,303,0.49565902
304,304,0.46293828
305,305,0.41655615
306,306,0.41120848
307,307,0.4383497
308,308,0.4182409
309,309,0.44697845
310,310,0.4284977
311,311,0.4115165
312,312,0.4309437
313,313,0.44250086
314,314,0.45965502
315,315,0.41217485
316,316,0.4232748
317,317,0.42614716
318,318,0.43708852
319,319,0.4421823
320,320,0.45253202
321,321,0.41915047
322,322,0.42269593
323,323,0.45150912
324,324,0.43164232
325,325,0.45194116
326,326,0.4172683
327,327,0.4108971
328,328,0.4727335
329,329,0.4315676
330,330,0.42826897
331,331,0.43566895
332,332,0.41430926
333,333,0.4652398
334,334,0.42542163
335,335,0.41954276
336,336,0.40524405
337,337,0.46704805
338,338,0.43635654
339,339,0.434306
340,340,0.41844428
341,341,0.44567275
342,342,0.41090223
343,343,0.4044411
344,344,0.46453398
345,345,0.42201972
346,346,0.43390825
347,347,0.4613591
348,348,0.43222904
349,349,0.43091717
350,350,0.4146588
351,351,0.42050624
352,352,0.42552832
353,353,0.44077188
354,354,0.40647036
355,355,0.43866506
356,356,0.40521842
357,357,0.41962874
358,358,0.41741997
359,359,0.40819386
360,360,0.49938276
361,361,0.40640882
362,362,0.5143541
363,363,0.77479947
364,364,0.5234269
365,365,0.44733435
366,366,0.43871805
367,367,0.42455536
368,368,0.4929351
369,369,0.42719427
370,370,0.42269892
371,371,0.42489302
372,372,0.39933938
373,373,0.41147968
374,374,0.4369724
375,375,0.4319806
376,376,0.4084243
377,377,0.42938495
378,378,0.4543436
379,379,0.4529471
380,380,0.4489159
381,381,0.44632956
382,382,0.44866845
383,383,0.4041189
384,384,0.44621572
385,385,0.4456948
386,386,0.41519877
387,387,0.4799083
388,388,0.42742407
389,389,0.4769805
390,390,0.4118498
391,391,0.3960147
392,392,0.4780493
393,393,0.40505955
394,394,0.45038882
395,395,0.41443652
396,396,0.41556337
397,397,0.41346386
398,398,0.47075844
399,399,0.43854138
400,400,0.41947383
401,401,0.45494974
402,402,0.41758895
403,403,0.39776653
404,404,0.41492185
405,405,0.42977762
406,406,0.41365975
407,407,0.40613523
408,408,0.43970227
409,409,0.43078944
410,410,0.40857896
411,411,0.43730018
412,412,0.39936182
413,413,0.40468204
414,414,0.40745533
415,415,0.45106277
416,416,0.39597884
417,417,0.43084633
418,418,0.40650073
419,419,0.4263807
420,420,0.4241724
421,421,0.41603035
422,422,0.43015784
423,423,0.41549912
424,424,0.39519003
425,425,0.49567142
426,426,0.43100584
427,427,0.41101083
428,428,0.3927258
429,429,0.44097725
430,430,0.5000441
431,431,0.42741054
432,432,0.40840575
433,433,0.4419783
434,434,0.45513648
435,435,0.42932102
436,436,0.4102645
437,437,0.39653718
438,438,0.39112598
439,439,0.39909175
440,440,0.3868893
441,441,0.44064355
442,442,0.4135428
443,443,0.37278146
444,444,0.5008488
445,445,0.3996727
446,446,0.4717454
447,447,0.42146468
448,448,0.41041914
449,449,0.5020428
450,450,0.4385224
451,451,0.4437812
452,452,0.42037523
453,453,0.41842973
454,454,0.41357517
455,455,0.51133865
456,456,0.40158647
457,457,0.4411128
458,458,0.41380605
459,459,0.45203817
460,460,0.4169363
461,461,0.40622476
462,462,0.39343962
463,463,0.45456487
464,464,0.42419082
465,465,0.4151262
466,466,0.3923321
467,467,0.45289144
468,468,0.4311236
469,469,0.40553787
470,470,0.43449482
471,471,0.37672547
472,472,0.45006043
473,473,0.42567518
474,474,0.4115604
475,475,0.35824233
476,476,0.44967407
477,477,0.4004407
478,478,0.37557092
479,479,0.43369704
480,480,0.38727677
481,481,0.37020117
482,482,0.43322593
483,483,0.41482103
484,484,0.43308792
485,485,0.38916352
486,486,0.40144053
487,487,0.5215294
488,488,0.38191327
489,489,0.46154666
490,490,0.39934182
491,491,0.3802326
492,492,0.44339335
493,493,0.40799043
494,494,0.40843382
495,495,0.52810895
496,496,0.47123978
497,497,0.45114365
498,498,0.42482978
499,499,0.43029097
500,500,0.41681874
501,501,0.40612116
502,502,0.39636225
503,503,0.3915029
504,504,0.38767588
505,505,0.3833511
506,506,0.37995344
507,507,0.37728047
508,508,0.3748131
509,509,0.37254643
510,510,0.37048104
511,511,0.36847088
512,512,0.3663275
513,513,0.3627596
514,514,0.35819146
515,515,0.3524311
516,516,0.34925026
517,517,0.34748358
518,518,0.34222928
519,519,0.3365481
520,520,0.33455947
521,521,0.3386278
522,522,0.37090892
523,523,0.35134584
524,524,0.40720552
525,525,0.3124627
526,526,0.2912586
527,527,0.26185688
528,528,0.23068303
529,529,0.2215456
530,530,0.21992019
531,531,0.37024823
532,532,0.42739433
533,533,0.37500185
534,534,0.349927
535,535,0.390446
536,536,0.38399822
537,537,0.34146163
538,538,0.363554
539,539,0.474947
540,540,0.4527536
541,541,0.44691572
542,542,0.4862668
543,543,0.45289886
544,544,0.60386974
545,545,0.2895261
546,546,0.5832344
547,547,0.54513997
548,548,0.49940327
549,549,0.4667624
550,550,0.4437172
551,551,0.42949256
552,552,0.4218875
553,553,0.4165606
554,554,0.41186044
555,555,0.40796536
556,556,0.4022476
557,557,0.3554541
558,558,0.34166133
559,559,0.30925503
560,560,0.2924763
561,561,0.38738915
562,562,0.33902484
563,563,0.26374036
564,564,0.21133038
565,565,0.2562048
566,566,0.26706043
567,567,0.4326823
568,568,0.30185768
569,569,0.41174394
570,570,0.32904664
571,571,0.31417388
572,572,0.19150586
573,573,0.18659028
574,574,0.5870343
575,575,0.51155907
576,576,0.23183191
577,577,0.4465353
578,578,0.2240791
579,579,0.22113825
580,580,0.50904846
581,581,0.3947401
582,582,0.47426382
583,583,0.47320122
584,584,0.3934551
585,585,0.40099725
586,586,0.4985943
587,587,0.40529978
588,588,0.51385546
589,589,0.40861392
590,590,0.631492
591,591,0.6042667
592,592,0.59609246
593,593,0.5599198
594,594,0.52307326
595,595,0.5019516
596,596,0.47294682
597,597,0.45114985
598,598,0.43942386
599,599,0.4340015
600,600,0.42488846
601,601,0.40610418
602,602,0.38816255
603,603,0.34620976
604,604,0.38163137
605,605,0.38913345
606,606,0.3642244
607,607,0.25078174
608,608,0.22638212
609,609,0.27941945
610,610,0.21926212
611,611,0.3847813
612,612,0.30022106
613,613,0.34904456
614,614,0.31442624
615,615,0.24683042
616,616,0.28797826
617,617,0.20340998
618,618,0.3230556
619,619,0.24448031
620,620,0.48321587
621,621,0.40376925
622,622,0.22543511
623,623,0.26741844
624,624,0.4164699
625,625,0.33381155
626,626,0.31591251
627,627,0.28598276
628,628,0.38081652
629,629,0.29001018
630,630,0.4858266
631,631,0.4840844
632,632,0.4659671
633,633,0.4474138
634,634,0.40348452
635,635,0.40102425
636,636,0.38730136
637,637,0.3695255
638,638,0.36998934
639,639,0.35979322
640,640,0.3675091
641,641,0.40900218
642,642,0.4227683
643,643,0.34352207
644,644,0.3562786
645,645,0.32259464
646,646,0.31105667
647,647,0.39604366
648,648,0.39841908
649,649,0.33966208
650,650,0.33390033
651,651,0.26435226
652,652,0.38723424
653,653,0.3065841
654,654,0.25068012
655,655,0.3207513
656,656,0.21410991
657,657,0.444852
658,658,0.22262107
659,659,0.21083073
660,660,0.1628597
661,661,0.44157827
662,662,0.46539393
663,663,0.4579657
664,664,0.48018813
665,665,0.45532084
666,666,0.4550991
667,667,0.4335803
668,668,0.41995117
669,669,0.3975367
670,670,0.39358932
671,671,0.39668453
672,672,0.38716635
673,673,0.39653784
674,674,0.33315477
675,675,0.36030945
676,676,0.33573774
677,677,0.25586846
678,678,0.29555222
679,679,0.31981027
680,680,0.2797968
681,681,0.29027513
682,682,0.34161
683,683,0.30092928
684,684,0.20062357
685,685,0.21739817
686,686,0.44138113
687,687,0.43206668
688,688,0.27809483
689,689,0.45144555
690,690,0.3853463
691,691,0.38242963
692,692,0.31582043
693,693,0.3221575
694,694,0.2264914
695,695,0.19823486
696,696,0.2242452
697,697,0.38951793
698,698,0.3616834
699,699,0.33155784
700,700,0.26655993
701,701,0.22881562
702,702,0.27200055
703,703,0.29103953
704,704,0.2991066
705,705,0.23264514
706,706,0.3137538
707,707,0.46294677
708,708,0.424726
709,709,0.44924676
710,710,0.45058098
711,711,0.33774224
712,712,0.30662364
713,713,0.3011995
714,714,0.34717515
715,715,0.2435294
716,716,0.38356712
717,717,0.20945334
718,718,0.15813065
719,719,0.14427817
720,720,0.34519485
721,721,0.27984363
722,722,0.44439515
723,723,0.43269315
724,724,0.4187278
725,725,0.3842659
726,726,0.34908795
727,727,0.46467206
728,728,0.45310515
729,729,0.38728535
730,730,0.3506743
731,731,0.32561943
732,732,0.19763671
733,733,0.45806625
734,734,0.34346986
735,735,0.3878898
736,736,0.3659285
737,737,0.33274195
738,738,0.29880825
739,739,0.22509685
740,740,0.30144644
741,741,0.33632126
742,742,0.44088435
743,743,0.29776716
744,744,0.32392308
745,745,0.35608768
746,746,0.4445941
747,747,0.36654577
748,748,0.43173656
749,749,0.4063687
750,750,0.360167
751,751,0.27608895
752,752,0.42291385
753,753,0.34286007
754,754,0.31950095
755,755,0.28429618
756,756,0.32846814
757,757,0.3686659
758,758,0.31253356
759,759,0.25651786
760,760,0.29085523
761,761,0.18456532
762,762,0.14937535
763,763,0.36008227
764,764,0.24864858
765,765,0.15004934
766,766,0.2340961
767,767,0.4134434
768,768,0.30330017
769,769,0.31412953
770,770,0.27180624
771,771,0.2230908
772,772,0.40667915
773,773,0.2602711
774,774,0.22433591
775,775,0.4346683
776,776,0.41971454
777,777,0.36614645
778,778,0.42762786
779,779,0.40813652
780,780,0.3613125
781,781,0.25194514
782,782,0.36367884
783,783,0.37478927
784,784,0.25678658
785,785,0.37827784
786,786,0.23648869
787,787,0.40978792
788,788,0.18102872
789,789,0.1552292
790,790,0.16547969
791,791,0.29143897
792,792,0.3080035
793,793,0.40899712
794,794,0.39531603
795,795,0.32544786
796,796,0.3280402
797,797,0.22963393
798,798,0.22133414
799,799,0.14330766
800,800,0.13336107
801,801,0.44238728
802,802,0.20214878
803,803,0.45065647
804,804,0.3348879
805,805,0.3177404
806,806,0.2260317
807,807,0.23321027
808,808,0.3891066
809,809,0.4281407
810,810,0.47271034
811,811,0.3898724
812,812,0.39376456
813,813,0.38227344
814,814,0.3525323
815,815,0.2861478
816,816,0.5738948
817,817,0.26451942
818,818,0.19565715
819,819,0.20456207
820,820,0.39378834
821,821,0.27533722
822,822,0.4347529
823,823,0.4256565
824,824,0.4203541
825,825,0.4207244
826,826,0.42470977
827,827,0.4067453
828,828,0.33985463
829,829,0.31336182
830,830,0.2837786
831,831,0.39572573
832,832,0.43458495
833,833,0.37981835
834,834,0.34552783
835,835,0.31784073
836,836,0.29167587
837,837,0.2868824
838,838,0.31425762
839,839,0.2819011
840,840,0.31898808
841,841,0.25777397
842,842,0.23504809
843,843,0.21295214
844,844,0.17665449
845,845,0.30027872
846,846,0.23193352
847,847,0.41186982
848,848,0.3604031
849,849,0.33867884
850,850,0.46308544
851,851,0.46034345
852,852,0.2630786
853,853,0.23533942
854,854,0.2660649
855,855,0.3098931
856,856,0.20140317
857,857,0.1472154
858,858,0.42367068
859,859,0.3717805
860,860,0.32905024
861,861,0.29310128
862,862,0.19835812
863,863,0.37312937
864,864,0.37202036
865,865,0.20171444
866,866,0.3894963
867,867,0.4548877
868,868,0.43201673
869,869,0.44307557
870,870,0.39605486
871,871,0.41060537
872,872,0.3898597
873,873,0.38513103
874,874,0.37833783
875,875,0.364895
876,876,0.35617292
877,877,0.38473535
878,878,0.3599837
879,879,0.33103907
880,880,0.33931777
881,881,0.3105611
882,882,0.23076396
883,883,0.21963449
884,884,0.26674712
885,885,0.21838391
886,886,0.21657185
887,887,0.44083866
888,888,0.45124465
889,889,0.43557212
890,890,0.4083119
891,891,0.39801136
892,892,0.35706624
893,893,0.29880267
894,894,0.42212197
895,895,0.38900864
896,896,0.3429521
897,897,0.38870594
898,898,0.32575923
899,899,0.31969455
900,900,0.49553895
901,901,0.4507594
902,902,0.41104242
903,903,0.43964353
904,904,0.3516097
905,905,0.3392212
906,906,0.2965293
907,907,0.3006098
908,908,0.23394418
909,909,0.4600144
910,910,0.33008248
911,911,0.46011996
912,912,0.43414995
913,913,0.40748942
914,914,0.39848173
915,915,0.39409056
916,916,0.38503584
917,917,0.3587346
918,918,0.38406065
919,919,0.3661917
920,920,0.38435563
921,921,0.36182883
922,922,0.40075985
923,923,0.36048552
924,924,0.34419638
925,925,0.36367586
926,926,0.2544776
927,927,0.28443548
928,928,0.20478758
929,929,0.17829825
930,930,0.28463438
931,931,0.38648772
932,932,0.4414037
933,933,0.29897133
934,934,0.33297583
935,935,0.40843526
936,936,0.27006236
937,937,0.35977983
938,938,0.26824012
939,939,0.4620392
940,940,0.40632224
941,941,0.28522325
942,942,0.4574465
943,943,0.45758963
944,944,0.3624912
945,945,0.3493261
946,946,0.34393704
947,947,0.34093848
948,948,0.34497148
949,949,0.34077138
950,950,0.338041
951,951,0.3460047
952,952,0.36011383
953,953,0.31298724
954,954,0.3942146
955,955,0.36236924
956,956,0.26718524
957,957,0.20910925
958,958,0.19031271
959,959,0.30011767
960,960,0.482004
961,961,0.40084556
962,962,0.32089615
963,963,0.3343128
964,964,0.39799905
965,965,0.37266096
966,966,0.33981758
967,967,0.3814986
968,968,0.26506045
969,969,0.24344423
970,970,0.39591372
971,971,0.32230112
972,972,0.24180073
973,973,0.3168833
974,974,0.33874863
975,975,0.308017
976,976,0.33615437
977,977,0.42180532
978,978,0.35732967
979,979,0.34393567
980,980,0.4040529
981,981,0.44171253
982,982,0.43710735
983,983,0.42188388
984,984,0.4031969
985,985,0.39133614
986,986,0.35251492
987,987,0.26801947
988,988,0.25874332
989,989,0.21835293
990,990,0.1945563
991,991,0.3875166
992,992,0.28052926
993,993,0.39210898
994,994,0.23166089
995,995,0.2119013
996,996,0.3914302
997,997,0.27967086
998,998,0.36096093
999,999,0.20221232
1000,1000,0.3063199
1001,1001,0.2934708
1002,1002,0.2801006
1003,1003,0.26746607
1004,1004,0.25749448
1005,1005,0.24556889
1006,1006,0.23444082
1007,1007,0.21897797
1008,1008,0.20511428
1009,1009,0.1919902
1010,1010,0.17666106
1011,1011,0.1624266
1012,1012,0.15114568
1013,1013,0.1437235
1014,1014,0.1398092
1015,1015,0.13640317
1016,1016,0.13351619
1017,1017,0.13004632
1018,1018,0.12712829
1019,1019,0.127065
1020,1020,0.12626435
1021,1021,0.124976866
1022,1022,0.12399317
1023,1023,0.121539325
1024,1024,0.11839221
1025,1025,0.11814003
1026,1026,0.11809202
1027,1027,0.115640864
1028,1028,0.11614138
1029,1029,0.11455198
1030,1030,0.11120078
1031,1031,0.11584502
1032,1032,0.1105061
1033,1033,0.11590376
1034,1034,0.10857899
1035,1035,0.11025864
1036,1036,0.10686365
1037,1037,0.10955247
1038,1038,0.10445479
1039,1039,0.10915527
1040,1040,0.10296291
1041,1041,0.10509929
1042,1042,0.10107965
1043,1043,0.10416676
1044,1044,0.1000446
1045,1045,0.099232174
1046,1046,0.10297985
1047,1047,0.09987504
1048,1048,0.098584846
1049,1049,0.102294646
1050,1050,0.0960585
1051,1051,0.098411
1052,1052,0.09628105
1053,1053,0.103400975
1054,1054,0.0939845
1055,1055,0.0939021
1056,1056,0.094888024
1057,1057,0.09874986
1058,1058,0.09318099
1059,1059,0.092116505
1060,1060,0.09772559
1061,1061,0.09408011
1062,1062,0.08940175
1063,1063,0.093716785
1064,1064,0.089491345
1065,1065,0.09842429
1066,1066,0.08716296
1067,1067,0.086156934
1068,1068,0.087937646
1069,1069,0.08445668
1070,1070,0.08560649
1071,1071,0.09291563
1072,1072,0.085815564
1073,1073,0.08270573
1074,1074,0.08455587
1075,1075,0.08742242
1076,1076,0.0837962
1077,1077,0.08518129
1078,1078,0.079781495
1079,1079,0.08556909
1080,1080,0.08563602
1081,1081,0.0818146
1082,1082,0.07806497
1083,1083,0.08123413
1084,1084,0.0768972
1085,1085,0.07612733
1086,1086,0.07611557
1087,1087,0.07488199
1088,1088,0.07560579
1089,1089,0.07291935
1090,1090,0.07567215
1091,1091,0.07204182
1092,1092,0.07104588
1093,1093,0.079803206
1094,1094,0.06982337
1095,1095,0.07485908
1096,1096,0.069178246
1097,1097,0.07121475
1098,1098,0.068291076
1099,1099,0.076413214
1100,1100,0.06863659
1101,1101,0.06918916
1102,1102,0.07158496
1103,1103,0.068384826
1104,1104,0.0694915
1105,1105,0.06882568
1106,1106,0.07257119
1107,1107,0.06854686
1108,1108,0.06605201
1109,1109,0.06445756
1110,1110,0.066451006
1111,1111,0.065886416
1112,1112,0.06622567
1113,1113,0.06293493
1114,1114,0.06273257
1115,1115,0.064457595
1116,1116,0.065021716
1117,1117,0.067186266
1118,1118,0.064042054
1119,1119,0.066431895
1120,1120,0.06475999
1121,1121,0.06523437
1122,1122,0.06585276
1123,1123,0.06411342
1124,1124,0.06695578
1125,1125,0.06306177
1126,1126,0.060268585
1127,1127,0.06619526
1128,1128,0.066255845
1129,1129,0.062431224
1130,1130,0.059488237
1131,1131,0.060224768
1132,1132,0.058017004
1133,1133,0.057932414
1134,1134,0.061273504
1135,1135,0.06537401
1136,1136,0.06091726
1137,1137,0.060055047
1138,1138,0.0551724
1139,1139,0.054240152
1140,1140,0.056169394
1141,1141,0.0632103
1142,1142,0.057051994
1143,1143,0.059135996
1144,1144,0.058737982
1145,1145,0.05727095
1146,1146,0.0600936
1147,1147,0.055885863
1148,1148,0.060721483
1149,1149,0.055098325
1150,1150,0.06153153
1151,1151,0.054559473
1152,1152,0.05378124
1153,1153,0.05828284
1154,1154,0.052958768
1155,1155,0.05705554
1156,1156,0.052941382
1157,1157,0.0560275
1158,1158,0.06412546
1159,1159,0.051337097
1160,1160,0.051858097
1161,1161,0.05496572
1162,1162,0.052018225
1163,1163,0.054396264
1164,1164,0.050043035
1165,1165,0.048419513
1166,1166,0.04796813
1167,1167,0.04770681
1168,1168,0.061371643
1169,1169,0.05010943
1170,1170,0.048368324
1171,1171,0.06278037
1172,1172,0.049265906
1173,1173,0.05018312
1174,1174,0.047619052
1175,1175,0.059055388
1176,1176,0.053713486
1177,1177,0.047382317
1178,1178,0.04571555
1179,1179,0.04963458
1180,1180,0.057306897
1181,1181,0.054958664
1182,1182,0.045847584
1183,1183,0.054093134
1184,1184,0.042974666
1185,1185,0.043255802
1186,1186,0.04225707
1187,1187,0.045660384
1188,1188,0.04309431
1189,1189,0.047943532
1190,1190,0.049168978
1191,1191,0.044256784
1192,1192,0.05234001
1193,1193,0.04401074
1194,1194,0.044333134
1195,1195,0.052721366
1196,1196,0.045153324
1197,1197,0.042678896
1198,1198,0.055254746
1199,1199,0.043993514
1200,1200,0.045144305
1201,1201,0.041663457
1202,1202,0.049653858
1203,1203,0.046916496
1204,1204,0.047102608
1205,1205,0.040743414
1206,1206,0.03982963
1207,1207,0.038096834
1208,1208,0.045407373
1209,1209,0.038002513
1210,1210,0.038195793
1211,1211,0.040057383
1212,1212,0.041964862
1213,1213,0.038527474
1214,1214,0.036579136
1215,1215,0.051060066
1216,1216,0.03805953
1217,1217,0.036186036
1218,1218,0.04093973
1219,1219,0.035700608
1220,1220,0.036106616
1221,1221,0.0378581
1222,1222,0.05228129
1223,1223,0.04302
1224,1224,0.04537584
1225,1225,0.036831457
1226,1226,0.042794917
1227,1227,0.03510823
1228,1228,0.04234457
1229,1229,0.04274713
1230,1230,0.03794254
1231,1231,0.03662606
1232,1232,0.03645704
1233,1233,0.036245495
1234,1234,0.033984
1235,1235,0.057546124
1236,1236,0.03434121
1237,1237,0.040243912
1238,1238,0.03422624
1239,1239,0.037501026
1240,1240,0.047909245
1241,1241,0.034479838
1242,1242,0.033294532
1243,1243,0.055011246
1244,1244,0.03186502
1245,1245,0.03999339
1246,1246,0.042965766
1247,1247,0.037835456
1248,1248,0.036028955
1249,1249,0.03617023
1250,1250,0.04140662
1251,1251,0.034149542
1252,1252,0.036419243
1253,1253,0.03509929
1254,1254,0.046523105
1255,1255,0.034686964
1256,1256,0.030925304
1257,1257,0.030335125
1258,1258,0.03248693
1259,1259,0.03077153
1260,1260,0.040039174
1261,1261,0.030154614
1262,1262,0.032553267
1263,1263,0.03146972
1264,1264,0.033218455
1265,1265,0.036607627
1266,1266,0.030240566
1267,1267,0.03200454
1268,1268,0.032156724
1269,1269,0.029657604
1270,1270,0.028389398
1271,1271,0.030730184
1272,1272,0.052616417
1273,1273,0.03455235
1274,1274,0.035427332
1275,1275,0.029546108
1276,1276,0.029356726
1277,1277,0.0361636
1278,1278,0.03753103
1279,1279,0.03173265
1280,1280,0.031217905
1281,1281,0.03113474
1282,1282,0.02798181
1283,1283,0.031300094
1284,1284,0.04439822
1285,1285,0.03392486
1286,1286,0.029367458
1287,1287,0.028925389
1288,1288,0.047591716
1289,1289,0.031630594
1290,1290,0.029261606
1291,1291,0.032483935
1292,1292,0.040847603
1293,1293,0.038574863
1294,1294,0.027633013
1295,1295,0.031987943
1296,1296,0.032136735
1297,1297,0.025567941
1298,1298,0.03429002
1299,1299,0.024863174
1300,1300,0.025431272
1301,1301,0.041153748
1302,1302,0.03103091
1303,1303,0.026458813
1304,1304,0.045610826
1305,1305,0.02576676
1306,1306,0.035269592
1307,1307,0.032665186
1308,1308,0.034564212
1309,1309,0.025900664
1310,1310,0.042978533
1311,1311,0.025978375
1312,1312,0.03364926
1313,1313,0.03464938
1314,1314,0.029328447
1315,1315,0.030318648
1316,1316,0.029955719
1317,1317,0.023908604
1318,1318,0.034161896
1319,1319,0.027523218
1320,1320,0.023017969
1321,1321,0.023513187
1322,1322,0.022422086
1323,1323,0.02422249
1324,1324,0.026040306
1325,1325,0.02619158
1326,1326,0.026252398
1327,1327,0.022228142
1328,1328,0.02366947
1329,1329,0.032484747
1330,1330,0.02383158
1331,1331,0.0242257
1332,1332,0.023631169
1333,1333,0.028428234
1334,1334,0.03673758
1335,1335,0.026214907
1336,1336,0.027137857
1337,1337,0.033317447
1338,1338,0.028258026
1339,1339,0.023682596
1340,1340,0.040104017
1341,1341,0.023914983
1342,1342,0.029937964
1343,1343,0.032598473
1344,1344,0.022348532
1345,1345,0.026454234
1346,1346,0.04034605
1347,1347,0.02445514
1348,1348,0.020975761
1349,1349,0.022402462
1350,1350,0.020897854
1351,1351,0.021778187
1352,1352,0.03118899
1353,1353,0.020313483
1354,1354,0.020647524
1355,1355,0.02103114
1356,1356,0.024084399
1357,1357,0.03848074
1358,1358,0.026477002
1359,1359,0.022759823
1360,1360,0.024431694
1361,1361,0.039819475
1362,1362,0.029981073
1363,1363,0.021752892
1364,1364,0.02277619
1365,1365,0.044684757
1366,1366,0.024972871
1367,1367,0.021462576
1368,1368,0.02668833
1369,1369,0.024292998
1370,1370,0.03501284
1371,1371,0.022562828
1372,1372,0.023342464
1373,1373,0.022334985
1374,1374,0.02062053
1375,1375,0.027562184
1376,1376,0.021489035
1377,1377,0.039126713
1378,1378,0.020490844
1379,1379,0.022146218
1380,1380,0.026192077
1381,1381,0.018163802
1382,1382,0.018540721
1383,1383,0.021421878
1384,1384,0.034022883
1385,1385,0.025894487
1386,1386,0.022530107
1387,1387,0.027142702
1388,1388,0.021079546
1389,1389,0.017922701
1390,1390,0.033269178
1391,1391,0.020453496
1392,1392,0.01858908
1393,1393,0.019769292
1394,1394,0.030376244
1395,1395,0.02190448
1396,1396,0.028829647
1397,1397,0.023150867
1398,1398,0.027999597
1399,1399,0.023856698
1400,1400,0.027427675
1401,1401,0.024362443
1402,1402,0.027143465
1403,1403,0.024701996
1404,1404,0.02711978
1405,1405,0.024886291
1406,1406,0.027334984
1407,1407,0.024926836
1408,1408,0.027783412
1409,1409,0.024837157
1410,1410,0.02828167
1411,1411,0.024739746
1412,1412,0.019072551
1413,1413,0.023884498
1414,1414,0.01676779
1415,1415,0.034821123
1416,1416,0.019321155
1417,1417,0.032090537
1418,1418,0.020567229
1419,1419,0.032168183
1420,1420,0.02096187
1421,1421,0.022901554
1422,1422,0.02201248
1423,1423,0.02307579
1424,1424,0.029905597
1425,1425,0.021354312
1426,1426,0.023736663
1427,1427,0.02572597
1428,1428,0.021816686
1429,1429,0.02633407
1430,1430,0.021512365
1431,1431,0.026332922
1432,1432,0.021499025
1433,1433,0.026302978
1434,1434,0.02159248
1435,1435,0.02632558
1436,1436,0.021748375
1437,1437,0.026412643
1438,1438,0.021945817
1439,1439,0.026567943
1440,1440,0.022167636
1441,1441,0.026799008
1442,1442,0.022396257
1443,1443,0.027124316
1444,1444,0.022607604
1445,1445,0.027582852
1446,1446,0.022764483
1447,1447,0.028261913
1448,1448,0.022803502
1449,1449,0.018850725
1450,1450,0.025370479
1451,1451,0.031417567
1452,1452,0.020932453
1453,1453,0.015714824
1454,1454,0.01937716
1455,1455,0.02034904
1456,1456,0.01623828
1457,1457,0.029431326
1458,1458,0.021231376
1459,1459,0.02418183
1460,1460,0.024342243
1461,1461,0.021518022
1462,1462,0.026255008
1463,1463,0.019865157
1464,1464,0.02774713
1465,1465,0.018849421
1466,1466,0.029009813
1467,1467,0.018239774
1468,1468,0.030101327
1469,1469,0.017898103
1470,1470,0.025718572
1471,1471,0.022152474
1472,1472,0.023011407
1473,1473,0.022815382
1474,1474,0.022696877
1475,1475,0.022769215
1476,1476,0.022703268
1477,1477,0.022784058
1478,1478,0.022799768
1479,1479,0.022895513
1480,1480,0.022954574
1481,1481,0.023075856
1482,1482,0.023168173
1483,1483,0.02329605
1484,1484,0.023454683
1485,1485,0.02352716
1486,1486,0.023855422
1487,1487,0.02373208
1488,1488,0.023859968
1489,1489,0.024279378
1490,1490,0.024177391
1491,1491,0.02523619
1492,1492,0.015547698
1493,1493,0.019817635
1494,1494,0.016945507
1495,1495,0.025725374
1496,1496,0.018021246
1497,1497,0.029344274
1498,1498,0.016973257
1499,1499,0.0302997
1500,1500,0.016876018
1501,1501,0.03089259
1502,1502,0.017003413
1503,1503,0.031417917
1504,1504,0.017236598
1505,1505,0.019955885
1506,1506,0.021111684
1507,1507,0.01739902
1508,1508,0.022153584
1509,1509,0.017603979
1510,1510,0.02185856
1511,1511,0.018108487
1512,1512,0.021574806
1513,1513,0.019101538
1514,1514,0.020611139
1515,1515,0.017672967
1516,1516,0.034499027
1517,1517,0.016446395
1518,1518,0.020685209
1519,1519,0.018970584
1520,1520,0.029071774
1521,1521,0.020605143
1522,1522,0.016326988
1523,1523,0.018411187
1524,1524,0.03349985
1525,1525,0.014870812
1526,1526,0.03395756
1527,1527,0.014847337
1528,1528,0.03158801
1529,1529,0.01585039
1530,1530,0.029064653
1531,1531,0.016802307
1532,1532,0.027240984
1533,1533,0.017782403
1534,1534,0.025976928
1535,1535,0.018743174
1536,1536,0.025134973
1537,1537,0.01965565
1538,1538,0.024603693
1539,1539,0.020513559
1540,1540,0.024300542
1541,1541,0.021316428
1542,1542,0.024173029
1543,1543,0.0137284845
1544,1544,0.022073315
1545,1545,0.01289123
1546,1546,0.020464167
1547,1547,0.013538879
1548,1548,0.01755885
1549,1549,0.018996855
1550,1550,0.012882623
1551,1551,0.022005767
1552,1552,0.020891162
1553,1553,0.012727451
1554,1554,0.031050943
1555,1555,0.016268069
1556,1556,0.020802185
1557,1557,0.012736835
1558,1558,0.016400702
1559,1559,0.016287638
1560,1560,0.021961777
1561,1561,0.022656025
1562,1562,0.01270406
1563,1563,0.020951394
1564,1564,0.012206833
1565,1565,0.013655152
1566,1566,0.02923854
1567,1567,0.01676372
1568,1568,0.031451378
1569,1569,0.013039541
1570,1570,0.0223393
1571,1571,0.021317834
1572,1572,0.018470267
1573,1573,0.023069412
1574,1574,0.017702743
1575,1575,0.023436058
1576,1576,0.017440554
1577,1577,0.023581835
1578,1578,0.017407108
1579,1579,0.023667812
1580,1580,0.017515682
1581,1581,0.023737274
1582,1582,0.017720368
1583,1583,0.023810325
1584,1584,0.017994879
1585,1585,0.023890672
1586,1586,0.018337935
1587,1587,0.023649195
1588,1588,0.019096205
1589,1589,0.0140390545
1590,1590,0.018212045
1591,1591,0.012425925
1592,1592,0.014454163
1593,1593,0.028429074
1594,1594,0.016227435
1595,1595,0.026457442
1596,1596,0.018018005
1597,1597,0.024008734
1598,1598,0.018955097
1599,1599,0.022395033
1600,1600,0.01954647
1601,1601,0.02141746
1602,1602,0.019983245
1603,1603,0.020800771
1604,1604,0.02034833
1605,1605,0.020414386
1606,1606,0.020676684
1607,1607,0.02018866
1608,1608,0.020988373
1609,1609,0.020079799
1610,1610,0.021298565
1611,1611,0.020059723
1612,1612,0.02162544
1613,1613,0.020107329
1614,1614,0.022003943
1615,1615,0.020226521
1616,1616,0.013438072
1617,1617,0.01874291
1618,1618,0.012232146
1619,1619,0.013808316
1620,1620,0.028879892
1621,1621,0.01654155
1622,1622,0.032119248
1623,1623,0.014798987
1624,1624,0.01397457
1625,1625,0.019380756
1626,1626,0.02834434
1627,1627,0.013791541
1628,1628,0.019628087
1629,1629,0.013615478
1630,1630,0.017638538
1631,1631,0.012253591
1632,1632,0.021315388
1633,1633,0.014061556
1634,1634,0.03383923
1635,1635,0.014434956
1636,1636,0.014258266
1637,1637,0.019899834
1638,1638,0.014727418
1639,1639,0.012372892
1640,1640,0.014029697
1641,1641,0.01990781
1642,1642,0.024086613
1643,1643,0.015466824
1644,1644,0.015939409
1645,1645,0.013100784
1646,1646,0.016965777
1647,1647,0.011102069
1648,1648,0.026295671
1649,1649,0.01205224
1650,1650,0.020759806
1651,1651,0.017024208
1652,1652,0.022457397
1653,1653,0.022723963
1654,1654,0.010948468
1655,1655,0.0120445015
1656,1656,0.014200615
1657,1657,0.018219063
1658,1658,0.015693394
1659,1659,0.0109389825
1660,1660,0.010816505
1661,1661,0.028360894
1662,1662,0.0096701
1663,1663,0.01386777
1664,1664,0.01959173
1665,1665,0.010262833
1666,1666,0.016338997
1667,1667,0.035975173
1668,1668,0.023087006
1669,1669,0.017720958
1670,1670,0.011761267
1671,1671,0.013316943
1672,1672,0.028223846
1673,1673,0.012565493
1674,1674,0.027618289
1675,1675,0.013221392
1676,1676,0.026037943
1677,1677,0.01394836
1678,1678,0.024736974
1679,1679,0.014650164
1680,1680,0.023802623
1681,1681,0.015296889
1682,1682,0.023166941
1683,1683,0.015882917
1684,1684,0.022766612
1685,1685,0.016411582
1686,1686,0.022555884
1687,1687,0.016886305
1688,1688,0.022504319
1689,1689,0.017313259
1690,1690,0.022588557
1691,1691,0.017701693
1692,1692,0.022793844
1693,1693,0.018068936
1694,1694,0.023117686
1695,1695,0.01778526
1696,1696,0.024402397
1697,1697,0.018642794
1698,1698,0.026400197
1699,1699,0.010588604
1700,1700,0.016190842
1701,1701,0.034896515
1702,1702,0.012802462
1703,1703,0.011672313
1704,1704,0.013868136
1705,1705,0.018482197
1706,1706,0.010482782
1707,1707,0.01897839
1708,1708,0.01321376
1709,1709,0.013302241
1710,1710,0.012402631
1711,1711,0.018473992
1712,1712,0.021611052
1713,1713,0.019448593
1714,1714,0.021315787
1715,1715,0.019854227
1716,1716,0.021586787
1717,1717,0.020169066
1718,1718,0.02218945
1719,1719,0.011451135
1720,1720,0.01743418
1721,1721,0.029563265
1722,1722,0.012242085
1723,1723,0.011160151
1724,1724,0.011422554
1725,1725,0.021733837
1726,1726,0.026772454
1727,1727,0.019526187
1728,1728,0.021444902
1729,1729,0.013592947
1730,1730,0.016929489
1731,1731,0.012660487
1732,1732,0.015627243
1733,1733,0.016370915
1734,1734,0.0241362
1735,1735,0.016736694
1736,1736,0.01443622
1737,1737,0.029358642
1738,1738,0.020990837
1739,1739,0.017470412
1740,1740,0.022229845
1741,1741,0.010043176
1742,1742,0.017313398
1743,1743,0.012360282
1744,1744,0.015162547
1745,1745,0.016092645
1746,1746,0.02413424
1747,1747,0.016031131
1748,1748,0.014325216
1749,1749,0.027922878
1750,1750,0.021833465
1751,1751,0.015917566
1752,1752,0.012320177
1753,1753,0.017973311
1754,1754,0.023856768
1755,1755,0.01703389
1756,1756,0.013907715
1757,1757,0.028333211
1758,1758,0.014674362
1759,1759,0.016702086
1760,1760,0.023407377
1761,1761,0.01753428
1762,1762,0.014000336
1763,1763,0.030085944
1764,1764,0.020823555
1765,1765,0.016866254
1766,1766,0.017152982
1767,1767,0.013039637
1768,1768,0.0138765015
1769,1769,0.0356887
1770,1770,0.016186701
1771,1771,0.022064175
1772,1772,0.027256763
1773,1773,0.018401414
1774,1774,0.013795254
1775,1775,0.012906993
1776,1776,0.011086402
1777,1777,0.03366879
1778,1778,0.023435695
1779,1779,0.010546826
1780,1780,0.015145138
1781,1781,0.031079516
1782,1782,0.020019338
1783,1783,0.012344034
1784,1784,0.013728216
1785,1785,0.036193304
1786,1786,0.01808127
1787,1787,0.011007127
1788,1788,0.030167216
1789,1789,0.011287193
1790,1790,0.016457805
1791,1791,0.014949481
1792,1792,0.0102138575
1793,1793,0.011339542
1794,1794,0.012692082
1795,1795,0.009151095
1796,1796,0.0131305875
1797,1797,0.012329091
1798,1798,0.023757607
1799,1799,0.01208494
1800,1800,0.013466015
1801,1801,0.023434237
1802,1802,0.020365162
1803,1803,0.017982932
1804,1804,0.011500159
1805,1805,0.024927497
1806,1806,0.016565809
1807,1807,0.009917744
1808,1808,0.026740648
1809,1809,0.009316439
1810,1810,0.009039453
1811,1811,0.03018424
1812,1812,0.014355473
1813,1813,0.027659133
1814,1814,0.014454596
1815,1815,0.026509292
1816,1816,0.014072488
1817,1817,0.025409533
1818,1818,0.013755908
1819,1819,0.024726616
1820,1820,0.013530318
1821,1821,0.02430297
1822,1822,0.013408062
1823,1823,0.02401573
1824,1824,0.013362883
1825,1825,0.02383089
1826,1826,0.013371972
1827,1827,0.023732174
1828,1828,0.013420605
1829,1829,0.023706464
1830,1830,0.013496954
1831,1831,0.023743547
1832,1832,0.013592364
1833,1833,0.02383682
1834,1834,0.013699702
1835,1835,0.023980992
1836,1836,0.013812738
1837,1837,0.024170058
1838,1838,0.013925749
1839,1839,0.02440275
1840,1840,0.01403127
1841,1841,0.024678808
1842,1842,0.014120637
1843,1843,0.025002295
1844,1844,0.014178024
1845,1845,0.025389286
1846,1846,0.014167182
1847,1847,0.025888037
1848,1848,0.013937458
1849,1849,0.02672195
1850,1850,0.019045264
1851,1851,0.010238628
1852,1852,0.010815535
1853,1853,0.009431433
1854,1854,0.023851736
1855,1855,0.01850275
1856,1856,0.015198429
1857,1857,0.02188441
1858,1858,0.014126167
1859,1859,0.022354811
1860,1860,0.0138098
1861,1861,0.022424327
1862,1862,0.013605139
1863,1863,0.0224636
1864,1864,0.0134420525
1865,1865,0.02252643
1866,1866,0.0133204665
1867,1867,0.022620384
1868,1868,0.01323791
1869,1869,0.022746602
1870,1870,0.013189335
1871,1871,0.022905663
1872,1872,0.013168192
1873,1873,0.023098389
1874,1874,0.013169445
1875,1875,0.023323962
1876,1876,0.013187318
1877,1877,0.023583392
1878,1878,0.013216412
1879,1879,0.023878852
1880,1880,0.013252417
1881,1881,0.024213262
1882,1882,0.013288845
1883,1883,0.024595764
1884,1884,0.013317551
1885,1885,0.025048116
1886,1886,0.013319771
1887,1887,0.025638573
1888,1888,0.013233218
1889,1889,0.026700856
1890,1890,0.01756976
1891,1891,0.010488418
1892,1892,0.036196303
1893,1893,0.013555248
1894,1894,0.017312726
1895,1895,0.012323473
1896,1896,0.020645447
1897,1897,0.012032137
1898,1898,0.008617291
1899,1899,0.0110173905
1900,1900,0.025696319
1901,1901,0.016590567
1902,1902,0.030222017
1903,1903,0.010647189
1904,1904,0.013893642
1905,1905,0.031221358
1906,1906,0.009615813
1907,1907,0.03340769
1908,1908,0.0106663
1909,1909,0.013744037
1910,1910,0.017717572
1911,1911,0.011729385
1912,1912,0.0177022
1913,1913,0.0263084
1914,1914,0.014067247
1915,1915,0.012954442
1916,1916,0.013491203
1917,1917,0.013400418
1918,1918,0.013331436
1919,1919,0.016406568
1920,1920,0.022316284
1921,1921,0.012190791
1922,1922,0.026742917
1923,1923,0.010881294
1924,1924,0.027976269
1925,1925,0.014642991
1926,1926,0.013462027
1927,1927,0.013330355
1928,1928,0.03249134
1929,1929,0.010401759
1930,1930,0.010619771
1931,1931,0.040880714
1932,1932,0.0082628885
1933,1933,0.00960443
1934,1934,0.011634032
1935,1935,0.007961018
1936,1936,0.009922362
1937,1937,0.011399818
1938,1938,0.013030622
1939,1939,0.02158833
1940,1940,0.018085396
1941,1941,0.022446351
1942,1942,0.014067184
1943,1943,0.01674986
1944,1944,0.022413433
1945,1945,0.015955651
1946,1946,0.011303826
1947,1947,0.016675953
1948,1948,0.024817638
1949,1949,0.011250254
1950,1950,0.028982256
1951,1951,0.012047531
1952,1952,0.014719674
1953,1953,0.012127113
1954,1954,0.008186459
1955,1955,0.008951875
1956,1956,0.012893452
1957,1957,0.033605304
1958,1958,0.013765295
1959,1959,0.015257059
1960,1960,0.011820428
1961,1961,0.03320556
1962,1962,0.01715863
1963,1963,0.013704018
1964,1964,0.01398148
1965,1965,0.01429319
1966,1966,0.032799426
1967,1967,0.012254156
1968,1968,0.008444218
1969,1969,0.014057158
1970,1970,0.012518493
1971,1971,0.009760127
1972,1972,0.023201047
1973,1973,0.015020868
1974,1974,0.016790021
1975,1975,0.019436011
1976,1976,0.014231889
1977,1977,0.019932376
1978,1978,0.014236093
1979,1979,0.01953604
1980,1980,0.014572715
1981,1981,0.019162202
1982,1982,0.014950305
1983,1983,0.01892814
1984,1984,0.015324339
1985,1985,0.018820224
1986,1986,0.015690938
1987,1987,0.01881593
1988,1988,0.016052822
1989,1989,0.018899832
1990,1990,0.016410833
1991,1991,0.019072123
1992,1992,0.016763944
1993,1993,0.019383203
1994,1994,0.017108139
1995,1995,0.009424618
1996,1996,0.015928818
1997,1997,0.009271582
1998,1998,0.009854349
1999,1999,0.01988916
2000,2000,0.008959163
2001,2001,0.007330477
2002,2002,0.0070791985
2003,2003,0.0069317166
2004,2004,0.0068906113
2005,2005,0.007044931
2006,2006,0.0069374237
2007,2007,0.0069463677
2008,2008,0.006861241
2009,2009,0.0068592373
2010,2010,0.006849899
2011,2011,0.0068900143
2012,2012,0.006899241
2013,2013,0.006833775
2014,2014,0.006843517
2015,2015,0.0068846387
2016,2016,0.006855605
2017,2017,0.0069472473
2018,2018,0.006831229
2019,2019,0.006814482
2020,2020,0.0068032676
2021,2021,0.0068697836
2022,2022,0.0068336646
2023,2023,0.0068015205
2024,2024,0.006863372
2025,2025,0.006848609
2026,2026,0.0068231816
2027,2027,0.006784695
2028,2028,0.0067583737
2029,2029,0.0067929863
2030,2030,0.006765383
2031,2031,0.0068041966
2032,2032,0.006787978
2033,2033,0.006807289
2034,2034,0.0067737293
2035,2035,0.006803291
2036,2036,0.0068039703
2037,2037,0.006729749
2038,2038,0.006730785
2039,2039,0.0067351055
2040,2040,0.0067690136
2041,2041,0.0067725456
2042,2042,0.006792041
2043,2043,0.006793212
2044,2044,0.0067161308
2045,2045,0.0067159757
2046,2046,0.0067846724
2047,2047,0.0067724693
2048,2048,0.0067166723
2049,2049,0.0067034247
2050,2050,0.006693393
2051,2051,0.0067433394
2052,2052,0.0068563833
2053,2053,0.0066946326
2054,2054,0.0067226845
2055,2055,0.006686928
2056,2056,0.0066727856
2057,2057,0.0066943183
2058,2058,0.006735343
2059,2059,0.0067677153
2060,2060,0.0066660405
2061,2061,0.006689086
2062,2062,0.006797897
2063,2063,0.0067267315
2064,2064,0.0066757733
2065,2065,0.006653215
2066,2066,0.006691811
2067,2067,0.0066287504
2068,2068,0.0066414946
2069,2069,0.0066357404
2070,2070,0.00663075
2071,2071,0.00673068
2072,2072,0.0067168446
2073,2073,0.006707457
2074,2074,0.006718912
2075,2075,0.006615913
2076,2076,0.00663635
2077,2077,0.0066861366
2078,2078,0.0066851075
2079,2079,0.00670892
2080,2080,0.0066698315
2081,2081,0.0066224067
2082,2082,0.006621017
2083,2083,0.0066720396
2084,2084,0.0067970105
2085,2085,0.0065882322
2086,2086,0.0065799253
2087,2087,0.006649504
2088,2088,0.0066348594
2089,2089,0.006593562
2090,2090,0.0065904753
2091,2091,0.0065891594
2092,2092,0.0065605207
2093,2093,0.006566837
2094,2094,0.0065592085
2095,2095,0.0066210697
2096,2096,0.0066161095
2097,2097,0.006652028
2098,2098,0.0066006924
2099,2099,0.0066035595
2100,2100,0.0066217124
2101,2101,0.006662985
2102,2102,0.006618401
2103,2103,0.0065454235
2104,2104,0.006565894
2105,2105,0.0065897885
2106,2106,0.0066331625
2107,2107,0.006626348
2108,2108,0.0066199997
2109,2109,0.0065361783
2110,2110,0.0065534576
2111,2111,0.0065799346
2112,2112,0.0066221855
2113,2113,0.006606279
2114,2114,0.0066321613
2115,2115,0.0065335203
2116,2116,0.0065358933
2117,2117,0.0065766014
2118,2118,0.0065374402
2119,2119,0.0065795537
2120,2120,0.0065054693
2121,2121,0.0065102833
2122,2122,0.006523918
2123,2123,0.0065982076
2124,2124,0.0065525193
2125,2125,0.006652353
2126,2126,0.006538426
2127,2127,0.0065026586
2128,2128,0.006527553
2129,2129,0.006528091
2130,2130,0.006491689
2131,2131,0.0064780517
2132,2132,0.0065343007
2133,2133,0.0064977477
2134,2134,0.006486636
2135,2135,0.006557343
2136,2136,0.0065462096
2137,2137,0.00648777
2138,2138,0.0065517654
2139,2139,0.006477606
2140,2140,0.006472535
2141,2141,0.006461514
2142,2142,0.006461311
2143,2143,0.006461863
2144,2144,0.006456198
2145,2145,0.0064657223
2146,2146,0.006530255
2147,2147,0.00646156
2148,2148,0.0065069273
2149,2149,0.006458223
2150,2150,0.006429737
2151,2151,0.0064644758
2152,2152,0.0064708237
2153,2153,0.0064273085
2154,2154,0.0064360886
2155,2155,0.006413888
2156,2156,0.006407525
2157,2157,0.0064176186
2158,2158,0.006420377
2159,2159,0.006436677
2160,2160,0.006556288
2161,2161,0.0064492757
2162,2162,0.0065083397
2163,2163,0.0063909004
2164,2164,0.006409731
2165,2165,0.0064399573
2166,2166,0.0064575146
2167,2167,0.006488606
2168,2168,0.0063960566
2169,2169,0.0064651114
2170,2170,0.006424516
2171,2171,0.0064009717
2172,2172,0.006374235
2173,2173,0.0064085354
2174,2174,0.006482391
2175,2175,0.0064137517
2176,2176,0.006508114
2177,2177,0.006408049
2178,2178,0.0065108067
2179,2179,0.0063654436
2180,2180,0.0063892244
2181,2181,0.0064234855
2182,2182,0.0064809597
2183,2183,0.0064293263
2184,2184,0.006461353
2185,2185,0.0063816193
2186,2186,0.0063675116
2187,2187,0.0064072097
2188,2188,0.0063814195
2189,2189,0.0063614757
2190,2190,0.006372939
2191,2191,0.0063953586
2192,2192,0.006406018
2193,2193,0.0063867415
2194,2194,0.006506732
2195,2195,0.006339682
2196,2196,0.00633499
2197,2197,0.0063544745
2198,2198,0.0063301334
2199,2199,0.00633776
2200,2200,0.0063267727
2201,2201,0.0063641937
2202,2202,0.0063087353
2203,2203,0.0063176756
2204,2204,0.0063092373
2205,2205,0.0063372524
2206,2206,0.00634819
2207,2207,0.006370595
2208,2208,0.006333421
2209,2209,0.006307462
2210,2210,0.0063103223
2211,2211,0.0064131566
2212,2212,0.0063301437
2213,2213,0.006383332
2214,2214,0.006350088
2215,2215,0.0062972526
2216,2216,0.00630496
2217,2217,0.006418546
2218,2218,0.0063942624
2219,2219,0.0063160304
2220,2220,0.0062745227
2221,2221,0.006284851
2222,2222,0.0062911403
2223,2223,0.0062926086
2224,2224,0.0062729237
2225,2225,0.006290025
2226,2226,0.0063166837
2227,2227,0.006505374
2228,2228,0.006263506
2229,2229,0.0063208737
2230,2230,0.0063247844
2231,2231,0.0063257557
2232,2232,0.0063537247
2233,2233,0.006265898
2234,2234,0.0062623066
2235,2235,0.0062969
2236,2236,0.0064433715
2237,2237,0.0062739137
2238,2238,0.006350178
2239,2239,0.0062856846
2240,2240,0.00636461
2241,2241,0.0062519736
2242,2242,0.0062281014
2243,2243,0.0062598344
2244,2244,0.006225336
2245,2245,0.0062281764
2246,2246,0.0062255803
2247,2247,0.0062500616
2248,2248,0.0062694573
2249,2249,0.0063189003
2250,2250,0.0062806183
2251,2251,0.0062516127
2252,2252,0.0062958174
2253,2253,0.00627226
2254,2254,0.0064208447
2255,2255,0.006235709
2256,2256,0.006358738
2257,2257,0.0062141647
2258,2258,0.0062090894
2259,2259,0.0062975236
2260,2260,0.0063462816
2261,2261,0.0062769856
2262,2262,0.00634753
2263,2263,0.0062136315
2264,2264,0.0062116357
2265,2265,0.0062373495
2266,2266,0.0063508935
2267,2267,0.0062603657
2268,2268,0.0063039735
2269,2269,0.0062109497
2270,2270,0.0062134606
2271,2271,0.0062505263
2272,2272,0.006227072
2273,2273,0.0062289527
2274,2274,0.006220662
2275,2275,0.006217074
2276,2276,0.0064329053
2277,2277,0.0061865174
2278,2278,0.006205471
2279,2279,0.0062901215
2280,2280,0.006185038
2281,2281,0.006224854
2282,2282,0.0062345727
2283,2283,0.006238638
2284,2284,0.0062035755
2285,2285,0.0062847855
2286,2286,0.006206818
2287,2287,0.0063160085
2288,2288,0.006194159
2289,2289,0.0063330806
2290,2290,0.006163084
2291,2291,0.006158911
2292,2292,0.006169965
2293,2293,0.0061801076
2294,2294,0.0062397835
2295,2295,0.006155521
2296,2296,0.00617405
2297,2297,0.0062190657
2298,2298,0.0062223836
2299,2299,0.0062745325
2300,2300,0.0061782445
2301,2301,0.0061799013
2302,2302,0.0061640264
2303,2303,0.00615218
2304,2304,0.0061327526
2305,2305,0.0061378386
2306,2306,0.0061497586
2307,2307,0.0061371773
2308,2308,0.006133579
2309,2309,0.006174527
2310,2310,0.0062384
2311,2311,0.0062076547
2312,2312,0.0062195375
2313,2313,0.0061345343
2314,2314,0.006118806
2315,2315,0.006155548
2316,2316,0.0061152414
2317,2317,0.006101715
2318,2318,0.006108734
2319,2319,0.006117876
2320,2320,0.0061479313
2321,2321,0.0062076054
2322,2322,0.0061482564
2323,2323,0.0061237644
2324,2324,0.006193806
2325,2325,0.0061504864
2326,2326,0.006174394
2327,2327,0.0061457832
2328,2328,0.006207425
2329,2329,0.0061081485
2330,2330,0.0060771992
2331,2331,0.0060849064
2332,2332,0.0060921432
2333,2333,0.00612111
2334,2334,0.006181126
2335,2335,0.0061409576
2336,2336,0.006126772
2337,2337,0.0061768414
2338,2338,0.006143338
2339,2339,0.006122349
2340,2340,0.0061803176
2341,2341,0.0060899807
2342,2342,0.0060592545
2343,2343,0.0060598343
2344,2344,0.006147612
2345,2345,0.006073329
2346,2346,0.006087574
2347,2347,0.006062814
2348,2348,0.006106148
2349,2349,0.006110724
2350,2350,0.006067002
2351,2351,0.0060368152
2352,2352,0.0060563344
2353,2353,0.0060978737
2354,2354,0.006204682
2355,2355,0.0060889227
2356,2356,0.0060842857
2357,2357,0.0061063827
2358,2358,0.0060506524
2359,2359,0.0060479767
2360,2360,0.006038742
2361,2361,0.0060629593
2362,2362,0.006073844
2363,2363,0.006174554
2364,2364,0.00609959
2365,2365,0.0061041857
2366,2366,0.0060543898
2367,2367,0.0060226866
2368,2368,0.0060293577
2369,2369,0.006016487
2370,2370,0.0060502663
2371,2371,0.006054815
2372,2372,0.0061632204
2373,2373,0.0060707494
2374,2374,0.0061025266
2375,2375,0.0060169534
2376,2376,0.006127641
2377,2377,0.00605659
2378,2378,0.0060417587
2379,2379,0.0060845306
2380,2380,0.006077139
2381,2381,0.0060054376
2382,2382,0.006048034
2383,2383,0.0060522286
2384,2384,0.006048809
2385,2385,0.0060332883
2386,2386,0.006145581
2387,2387,0.0060678297
2388,2388,0.006112279
2389,2389,0.0060085
2390,2390,0.0059896796
2391,2391,0.0059941504
2392,2392,0.0059838635
2393,2393,0.005991816
2394,2394,0.0060647572
2395,2395,0.005996578
2396,2396,0.0059973523
2397,2397,0.005971402
2398,2398,0.0059654727
2399,2399,0.005968152
2400,2400,0.005957861
2401,2401,0.0059604
2402,2402,0.0060206833
2403,2403,0.0060739927
2404,2404,0.006060096
2405,2405,0.006057932
2406,2406,0.005988921
2407,2407,0.0059795473
2408,2408,0.0059686727
2409,2409,0.0059680785
2410,2410,0.0060241628
2411,2411,0.006083198
2412,2412,0.0059725107
2413,2413,0.00597989
2414,2414,0.0060196156
2415,2415,0.0059970417
2416,2416,0.0061182324
2417,2417,0.0059825294
2418,2418,0.006063678
2419,2419,0.005943749
2420,2420,0.0059551117
2421,2421,0.005977916
2422,2422,0.0059872945
2423,2423,0.0059829857
2424,2424,0.005943381
2425,2425,0.0059635756
2426,2426,0.005962862
2427,2427,0.005954359
2428,2428,0.0059111305
2429,2429,0.0059467372
2430,2430,0.0059527922
2431,2431,0.0059966603
2432,2432,0.0059387796
2433,2433,0.0059272298
2434,2434,0.0059402646
2435,2435,0.0058940537
2436,2436,0.0058990764
2437,2437,0.0058879475
2438,2438,0.0059069977
2439,2439,0.00590162
2440,2440,0.005890259
2441,2441,0.0058848057
2442,2442,0.005889342
2443,2443,0.0058830096
2444,2444,0.0058882567
2445,2445,0.0059060324
2446,2446,0.0059083845
2447,2447,0.0061214324
2448,2448,0.005895432
2449,2449,0.005891329
2450,2450,0.005905377
2451,2451,0.0059298286
2452,2452,0.0061400495
2453,2453,0.0058718245
2454,2454,0.0058590043
2455,2455,0.00585529
2456,2456,0.0058465023
2457,2457,0.005906125
2458,2458,0.005971517
2459,2459,0.0058832658
2460,2460,0.00586964
2461,2461,0.005936779
2462,2462,0.0059799557
2463,2463,0.0058379285
2464,2464,0.005832473
2465,2465,0.005897147
2466,2466,0.0058476897
2467,2467,0.006012856
2468,2468,0.0058574155
2469,2469,0.005948269
2470,2470,0.0058745802
2471,2471,0.0059698666
2472,2472,0.0059202816
2473,2473,0.005923705
2474,2474,0.005835447
2475,2475,0.00582902
2476,2476,0.0058343727
2477,2477,0.0058837603
2478,2478,0.0059257527
2479,2479,0.005922196
2480,2480,0.0058895666
2481,2481,0.005828421
2482,2482,0.005831397
2483,2483,0.0058590714
2484,2484,0.006015375
2485,2485,0.0059025735
2486,2486,0.0058900393
2487,2487,0.0058296993
2488,2488,0.0058203805
2489,2489,0.00583774
2490,2490,0.005891078
2491,2491,0.0058778417
2492,2492,0.0059325704
2493,2493,0.005866466
2494,2494,0.005811457
2495,2495,0.005823114
2496,2496,0.0057962593
2497,2497,0.0058328933
2498,2498,0.005938777
2499,2499,0.005836044
2500,2500,0.005837718
2501,2501,0.005868531
2502,2502,0.0059073907
2503,2503,0.0057980255
2504,2504,0.0057798494
2505,2505,0.005778216
2506,2506,0.0057896725
2507,2507,0.0057847505
2508,2508,0.0057923193
2509,2509,0.005775056
2510,2510,0.0058290856
2511,2511,0.005795762
2512,2512,0.0057995254
2513,2513,0.0059509906
2514,2514,0.005822158
2515,2515,0.005834115
2516,2516,0.0057642525
2517,2517,0.005759128
2518,2518,0.00581926
2519,2519,0.0057619
2520,2520,0.0059539205
2521,2521,0.005777351
2522,2522,0.0057656914
2523,2523,0.005779475
2524,2524,0.005779928
2525,2525,0.0058367653
2526,2526,0.00580905
2527,2527,0.00576621
2528,2528,0.0057576187
2529,2529,0.005763743
2530,2530,0.005750536
2531,2531,0.0057558347
2532,2532,0.0057346863
2533,2533,0.0057250364
2534,2534,0.0057231397
2535,2535,0.005766309
2536,2536,0.0058838604
2537,2537,0.0057473485
2538,2538,0.0057473984
2539,2539,0.0057734624
2540,2540,0.005720455
2541,2541,0.0058146133
2542,2542,0.005770162
2543,2543,0.0057401303
2544,2544,0.005764339
2545,2545,0.0058263917
2546,2546,0.005770882
2547,2547,0.005876447
2548,2548,0.005723576
2549,2549,0.005737858
2550,2550,0.0057968507
2551,2551,0.005742613
2552,2552,0.005868109
2553,2553,0.0057694875
2554,2554,0.0057585076
2555,2555,0.0057198857
2556,2556,0.0057058767
2557,2557,0.005743278
2558,2558,0.005902596
2559,2559,0.005775902
2560,2560,0.005766488
2561,2561,0.0057128263
2562,2562,0.005695949
2563,2563,0.0057033845
2564,2564,0.0056911977
2565,2565,0.0056937393
2566,2566,0.005676892
2567,2567,0.005675224
2568,2568,0.005684604
2569,2569,0.005753472
2570,2570,0.005819532
2571,2571,0.0058145896
2572,2572,0.005709087
2573,2573,0.00568506
2574,2574,0.005807878
2575,2575,0.005701894
2576,2576,0.0057135094
2577,2577,0.005721288
2578,2578,0.005815959
2579,2579,0.005669027
2580,2580,0.0056544407
2581,2581,0.005660249
2582,2582,0.0056661856
2583,2583,0.0056528565
2584,2584,0.005650675
2585,2585,0.005648653
2586,2586,0.0056856945
2587,2587,0.0056589623
2588,2588,0.0057733846
2589,2589,0.005657618
2590,2590,0.0056781783
2591,2591,0.0057175197
2592,2592,0.005760347
2593,2593,0.0057395706
2594,2594,0.0056781266
2595,2595,0.0057226615
2596,2596,0.0056974255
2597,2597,0.005787591
2598,2598,0.00566461
2599,2599,0.0056517352
2600,2600,0.0057519055
2601,2601,0.0056562778
2602,2602,0.0056961114
2603,2603,0.0057075727
2604,2604,0.005632635
2605,2605,0.005643382
2606,2606,0.0056158276
2607,2607,0.005636151
2608,2608,0.0056233886
2609,2609,0.0056189927
2610,2610,0.005619177
2611,2611,0.0056293183
2612,2612,0.0056468453
2613,2613,0.0056492453
2614,2614,0.0055937627
2615,2615,0.005601824
2616,2616,0.005584042
2617,2617,0.0055851745
2618,2618,0.005598387
2619,2619,0.0056037633
2620,2620,0.005599604
2621,2621,0.0055972035
2622,2622,0.005578151
2623,2623,0.005622908
2624,2624,0.0057248394
2625,2625,0.0056553856
2626,2626,0.0057028714
2627,2627,0.0055982643
2628,2628,0.005602717
2629,2629,0.0057534603
2630,2630,0.0056097573
2631,2631,0.0056676287
2632,2632,0.0056153717
2633,2633,0.005738052
2634,2634,0.0056195175
2635,2635,0.005701831
2636,2636,0.0055655036
2637,2637,0.005589852
2638,2638,0.0056234715
2639,2639,0.005675949
2640,2640,0.0056652487
2641,2641,0.005624905
2642,2642,0.0055800355
2643,2643,0.005571771
2644,2644,0.0056049144
2645,2645,0.005777147
2646,2646,0.0056446563
2647,2647,0.0056340173
2648,2648,0.0055805976
2649,2649,0.005566631
2650,2650,0.005576153
2651,2651,0.0056137578
2652,2652,0.0056302915
2653,2653,0.00567655
2654,2654,0.0055809533
2655,2655,0.005576002
2656,2656,0.0055566425
2657,2657,0.005639416
2658,2658,0.0055558686
2659,2659,0.0055599096
2660,2660,0.005563873
2661,2661,0.0057164975
2662,2662,0.005571357
2663,2663,0.0056627817
2664,2664,0.0055639916
2665,2665,0.0055686017
2666,2666,0.0055592614
2667,2667,0.0056721447
2668,2668,0.005571608
2669,2669,0.005544556
2670,2670,0.005549095
2671,2671,0.0055234972
2672,2672,0.005512021
2673,2673,0.0055472385
2674,2674,0.005527243
2675,2675,0.0055249208
2676,2676,0.005514608
2677,2677,0.005507157
2678,2678,0.005505617
2679,2679,0.0055266274
2680,2680,0.005726529
2681,2681,0.0055243024
2682,2682,0.0055290456
2683,2683,0.0055252984
2684,2684,0.0054886
2685,2685,0.0055468245
2686,2686,0.005592565
2687,2687,0.005713522
2688,2688,0.005506382
2689,2689,0.005482955
2690,2690,0.005518779
2691,2691,0.0054836594
2692,2692,0.0054825805
2693,2693,0.0056355656
2694,2694,0.005557504
2695,2695,0.0055101765
2696,2696,0.0054789972
2697,2697,0.005468888
2698,2698,0.005472722
2699,2699,0.0055133584
2700,2700,0.005560825
2701,2701,0.0055750636
2702,2702,0.005618687
2703,2703,0.005463674
2704,2704,0.005456931
2705,2705,0.0054744426
2706,2706,0.005477466
2707,2707,0.005461465
2708,2708,0.0054578152
2709,2709,0.005481993
2710,2710,0.005484021
2711,2711,0.005572313
2712,2712,0.005509654
2713,2713,0.0055110366
2714,2714,0.0055448497
2715,2715,0.0055397465
2716,2716,0.0055300235
2717,2717,0.0055228486
2718,2718,0.0054632514
2719,2719,0.0055816914
2720,2720,0.0054660775
2721,2721,0.0054583526
2722,2722,0.005487154
2723,2723,0.005572908
2724,2724,0.005465279
2725,2725,0.0054796776
2726,2726,0.00548675
2727,2727,0.0054250387
2728,2728,0.0054236944
2729,2729,0.005444702
2730,2730,0.0054349233
2731,2731,0.0054366114
2732,2732,0.005427248
2733,2733,0.0055421935
2734,2734,0.0054402733
2735,2735,0.0055191983
2736,2736,0.005577876
2737,2737,0.0055044834
2738,2738,0.005427665
2739,2739,0.0054405644
2740,2740,0.005423532
2741,2741,0.005451767
2742,2742,0.0055476637
2743,2743,0.0054722102
2744,2744,0.005503173
2745,2745,0.005400318
2746,2746,0.0054044873
2747,2747,0.005475378
2748,2748,0.0055221226
2749,2749,0.005469154
2750,2750,0.00547285
2751,2751,0.005408699
2752,2752,0.005515892
2753,2753,0.0054319627
2754,2754,0.005428948
2755,2755,0.005693889
2756,2756,0.005461301
2757,2757,0.005399769
2758,2758,0.005401099
2759,2759,0.0054195
2760,2760,0.005444613
2761,2761,0.005478228
2762,2762,0.0054919915
2763,2763,0.0054571554
2764,2764,0.005408497
2765,2765,0.0053834426
2766,2766,0.0053882403
2767,2767,0.0053825686
2768,2768,0.0053763245
2769,2769,0.005379447
2770,2770,0.005389679
2771,2771,0.0053682197
2772,2772,0.005399166
2773,2773,0.0054293075
2774,2774,0.0055496395
2775,2775,0.0054438356
2776,2776,0.0053900117
2777,2777,0.0054823593
2778,2778,0.005423804
2779,2779,0.005478387
2780,2780,0.005412306
2781,2781,0.005372553
2782,2782,0.005494507
2783,2783,0.0054217754
2784,2784,0.0053771264
2785,2785,0.0054283733
2786,2786,0.005529765
2787,2787,0.0053592343
2788,2788,0.005354172
2789,2789,0.0054303356
2790,2790,0.0054382333
2791,2791,0.0054437555
2792,2792,0.0054718833
2793,2793,0.005447232
2794,2794,0.0053460724
2795,2795,0.0053385035
2796,2796,0.0053523094
2797,2797,0.0053590704
2798,2798,0.0054108496
2799,2799,0.005346966
2800,2800,0.0053311484
2801,2801,0.005377001
2802,2802,0.005355393
2803,2803,0.005453573
2804,2804,0.0054025496
2805,2805,0.0053403443
2806,2806,0.00531849
2807,2807,0.005326458
2808,2808,0.0053211343
2809,2809,0.005326111
2810,2810,0.0053102965
2811,2811,0.005307973
2812,2812,0.0053136414
2813,2813,0.0053224927
2814,2814,0.0053176065
2815,2815,0.0053666355
2816,2816,0.005485678
2817,2817,0.005429775
2818,2818,0.005362371
2819,2819,0.005316976
2820,2820,0.0054724957
2821,2821,0.0053317705
2822,2822,0.0053563192
2823,2823,0.005566111
2824,2824,0.0053415876
2825,2825,0.005297632
2826,2826,0.0053046807
2827,2827,0.0053347037
2828,2828,0.0053104744
2829,2829,0.0053269886
2830,2830,0.005289057
2831,2831,0.0052835974
2832,2832,0.005282913
2833,2833,0.005297252
2834,2834,0.0052768625
2835,2835,0.005292596
2836,2836,0.0053109624
2837,2837,0.005400308
2838,2838,0.0053252946
2839,2839,0.0052792174
2840,2840,0.0052908426
2841,2841,0.0052627255
2842,2842,0.005262252
2843,2843,0.0052806507
2844,2844,0.0052834437
2845,2845,0.005309894
2846,2846,0.0052591315
2847,2847,0.0052726143
2848,2848,0.0053376374
2849,2849,0.005335552
2850,2850,0.0053498494
2851,2851,0.0054149274
2852,2852,0.005323837
2853,2853,0.0052590673
2854,2854,0.005258797
2855,2855,0.005325516
2856,2856,0.0053738332
2857,2857,0.005372379
2858,2858,0.0052876333
2859,2859,0.005394061
2860,2860,0.005296036
2861,2861,0.0052723708
2862,2862,0.0053612213
2863,2863,0.0052953423
2864,2864,0.0053156433
2865,2865,0.0053386837
2866,2866,0.005397795
2867,2867,0.0052571627
2868,2868,0.0052571576
2869,2869,0.0052689873
2870,2870,0.0052746716
2871,2871,0.005445896
2872,2872,0.0053047347
2873,2873,0.005344206
2874,2874,0.0052355113
2875,2875,0.0052574445
2876,2876,0.0052998117
2877,2877,0.0053138607
2878,2878,0.005349043
2879,2879,0.0052773873
2880,2880,0.005252422
2881,2881,0.0053282264
2882,2882,0.0052711037
2883,2883,0.005273408
2884,2884,0.005304846
2885,2885,0.0052566426
2886,2886,0.0052592717
2887,2887,0.005235375
2888,2888,0.005242875
2889,2889,0.0052360753
2890,2890,0.0052267476
2891,2891,0.0052160355
2892,2892,0.005208381
2893,2893,0.005211184
2894,2894,0.005229508
2895,2895,0.005218534
2896,2896,0.0052188295
2897,2897,0.005203089
2898,2898,0.005207942
2899,2899,0.005207876
2900,2900,0.005216886
2901,2901,0.005195836
2902,2902,0.00520605
2903,2903,0.005238604
2904,2904,0.005263622
2905,2905,0.0051974705
2906,2906,0.005179511
2907,2907,0.00520317
2908,2908,0.0052034142
2909,2909,0.0052135834
2910,2910,0.0051989066
2911,2911,0.0053662686
2912,2912,0.0052376324
2913,2913,0.0052101505
2914,2914,0.005164841
2915,2915,0.00517862
2916,2916,0.00517454
2917,2917,0.005179431
2918,2918,0.0051787496
2919,2919,0.005367653
2920,2920,0.0051809195
2921,2921,0.00519569
2922,2922,0.0052261967
2923,2923,0.0052148094
2924,2924,0.0051969877
2925,2925,0.005328627
2926,2926,0.0052459976
2927,2927,0.005204057
2928,2928,0.0052021174
2929,2929,0.0052513382
2930,2930,0.005199916
2931,2931,0.005360962
2932,2932,0.005193421
2933,2933,0.0052669514
2934,2934,0.005167255
2935,2935,0.0051607024
2936,2936,0.0051528984
2937,2937,0.00523359
2938,2938,0.0052893735
2939,2939,0.0053034904
2940,2940,0.005191563
2941,2941,0.005161988
2942,2942,0.0053013847
2943,2943,0.0051759565
2944,2944,0.0051726336
2945,2945,0.0052436395
2946,2946,0.0053034485
2947,2947,0.0051441626
2948,2948,0.0051372917
2949,2949,0.0051425914
2950,2950,0.005127245
2951,2951,0.0051831957
2952,2952,0.0051833065
2953,2953,0.0052736336
2954,2954,0.00519178
2955,2955,0.005172972
2956,2956,0.005219966
2957,2957,0.005190985
2958,2958,0.0052596177
2959,2959,0.0051728194
2960,2960,0.005153597
2961,2961,0.0051544504
2962,2962,0.005213695
2963,2963,0.0051836246
2964,2964,0.0051472723
2965,2965,0.0051295315
2966,2966,0.0051478962
2967,2967,0.0051102345
2968,2968,0.00510821
2969,2969,0.0051214993
2970,2970,0.005118821
2971,2971,0.005107245
2972,2972,0.0051135537
2973,2973,0.0051059574
2974,2974,0.0051428964
2975,2975,0.0051311194
2976,2976,0.0051618093
2977,2977,0.005206431
2978,2978,0.005113965
2979,2979,0.005102287
2980,2980,0.0050862846
2981,2981,0.0050960686
2982,2982,0.0050972602
2983,2983,0.0051104985
2984,2984,0.005108287
2985,2985,0.005144447
2986,2986,0.005144877
2987,2987,0.0051169526
2988,2988,0.0050973897
2989,2989,0.005132323
2990,2990,0.0051645315
2991,2991,0.005178916
2992,2992,0.0050996672
2993,2993,0.0051829102
2994,2994,0.0051554223
2995,2995,0.005246632
2996,2996,0.0051333215
2997,2997,0.005079209
2998,2998,0.0050947457
2999,2999,0.0051052975
3000,3000,0.0051363516
3001,3001,0.0051570088
3002,3002,0.005083436
3003,3003,0.005141981
3004,3004,0.005114675
3005,3005,0.0050779446
3006,3006,0.005083033
3007,3007,0.0051562623
3008,3008,0.0050559617
3009,3009,0.0050643045
3010,3010,0.0051867883
3011,3011,0.0050862115
3012,3012,0.0051646447
3013,3013,0.005109467
3014,3014,0.0051802853
3015,3015,0.0051123095
3016,3016,0.005213498
3017,3017,0.0050573424
3018,3018,0.005050427
3019,3019,0.0050433907
3020,3020,0.005041698
3021,3021,0.005072643
3022,3022,0.005072243
3023,3023,0.005158238
3024,3024,0.0050976975
3025,3025,0.005097098
3026,3026,0.0051364354
3027,3027,0.0050923554
3028,3028,0.0052255443
3029,3029,0.0050950754
3030,3030,0.005040994
3031,3031,0.0050460175
3032,3032,0.0051210574
3033,3033,0.005134789
3034,3034,0.0051793735
3035,3035,0.005107281
3036,3036,0.005046214
3037,3037,0.0051218774
3038,3038,0.0050962567
3039,3039,0.005177369
3040,3040,0.0051238015
3041,3041,0.0050938604
3042,3042,0.0050473134
3043,3043,0.005059254
3044,3044,0.005172455
3045,3045,0.005071767
3046,3046,0.0050324765
3047,3047,0.0051652663
3048,3048,0.005066334
3049,3049,0.005108859
3050,3050,0.0050881333
3051,3051,0.0051025967
3052,3052,0.005164499
3053,3053,0.0051235715
3054,3054,0.005040236
3055,3055,0.005050178
3056,3056,0.0050208876
3057,3057,0.0050271233
3058,3058,0.005028366
3059,3059,0.0050750487
3060,3060,0.0051353434
3061,3061,0.0051243375
3062,3062,0.0050064535
3063,3063,0.004999717
3064,3064,0.005012325
3065,3065,0.0050209034
3066,3066,0.0049950117
3067,3067,0.0049969354
3068,3068,0.0050082086
3069,3069,0.0050500226
3070,3070,0.0050084293
3071,3071,0.0050236555
3072,3072,0.005046267
3073,3073,0.00498274
3074,3074,0.005051677
3075,3075,0.005091394
3076,3076,0.0050328034
3077,3077,0.005054018
3078,3078,0.005073858
3079,3079,0.005003706
3080,3080,0.005056675
3081,3081,0.0050202743
3082,3082,0.0050650886
3083,3083,0.0050914036
3084,3084,0.0050988942
3085,3085,0.0050293696
3086,3086,0.0049879686
3087,3087,0.0049953815
3088,3088,0.005020927
3089,3089,0.0050091487
3090,3090,0.005045138
3091,3091,0.0051333765
3092,3092,0.00497696
3093,3093,0.004960448
3094,3094,0.004975026
3095,3095,0.004965407
3096,3096,0.0049710795
3097,3097,0.00500651
3098,3098,0.005158374
3099,3099,0.004987002
3100,3100,0.0049639004
3101,3101,0.004980416
3102,3102,0.0049397205
3103,3103,0.004940413
3104,3104,0.00497258
3105,3105,0.005040087
3106,3106,0.0049797236
3107,3107,0.004968183
3108,3108,0.005199739
3109,3109,0.004938948
3110,3110,0.004944033
3111,3111,0.0049285092
3112,3112,0.004926539
3113,3113,0.0049648625
3114,3114,0.005059088
3115,3115,0.005009356
3116,3116,0.005117969
3117,3117,0.00492307
3118,3118,0.0049277553
3119,3119,0.005081346
3120,3120,0.0049693934
3121,3121,0.0049601556
3122,3122,0.0050023
3123,3123,0.005084089
3124,3124,0.0049292156
3125,3125,0.004909677
3126,3126,0.004947065
3127,3127,0.004946511
3128,3128,0.004987566
3129,3129,0.0049388143
3130,3130,0.0049279975
3131,3131,0.004924151
3132,3132,0.0050912993
3133,3133,0.0049276417
3134,3134,0.0049275258
3135,3135,0.0049757096
3136,3136,0.0049618436
3137,3137,0.004951135
3138,3138,0.0050010653
3139,3139,0.005002118
3140,3140,0.004929955
3141,3141,0.00497944
3142,3142,0.0049512717
3143,3143,0.0049216626
3144,3144,0.0048988373
3145,3145,0.004924194
3146,3146,0.0048827357
3147,3147,0.004887092
3148,3148,0.0049004797
3149,3149,0.004882853
3150,3150,0.004934904
3151,3151,0.004902753
3152,3152,0.004988245
3153,3153,0.004943628
3154,3154,0.0049069757
3155,3155,0.0049386835
3156,3156,0.004944996
3157,3157,0.004890748
3158,3158,0.004868878
3159,3159,0.0049165688
3160,3160,0.005018063
3161,3161,0.0049131247
3162,3162,0.0048799925
3163,3163,0.004866077
3164,3164,0.004904999
3165,3165,0.004952804
3166,3166,0.0048730634
3167,3167,0.004859783
3168,3168,0.0048799743
3169,3169,0.0048588156
3170,3170,0.004878758
3171,3171,0.0048798504
3172,3172,0.004853586
3173,3173,0.0048552766
3174,3174,0.0051458934
3175,3175,0.004858766
3176,3176,0.004882935
3177,3177,0.004945804
3178,3178,0.004951738
3179,3179,0.0048812497
3180,3180,0.004841049
3181,3181,0.0048363064
3182,3182,0.0048613017
3183,3183,0.0049230447
3184,3184,0.004907338
3185,3185,0.0050015855
3186,3186,0.0048657395
3187,3187,0.0048495727
3188,3188,0.004903421
3189,3189,0.0048550162
3190,3190,0.004848075
3191,3191,0.004838383
3192,3192,0.0048390087
3193,3193,0.0048244135
3194,3194,0.0048404974
3195,3195,0.0048568677
3196,3196,0.004877477
3197,3197,0.004875166
3198,3198,0.0048284046
3199,3199,0.0048151365
3200,3200,0.0048268125
3201,3201,0.0048322445
3202,3202,0.0049174386
3203,3203,0.0049443957
3204,3204,0.0048794453
3205,3205,0.004949362
3206,3206,0.0048114825
3207,3207,0.0048087034
3208,3208,0.004834739
3209,3209,0.0048369938
3210,3210,0.004969456
3211,3211,0.0048621
3212,3212,0.0049285474
3213,3213,0.0048893136
3214,3214,0.004816768
3215,3215,0.0048366454
3216,3216,0.004810688
3217,3217,0.0048020906
3218,3218,0.0048024193
3219,3219,0.0048521487
3220,3220,0.004792085
3221,3221,0.004804197
3222,3222,0.0048249047
3223,3223,0.004817262
3224,3224,0.004859026
3225,3225,0.0048217042
3226,3226,0.004787742
3227,3227,0.0047962246
3228,3228,0.004805688
3229,3229,0.004777639
3230,3230,0.0047789947
3231,3231,0.004825441
3232,3232,0.0048021683
3233,3233,0.0049188226
3234,3234,0.004823217
3235,3235,0.0048486674
3236,3236,0.0048478288
3237,3237,0.004876811
3238,3238,0.0049103983
3239,3239,0.004811857
3240,3240,0.0048075933
3241,3241,0.004793654
3242,3242,0.004831857
3243,3243,0.0047657327
3244,3244,0.0047676857
3245,3245,0.0047622663
3246,3246,0.004792955
3247,3247,0.004880458
3248,3248,0.0047973907
3249,3249,0.0048685186
3250,3250,0.004824206
3251,3251,0.0048917434
3252,3252,0.004796241
3253,3253,0.0047789467
3254,3254,0.0047696736
3255,3255,0.0047546597
3256,3256,0.0047662016
3257,3257,0.00476909
3258,3258,0.0047586574
3259,3259,0.0047654742
3260,3260,0.004929452
3261,3261,0.00477693
3262,3262,0.0047634975
3263,3263,0.0047529778
3264,3264,0.004790661
3265,3265,0.004942666
3266,3266,0.0047578686
3267,3267,0.004831973
3268,3268,0.0047924425
3269,3269,0.004819979
3270,3270,0.0047919583
3271,3271,0.004848004
3272,3272,0.0048164115
3273,3273,0.0047434373
3274,3274,0.0047647296
3275,3275,0.0047394554
3276,3276,0.004779114
3277,3277,0.0048724534
3278,3278,0.0048107835
3279,3279,0.004770006
3280,3280,0.0047521787
3281,3281,0.004722344
3282,3282,0.0047919187
3283,3283,0.0047195875
3284,3284,0.00471624
3285,3285,0.004734368
3286,3286,0.004753204
3287,3287,0.004745636
3288,3288,0.004816401
3289,3289,0.0047437507
3290,3290,0.0047418643
3291,3291,0.004724087
3292,3292,0.004929815
3293,3293,0.0047410307
3294,3294,0.004720947
3295,3295,0.0047228215
3296,3296,0.0047477814
3297,3297,0.0047358153
3298,3298,0.004729864
3299,3299,0.0047028176
3300,3300,0.0046912166
3301,3301,0.0047208937
3302,3302,0.0047199363
3303,3303,0.004706002
3304,3304,0.0049559944
3305,3305,0.0047078705
3306,3306,0.004693753
3307,3307,0.004706078
3308,3308,0.0046889964
3309,3309,0.0046903943
3310,3310,0.0047145714
3311,3311,0.0047188103
3312,3312,0.0047996156
3313,3313,0.0047431216
3314,3314,0.0047378144
3315,3315,0.0047482103
3316,3316,0.0047882386
3317,3317,0.00482104
3318,3318,0.0047503933
3319,3319,0.004694899
3320,3320,0.0046940465
3321,3321,0.0047343457
3322,3322,0.00471486
3323,3323,0.0047316304
3324,3324,0.00469704
3325,3325,0.004778048
3326,3326,0.0047152783
3327,3327,0.0046826466
3328,3328,0.0047984044
3329,3329,0.0047168736
3330,3330,0.0047807232
3331,3331,0.0047819363
3332,3332,0.004756583
3333,3333,0.0046747113
3334,3334,0.0046754396
3335,3335,0.0046799146
3336,3336,0.004742837
3337,3337,0.0047192886
3338,3338,0.0047457544
3339,3339,0.004815433
3340,3340,0.004740034
3341,3341,0.004717199
3342,3342,0.0046802205
3343,3343,0.00467296
3344,3344,0.0046899123
3345,3345,0.0047070542
3346,3346,0.004734258
3347,3347,0.004838114
3348,3348,0.0046794335
3349,3349,0.004678758
3350,3350,0.0047614705
3351,3351,0.004673011
3352,3352,0.0046768365
3353,3353,0.0046743155
3354,3354,0.0046669887
3355,3355,0.004834724
3356,3356,0.004660655
3357,3357,0.004665868
3358,3358,0.0047491235
3359,3359,0.004660001
3360,3360,0.0047034724
3361,3361,0.0046515213
3362,3362,0.0046528657
3363,3363,0.004624325
3364,3364,0.0046464168
3365,3365,0.004653507
3366,3366,0.004626367
3367,3367,0.004633425
3368,3368,0.00463675
3369,3369,0.004642848
3370,3370,0.004632872
3371,3371,0.0046500675
3372,3372,0.0047847256
3373,3373,0.004646794
3374,3374,0.004673971
3375,3375,0.0046534087
3376,3376,0.0046740673
3377,3377,0.0046654893
3378,3378,0.0046792366
3379,3379,0.0046832864
3380,3380,0.0047368193
3381,3381,0.0047148964
3382,3382,0.0046703774
3383,3383,0.004722028
3384,3384,0.0046754573
3385,3385,0.0046338616
3386,3386,0.0047301385
3387,3387,0.0046619633
3388,3388,0.0046426784
3389,3389,0.0046813474
3390,3390,0.0047868905
3391,3391,0.004615834
3392,3392,0.0046068826
3393,3393,0.0046412544
3394,3394,0.0046068183
3395,3395,0.0045965626
3396,3396,0.0046241814
3397,3397,0.0046464056
3398,3398,0.0047199884
3399,3399,0.004702978
3400,3400,0.004710771
3401,3401,0.004616869
3402,3402,0.004633041
3403,3403,0.0046177125
3404,3404,0.00463825
3405,3405,0.0046282057
3406,3406,0.004713369
3407,3407,0.0046168654
3408,3408,0.004596019
3409,3409,0.004586711
3410,3410,0.0046396563
3411,3411,0.0046564667
3412,3412,0.004623057
3413,3413,0.0046499018
3414,3414,0.0046264203
3415,3415,0.004647134
3416,3416,0.004700849
3417,3417,0.004682763
3418,3418,0.004640953
3419,3419,0.004596109
3420,3420,0.004584085
3421,3421,0.0045874603
3422,3422,0.0045772297
3423,3423,0.004596005
3424,3424,0.0045643877
3425,3425,0.004605368
3426,3426,0.0047448515
3427,3427,0.004638049
3428,3428,0.0045712925
3429,3429,0.0045653563
3430,3430,0.0045784414
3431,3431,0.0046134703
3432,3432,0.0047766897
3433,3433,0.004656796
3434,3434,0.004638883
3435,3435,0.0045572086
3436,3436,0.0045771077
3437,3437,0.0045874724
3438,3438,0.004648481
3439,3439,0.0046039224
3440,3440,0.0045531113
3441,3441,0.0045682513
3442,3442,0.0045805825
3443,3443,0.0046590464
3444,3444,0.004595947
3445,3445,0.0045360997
3446,3446,0.004545152
3447,3447,0.0045404714
3448,3448,0.0046461117
3449,3449,0.004632049
3450,3450,0.004564121
3451,3451,0.0045731682
3452,3452,0.004567526
3453,3453,0.0045683864
3454,3454,0.004677028
3455,3455,0.0046015074
3456,3456,0.0045980006
3457,3457,0.0045729163
3458,3458,0.004546068
3459,3459,0.0045587104
3460,3460,0.0045286096
3461,3461,0.0045429203
3462,3462,0.0045287088
3463,3463,0.0045429445
3464,3464,0.0046312744
3465,3465,0.004573963
3466,3466,0.0045675077
3467,3467,0.004522486
3468,3468,0.004514816
3469,3469,0.004511683
3470,3470,0.004515097
3471,3471,0.0045409803
3472,3472,0.004513104
3473,3473,0.004530101
3474,3474,0.0046517015
3475,3475,0.0045388467
3476,3476,0.004524159
3477,3477,0.0045574405
3478,3478,0.00469701
3479,3479,0.0045416886
3480,3480,0.0045272377
3481,3481,0.0045401105
3482,3482,0.004691787
3483,3483,0.004545786
3484,3484,0.0045199846
3485,3485,0.0046157767
3486,3486,0.0045610312
3487,3487,0.004622605
3488,3488,0.00458504
3489,3489,0.0046004592
3490,3490,0.004495414
3491,3491,0.004498279
3492,3492,0.004503848
3493,3493,0.0044834693
3494,3494,0.004512285
3495,3495,0.0045827976
3496,3496,0.00458551
3497,3497,0.004516135
3498,3498,0.004575255
3499,3499,0.0045244163
3500,3500,0.0046441806
3501,3501,0.0045606475
3502,3502,0.00455527
3503,3503,0.00452791
3504,3504,0.004632468
3505,3505,0.0046072793
3506,3506,0.0045393133
3507,3507,0.0044957474
3508,3508,0.0044861953
3509,3509,0.0044878437
3510,3510,0.0044673635
3511,3511,0.0045107096
3512,3512,0.004621112
3513,3513,0.004509283
3514,3514,0.0044911574
3515,3515,0.0045466255
3516,3516,0.004549265
3517,3517,0.0045165527
3518,3518,0.00457566
3519,3519,0.004563529
3520,3520,0.004497387
3521,3521,0.0045182435
3522,3522,0.004652704
3523,3523,0.0045090285
3524,3524,0.004466466
3525,3525,0.0044695837
3526,3526,0.004467612
3527,3527,0.0044502057
3528,3528,0.004499455
3529,3529,0.0044671274
3530,3530,0.004517389
3531,3531,0.004479712
3532,3532,0.0046000103
3533,3533,0.0045218426
3534,3534,0.0044422364
3535,3535,0.004440148
3536,3536,0.0044478765
3537,3537,0.0044822865
3538,3538,0.004613495
3539,3539,0.0045057973
3540,3540,0.004598173
3541,3541,0.004450195
3542,3542,0.0044766343
3543,3543,0.0046308255
3544,3544,0.004487999
3545,3545,0.004499734
3546,3546,0.0045071677
3547,3547,0.0045549907
3548,3548,0.0045234133
3549,3549,0.0045125973
3550,3550,0.0044429824
3551,3551,0.00456842
3552,3552,0.004461154
3553,3553,0.0044876067
3554,3554,0.004445575
3555,3555,0.004430927
3556,3556,0.004424448
3557,3557,0.004435269
3558,3558,0.0044735754
3559,3559,0.0044724667
3560,3560,0.0044509675
3561,3561,0.0045319963
3562,3562,0.0045406427
3563,3563,0.004431626
3564,3564,0.0044191605
3565,3565,0.0044176867
3566,3566,0.004438008
3567,3567,0.0044172276
3568,3568,0.0044170767
3569,3569,0.004426104
3570,3570,0.0044236365
3571,3571,0.004450484
3572,3572,0.004470931
3573,3573,0.0044060755
3574,3574,0.0044083963
3575,3575,0.0044044405
3576,3576,0.0043956274
3577,3577,0.004400112
3578,3578,0.004473471
3579,3579,0.0045091924
3580,3580,0.0045332112
3581,3581,0.0044742166
3582,3582,0.004431438
3583,3583,0.0044312417
3584,3584,0.004595756
3585,3585,0.004450708
3586,3586,0.0044375723
3587,3587,0.0044968682
3588,3588,0.004529201
3589,3589,0.004475116
3590,3590,0.00444592
3591,3591,0.004399528
3592,3592,0.0044453423
3593,3593,0.0044145836
3594,3594,0.004388678
3595,3595,0.00441573
3596,3596,0.0043862257
3597,3597,0.004387951
3598,3598,0.0044057323
3599,3599,0.0044295774
3600,3600,0.0044817133
3601,3601,0.0044599124
3602,3602,0.00442253
3603,3603,0.004486925
3604,3604,0.00444811
3605,3605,0.0045688557
3606,3606,0.004430799
3607,3607,0.0043937126
3608,3608,0.004396073
3609,3609,0.004384075
3610,3610,0.004377203
3611,3611,0.004432741
3612,3612,0.004389353
3613,3613,0.0044447873
3614,3614,0.0044676918
3615,3615,0.004413807
3616,3616,0.0043911957
3617,3617,0.0044692587
3618,3618,0.0043940195
3619,3619,0.004373709
3620,3620,0.0044036284
3621,3621,0.004452195
3622,3622,0.004372348
3623,3623,0.0043932586
3624,3624,0.0044164336
3625,3625,0.0043773
3626,3626,0.0043567084
3627,3627,0.0043601887
3628,3628,0.0044049537
3629,3629,0.0043498566
3630,3630,0.0043512895
3631,3631,0.0043799886
3632,3632,0.004450374
3633,3633,0.0044128243
3634,3634,0.0045611872
3635,3635,0.0043546227
3636,3636,0.0043484927
3637,3637,0.0043641455
3638,3638,0.0043749413
3639,3639,0.004354119
3640,3640,0.004379891
3641,3641,0.004383241
3642,3642,0.004449875
3643,3643,0.0044245827
3644,3644,0.004382749
3645,3645,0.0044082785
3646,3646,0.0044611427
3647,3647,0.0044568963
3648,3648,0.004382219
3649,3649,0.004413274
3650,3650,0.0044541727
3651,3651,0.0044857636
3652,3652,0.004394046
3653,3653,0.004355103
3654,3654,0.0043520285
3655,3655,0.004381847
3656,3656,0.004400904
3657,3657,0.00437975
3658,3658,0.004331032
3659,3659,0.004334378
3660,3660,0.0043200576
3661,3661,0.0043239454
3662,3662,0.004402001
3663,3663,0.0043632193
3664,3664,0.004434178
3665,3665,0.0043617734
3666,3666,0.0044851876
3667,3667,0.0044327737
3668,3668,0.004394926
3669,3669,0.004320851
3670,3670,0.004435848
3671,3671,0.004388503
3672,3672,0.0043571847
3673,3673,0.004321082
3674,3674,0.0043088696
3675,3675,0.0043231826
3676,3676,0.0043465444
3677,3677,0.004356976
3678,3678,0.004385398
3679,3679,0.0043184613
3680,3680,0.0043424657
3681,3681,0.004381531
3682,3682,0.004409944
3683,3683,0.004349306
3684,3684,0.0043224026
3685,3685,0.004318117
3686,3686,0.004351779
3687,3687,0.0044765724
3688,3688,0.0043281363
3689,3689,0.0043593734
3690,3690,0.004397847
3691,3691,0.004364859
3692,3692,0.0043644602
3693,3693,0.0044113547
3694,3694,0.004361068
3695,3695,0.004383574
3696,3696,0.004394899
3697,3697,0.004368137
3698,3698,0.004343938
3699,3699,0.0044250265
3700,3700,0.0043500867
3701,3701,0.0044250684
3702,3702,0.00434048
3703,3703,0.0043245903
3704,3704,0.0044051767
3705,3705,0.004375656
3706,3706,0.004323731
3707,3707,0.0043770066
3708,3708,0.0043156445
3709,3709,0.0043158503
3710,3710,0.004324746
3711,3711,0.004296859
3712,3712,0.0042780126
3713,3713,0.0042712186
3714,3714,0.004281855
3715,3715,0.0042826906
3716,3716,0.0043115993
3717,3717,0.004297209
3718,3718,0.004417744
3719,3719,0.0043151337
3720,3720,0.0043525114
3721,3721,0.0043459455
3722,3722,0.004400908
3723,3723,0.004342234
3724,3724,0.004380834
3725,3725,0.0042739455
3726,3726,0.004275791
3727,3727,0.0042650746
3728,3728,0.0042545665
3729,3729,0.0042645014
3730,3730,0.00427251
3731,3731,0.004299979
3732,3732,0.0042884406
3733,3733,0.004279998
3734,3734,0.0042616758
3735,3735,0.0042500966
3736,3736,0.0042526796
3737,3737,0.0042522643
3738,3738,0.004256484
3739,3739,0.0042390195
3740,3740,0.0042665205
3741,3741,0.0044185896
3742,3742,0.004428696
3743,3743,0.0042666583
3744,3744,0.0042716563
3745,3745,0.004360999
3746,3746,0.0042703412
3747,3747,0.004417982
3748,3748,0.0043116063
3749,3749,0.004294065
3750,3750,0.0043132985
3751,3751,0.0043691895
3752,3752,0.00435698
3753,3753,0.004329013
3754,3754,0.0042561176
3755,3755,0.0042804014
3756,3756,0.004258891
3757,3757,0.004240794
3758,3758,0.0042497795
3759,3759,0.004263754
3760,3760,0.004230786
3761,3761,0.004236557
3762,3762,0.0042635156
3763,3763,0.0042479574
3764,3764,0.004263658
3765,3765,0.004255552
3766,3766,0.0042294683
3767,3767,0.0042275228
3768,3768,0.004237789
3769,3769,0.004260226
3770,3770,0.0043053445
3771,3771,0.0042967736
3772,3772,0.004239998
3773,3773,0.004221823
3774,3774,0.004292413
3775,3775,0.004391479
3776,3776,0.004239264
3777,3777,0.0042242147
3778,3778,0.0042726933
3779,3779,0.0044208216
3780,3780,0.0042266375
3781,3781,0.004208165
3782,3782,0.0042053857
3783,3783,0.0042072814
3784,3784,0.0042273984
3785,3785,0.004211145
3786,3786,0.0042027375
3787,3787,0.004215959
3788,3788,0.0042424775
3789,3789,0.0042841225
3790,3790,0.004393268
3791,3791,0.004204485
3792,3792,0.004240666
3793,3793,0.004366592
3794,3794,0.004247838
3795,3795,0.0042741494
3796,3796,0.004247074
3797,3797,0.004361361
3798,3798,0.0042567383
3799,3799,0.004298625
3800,3800,0.004205113
3801,3801,0.004209538
3802,3802,0.0041939514
3803,3803,0.004194209
3804,3804,0.004260288
3805,3805,0.004216167
3806,3806,0.00422292
3807,3807,0.004421948
3808,3808,0.004208949
3809,3809,0.004225008
3810,3810,0.004287825
3811,3811,0.0042212266
3812,3812,0.004372065
3813,3813,0.004245765
3814,3814,0.004235067
3815,3815,0.0042505693
3816,3816,0.0043192953
3817,3817,0.0042828415
3818,3818,0.0042488906
3819,3819,0.0042476975
3820,3820,0.0043042935
3821,3821,0.004280079
3822,3822,0.0042670383
3823,3823,0.0041880244
3824,3824,0.004201723
3825,3825,0.004252026
3826,3826,0.0042642257
3827,3827,0.004312989
3828,3828,0.004238132
3829,3829,0.0042082625
3830,3830,0.004169218
3831,3831,0.0041894824
3832,3832,0.0041804
3833,3833,0.0041631483
3834,3834,0.004174024
3835,3835,0.0042739366
3836,3836,0.0042076767
3837,3837,0.0041713454
3838,3838,0.0041887104
3839,3839,0.004184279
3840,3840,0.0041763643
3841,3841,0.00416523
3842,3842,0.004159888
3843,3843,0.0041515925
3844,3844,0.0041591064
3845,3845,0.004199082
3846,3846,0.0041878778
3847,3847,0.004288357
3848,3848,0.0042189374
3849,3849,0.004141426
3850,3850,0.004157796
3851,3851,0.004171927
3852,3852,0.0042377627
3853,3853,0.0042299232
3854,3854,0.0042504026
3855,3855,0.0042775488
3856,3856,0.0042010345
3857,3857,0.004158259
3858,3858,0.0041352026
3859,3859,0.0041368934
3860,3860,0.0041478733
3861,3861,0.0041321144
3862,3862,0.0041766143
3863,3863,0.0041747503
3864,3864,0.004234226
3865,3865,0.004212902
3866,3866,0.0042827576
3867,3867,0.0041814297
3868,3868,0.0041462793
3869,3869,0.00415346
3870,3870,0.004196968
3871,3871,0.0041747824
3872,3872,0.004170491
3873,3873,0.004182431
3874,3874,0.004195889
3875,3875,0.004235391
3876,3876,0.00413341
3877,3877,0.00413125
3878,3878,0.0041123475
3879,3879,0.0041227923
3880,3880,0.0041508917
3881,3881,0.004106743
3882,3882,0.0041179154
3883,3883,0.0041282824
3884,3884,0.0041502686
3885,3885,0.0041721533
3886,3886,0.0042697317
3887,3887,0.0042225984
3888,3888,0.004112215
3889,3889,0.004125932
3890,3890,0.0041126665
3891,3891,0.004113471
3892,3892,0.0041428315
3893,3893,0.0041243355
3894,3894,0.004140945
3895,3895,0.004162337
3896,3896,0.0041286065
3897,3897,0.0042862054
3898,3898,0.004104043
3899,3899,0.004108266
3900,3900,0.0041088643
3901,3901,0.004233088
3902,3902,0.004145664
3903,3903,0.004126545
3904,3904,0.0041669626
3905,3905,0.0041176146
3906,3906,0.004288278
3907,3907,0.0041179126
3908,3908,0.0041296375
3909,3909,0.0041808835
3910,3910,0.0041668396
3911,3911,0.0041516395
3912,3912,0.004194965
3913,3913,0.0041665146
3914,3914,0.0040948214
3915,3915,0.004110009
3916,3916,0.0041154907
3917,3917,0.0041674213
3918,3918,0.0043132864
3919,3919,0.0040948647
3920,3920,0.0040889834
3921,3921,0.0040904023
3922,3922,0.00407894
3923,3923,0.0041194456
3924,3924,0.0042121788
3925,3925,0.004140231
3926,3926,0.0040960424
3927,3927,0.0041103223
3928,3928,0.0041884957
3929,3929,0.004112894
3930,3930,0.00422502
3931,3931,0.0041035223
3932,3932,0.0040932996
3933,3933,0.004283511
3934,3934,0.0041085375
3935,3935,0.0041809417
3936,3936,0.0041138334
3937,3937,0.0041577793
3938,3938,0.00423672
3939,3939,0.0041098706
3940,3940,0.0040910444
3941,3941,0.0041994974
3942,3942,0.0041344613
3943,3943,0.004120979
3944,3944,0.004144766
3945,3945,0.004174627
3946,3946,0.0042083072
3947,3947,0.00415522
3948,3948,0.0041055926
3949,3949,0.0040644305
3950,3950,0.004145008
3951,3951,0.004054572
3952,3952,0.004059363
3953,3953,0.0040775784
3954,3954,0.004187414
3955,3955,0.0041288305
3956,3956,0.0041661016
3957,3957,0.004147151
3958,3958,0.0040524895
3959,3959,0.0040952927
3960,3960,0.00412245
3961,3961,0.004117424
3962,3962,0.0041383817
3963,3963,0.00413218
3964,3964,0.004122914
3965,3965,0.0041388045
3966,3966,0.0040559387
3967,3967,0.004069931
3968,3968,0.0040771742
3969,3969,0.0040309043
3970,3970,0.0040683458
3971,3971,0.0040452946
3972,3972,0.0040420643
3973,3973,0.0040569864
3974,3974,0.004055794
3975,3975,0.0040738713
3976,3976,0.004091098
3977,3977,0.0040271995
3978,3978,0.0040695546
3979,3979,0.004018936
3980,3980,0.0040768743
3981,3981,0.004019265
3982,3982,0.004037418
3983,3983,0.004030669
3984,3984,0.0040526977
3985,3985,0.0041806013
3986,3986,0.0040496155
3987,3987,0.0040734615
3988,3988,0.004095642
3989,3989,0.0041073156
3990,3990,0.0040906756
3991,3991,0.0041635237
3992,3992,0.0040172436
3993,3993,0.0040346165
3994,3994,0.0040674885
3995,3995,0.004005007
3996,3996,0.0040115775
3997,3997,0.004014841
3998,3998,0.004013813
3999,3999,0.004058545
4000,4000,0.0040020067
4001,4001,0.004014189
4002,4002,0.004007143
4003,4003,0.004048142
4004,4004,0.0041130446
4005,4005,0.004055393
4006,4006,0.0041285004
4007,4007,0.0040956335
4008,4008,0.004100992
4009,4009,0.004032512
4010,4010,0.0040544076
4011,4011,0.004020788
4012,4012,0.0039932583
4013,4013,0.003996548
4014,4014,0.0040326416
4015,4015,0.004004791
4016,4016,0.0040709744
4017,4017,0.0040266784
4018,4018,0.004028985
4019,4019,0.003992493
4020,4020,0.004001319
4021,4021,0.004092906
4022,4022,0.0040290477
4023,4023,0.004035239
4024,4024,0.0040314724
4025,4025,0.0040112906
4026,4026,0.004001253
4027,4027,0.004048949
4028,4028,0.004039615
4029,4029,0.0040023546
4030,4030,0.0040510204
4031,4031,0.004079429
4032,4032,0.004104304
4033,4033,0.004001223
4034,4034,0.004098922
4035,4035,0.004056122
4036,4036,0.0041173766
4037,4037,0.004030264
4038,4038,0.0039841416
4039,4039,0.0040079025
4040,4040,0.004005722
4041,4041,0.0040648147
4042,4042,0.004192746
4043,4043,0.004005124
4044,4044,0.0039830063
4045,4045,0.0040904144
4046,4046,0.0040174453
4047,4047,0.0040643825
4048,4048,0.0040453654
4049,4049,0.0040744054
4050,4050,0.0040685227
4051,4051,0.0040779915
4052,4052,0.003979063
4053,4053,0.0039928993
4054,4054,0.0039709355
4055,4055,0.0039783055
4056,4056,0.0039611785
4057,4057,0.003962159
4058,4058,0.0039773197
4059,4059,0.0040482944
4060,4060,0.0039841286
4061,4061,0.0039871936
4062,4062,0.0039954507
4063,4063,0.00401652
4064,4064,0.003993516
4065,4065,0.003976068
4066,4066,0.004002278
4067,4067,0.00400206
4068,4068,0.0040061236
4069,4069,0.003952604
4070,4070,0.003967706
4071,4071,0.003971374
4072,4072,0.0041029733
4073,4073,0.003985326
4074,4074,0.0039910986
4075,4075,0.0039722775
4076,4076,0.0039397106
4077,4077,0.0039721653
4078,4078,0.0039349035
4079,4079,0.0039409613
4080,4080,0.0039618127
4081,4081,0.003961772
4082,4082,0.0039534103
4083,4083,0.003943965
4084,4084,0.0039466163
4085,4085,0.0039476193
4086,4086,0.0039587785
4087,4087,0.0041401642
4088,4088,0.0039910325
4089,4089,0.003980271
4090,4090,0.004010967
4091,4091,0.0040443656
4092,4092,0.0040507214
4093,4093,0.00397558
4094,4094,0.0039985883
4095,4095,0.0040593916
4096,4096,0.004066014
4097,4097,0.0039853402
4098,4098,0.0039304513
4099,4099,0.00394792
4100,4100,0.003940735
4101,4101,0.0039308816
4102,4102,0.0039438736
4103,4103,0.0039193886
4104,4104,0.003929015
4105,4105,0.0039300304
4106,4106,0.0039382963
4107,4107,0.0039625005
4108,4108,0.0039265486
4109,4109,0.0039173146
4110,4110,0.003915635
4111,4111,0.0039154305
4112,4112,0.00391716
4113,4113,0.0039288774
4114,4114,0.0039048174
4115,4115,0.003909996
4116,4116,0.003998748
4117,4117,0.0039819367
4118,4118,0.003947909
4119,4119,0.0040487754
4120,4120,0.0039935624
4121,4121,0.0039384374
4122,4122,0.003921349
4123,4123,0.003923194
4124,4124,0.0040198294
4125,4125,0.004115567
4126,4126,0.0039245677
4127,4127,0.0039012707
4128,4128,0.0039108666
4129,4129,0.003901535
4130,4130,0.0039858557
4131,4131,0.0039919834
4132,4132,0.003938375
4133,4133,0.003912378
4134,4134,0.0039204364
4135,4135,0.003908314
4136,4136,0.0038996157
4137,4137,0.0038985952
4138,4138,0.0040169233
4139,4139,0.0039441977
4140,4140,0.003989101
4141,4141,0.003977446
4142,4142,0.0040105935
4143,4143,0.0039035296
4144,4144,0.0038897784
4145,4145,0.0039065992
4146,4146,0.0038786544
4147,4147,0.0038953887
4148,4148,0.0039447634
4149,4149,0.003879428
4150,4150,0.0039004264
4151,4151,0.003996179
4152,4152,0.0039243214
4153,4153,0.0040235384
4154,4154,0.0039212047
4155,4155,0.003921164
4156,4156,0.003971828
4157,4157,0.0039188564
4158,4158,0.0040549943
4159,4159,0.0039537367
4160,4160,0.0039640395
4161,4161,0.0038956772
4162,4162,0.0039095925
4163,4163,0.003911133
4164,4164,0.0041274847
4165,4165,0.0039239037
4166,4166,0.0038920783
4167,4167,0.0038752703
4168,4168,0.00392783
4169,4169,0.0040853485
4170,4170,0.0038965791
4171,4171,0.0039080177
4172,4172,0.0040054475
4173,4173,0.0039219027
4174,4174,0.0039328393
4175,4175,0.003947298
4176,4176,0.003925318
4177,4177,0.00398196
4178,4178,0.003926997
4179,4179,0.0039871084
4180,4180,0.003944938
4181,4181,0.0039134794
4182,4182,0.0038592978
4183,4183,0.0038741664
4184,4184,0.0038750449
4185,4185,0.0038624061
4186,4186,0.0038548575
4187,4187,0.0038508612
4188,4188,0.0039035026
4189,4189,0.0039057657
4190,4190,0.003955279
4191,4191,0.003935234
4192,4192,0.003982363
4193,4193,0.0038911784
4194,4194,0.0039831735
4195,4195,0.003911137
4196,4196,0.0038680697
4197,4197,0.0038563514
4198,4198,0.0038782004
4199,4199,0.0038881649
4200,4200,0.0038457045
4201,4201,0.0038447066
4202,4202,0.003838731
4203,4203,0.0038373847
4204,4204,0.0038758887
4205,4205,0.0039047056
4206,4206,0.0039322623
4207,4207,0.0039437856
4208,4208,0.0039991047
4209,4209,0.0039528883
4210,4210,0.0038672339
4211,4211,0.0038639307
4212,4212,0.003856583
4213,4213,0.0039299875
4214,4214,0.003940045
4215,4215,0.0039581666
4216,4216,0.0038675754
4217,4217,0.0038581537
4218,4218,0.003933384
4219,4219,0.0038682425
4220,4220,0.0040275403
4221,4221,0.0039053366
4222,4222,0.003877766
4223,4223,0.0039273053
4224,4224,0.0038940285
4225,4225,0.0038341612
4226,4226,0.0038891044
4227,4227,0.003922638
4228,4228,0.0039033073
4229,4229,0.00400535
4230,4230,0.003908229
4231,4231,0.0038300045
4232,4232,0.0038461592
4233,4233,0.0039481143
4234,4234,0.003896926
4235,4235,0.0038370772
4236,4236,0.003840783
4237,4237,0.003882582
4238,4238,0.0038431475
4239,4239,0.0038378467
4240,4240,0.0038621034
4241,4241,0.003944123
4242,4242,0.0038351633
4243,4243,0.0038819446
4244,4244,0.0038692984
4245,4245,0.003950779
4246,4246,0.003857829
4247,4247,0.003836513
4248,4248,0.003930253
4249,4249,0.003862175
4250,4250,0.0038858452
4251,4251,0.0038055466
4252,4252,0.0038160956
4253,4253,0.0038062988
4254,4254,0.0038120986
4255,4255,0.003831623
4256,4256,0.0038719447
4257,4257,0.0038297984
4258,4258,0.003828945
4259,4259,0.0039864923
4260,4260,0.0038395964
4261,4261,0.003820988
4262,4262,0.0038078239
4263,4263,0.0038369135
4264,4264,0.0038773094
4265,4265,0.0038626418
4266,4266,0.0038341642
4267,4267,0.003892707
4268,4268,0.003869431
4269,4269,0.003835814
4270,4270,0.0038003821
4271,4271,0.0037894703
4272,4272,0.003784761
4273,4273,0.003793787
4274,4274,0.0037923744
4275,4275,0.003784251
4276,4276,0.0037979137
4277,4277,0.0038162577
4278,4278,0.0038163124
4279,4279,0.0038356197
4280,4280,0.0038198028
4281,4281,0.0038184973
4282,4282,0.003780578
4283,4283,0.003806203
4284,4284,0.0038397624
4285,4285,0.0038187292
4286,4286,0.0038382078
4287,4287,0.0038547423
4288,4288,0.0038244536
4289,4289,0.0038222747
4290,4290,0.003832791
4291,4291,0.003769083
4292,4292,0.0037712608
4293,4293,0.0037772167
4294,4294,0.003785161
4295,4295,0.003803689
4296,4296,0.0039336164
4297,4297,0.0038161094
4298,4298,0.00389223
4299,4299,0.0038545558
4300,4300,0.0037966804
4301,4301,0.0037541827
4302,4302,0.0037592868
4303,4303,0.003780104
4304,4304,0.0038175012
4305,4305,0.0037971577
4306,4306,0.0038466952
4307,4307,0.0037679747
4308,4308,0.0037767298
4309,4309,0.0037832924
4310,4310,0.0037485815
4311,4311,0.0037640468
4312,4312,0.003763385
4313,4313,0.003812456
4314,4314,0.003830954
4315,4315,0.0038137077
4316,4316,0.0038214321
4317,4317,0.0037804632
4318,4318,0.0038632143
4319,4319,0.003814818
4320,4320,0.0038023756
4321,4321,0.0037949043
4322,4322,0.0037476772
4323,4323,0.0037730155
4324,4324,0.0037651865
4325,4325,0.0037822188
4326,4326,0.0038638527
4327,4327,0.003816094
4328,4328,0.0038385105
4329,4329,0.0037678534
4330,4330,0.0038055002
4331,4331,0.0037412548
4332,4332,0.0037486341
4333,4333,0.0037336266
4334,4334,0.0037360648
4335,4335,0.0037288268
4336,4336,0.0037331958
4337,4337,0.003741509
4338,4338,0.0038569686
4339,4339,0.003812256
4340,4340,0.0037684897
4341,4341,0.0038294464
4342,4342,0.0037427943
4343,4343,0.0038223816
4344,4344,0.00377685
4345,4345,0.0037492523
4346,4346,0.0037586188
4347,4347,0.0037665183
4348,4348,0.0037395915
4349,4349,0.0037162143
4350,4350,0.00372083
4351,4351,0.0037364291
4352,4352,0.0037188814
4353,4353,0.0037118422
4354,4354,0.0037192146
4355,4355,0.00375529
4356,4356,0.0037616561
4357,4357,0.0037681907
4358,4358,0.0037313637
4359,4359,0.0037697558
4360,4360,0.0038490165
4361,4361,0.003784303
4362,4362,0.0037564915
4363,4363,0.0038029898
4364,4364,0.0037550747
4365,4365,0.0038114341
4366,4366,0.0037759684
4367,4367,0.0038963165
4368,4368,0.0037500723
4369,4369,0.003719501
4370,4370,0.0037660853
4371,4371,0.0038191397
4372,4372,0.0037771831
4373,4373,0.0038327337
4374,4374,0.003803886
4375,4375,0.0037104925
4376,4376,0.0037406238
4377,4377,0.0037180847
4378,4378,0.0036974906
4379,4379,0.0037405503
4380,4380,0.003701625
4381,4381,0.0037510616
4382,4382,0.0037025642
4383,4383,0.0036965655
4384,4384,0.0036951439
4385,4385,0.003697792
4386,4386,0.0036898367
4387,4387,0.0036993322
4388,4388,0.00368484
4389,4389,0.0036799992
4390,4390,0.0036875515
4391,4391,0.0037497687
4392,4392,0.0037344252
4393,4393,0.0037128867
4394,4394,0.0037186062
4395,4395,0.0037098036
4396,4396,0.003743862
4397,4397,0.0037907362
4398,4398,0.003750435
4399,4399,0.003849136
4400,4400,0.0037171599
4401,4401,0.0036970703
4402,4402,0.0038210163
4403,4403,0.0037270698
4404,4404,0.0037611618
4405,4405,0.0037430008
4406,4406,0.003774118
4407,4407,0.003809241
4408,4408,0.0037517902
4409,4409,0.0036912116
4410,4410,0.0037027
4411,4411,0.003745724
4412,4412,0.003692388
4413,4413,0.003716448
4414,4414,0.003842716
4415,4415,0.0037052673
4416,4416,0.0036909138
4417,4417,0.0036732978
4418,4418,0.0036766687
4419,4419,0.0036874858
4420,4420,0.0036582155
4421,4421,0.0036575133
4422,4422,0.0036866781
4423,4423,0.0037191818
4424,4424,0.003724571
4425,4425,0.0036804958
4426,4426,0.0037833499
4427,4427,0.0037496192
4428,4428,0.0036838797
4429,4429,0.0036679981
4430,4430,0.0036669252
4431,4431,0.0036754813
4432,4432,0.003692982
4433,4433,0.003647361
4434,4434,0.0036882292
4435,4435,0.0036588935
4436,4436,0.0036533587
4437,4437,0.003645169
4438,4438,0.0036833042
4439,4439,0.0036543857
4440,4440,0.0036879145
4441,4441,0.0036471786
4442,4442,0.0036502124
4443,4443,0.0036387905
4444,4444,0.0036875946
4445,4445,0.0036784906
4446,4446,0.0036751414
4447,4447,0.003645609
4448,4448,0.0036759784
4449,4449,0.00364379
4450,4450,0.003669185
4451,4451,0.003676962
4452,4452,0.0036644135
4453,4453,0.0036549547
4454,4454,0.0036625373
4455,4455,0.0036603156
4456,4456,0.003647742
4457,4457,0.0036699339
4458,4458,0.0036788126
4459,4459,0.0037690345
4460,4460,0.0037009101
4461,4461,0.003704012
4462,4462,0.0037426136
4463,4463,0.0036403877
4464,4464,0.003636708
4465,4465,0.0036314956
4466,4466,0.003661218
4467,4467,0.0037574272
4468,4468,0.003709687
4469,4469,0.003648738
4470,4470,0.003671584
4471,4471,0.003769919
4472,4472,0.0036936102
4473,4473,0.0036697872
4474,4474,0.0036200285
4475,4475,0.003614889
4476,4476,0.0036288467
4477,4477,0.0036139914
4478,4478,0.0036398063
4479,4479,0.003625286
4480,4480,0.0036431472
4481,4481,0.003666119
4482,4482,0.0036179808
4483,4483,0.0036128454
4484,4484,0.003611051
4485,4485,0.0036148308
4486,4486,0.0036286628
4487,4487,0.003662235
4488,4488,0.0037816332
4489,4489,0.00362902
4490,4490,0.0037298982
4491,4491,0.0036885536
4492,4492,0.0036157004
4493,4493,0.003611208
4494,4494,0.0036225265
4495,4495,0.0036176746
4496,4496,0.0036400622
4497,4497,0.0037723533
4498,4498,0.0036404212
4499,4499,0.0036908195
4500,4500,0.0037109728
4501,4501,0.0036364952
4502,4502,0.0036916435
4503,4503,0.0036929187
4504,4504,0.0037105042
4505,4505,0.0036087215
4506,4506,0.0035943843
4507,4507,0.0035933948
4508,4508,0.003588195
4509,4509,0.0035975296
4510,4510,0.00360347
4511,4511,0.0036035068
4512,4512,0.003628732
4513,4513,0.0038497383
4514,4514,0.0035892623
4515,4515,0.0036319569
4516,4516,0.0035996372
4517,4517,0.0035893633
4518,4518,0.0035984828
4519,4519,0.0036817088
4520,4520,0.0036852593
4521,4521,0.0037231818
4522,4522,0.0036628142
4523,4523,0.0036457072
4524,4524,0.0036095993
4525,4525,0.0035936832
4526,4526,0.0036286532
4527,4527,0.0036099441
4528,4528,0.0035907591
4529,4529,0.0035894911
4530,4530,0.003624661
4531,4531,0.0037369586
4532,4532,0.0036418457
4533,4533,0.00365715
4534,4534,0.0036460476
4535,4535,0.003656572
4536,4536,0.0036481426
4537,4537,0.0037063982
4538,4538,0.0036917918
4539,4539,0.003689263
4540,4540,0.003574687
4541,4541,0.0035756584
4542,4542,0.0035878366
4543,4543,0.0035968611
4544,4544,0.0035951983
4545,4545,0.0036326363
4546,4546,0.0036566795
4547,4547,0.003597557
4548,4548,0.0036096903
4549,4549,0.0035895675
4550,4550,0.0035728354
4551,4551,0.0038123322
4552,4552,0.0035787944
4553,4553,0.0035564322
4554,4554,0.003566346
4555,4555,0.0035622523
4556,4556,0.003563597
4557,4557,0.0035599307
4558,4558,0.00355124
4559,4559,0.0035832897
4560,4560,0.0035583114
4561,4561,0.0035607296
4562,4562,0.0035736968
4563,4563,0.0035789763
4564,4564,0.0035704302
4565,4565,0.003685831
4566,4566,0.0035983047
4567,4567,0.003554842
4568,4568,0.0035832939
4569,4569,0.0035791541
4570,4570,0.003558854
4571,4571,0.003574346
4572,4572,0.0035802843
4573,4573,0.0037207576
4574,4574,0.0035795372
4575,4575,0.003604542
4576,4576,0.0037304168
4577,4577,0.003586367
4578,4578,0.0035476524
4579,4579,0.0035688712
4580,4580,0.0036443328
4581,4581,0.003614874
4582,4582,0.0036849047
4583,4583,0.003586113
4584,4584,0.0035552825
4585,4585,0.003670802
4586,4586,0.0035667494
4587,4587,0.0036971148
4588,4588,0.0035997555
4589,4589,0.003636992
4590,4590,0.0036108943
4591,4591,0.0035941948
4592,4592,0.003658007
4593,4593,0.0036040877
4594,4594,0.0035517104
4595,4595,0.0035675217
4596,4596,0.0035523886
4597,4597,0.0035400433
4598,4598,0.003525776
4599,4599,0.0035305435
4600,4600,0.0035713795
4601,4601,0.0035438044
4602,4602,0.003680725
4603,4603,0.0035776142
4604,4604,0.0035970507
4605,4605,0.0036144939
4606,4606,0.003583224
4607,4607,0.0036389362
4608,4608,0.0035798862
4609,4609,0.0036437453
4610,4610,0.0035831954
4611,4611,0.0035513523
4612,4612,0.0036259627
4613,4613,0.0035792682
4614,4614,0.003592797
4615,4615,0.003527217
4616,4616,0.0035223353
4617,4617,0.0035479842
4618,4618,0.003521809
4619,4619,0.0035105369
4620,4620,0.0035462296
4621,4621,0.0035996796
4622,4622,0.0035126456
4623,4623,0.003519532
4624,4624,0.0035320926
4625,4625,0.0035340649
4626,4626,0.0036789996
4627,4627,0.0035752947
4628,4628,0.0035505858
4629,4629,0.0036660444
4630,4630,0.0035409373
4631,4631,0.0036580383
4632,4632,0.003552481
4633,4633,0.0035335913
4634,4634,0.0036194094
4635,4635,0.0035491667
4636,4636,0.003561013
4637,4637,0.0035228073
4638,4638,0.0035186019
4639,4639,0.0035080153
4640,4640,0.0035152435
4641,4641,0.0034984772
4642,4642,0.0035127758
4643,4643,0.0034978958
4644,4644,0.003512648
4645,4645,0.0035284874
4646,4646,0.003542802
4647,4647,0.003552115
4648,4648,0.0035570355
4649,4649,0.0035391387
4650,4650,0.0036871799
4651,4651,0.0035393843
4652,4652,0.0035559426
4653,4653,0.0034895088
4654,4654,0.0034957961
4655,4655,0.0035095275
4656,4656,0.0035090395
4657,4657,0.0035270802
4658,4658,0.0035067429
4659,4659,0.0035173113
4660,4660,0.0035608648
4661,4661,0.0036284751
4662,4662,0.0035279307
4663,4663,0.0035441616
4664,4664,0.0035083075
4665,4665,0.003595721
4666,4666,0.0035376395
4667,4667,0.003515887
4668,4668,0.0034988604
4669,4669,0.0035010872
4670,4670,0.003522097
4671,4671,0.0035507637
4672,4672,0.0035446514
4673,4673,0.0035145557
4674,4674,0.003566515
4675,4675,0.0035247058
4676,4676,0.0036505365
4677,4677,0.0035490757
4678,4678,0.0035261714
4679,4679,0.0035524017
4680,4680,0.0036009422
4681,4681,0.0035986847
4682,4682,0.0035995655
4683,4683,0.003495882
4684,4684,0.003513775
4685,4685,0.0035084921
4686,4686,0.0034947887
4687,4687,0.0034897097
4688,4688,0.0035450766
4689,4689,0.0035161055
4690,4690,0.0036126904
4691,4691,0.003516535
4692,4692,0.0035501563
4693,4693,0.0035561149
4694,4694,0.0035638176
4695,4695,0.0035344085
4696,4696,0.0035272741
4697,4697,0.0035589263
4698,4698,0.0035712551
4699,4699,0.0035874273
4700,4700,0.0035535304
4701,4701,0.0034796942
4702,4702,0.0034864035
4703,4703,0.003471582
4704,4704,0.0034659288
4705,4705,0.0034955542
4706,4706,0.0036282698
4707,4707,0.0034926166
4708,4708,0.0034809157
4709,4709,0.0034679763
4710,4710,0.0035036018
4711,4711,0.003505276
4712,4712,0.0034995712
4713,4713,0.003450854
4714,4714,0.0034495753
4715,4715,0.0034538119
4716,4716,0.0034523967
4717,4717,0.0034541423
4718,4718,0.0034617728
4719,4719,0.0034445457
4720,4720,0.0035324013
4721,4721,0.0034866603
4722,4722,0.0034712637
4723,4723,0.0034942466
4724,4724,0.0034681216
4725,4725,0.0035079222
4726,4726,0.0036056037
4727,4727,0.0034836573
4728,4728,0.0034568915
4729,4729,0.0034486656
4730,4730,0.0034418635
4731,4731,0.0034436188
4732,4732,0.0034385321
4733,4733,0.0034680378
4734,4734,0.0035385932
4735,4735,0.0034837658
4736,4736,0.00357522
4737,4737,0.0036140208
4738,4738,0.0034282806
4739,4739,0.003460696
4740,4740,0.003427175
4741,4741,0.0034345463
4742,4742,0.0034362227
4743,4743,0.0035157383
4744,4744,0.0034517883
4745,4745,0.0036495463
4746,4746,0.003466524
4747,4747,0.003450407
4748,4748,0.0034331244
4749,4749,0.0034305728
4750,4750,0.003422684
4751,4751,0.003503057
4752,4752,0.0034811373
4753,4753,0.0035716095
4754,4754,0.0034908268
4755,4755,0.0035726256
4756,4756,0.003511481
4757,4757,0.0034215816
4758,4758,0.0034742744
4759,4759,0.0034175692
4760,4760,0.0034788111
4761,4761,0.0034444153
4762,4762,0.0034592338
4763,4763,0.00349842
4764,4764,0.0034965603
4765,4765,0.0034858077
4766,4766,0.0035133332
4767,4767,0.0034376602
4768,4768,0.003454438
4769,4769,0.003559978
4770,4770,0.0034653107
4771,4771,0.0034833744
4772,4772,0.0034081698
4773,4773,0.003405417
4774,4774,0.003425514
4775,4775,0.0034897712
4776,4776,0.0035909729
4777,4777,0.0034798586
4778,4778,0.0034541609
4779,4779,0.0035429199
4780,4780,0.0034572638
4781,4781,0.0036311874
4782,4782,0.003476087
4783,4783,0.0034174393
4784,4784,0.0034224587
4785,4785,0.0034181671
4786,4786,0.003463339
4787,4787,0.00345178
4788,4788,0.00342358
4789,4789,0.0034426802
4790,4790,0.0034431228
4791,4791,0.003460992
4792,4792,0.0034359759
4793,4793,0.0034855967
4794,4794,0.0034321533
4795,4795,0.003526095
4796,4796,0.0035039058
4797,4797,0.0035524298
4798,4798,0.0034396441
4799,4799,0.0034072353
4800,4800,0.0035590117
4801,4801,0.003432654
4802,4802,0.0035009906
4803,4803,0.0034513003
4804,4804,0.0034990122
4805,4805,0.0034805355
4806,4806,0.0034966685
4807,4807,0.003411602
4808,4808,0.0034383906
4809,4809,0.0034448237
4810,4810,0.003457738
4811,4811,0.0034319914
4812,4812,0.0034916187
4813,4813,0.003409973
4814,4814,0.0034004126
4815,4815,0.0034054115
4816,4816,0.003449535
4817,4817,0.0034195746
4818,4818,0.0033814423
4819,4819,0.0033873247
4820,4820,0.0033945173
4821,4821,0.0034027628
4822,4822,0.0034175075
4823,4823,0.0033829424
4824,4824,0.0033847205
4825,4825,0.0034399184
4826,4826,0.0034143885
4827,4827,0.0034021647
4828,4828,0.0033840525
4829,4829,0.0033862423
4830,4830,0.003384968
4831,4831,0.003418333
4832,4832,0.0033827277
4833,4833,0.0033747847
4834,4834,0.003376892
4835,4835,0.0033784178
4836,4836,0.0033609192
4837,4837,0.0033821184
4838,4838,0.0033736865
4839,4839,0.0033732047
4840,4840,0.003361067
4841,4841,0.0033635402
4842,4842,0.0033528758
4843,4843,0.0033536216
4844,4844,0.0033773463
4845,4845,0.0033778674
4846,4846,0.0033996718
4847,4847,0.0035988516
4848,4848,0.003381927
4849,4849,0.0033579918
4850,4850,0.0033759165
4851,4851,0.0034069635
4852,4852,0.0033848349
4853,4853,0.0033629534
4854,4854,0.00341668
4855,4855,0.0033693113
4856,4856,0.0033723868
4857,4857,0.003367353
4858,4858,0.003388504
4859,4859,0.003376609
4860,4860,0.0034035335
4861,4861,0.0034983626
4862,4862,0.0034443515
4863,4863,0.0033736357
4864,4864,0.0033416739
4865,4865,0.0033532798
4866,4866,0.0033472774
4867,4867,0.003376049
4868,4868,0.003390785
4869,4869,0.0033705689
4870,4870,0.0033829322
4871,4871,0.0033870777
4872,4872,0.0034254356
4873,4873,0.0034416188
4874,4874,0.0033739128
4875,4875,0.003377027
4876,4876,0.0034458644
4877,4877,0.0034253239
4878,4878,0.0034570696
4879,4879,0.0034320976
4880,4880,0.0033812681
4881,4881,0.0033786304
4882,4882,0.0033470762
4883,4883,0.0034100898
4884,4884,0.0033912093
4885,4885,0.0034299614
4886,4886,0.0033805682
4887,4887,0.0033826102
4888,4888,0.003457033
4889,4889,0.003397885
4890,4890,0.0033778006
4891,4891,0.003447441
4892,4892,0.0034478398
4893,4893,0.0033849224
4894,4894,0.0033912673
4895,4895,0.0033605124
4896,4896,0.0033225764
4897,4897,0.003334928
4898,4898,0.003371362
4899,4899,0.0033565494
4900,4900,0.0034031582
4901,4901,0.0035346888
4902,4902,0.0033610142
4903,4903,0.0033948028
4904,4904,0.0034153713
4905,4905,0.003322535
4906,4906,0.0034903472
4907,4907,0.0033490912
4908,4908,0.0033430462
4909,4909,0.0033737055
4910,4910,0.0033248607
4911,4911,0.0033381954
4912,4912,0.0033615509
4913,4913,0.0035171222
4914,4914,0.003333062
4915,4915,0.0033747877
4916,4916,0.0033757552
4917,4917,0.0033810046
4918,4918,0.003458061
4919,4919,0.003423159
4920,4920,0.0033654075
4921,4921,0.0034111517
4922,4922,0.0033787678
4923,4923,0.0033259734
4924,4924,0.0033290915
4925,4925,0.0033711067
4926,4926,0.0033451342
4927,4927,0.0033132376
4928,4928,0.003309246
4929,4929,0.003330511
4930,4930,0.0033249469
4931,4931,0.0033391914
4932,4932,0.0033064662
4933,4933,0.0033057788
4934,4934,0.0033111465
4935,4935,0.0034107254
4936,4936,0.0033906219
4937,4937,0.0033354384
4938,4938,0.003322825
4939,4939,0.0033162707
4940,4940,0.0033208553
4941,4941,0.0035896343
4942,4942,0.0033005713
4943,4943,0.0032912586
4944,4944,0.0033199275
4945,4945,0.0033994883
4946,4946,0.0033435791
4947,4947,0.0034329887
4948,4948,0.0033289378
4949,4949,0.0034471168
4950,4950,0.003340258
4951,4951,0.00331975
4952,4952,0.0034054772
4953,4953,0.0033377376
4954,4954,0.0033501075
4955,4955,0.003317201
4956,4956,0.0033018517
4957,4957,0.0033128508
4958,4958,0.003307868
4959,4959,0.0032949646
4960,4960,0.0032781414
4961,4961,0.0032778755
4962,4962,0.0032930125
4963,4963,0.0035639869
4964,4964,0.0032980137
4965,4965,0.0033134574
4966,4966,0.0033771163
4967,4967,0.0033058024
4968,4968,0.0034147364
4969,4969,0.0033505287
4970,4970,0.0034152584
4971,4971,0.0033383018
4972,4972,0.0033741356
4973,4973,0.00332379
4974,4974,0.0034083629
4975,4975,0.003338441
4976,4976,0.003381761
4977,4977,0.0033125933
4978,4978,0.0034296676
4979,4979,0.0033278747
4980,4980,0.0034022923
4981,4981,0.0033361304
4982,4982,0.0033089446
4983,4983,0.003381832
4984,4984,0.0033310512
4985,4985,0.003320198
4986,4986,0.003304968
4987,4987,0.0032973548
4988,4988,0.0032874774
4989,4989,0.0033005439
4990,4990,0.003315187
4991,4991,0.0034100767
4992,4992,0.0033208556
4993,4993,0.0033563136
4994,4994,0.0033427193
4995,4995,0.0034482132
4996,4996,0.0032778757
4997,4997,0.003274715
4998,4998,0.0033170013
4999,4999,0.0032783637
5000,5000,0.003260424
5001,5001,0.0032646644
5002,5002,0.0032729495
5003,5003,0.0033507145
5004,5004,0.0033059383
5005,5005,0.0033071728
5006,5006,0.0034552214
5007,5007,0.0032796133
5008,5008,0.003303917
5009,5009,0.0032964698
5010,5010,0.0033234977
5011,5011,0.003391162
5012,5012,0.003275416
5013,5013,0.0032755905
5014,5014,0.0032538176
5015,5015,0.0033072452
5016,5016,0.003279095
5017,5017,0.0032946628
5018,5018,0.003330795
5019,5019,0.0032825312
5020,5020,0.0034518943
5021,5021,0.003271498
5022,5022,0.0033133086
5023,5023,0.0032950186
5024,5024,0.0033252898
5025,5025,0.0034911544
5026,5026,0.0032561847
5027,5027,0.003298971
5028,5028,0.0034004645
5029,5029,0.0033424955
5030,5030,0.0033053798
5031,5031,0.003295328
5032,5032,0.0033021613
5033,5033,0.0033389258
5034,5034,0.0032662165
5035,5035,0.0032473525
5036,5036,0.0032827042
5037,5037,0.0032537463
5038,5038,0.003246326
5039,5039,0.003242568
5040,5040,0.0032844036
5041,5041,0.0032702833
5042,5042,0.0032681888
5043,5043,0.0032503977
5044,5044,0.0032659008
5045,5045,0.0032503307
5046,5046,0.0032586467
5047,5047,0.003313515
5048,5048,0.0033781272
5049,5049,0.0032505936
5050,5050,0.0032576083
5051,5051,0.0032843722
5052,5052,0.0032928642
5053,5053,0.003263967
5054,5054,0.0034203646
5055,5055,0.0032622088
5056,5056,0.0033571266
5057,5057,0.0032761116
5058,5058,0.0033624629
5059,5059,0.0032942528
5060,5060,0.0032479872
5061,5061,0.0032779353
5062,5062,0.003301659
5063,5063,0.0033228134
5064,5064,0.0033114878
5065,5065,0.0033259601
5066,5066,0.0032521735
5067,5067,0.0032226532
5068,5068,0.003258279
5069,5069,0.0032208178
5070,5070,0.0032215575
5071,5071,0.0032321338
5072,5072,0.003223528
5073,5073,0.0032342323
5074,5074,0.0032655853
5075,5075,0.003213277
5076,5076,0.0032445246
5077,5077,0.0032712661
5078,5078,0.0032343105
5079,5079,0.0032064307
5080,5080,0.0032167449
5081,5081,0.0032180557
5082,5082,0.0032112475
5083,5083,0.0032054847
5084,5084,0.003234184
5085,5085,0.0032741486
5086,5086,0.0032347906
5087,5087,0.0032017261
5088,5088,0.0032108196
5089,5089,0.003234418
5090,5090,0.003260461
5091,5091,0.0032120429
5092,5092,0.0032058228
5093,5093,0.003277133
5094,5094,0.003329717
5095,5095,0.0032828446
5096,5096,0.0033803035
5097,5097,0.0032333718
5098,5098,0.003209296
5099,5099,0.0033693113
5100,5100,0.003226034
5101,5101,0.003321347
5102,5102,0.003240142
5103,5103,0.0033283043
5104,5104,0.0032537398
5105,5105,0.0032058142
5106,5106,0.0032085907
5107,5107,0.0031978788
5108,5108,0.003197237
5109,5109,0.003188723
5110,5110,0.0032105185
5111,5111,0.003216983
5112,5112,0.0032043525
5113,5113,0.0032297492
5114,5114,0.003288706
5115,5115,0.003267305
5116,5116,0.0033290938
5117,5117,0.003243722
5118,5118,0.0032337161
5119,5119,0.0031791523
5120,5120,0.0031863286
5121,5121,0.0032015438
5122,5122,0.0032058307
5123,5123,0.003194515
5124,5124,0.0033022093
5125,5125,0.0033925583
5126,5126,0.0032136852
5127,5127,0.0031830897
5128,5128,0.0031862315
5129,5129,0.0031718102
5130,5130,0.0031677454
5131,5131,0.003214525
5132,5132,0.0032348437
5133,5133,0.00326407
5134,5134,0.0033168972
5135,5135,0.0032649664
5136,5136,0.003304049
5137,5137,0.0031837414
5138,5138,0.0031676008
5139,5139,0.0031765942
5140,5140,0.0031662425
5141,5141,0.003214844
5142,5142,0.0031785301
5143,5143,0.0031632513
5144,5144,0.0032462066
5145,5145,0.0031892895
5146,5146,0.0032170066
5147,5147,0.0032071806
5148,5148,0.0031544298
5149,5149,0.0031690078
5150,5150,0.0031756312
5151,5151,0.0031649123
5152,5152,0.0031694036
5153,5153,0.0032460154
5154,5154,0.0032556914
5155,5155,0.0032570532
5156,5156,0.0031944786
5157,5157,0.0031547672
5158,5158,0.0031516645
5159,5159,0.0031641317
5160,5160,0.003178958
5161,5161,0.003265094
5162,5162,0.0031525807
5163,5163,0.00315146
5164,5164,0.0032889969
5165,5165,0.003287929
5166,5166,0.003199873
5167,5167,0.0031847751
5168,5168,0.0031662937
5169,5169,0.0032448398
5170,5170,0.0032089285
5171,5171,0.003485071
5172,5172,0.0031559984
5173,5173,0.0031438412
5174,5174,0.0031737408
5175,5175,0.0031554361
5176,5176,0.0031956893
5177,5177,0.0031805045
5178,5178,0.0031535907
5179,5179,0.003189216
5180,5180,0.0031692255
5181,5181,0.0032927443
5182,5182,0.0032471314
5183,5183,0.0032096053
5184,5184,0.003154447
5185,5185,0.0031433534
5186,5186,0.003191871
5187,5187,0.003175705
5188,5188,0.0032172257
5189,5189,0.0033392084
5190,5190,0.0031709918
5191,5191,0.0031878455
5192,5192,0.0031925493
5193,5193,0.0032869736
5194,5194,0.0031601219
5195,5195,0.0031964018
5196,5196,0.003134716
5197,5197,0.0031328
5198,5198,0.0031553076
5199,5199,0.00314161
5200,5200,0.0031278082
5201,5201,0.0031371883
5202,5202,0.0032184052
5203,5203,0.0032978586
5204,5204,0.003196281
5205,5205,0.003182261
5206,5206,0.0032086063
5207,5207,0.0032408286
5208,5208,0.0032373013
5209,5209,0.0031924415
5210,5210,0.003161239
5211,5211,0.0032190818
5212,5212,0.0031709094
5213,5213,0.0033085179
5214,5214,0.0031981817
5215,5215,0.0031790438
5216,5216,0.00319817
5217,5217,0.0032674782
5218,5218,0.0032327212
5219,5219,0.0032001964
5220,5220,0.0032366493
5221,5221,0.0032271072
5222,5222,0.0031362246
5223,5223,0.0031678267
5224,5224,0.003228735
5225,5225,0.0033156993
5226,5226,0.0031260308
5227,5227,0.00312698
5228,5228,0.0031382686
5229,5229,0.0031480026
5230,5230,0.0033135405
5231,5231,0.0031660234
5232,5232,0.0031353298
5233,5233,0.0031971773
5234,5234,0.0031240562
5235,5235,0.0031499157
5236,5236,0.0032717066
5237,5237,0.0031590369
5238,5238,0.0032234455
5239,5239,0.0031751143
5240,5240,0.0032177055
5241,5241,0.003197687
5242,5242,0.0032190692
5243,5243,0.003190794
5244,5244,0.0032212813
5245,5245,0.0031421252
5246,5246,0.0032297915
5247,5247,0.003153733
5248,5248,0.0031852673
5249,5249,0.0031343468
5250,5250,0.0031128752
5251,5251,0.003120252
5252,5252,0.0032486594
5253,5253,0.0031479874
5254,5254,0.0032873955
5255,5255,0.0031686937
5256,5256,0.003129095
5257,5257,0.0031414316
5258,5258,0.0031564732
5259,5259,0.0031578369
5260,5260,0.003195283
5261,5261,0.003145741
5262,5262,0.0031483315
5263,5263,0.0031333629
5264,5264,0.003110393
5265,5265,0.0031079184
5266,5266,0.0031397345
5267,5267,0.003123165
5268,5268,0.0031002266
5269,5269,0.0031086032
5270,5270,0.003113547
5271,5271,0.0030973211
5272,5272,0.0030963973
5273,5273,0.0031370735
5274,5274,0.0031387224
5275,5275,0.0031875088
5276,5276,0.0031103254
5277,5277,0.0031181746
5278,5278,0.0031156165
5279,5279,0.0031254287
5280,5280,0.0031163606
5281,5281,0.0031134598
5282,5282,0.0032995201
5283,5283,0.0031510715
5284,5284,0.0031554245
5285,5285,0.0031571758
5286,5286,0.0032402072
5287,5287,0.0031785301
5288,5288,0.003183928
5289,5289,0.0031721534
5290,5290,0.00315347
5291,5291,0.0032183074
5292,5292,0.0031608436
5293,5293,0.003107176
5294,5294,0.0031804594
5295,5295,0.0031762521
5296,5296,0.0032289508
5297,5297,0.0031916231
5298,5298,0.0031946693
5299,5299,0.0030997966
5300,5300,0.0031105955
5301,5301,0.0031529076
5302,5302,0.003182578
5303,5303,0.0031940443
5304,5304,0.0031466614
5305,5305,0.0032032959
5306,5306,0.0031636995
5307,5307,0.0031368244
5308,5308,0.00307981
5309,5309,0.0030840342
5310,5310,0.0030807152
5311,5311,0.0031627796
5312,5312,0.0031296914
5313,5313,0.0032745884
5314,5314,0.0031169408
5315,5315,0.0030992462
5316,5316,0.0030763643
5317,5317,0.0030787326
5318,5318,0.0030716455
5319,5319,0.0030656569
5320,5320,0.0031008986
5321,5321,0.0030771964
5322,5322,0.0030767524
5323,5323,0.0030638925
5324,5324,0.003082936
5325,5325,0.003129989
5326,5326,0.0031191139
5327,5327,0.0031237213
5328,5328,0.003073588
5329,5329,0.0030632124
5330,5330,0.0030682962
5331,5331,0.0030830815
5332,5332,0.0030656129
5333,5333,0.003052285
5334,5334,0.0030670753
5335,5335,0.003057733
5336,5336,0.0031525926
5337,5337,0.0031084656
5338,5338,0.003255542
5339,5339,0.0030938112
5340,5340,0.003065637
5341,5341,0.0031472144
5342,5342,0.003062465
5343,5343,0.0030513331
5344,5344,0.0030988806
5345,5345,0.0030628117
5346,5346,0.003096746
5347,5347,0.0030900075
5348,5348,0.0030705908
5349,5349,0.0030564037
5350,5350,0.0030996276
5351,5351,0.00314988
5352,5352,0.0030878924
5353,5353,0.0031109154
5354,5354,0.0030478863
5355,5355,0.0030459063
5356,5356,0.0030534465
5357,5357,0.0030589576
5358,5358,0.0031253689
5359,5359,0.0030803445
5360,5360,0.0030854337
5361,5361,0.0032599643
5362,5362,0.0030536167
5363,5363,0.003083799
5364,5364,0.0030650655
5365,5365,0.0031119094
5366,5366,0.0030788276
5367,5367,0.0030583232
5368,5368,0.0030838158
5369,5369,0.0030541176
5370,5370,0.0031110556
5371,5371,0.0031900404
5372,5372,0.003135568
5373,5373,0.003181872
5374,5374,0.0031217418
5375,5375,0.0030927765
5376,5376,0.0030625793
5377,5377,0.0030442248
5378,5378,0.0030386979
5379,5379,0.0030421568
5380,5380,0.0030480656
5381,5381,0.0031327326
5382,5382,0.0030591954
5383,5383,0.0030666797
5384,5384,0.0030686874
5385,5385,0.0030561187
5386,5386,0.003070679
5387,5387,0.0033026687
5388,5388,0.0030318848
5389,5389,0.0030439773
5390,5390,0.0030516316
5391,5391,0.0030478518
5392,5392,0.0031051133
5393,5393,0.0030671523
5394,5394,0.0030637267
5395,5395,0.0031015673
5396,5396,0.003049811
5397,5397,0.0030207206
5398,5398,0.0030243513
5399,5399,0.0032082268
5400,5400,0.0030180733
5401,5401,0.0030188086
5402,5402,0.0031168123
5403,5403,0.0032127115
5404,5404,0.0030242568
5405,5405,0.003042179
5406,5406,0.003016222
5407,5407,0.0030333465
5408,5408,0.0030287083
5409,5409,0.0030447452
5410,5410,0.0030430956
5411,5411,0.0031095713
5412,5412,0.0031273155
5413,5413,0.003063595
5414,5414,0.0030332417
5415,5415,0.0030682208
5416,5416,0.003049877
5417,5417,0.0030187217
5418,5418,0.0032510252
5419,5419,0.0030289104
5420,5420,0.0030268512
5421,5421,0.0030868957
5422,5422,0.0030844593
5423,5423,0.0030851439
5424,5424,0.0030413917
5425,5425,0.0031319533
5426,5426,0.0030593132
5427,5427,0.0030592282
5428,5428,0.0030170255
5429,5429,0.0030369961
5430,5430,0.0030672236
5431,5431,0.0031103143
5432,5432,0.003088525
5433,5433,0.0031009684
5434,5434,0.0030945993
5435,5435,0.0030999056
5436,5436,0.0030924103
5437,5437,0.0031060004
5438,5438,0.003095308
5439,5439,0.0031479173
5440,5440,0.0031273235
5441,5441,0.0030234149
5442,5442,0.0030184716
5443,5443,0.0030130688
5444,5444,0.0030731983
5445,5445,0.003001984
5446,5446,0.0030117477
5447,5447,0.0030005241
5448,5448,0.0029990808
5449,5449,0.0030727126
5450,5450,0.0029997271
5451,5451,0.0030451945
5452,5452,0.0030016738
5453,5453,0.0029983923
5454,5454,0.0030376364
5455,5455,0.0030300326
5456,5456,0.0030870873
5457,5457,0.0030195562
5458,5458,0.0029975101
5459,5459,0.003029628
5460,5460,0.0030213075
5461,5461,0.0030321055
5462,5462,0.0030527755
5463,5463,0.0031063962
5464,5464,0.0030596945
5465,5465,0.0031333258
5466,5466,0.0030486237
5467,5467,0.0030511802
5468,5468,0.0029891802
5469,5469,0.0030167543
5470,5470,0.003075785
5471,5471,0.003062194
5472,5472,0.003130507
5473,5473,0.0030248314
5474,5474,0.0031323303
5475,5475,0.0030196274
5476,5476,0.003088604
5477,5477,0.0030461282
5478,5478,0.0031056579
5479,5479,0.00307992
5480,5480,0.0030311875
5481,5481,0.0030107235
5482,5482,0.0029994186
5483,5483,0.003083877
5484,5484,0.003079825
5485,5485,0.0030648697
5486,5486,0.0030816838
5487,5487,0.0030821417
5488,5488,0.0032258364
5489,5489,0.0029874798
5490,5490,0.0030041505
5491,5491,0.0030599083
5492,5492,0.0031436514
5493,5493,0.0029892097
5494,5494,0.003021204
5495,5495,0.00297959
5496,5496,0.0029832015
5497,5497,0.0030066378
5498,5498,0.0029815757
5499,5499,0.002996908
5500,5500,0.0030359996
5501,5501,0.003158671
5502,5502,0.002978761
5503,5503,0.0030027365
5504,5504,0.0030414418
5505,5505,0.0029993001
5506,5506,0.0029927166
5507,5507,0.003019965
5508,5508,0.0030001176
5509,5509,0.0031908317
5510,5510,0.003002585
5511,5511,0.002999797
5512,5512,0.0030760963
5513,5513,0.0030110197
5514,5514,0.0031520096
5515,5515,0.0030066897
5516,5516,0.0031262373
5517,5517,0.003052833
5518,5518,0.0030647162
5519,5519,0.0029871548
5520,5520,0.0029787712
5521,5521,0.0030274226
5522,5522,0.0030754055
5523,5523,0.003080343
5524,5524,0.0029976978
5525,5525,0.003072934
5526,5526,0.0030316105
5527,5527,0.0030686893
5528,5528,0.0029978945
5529,5529,0.0031205413
5530,5530,0.003037689
5531,5531,0.0030041428
5532,5532,0.0029564132
5533,5533,0.0029581953
5534,5534,0.003026978
5535,5535,0.0031187953
5536,5536,0.0030181087
5537,5537,0.0029650629
5538,5538,0.0029577655
5539,5539,0.0029790294
5540,5540,0.003056913
5541,5541,0.0030092949
5542,5542,0.0032309112
5543,5543,0.0029795186
5544,5544,0.0030242202
5545,5545,0.0029764988
5546,5546,0.0029803063
5547,5547,0.0029854954
5548,5548,0.0029818155
5549,5549,0.0029870463
5550,5550,0.0029791784
5551,5551,0.003029838
5552,5552,0.0029687984
5553,5553,0.0029829482
5554,5554,0.0030317286
5555,5555,0.003068526
5556,5556,0.0029983134
5557,5557,0.0030904857
5558,5558,0.0029714426
5559,5559,0.0029383316
5560,5560,0.0029368189
5561,5561,0.0029780583
5562,5562,0.0031023389
5563,5563,0.003001674
5564,5564,0.0029896384
5565,5565,0.0029849375
5566,5566,0.0030552922
5567,5567,0.0030049244
5568,5568,0.0030060343
5569,5569,0.0030246428
5570,5570,0.003170457
5571,5571,0.0029323865
5572,5572,0.0029689346
5573,5573,0.0029546265
5574,5574,0.002958958
5575,5575,0.0029300707
5576,5576,0.0029344524
5577,5577,0.002944618
5578,5578,0.0029851627
5579,5579,0.0029744129
5580,5580,0.0030042012
5581,5581,0.0031037438
5582,5582,0.0029807936
5583,5583,0.003003301
5584,5584,0.0029277822
5585,5585,0.0029237624
5586,5586,0.002935196
5587,5587,0.0029190006
5588,5588,0.0029361695
5589,5589,0.003204065
5590,5590,0.0029235373
5591,5591,0.0029564598
5592,5592,0.00293102
5593,5593,0.0029208018
5594,5594,0.0029770217
5595,5595,0.0029520108
5596,5596,0.0030204735
5597,5597,0.0030045838
5598,5598,0.0030527064
5599,5599,0.0029850353
5600,5600,0.0029441759
5601,5601,0.0029154865
5602,5602,0.00291468
5603,5603,0.0029969227
5604,5604,0.0030084173
5605,5605,0.0030277052
5606,5606,0.0030017726
5607,5607,0.0030127184
5608,5608,0.0030262757
5609,5609,0.0029969956
5610,5610,0.0030299036
5611,5611,0.0030419368
5612,5612,0.0030176989
5613,5613,0.0030024985
5614,5614,0.0029303778
5615,5615,0.0029293725
5616,5616,0.0029428746
5617,5617,0.002909985
5618,5618,0.0029107868
5619,5619,0.003125927
5620,5620,0.0029034752
5621,5621,0.0029078615
5622,5622,0.0029337206
5623,5623,0.002980554
5624,5624,0.0029438648
5625,5625,0.0029596316
5626,5626,0.002949634
5627,5627,0.0029357923
5628,5628,0.002985334
5629,5629,0.0029412499
5630,5630,0.0030801315
5631,5631,0.0029320777
5632,5632,0.0030191168
5633,5633,0.002970694
5634,5634,0.003032188
5635,5635,0.0029583185
5636,5636,0.0029883976
5637,5637,0.0030090483
5638,5638,0.0029677597
5639,5639,0.0029722126
5640,5640,0.003000143
5641,5641,0.0029265014
5642,5642,0.0029153256
5643,5643,0.0029513838
5644,5644,0.0028953378
5645,5645,0.0028941578
5646,5646,0.0029225105
5647,5647,0.002941693
5648,5648,0.0029716578
5649,5649,0.0030740385
5650,5650,0.002964587
5651,5651,0.003039383
5652,5652,0.0029162744
5653,5653,0.0030209427
5654,5654,0.0029736557
5655,5655,0.0030410897
5656,5656,0.0029588284
5657,5657,0.0029003131
5658,5658,0.0030870787
5659,5659,0.002924765
5660,5660,0.0030389535
5661,5661,0.002931694
5662,5662,0.0029231799
5663,5663,0.0029596915
5664,5664,0.0029177207
5665,5665,0.0029078815
5666,5666,0.0029574144
5667,5667,0.0029489463
5668,5668,0.00290848
5669,5669,0.0029749067
5670,5670,0.0029389022
5671,5671,0.0029166793
5672,5672,0.0029938042
5673,5673,0.0030129354
5674,5674,0.0029975236
5675,5675,0.0029951967
5676,5676,0.0029996017
5677,5677,0.0029290786
5678,5678,0.0029117595
5679,5679,0.0028947666
5680,5680,0.002902999
5681,5681,0.0029383968
5682,5682,0.0028951592
5683,5683,0.002884753
5684,5684,0.0028926383
5685,5685,0.0029504767
5686,5686,0.0029511512
5687,5687,0.003023841
5688,5688,0.0029637972
5689,5689,0.0030343733
5690,5690,0.0029694787
5691,5691,0.002899109
5692,5692,0.0028888371
5693,5693,0.0028713457
5694,5694,0.0029968396
5695,5695,0.0029291555
5696,5696,0.0029921464
5697,5697,0.0029500164
5698,5698,0.0028780443
5699,5699,0.0029173747
5700,5700,0.0029138478
5701,5701,0.0029454706
5702,5702,0.0029078063
5703,5703,0.0029640696
5704,5704,0.0029375
5705,5705,0.002988319
5706,5706,0.002916848
5707,5707,0.0029095733
5708,5708,0.0030415854
5709,5709,0.0029407667
5710,5710,0.0029472923
5711,5711,0.0029270006
5712,5712,0.0030276785
5713,5713,0.0029518702
5714,5714,0.0029285876
5715,5715,0.002971032
5716,5716,0.002908869
5717,5717,0.0030183445
5718,5718,0.0030205417
5719,5719,0.002882476
5720,5720,0.0029069225
5721,5721,0.002879066
5722,5722,0.003002172
5723,5723,0.002991214
5724,5724,0.003001553
5725,5725,0.0028995837
5726,5726,0.002990553
5727,5727,0.0029358866
5728,5728,0.0029028503
5729,5729,0.0028876048
5730,5730,0.0029070615
5731,5731,0.0028869766
5732,5732,0.0028753395
5733,5733,0.0028959664
5734,5734,0.00297341
5735,5735,0.002862048
5736,5736,0.0028632751
5737,5737,0.002857839
5738,5738,0.0028530292
5739,5739,0.0028601137
5740,5740,0.0028617668
5741,5741,0.0029312368
5742,5742,0.0028556027
5743,5743,0.002855566
5744,5744,0.00296473
5745,5745,0.0028652593
5746,5746,0.0028499078
5747,5747,0.0028748144
5748,5748,0.0028818618
5749,5749,0.0029589024
5750,5750,0.002917659
5751,5751,0.0029087607
5752,5752,0.0028727585
5753,5753,0.002920084
5754,5754,0.002854955
5755,5755,0.002837447
5756,5756,0.0028504932
5757,5757,0.0029307506
5758,5758,0.0028885612
5759,5759,0.0028583254
5760,5760,0.002902085
5761,5761,0.0028571473
5762,5762,0.0029064438
5763,5763,0.0029850672
5764,5764,0.0028872855
5765,5765,0.0029135314
5766,5766,0.0028695748
5767,5767,0.0028489681
5768,5768,0.0028713616
5769,5769,0.002844463
5770,5770,0.002843415
5771,5771,0.0028327657
5772,5772,0.0028626034
5773,5773,0.0028762862
5774,5774,0.0028677639
5775,5775,0.0028778545
5776,5776,0.0028579205
5777,5777,0.0028840916
5778,5778,0.0029997027
5779,5779,0.0028702402
5780,5780,0.002913627
5781,5781,0.0029087088
5782,5782,0.0029354577
5783,5783,0.002848428
5784,5784,0.0028512687
5785,5785,0.0028710642
5786,5786,0.0030262205
5787,5787,0.0028369147
5788,5788,0.002850844
5789,5789,0.0028324928
5790,5790,0.0028211325
5791,5791,0.0028382593
5792,5792,0.0028292835
5793,5793,0.002848791
5794,5794,0.0028603007
5795,5795,0.0028539926
5796,5796,0.0028697138
5797,5797,0.0028744575
5798,5798,0.0028400274
5799,5799,0.0028529125
5800,5800,0.002842435
5801,5801,0.0028498163
5802,5802,0.0031286357
5803,5803,0.0028272488
5804,5804,0.0028795875
5805,5805,0.0028421406
5806,5806,0.0029406531
5807,5807,0.0028737364
5808,5808,0.002914947
5809,5809,0.002891586
5810,5810,0.002879822
5811,5811,0.002932592
5812,5812,0.002895114
5813,5813,0.0029020368
5814,5814,0.0028674107
5815,5815,0.0029491137
5816,5816,0.0028810222
5817,5817,0.0029200183
5818,5818,0.0028561007
5819,5819,0.002971163
5820,5820,0.0028888432
5821,5821,0.0028274725
5822,5822,0.002837713
5823,5823,0.0030543667
5824,5824,0.00284616
5825,5825,0.0028758757
5826,5826,0.0028906858
5827,5827,0.0028926928
5828,5828,0.0028412186
5829,5829,0.0028810417
5830,5830,0.002846201
5831,5831,0.002811318
5832,5832,0.002864474
5833,5833,0.0028779749
5834,5834,0.0028432882
5835,5835,0.0028963382
5836,5836,0.0028499996
5837,5837,0.002911021
5838,5838,0.0029147968
5839,5839,0.0029392126
5840,5840,0.0028404607
5841,5841,0.0029817263
5842,5842,0.0028503132
5843,5843,0.002842086
5844,5844,0.002916389
5845,5845,0.0028550078
5846,5846,0.0028663077
5847,5847,0.0028635417
5848,5848,0.0028798087
5849,5849,0.00292699
5850,5850,0.002855225
5851,5851,0.0030369868
5852,5852,0.0028898502
5853,5853,0.002871844
5854,5854,0.0028275715
5855,5855,0.0028060128
5856,5856,0.0028058775
5857,5857,0.002839732
5858,5858,0.0028166415
5859,5859,0.002981639
5860,5860,0.002840352
5861,5861,0.002829309
5862,5862,0.0027979729
5863,5863,0.0028019839
5864,5864,0.002810944
5865,5865,0.0028966581
5866,5866,0.0027940455
5867,5867,0.002789527
5868,5868,0.0027888932
5869,5869,0.0027899595
5870,5870,0.0027905318
5871,5871,0.0027878357
5872,5872,0.002782056
5873,5873,0.002869499
5874,5874,0.0028239132
5875,5875,0.0028323024
5876,5876,0.0028472785
5877,5877,0.0029512919
5878,5878,0.002820894
5879,5879,0.0027891337
5880,5880,0.0027966453
5881,5881,0.0028006549
5882,5882,0.002782802
5883,5883,0.002778259
5884,5884,0.002887259
5885,5885,0.0028048248
5886,5886,0.0028190615
5887,5887,0.00298579
5888,5888,0.002796639
5889,5889,0.0028667923
5890,5890,0.0028281866
5891,5891,0.00295639
5892,5892,0.0029213992
5893,5893,0.0027770945
5894,5894,0.0027713256
5895,5895,0.0027913142
5896,5896,0.0027802794
5897,5897,0.002789007
5898,5898,0.002790217
5899,5899,0.0028056826
5900,5900,0.002801318
5901,5901,0.0028636728
5902,5902,0.0027714297
5903,5903,0.002812204
5904,5904,0.0028060453
5905,5905,0.0027900175
5906,5906,0.0028159542
5907,5907,0.002828287
5908,5908,0.0027930532
5909,5909,0.0028851836
5910,5910,0.002784095
5911,5911,0.0028288073
5912,5912,0.0028049145
5913,5913,0.0028036428
5914,5914,0.0027763986
5915,5915,0.002800129
5916,5916,0.0027627891
5917,5917,0.0027802957
5918,5918,0.0027865772
5919,5919,0.0028449679
5920,5920,0.0028695553
5921,5921,0.0028709022
5922,5922,0.0027980732
5923,5923,0.0029001697
5924,5924,0.0027992807
5925,5925,0.0028034851
5926,5926,0.0028978027
5927,5927,0.0028687764
5928,5928,0.0028019403
5929,5929,0.0028669299
5930,5930,0.0028214774
5931,5931,0.0028748875
5932,5932,0.0027916676
5933,5933,0.0029342833
5934,5934,0.0028086638
5935,5935,0.002787363
5936,5936,0.0028883198
5937,5937,0.0028012672
5938,5938,0.002811647
5939,5939,0.0028042826
5940,5940,0.0027779858
5941,5941,0.0027868515
5942,5942,0.0028032213
5943,5943,0.002816654
5944,5944,0.0028758103
5945,5945,0.0028080868
5946,5946,0.002801372
5947,5947,0.0027916431
5948,5948,0.002757947
5949,5949,0.0027601311
5950,5950,0.002748094
5951,5951,0.0027534931
5952,5952,0.0027588755
5953,5953,0.0029523754
5954,5954,0.0027934087
5955,5955,0.0028186527
5956,5956,0.002755969
5957,5957,0.0027643465
5958,5958,0.0027573863
5959,5959,0.002737844
5960,5960,0.0027374565
5961,5961,0.0027659289
5962,5962,0.0027707263
5963,5963,0.0029312198
5964,5964,0.0028039734
5965,5965,0.0029790218
5966,5966,0.002760352
5967,5967,0.0027730656
5968,5968,0.0028817642
5969,5969,0.0027916038
5970,5970,0.0028344244
5971,5971,0.0028176347
5972,5972,0.0028199337
5973,5973,0.0028360554
5974,5974,0.0028542522
5975,5975,0.0027986914
5976,5976,0.0028314383
5977,5977,0.002828751
5978,5978,0.00288446
5979,5979,0.0027868396
5980,5980,0.0027523823
5981,5981,0.002742913
5982,5982,0.0029166203
5983,5983,0.0027656504
5984,5984,0.0027790694
5985,5985,0.0027834056
5986,5986,0.0027856468
5987,5987,0.0027805804
5988,5988,0.0027709904
5989,5989,0.0027496726
5990,5990,0.0028211281
5991,5991,0.002932248
5992,5992,0.0028180915
5993,5993,0.0028039091
5994,5994,0.0027514785
5995,5995,0.0027513485
5996,5996,0.0028745984
5997,5997,0.0027523541
5998,5998,0.0027429627
5999,5999,0.0027727578
6000,6000,0.0027651757
6001,6001,0.0027947596
6002,6002,0.0028802643
6003,6003,0.0027803665
6004,6004,0.002757084
6005,6005,0.0027466055
6006,6006,0.0028099942
6007,6007,0.0028902306
6008,6008,0.00279004
6009,6009,0.0027424179
6010,6010,0.0027438537
6011,6011,0.0027241756
6012,6012,0.0027304725
6013,6013,0.0027302725
6014,6014,0.0027218254
6015,6015,0.002739035
6016,6016,0.0028263894
6017,6017,0.002770917
6018,6018,0.0027658534
6019,6019,0.002733168
6020,6020,0.0027329687
6021,6021,0.0027276294
6022,6022,0.0027868154
6023,6023,0.002763951
6024,6024,0.002732335
6025,6025,0.0027656574
6026,6026,0.002766875
6027,6027,0.0027622734
6028,6028,0.0027494442
6029,6029,0.0029274854
6030,6030,0.0027497222
6031,6031,0.002770044
6032,6032,0.002789757
6033,6033,0.0027800642
6034,6034,0.0028347243
6035,6035,0.0028104554
6036,6036,0.0028185034
6037,6037,0.0028488578
6038,6038,0.0028601906
6039,6039,0.0027540636
6040,6040,0.0027447077
6041,6041,0.0027433566
6042,6042,0.0028585836
6043,6043,0.0027584666
6044,6044,0.0028050968
6045,6045,0.002795016
6046,6046,0.0027702076
6047,6047,0.0028355967
6048,6048,0.0027869407
6049,6049,0.002803138
6050,6050,0.0027576096
6051,6051,0.0028602001
6052,6052,0.0027631973
6053,6053,0.002838908
6054,6054,0.0027795862
6055,6055,0.0027329216
6056,6056,0.0028434512
6057,6057,0.0027552787
6058,6058,0.0027600497
6059,6059,0.0027452789
6060,6060,0.0027094882
6061,6061,0.0027250056
6062,6062,0.0028458566
6063,6063,0.002747603
6064,6064,0.0027575463
6065,6065,0.0027661654
6066,6066,0.0028028875
6067,6067,0.0027544475
6068,6068,0.002724962
6069,6069,0.0027436155
6070,6070,0.0027183674
6071,6071,0.0027011796
6072,6072,0.0026974876
6073,6073,0.0027001519
6074,6074,0.0027551358
6075,6075,0.0028959652
6076,6076,0.00272844
6077,6077,0.00271158
6078,6078,0.0027100851
6079,6079,0.0027070406
6080,6080,0.0027190093
6081,6081,0.0027046944
6082,6082,0.0027733226
6083,6083,0.0027356658
6084,6084,0.002763685
6085,6085,0.0027017684
6086,6086,0.0027384413
6087,6087,0.0028621382
6088,6088,0.0027288308
6089,6089,0.0027023216
6090,6090,0.0027699114
6091,6091,0.0027138777
6092,6092,0.002753273
6093,6093,0.002722888
6094,6094,0.0027064863
6095,6095,0.002870542
6096,6096,0.0027133436
6097,6097,0.002830171
6098,6098,0.0027359894
6099,6099,0.0028009007
6100,6100,0.0027631163
6101,6101,0.0028287892
6102,6102,0.0027315225
6103,6103,0.0027963284
6104,6104,0.002771997
6105,6105,0.0028234278
6106,6106,0.002738672
6107,6107,0.0027865341
6108,6108,0.0027658774
6109,6109,0.0027229164
6110,6110,0.002797538
6111,6111,0.0027151236
6112,6112,0.0027299055
6113,6113,0.002702633
6114,6114,0.0026968666
6115,6115,0.0027104628
6116,6116,0.0026982974
6117,6117,0.0026835268
6118,6118,0.0027222328
6119,6119,0.0027327992
6120,6120,0.0026834977
6121,6121,0.002730283
6122,6122,0.0026969134
6123,6123,0.0026964834
6124,6124,0.0027166205
6125,6125,0.0027425175
6126,6126,0.0028540331
6127,6127,0.0027464936
6128,6128,0.0027584853
6129,6129,0.0027429138
6130,6130,0.0027055594
6131,6131,0.0027437822
6132,6132,0.0026857897
6133,6133,0.002710206
6134,6134,0.0028822476
6135,6135,0.0027080935
6136,6136,0.0027013298
6137,6137,0.0026953432
6138,6138,0.0026984331
6139,6139,0.0027478226
6140,6140,0.0027630078
6141,6141,0.0027038169
6142,6142,0.0026803429
6143,6143,0.0026820991
6144,6144,0.0027010627
6145,6145,0.0027008401
6146,6146,0.0026789873
6147,6147,0.0027144812
6148,6148,0.0027001153
6149,6149,0.0026727451
6150,6150,0.0027069773
6151,6151,0.0027045081
6152,6152,0.0028862453
6153,6153,0.0026989155
6154,6154,0.0026885115
6155,6155,0.002726603
6156,6156,0.002664206
6157,6157,0.0026624699
6158,6158,0.0026618482
6159,6159,0.0026862314
6160,6160,0.0026881632
6161,6161,0.0026770658
6162,6162,0.0026776711
6163,6163,0.0027617472
6164,6164,0.0026703652
6165,6165,0.002661599
6166,6166,0.0026589676
6167,6167,0.0027173816
6168,6168,0.002732665
6169,6169,0.0027848035
6170,6170,0.0027910706
6171,6171,0.0027799148
6172,6172,0.0026597565
6173,6173,0.0027145136
6174,6174,0.0027336895
6175,6175,0.002662244
6176,6176,0.002671316
6177,6177,0.0026686897
6178,6178,0.0026446346
6179,6179,0.0026536414
6180,6180,0.002717723
6181,6181,0.0026913884
6182,6182,0.0027130463
6183,6183,0.0026498355
6184,6184,0.0026426197
6185,6185,0.0026459587
6186,6186,0.0026425724
6187,6187,0.0026474136
6188,6188,0.0026739447
6189,6189,0.0026836128
6190,6190,0.0026527247
6191,6191,0.002679935
6192,6192,0.0026778812
6193,6193,0.0027285751
6194,6194,0.0027674944
6195,6195,0.002691193
6196,6196,0.0026663563
6197,6197,0.002753786
6198,6198,0.0027537802
6199,6199,0.0027541118
6200,6200,0.002745656
6201,6201,0.002674024
6202,6202,0.0027335156
6203,6203,0.002748632
6204,6204,0.0027542931
6205,6205,0.0026735764
6206,6206,0.0027815409
6207,6207,0.0026921062
6208,6208,0.0026720685
6209,6209,0.002760616
6210,6210,0.0026905586
6211,6211,0.0027851174
6212,6212,0.0026919483
6213,6213,0.0027813192
6214,6214,0.00269378
6215,6215,0.002761614
6216,6216,0.002725211
6217,6217,0.0027670038
6218,6218,0.00276805
6219,6219,0.0027847409
6220,6220,0.0026944971
6221,6221,0.0026776504
6222,6222,0.002674183
6223,6223,0.0026488737
6224,6224,0.0026929055
6225,6225,0.002747795
6226,6226,0.0027319617
6227,6227,0.0027797846
6228,6228,0.002700279
6229,6229,0.0027420144
6230,6230,0.0026876775
6231,6231,0.002772545
6232,6232,0.00271114
6233,6233,0.002651333
6234,6234,0.0026425498
6235,6235,0.0026640575
6236,6236,0.0026461473
6237,6237,0.0026331143
6238,6238,0.0026327264
6239,6239,0.0026475668
6240,6240,0.0026689223
6241,6241,0.0026690606
6242,6242,0.0026804046
6243,6243,0.0027635142
6244,6244,0.0026468954
6245,6245,0.0027902755
6246,6246,0.0026664147
6247,6247,0.0026411572
6248,6248,0.002647203
6249,6249,0.002817874
6250,6250,0.0026675167
6251,6251,0.0026243706
6252,6252,0.0026200432
6253,6253,0.0026191948
6254,6254,0.0026206265
6255,6255,0.0026203278
6256,6256,0.0026514996
6257,6257,0.002667163
6258,6258,0.0027324532
6259,6259,0.0026712215
6260,6260,0.0027690504
6261,6261,0.002662486
6262,6262,0.0026876265
6263,6263,0.0027023258
6264,6264,0.0027403578
6265,6265,0.002708057
6266,6266,0.0027428928
6267,6267,0.002674184
6268,6268,0.0026852202
6269,6269,0.0027482912
6270,6270,0.0026855855
6271,6271,0.002721292
6272,6272,0.0026506963
6273,6273,0.0027999068
6274,6274,0.00264564
6275,6275,0.0027846238
6276,6276,0.0026585762
6277,6277,0.0026594077
6278,6278,0.0027091957
6279,6279,0.0026751335
6280,6280,0.0026543352
6281,6281,0.0026602906
6282,6282,0.0026557976
6283,6283,0.0027427936
6284,6284,0.002749226
6285,6285,0.0026249762
6286,6286,0.002625858
6287,6287,0.0026182572
6288,6288,0.0026285136
6289,6289,0.0027171005
6290,6290,0.0026467538
6291,6291,0.0026674545
6292,6292,0.0026556898
6293,6293,0.0026459817
6294,6294,0.0026096401
6295,6295,0.0026199713
6296,6296,0.0026250065
6297,6297,0.0026216232
6298,6298,0.0026046957
6299,6299,0.002605985
6300,6300,0.0026085246
6301,6301,0.0026075214
6302,6302,0.0026019106
6303,6303,0.0026063712
6304,6304,0.002656078
6305,6305,0.0026350555
6306,6306,0.00260904
6307,6307,0.002655632
6308,6308,0.0025959292
6309,6309,0.002615492
6310,6310,0.002686793
6311,6311,0.002656155
6312,6312,0.0027127352
6313,6313,0.0026244286
6314,6314,0.0026509967
6315,6315,0.0027312231
6316,6316,0.002633575
6317,6317,0.0026549539
6318,6318,0.0026437805
6319,6319,0.0026076972
6320,6320,0.002635176
6321,6321,0.002623513
6322,6322,0.002640419
6323,6323,0.0026668266
6324,6324,0.0027494042
6325,6325,0.002703155
6326,6326,0.0026499128
6327,6327,0.002603307
6328,6328,0.002600571
6329,6329,0.002634425
6330,6330,0.0026144905
6331,6331,0.0026514558
6332,6332,0.0026241797
6333,6333,0.0026204754
6334,6334,0.002636757
6335,6335,0.002787629
6336,6336,0.0026778928
6337,6337,0.0026393954
6338,6338,0.0025931462
6339,6339,0.0026086296
6340,6340,0.0028210857
6341,6341,0.002617416
6342,6342,0.0026488137
6343,6343,0.002607684
6344,6344,0.0025859147
6345,6345,0.0025975711
6346,6346,0.002603058
6347,6347,0.002653718
6348,6348,0.0025810834
6349,6349,0.002594948
6350,6350,0.0025994456
6351,6351,0.0026208886
6352,6352,0.0027092993
6353,6353,0.0026484868
6354,6354,0.0026552815
6355,6355,0.002649774
6356,6356,0.0027281237
6357,6357,0.0026145657
6358,6358,0.0026760458
6359,6359,0.00266496
6360,6360,0.0026807582
6361,6361,0.0026400846
6362,6362,0.0026505007
6363,6363,0.0026637625
6364,6364,0.0026900477
6365,6365,0.0026424099
6366,6366,0.0026377062
6367,6367,0.0027111445
6368,6368,0.0026360268
6369,6369,0.0026833194
6370,6370,0.0026164833
6371,6371,0.0027257213
6372,6372,0.0026317188
6373,6373,0.0026971074
6374,6374,0.0026128981
6375,6375,0.0026170423
6376,6376,0.0026216344
6377,6377,0.00281456
6378,6378,0.00259317
6379,6379,0.002577774
6380,6380,0.0025681818
6381,6381,0.0025975504
6382,6382,0.002615982
6383,6383,0.002665339
6384,6384,0.0026328112
6385,6385,0.0025999907
6386,6386,0.0026174153
6387,6387,0.002589527
6388,6388,0.0026586982
6389,6389,0.0027361317
6390,6390,0.0026055567
6391,6391,0.002594925
6392,6392,0.0026219361
6393,6393,0.0027344092
6394,6394,0.00257942
6395,6395,0.0025662105
6396,6396,0.0026088317
6397,6397,0.0025797735
6398,6398,0.0026408636
6399,6399,0.0026231937
6400,6400,0.002641603
6401,6401,0.0027092274
6402,6402,0.0026179517
6403,6403,0.002585919
6404,6404,0.0026202286
6405,6405,0.002576653
6406,6406,0.0025675532
6407,6407,0.00259477
6408,6408,0.0025838716
6409,6409,0.0025912833
6410,6410,0.002580712
6411,6411,0.0026496346
6412,6412,0.0026945781
6413,6413,0.0025787235
6414,6414,0.0026328946
6415,6415,0.0025694503
6416,6416,0.0025558088
6417,6417,0.0025488948
6418,6418,0.002562747
6419,6419,0.0025554006
6420,6420,0.0025867145
6421,6421,0.0025766008
6422,6422,0.002692148
6423,6423,0.002613189
6424,6424,0.002620617
6425,6425,0.0026616862
6426,6426,0.0025866218
6427,6427,0.0026789806
6428,6428,0.002625077
6429,6429,0.0026551061
6430,6430,0.0025873978
6431,6431,0.002590984
6432,6432,0.0026130755
6433,6433,0.0027365
6434,6434,0.0025671723
6435,6435,0.0025708235
6436,6436,0.0025546367
6437,6437,0.0025521265
6438,6438,0.0025437116
6439,6439,0.002572204
6440,6440,0.0025870895
6441,6441,0.0026099388
6442,6442,0.002596922
6443,6443,0.002557068
6444,6444,0.002550967
6445,6445,0.002596355
6446,6446,0.0025573398
6447,6447,0.0025702817
6448,6448,0.002566939
6449,6449,0.002553923
6450,6450,0.0026380362
6451,6451,0.0026578654
6452,6452,0.0026731456
6453,6453,0.0026459706
6454,6454,0.0026354839
6455,6455,0.0025562071
6456,6456,0.0026760716
6457,6457,0.0025821072
6458,6458,0.002733387
6459,6459,0.0025981856
6460,6460,0.0026551825
6461,6461,0.0026105787
6462,6462,0.002600268
6463,6463,0.0026410304
6464,6464,0.0026076455
6465,6465,0.002669769
6466,6466,0.002608035
6467,6467,0.0026824744
6468,6468,0.0026035642
6469,6469,0.002664351
6470,6470,0.0026464895
6471,6471,0.0025919075
6472,6472,0.0027058723
6473,6473,0.0025635716
6474,6474,0.002576098
6475,6475,0.0025904626
6476,6476,0.0025985576
6477,6477,0.002560199
6478,6478,0.002559003
6479,6479,0.002558097
6480,6480,0.0025463053
6481,6481,0.0025359867
6482,6482,0.0025359842
6483,6483,0.0025697597
6484,6484,0.0025489826
6485,6485,0.0025634596
6486,6486,0.0025340815
6487,6487,0.0025306372
6488,6488,0.0025394985
6489,6489,0.00253027
6490,6490,0.002537279
6491,6491,0.002560622
6492,6492,0.0025977874
6493,6493,0.0026897066
6494,6494,0.002541161
6495,6495,0.0025694855
6496,6496,0.002539915
6497,6497,0.002529187
6498,6498,0.002576392
6499,6499,0.0025336938
6500,6500,0.002573092
6501,6501,0.002556879
6502,6502,0.0025540034
6503,6503,0.0025557624
6504,6504,0.002524476
6505,6505,0.0025174955
6506,6506,0.0025308027
6507,6507,0.0025229515
6508,6508,0.0025350973
6509,6509,0.0025171821
6510,6510,0.0025436336
6511,6511,0.0025383204
6512,6512,0.0025842167
6513,6513,0.0025629038
6514,6514,0.0027865814
6515,6515,0.002527406
6516,6516,0.0025782574
6517,6517,0.0025343008
6518,6518,0.0025492446
6519,6519,0.002569744
6520,6520,0.0026275446
6521,6521,0.0026067798
6522,6522,0.00258732
6523,6523,0.0025863135
6524,6524,0.002629705
6525,6525,0.0025491125
6526,6526,0.0026932587
6527,6527,0.002552596
6528,6528,0.0026602321
6529,6529,0.0025755758
6530,6530,0.0025443223
6531,6531,0.0026391475
6532,6532,0.0025549168
6533,6533,0.002561058
6534,6534,0.0025658808
6535,6535,0.002525997
6536,6536,0.0025553051
6537,6537,0.0025322959
6538,6538,0.0025599797
6539,6539,0.0025831996
6540,6540,0.0026809927
6541,6541,0.0025981704
6542,6542,0.0025566476
6543,6543,0.0025180927
6544,6544,0.0025057737
6545,6545,0.0025035662
6546,6546,0.0025558756
6547,6547,0.0025418412
6548,6548,0.0025232092
6549,6549,0.002563066
6550,6550,0.0025556604
6551,6551,0.002611554
6552,6552,0.0025648747
6553,6553,0.0026362003
6554,6554,0.002587977
6555,6555,0.0025982426
6556,6556,0.0026236651
6557,6557,0.0025166254
6558,6558,0.0025225254
6559,6559,0.0025068766
6560,6560,0.0025330132
6561,6561,0.0025144806
6562,6562,0.0025063637
6563,6563,0.0025299608
6564,6564,0.0025263156
6565,6565,0.0025054386
6566,6566,0.0025172085
6567,6567,0.0025366019
6568,6568,0.002519295
6569,6569,0.0025460427
6570,6570,0.002552071
6571,6571,0.0025668927
6572,6572,0.0025452157
6573,6573,0.0026997589
6574,6574,0.0025483076
6575,6575,0.0025205465
6576,6576,0.002489307
6577,6577,0.0024881435
6578,6578,0.0025102925
6579,6579,0.0025403304
6580,6580,0.002578384
6581,6581,0.0026342997
6582,6582,0.0025990317
6583,6583,0.0025385555
6584,6584,0.002570896
6585,6585,0.002584994
6586,6586,0.0025372591
6587,6587,0.002592657
6588,6588,0.0025936863
6589,6589,0.002582717
6590,6590,0.002511011
6591,6591,0.002625667
6592,6592,0.0025744266
6593,6593,0.0026465233
6594,6594,0.0025207729
6595,6595,0.0026293674
6596,6596,0.0025280977
6597,6597,0.002652522
6598,6598,0.0025837822
6599,6599,0.0025307585
6600,6600,0.002508792
6601,6601,0.0024956835
6602,6602,0.0025012086
6603,6603,0.0025278074
6604,6604,0.0026019693
6605,6605,0.0025814113
6606,6606,0.0025602432
6607,6607,0.002613912
6608,6608,0.002539832
6609,6609,0.002641661
6610,6610,0.0025296423
6611,6611,0.0026647698
6612,6612,0.0025313871
6613,6613,0.0025570309
6614,6614,0.0025498732
6615,6615,0.0025786224
6616,6616,0.0025276155
6617,6617,0.0025274102
6618,6618,0.0025198937
6619,6619,0.0024848278
6620,6620,0.002516552
6621,6621,0.0025120024
6622,6622,0.0025194178
6623,6623,0.002655368
6624,6624,0.0025243678
6625,6625,0.0024830839
6626,6626,0.0025263014
6627,6627,0.0025349294
6628,6628,0.0025909042
6629,6629,0.0025456294
6630,6630,0.0025965346
6631,6631,0.0025759682
6632,6632,0.0024946244
6633,6633,0.0024828373
6634,6634,0.0024973478
6635,6635,0.002485126
6636,6636,0.0025598716
6637,6637,0.0025207282
6638,6638,0.0025757195
6639,6639,0.0024984295
6640,6640,0.0025064924
6641,6641,0.002554283
6642,6642,0.0025152455
6643,6643,0.0025175896
6644,6644,0.0025654277
6645,6645,0.0025307157
6646,6646,0.0025152178
6647,6647,0.0024908055
6648,6648,0.0025005736
6649,6649,0.0025196623
6650,6650,0.0025041897
6651,6651,0.0024733238
6652,6652,0.0024841658
6653,6653,0.002498149
6654,6654,0.002613695
6655,6655,0.0025035099
6656,6656,0.0024989499
6657,6657,0.0026274493
6658,6658,0.0025141533
6659,6659,0.0024925156
6660,6660,0.0024922134
6661,6661,0.002507222
6662,6662,0.0026449955
6663,6663,0.002512172
6664,6664,0.0024700095
6665,6665,0.002463969
6666,6666,0.0024612646
6667,6667,0.0024590096
6668,6668,0.0024851875
6669,6669,0.002507556
6670,6670,0.0026063935
6671,6671,0.0026055868
6672,6672,0.00248255
6673,6673,0.0024837595
6674,6674,0.0025139793
6675,6675,0.0025367674
6676,6676,0.0026718983
6677,6677,0.0024867724
6678,6678,0.0024844136
6679,6679,0.0024561756
6680,6680,0.0024666968
6681,6681,0.0024701674
6682,6682,0.0024998938
6683,6683,0.002463825
6684,6684,0.0025531226
6685,6685,0.002491103
6686,6686,0.0024790107
6687,6687,0.0024587424
6688,6688,0.0024631326
6689,6689,0.0024975725
6690,6690,0.002521724
6691,6691,0.0024904734
6692,6692,0.0024944337
6693,6693,0.0024866755
6694,6694,0.0024952746
6695,6695,0.0024621647
6696,6696,0.002483298
6697,6697,0.0024620844
6698,6698,0.0024515314
6699,6699,0.0025617946
6700,6700,0.002493965
6701,6701,0.0024468463
6702,6702,0.0024863046
6703,6703,0.002536953
6704,6704,0.0024635245
6705,6705,0.0024644139
6706,6706,0.0024799765
6707,6707,0.0024772547
6708,6708,0.0024815989
6709,6709,0.0024716074
6710,6710,0.0024712605
6711,6711,0.002534573
6712,6712,0.0025143248
6713,6713,0.0024567705
6714,6714,0.0024720996
6715,6715,0.0024787528
6716,6716,0.0024918942
6717,6717,0.0024734556
6718,6718,0.002507481
6719,6719,0.002521398
6720,6720,0.0025504734
6721,6721,0.002481817
6722,6722,0.0025748978
6723,6723,0.0024727038
6724,6724,0.0026049812
6725,6725,0.0024826284
6726,6726,0.0025679087
6727,6727,0.0024882746
6728,6728,0.0025260272
6729,6729,0.0025422287
6730,6730,0.002472153
6731,6731,0.002431596
6732,6732,0.0024337475
6733,6733,0.0024773313
6734,6734,0.0024941398
6735,6735,0.0026386743
6736,6736,0.0024830701
6737,6737,0.0025784448
6738,6738,0.002485953
6739,6739,0.002470577
6740,6740,0.0024423804
6741,6741,0.0024919428
6742,6742,0.002458469
6743,6743,0.0025090494
6744,6744,0.0025240302
6745,6745,0.0025734175
6746,6746,0.00251009
6747,6747,0.002576902
6748,6748,0.0025690028
6749,6749,0.0024520617
6750,6750,0.002442514
6751,6751,0.0024275673
6752,6752,0.00243017
6753,6753,0.0024964171
6754,6754,0.0024640884
6755,6755,0.0024315827
6756,6756,0.002469419
6757,6757,0.0024499288
6758,6758,0.0024556485
6759,6759,0.0024913244
6760,6760,0.0025394738
6761,6761,0.0025110582
6762,6762,0.0025435737
6763,6763,0.0024690388
6764,6764,0.0026270126
6765,6765,0.0024720398
6766,6766,0.0026549513
6767,6767,0.0025122126
6768,6768,0.0024780026
6769,6769,0.0024498291
6770,6770,0.002448149
6771,6771,0.0025872542
6772,6772,0.0024602935
6773,6773,0.0025294384
6774,6774,0.0024935638
6775,6775,0.002493482
6776,6776,0.002532063
6777,6777,0.0025092566
6778,6778,0.0025004523
6779,6779,0.002478413
6780,6780,0.0025622456
6781,6781,0.002482136
6782,6782,0.002534651
6783,6783,0.0025041946
6784,6784,0.0024440738
6785,6785,0.0024484154
6786,6786,0.002434063
6787,6787,0.0024873193
6788,6788,0.0025543335
6789,6789,0.0025175912
6790,6790,0.0025787181
6791,6791,0.0025384095
6792,6792,0.002427422
6793,6793,0.0024674758
6794,6794,0.0024532545
6795,6795,0.002510858
6796,6796,0.0025663509
6797,6797,0.0025222823
6798,6798,0.0025129344
6799,6799,0.0024975345
6800,6800,0.002432493
6801,6801,0.0025431004
6802,6802,0.002533668
6803,6803,0.002552647
6804,6804,0.0024970286
6805,6805,0.0024930844
6806,6806,0.0025140515
6807,6807,0.0025279773
6808,6808,0.0024420638
6809,6809,0.002412369
6810,6810,0.0024258948
6811,6811,0.0024618052
6812,6812,0.0025847708
6813,6813,0.0024731425
6814,6814,0.0024615675
6815,6815,0.0024747187
6816,6816,0.002466698
6817,6817,0.0024968146
6818,6818,0.0025706417
6819,6819,0.0024511134
6820,6820,0.0024645017
6821,6821,0.0024949966
6822,6822,0.0024756491
6823,6823,0.0025843005
6824,6824,0.0024911575
6825,6825,0.0024982563
6826,6826,0.0025175428
6827,6827,0.002538718
6828,6828,0.0024209288
6829,6829,0.0024408763
6830,6830,0.0024150554
6831,6831,0.002407613
6832,6832,0.002414394
6833,6833,0.0024406833
6834,6834,0.0024778936
6835,6835,0.0024137422
6836,6836,0.0024652798
6837,6837,0.0024505723
6838,6838,0.002535319
6839,6839,0.0024705124
6840,6840,0.0024738824
6841,6841,0.0025276945
6842,6842,0.0024759592
6843,6843,0.00243752
6844,6844,0.0025207172
6845,6845,0.0024627359
6846,6846,0.0024476433
6847,6847,0.0024301184
6848,6848,0.0024185453
6849,6849,0.0024140032
6850,6850,0.0024251407
6851,6851,0.0024317706
6852,6852,0.0024201735
6853,6853,0.0024219214
6854,6854,0.0024649662
6855,6855,0.0024413299
6856,6856,0.002428971
6857,6857,0.0024464875
6858,6858,0.0025044847
6859,6859,0.0024401618
6860,6860,0.0024016204
6861,6861,0.0024664027
6862,6862,0.00240717
6863,6863,0.0024138966
6864,6864,0.0024147523
6865,6865,0.0023981652
6866,6866,0.0024863258
6867,6867,0.002529403
6868,6868,0.0024011713
6869,6869,0.0023993962
6870,6870,0.0023965933
6871,6871,0.002446067
6872,6872,0.0024191225
6873,6873,0.0024521952
6874,6874,0.0024280818
6875,6875,0.0024242105
6876,6876,0.0023893109
6877,6877,0.0023801741
6878,6878,0.0023863981
6879,6879,0.0024600227
6880,6880,0.0026264573
6881,6881,0.0024110735
6882,6882,0.0025463232
6883,6883,0.002432385
6884,6884,0.0024171483
6885,6885,0.002498777
6886,6886,0.0024368637
6887,6887,0.0024301955
6888,6888,0.0024073236
6889,6889,0.0023979328
6890,6890,0.002386895
6891,6891,0.002410563
6892,6892,0.0024132018
6893,6893,0.0024248958
6894,6894,0.002415406
6895,6895,0.002400308
6896,6896,0.002411066
6897,6897,0.0024201374
6898,6898,0.002389486
6899,6899,0.0024279524
6900,6900,0.0024256057
6901,6901,0.0024371592
6902,6902,0.0024311047
6903,6903,0.0023918806
6904,6904,0.0023793355
6905,6905,0.002380964
6906,6906,0.0023812149
6907,6907,0.0024449076
6908,6908,0.0024466133
6909,6909,0.0024131122
6910,6910,0.002420646
6911,6911,0.002416402
6912,6912,0.0024458973
6913,6913,0.0025124622
6914,6914,0.0024598332
6915,6915,0.0025186886
6916,6916,0.002383208
6917,6917,0.002411295
6918,6918,0.0025579038
6919,6919,0.002441662
6920,6920,0.0023887767
6921,6921,0.0023985852
6922,6922,0.0024130377
6923,6923,0.0024657631
6924,6924,0.0024322723
6925,6925,0.0023864335
6926,6926,0.0023650744
6927,6927,0.002378689
6928,6928,0.0024477087
6929,6929,0.0024909617
6930,6930,0.002399414
6931,6931,0.002446009
6932,6932,0.0023996467
6933,6933,0.002398616
6934,6934,0.0024249158
6935,6935,0.0025446268
6936,6936,0.0024242494
6937,6937,0.0024251132
6938,6938,0.0023847297
6939,6939,0.0023811392
6940,6940,0.0023654618
6941,6941,0.0023667233
6942,6942,0.0023708898
6943,6943,0.0024270143
6944,6944,0.0023942448
6945,6945,0.0023763527
6946,6946,0.002398066
6947,6947,0.0026441577
6948,6948,0.0024010313
6949,6949,0.0023849993
6950,6950,0.0024085827
6951,6951,0.0025157288
6952,6952,0.0024713199
6953,6953,0.00246015
6954,6954,0.0024041042
6955,6955,0.0025264132
6956,6956,0.0024608423
6957,6957,0.0023663715
6958,6958,0.002356514
6959,6959,0.0023576415
6960,6960,0.0023918094
6961,6961,0.0023689724
6962,6962,0.0023575297
6963,6963,0.0023984886
6964,6964,0.002357249
6965,6965,0.0023493124
6966,6966,0.0024162573
6967,6967,0.002400178
6968,6968,0.002409664
6969,6969,0.0025915573
6970,6970,0.0023709517
6971,6971,0.002393946
6972,6972,0.002439043
6973,6973,0.0023986846
6974,6974,0.0023863218
6975,6975,0.0024225514
6976,6976,0.0024087392
6977,6977,0.0025763335
6978,6978,0.0023871574
6979,6979,0.0024200531
6980,6980,0.0023735296
6981,6981,0.0023707305
6982,6982,0.002493629
6983,6983,0.0023945842
6984,6984,0.0023618368
6985,6985,0.0024139746
6986,6986,0.0024035445
6987,6987,0.0024095096
6988,6988,0.0023682066
6989,6989,0.0023735368
6990,6990,0.0023606194
6991,6991,0.0024138968
6992,6992,0.0024054477
6993,6993,0.0025060927
6994,6994,0.0024001251
6995,6995,0.0023556573
6996,6996,0.0023689857
6997,6997,0.0023786917
6998,6998,0.0024238296
6999,6999,0.0023793313
7000,7000,0.00245672
7001,7001,0.002352384
7002,7002,0.0023993389
7003,7003,0.0023673933
7004,7004,0.002379289
7005,7005,0.0023640406
7006,7006,0.0023413317
7007,7007,0.0024032223
7008,7008,0.0023888953
7009,7009,0.0023963489
7010,7010,0.002411313
7011,7011,0.0023577746
7012,7012,0.0024096281
7013,7013,0.0023761636
7014,7014,0.002378665
7015,7015,0.002404937
7016,7016,0.0023652266
7017,7017,0.0024410328
7018,7018,0.0023450279
7019,7019,0.0023998683
7020,7020,0.0023753352
7021,7021,0.0024682495
7022,7022,0.00238764
7023,7023,0.0024193423
7024,7024,0.002435218
7025,7025,0.002390984
7026,7026,0.00241692
7027,7027,0.0024479728
7028,7028,0.0024857477
7029,7029,0.0024658898
7030,7030,0.0023655565
7031,7031,0.0023478447
7032,7032,0.0023489455
7033,7033,0.0023339954
7034,7034,0.0023410597
7035,7035,0.0024877146
7036,7036,0.0023429194
7037,7037,0.0023599952
7038,7038,0.0023923006
7039,7039,0.0023705435
7040,7040,0.0023506568
7041,7041,0.0023856463
7042,7042,0.00235166
7043,7043,0.0024073373
7044,7044,0.0023599034
7045,7045,0.0023709706
7046,7046,0.0024208177
7047,7047,0.0023753655
7048,7048,0.0023505394
7049,7049,0.0023602005
7050,7050,0.0025118485
7051,7051,0.002373233
7052,7052,0.002353678
7053,7053,0.0023805876
7054,7054,0.0023618157
7055,7055,0.0023697556
7056,7056,0.002391737
7057,7057,0.0023540228
7058,7058,0.0023332266
7059,7059,0.0023693198
7060,7060,0.002354355
7061,7061,0.0024632262
7062,7062,0.002408278
7063,7063,0.0023967866
7064,7064,0.0023232999
7065,7065,0.0023565474
7066,7066,0.002425926
7067,7067,0.0023856333
7068,7068,0.0025691215
7069,7069,0.0023310953
7070,7070,0.0023180773
7071,7071,0.0023538407
7072,7072,0.0023774463
7073,7073,0.0023637167
7074,7074,0.0024246061
7075,7075,0.0024104775
7076,7076,0.0024411513
7077,7077,0.0023701654
7078,7078,0.0024357561
7079,7079,0.0023597497
7080,7080,0.0023780493
7081,7081,0.0023366152
7082,7082,0.002349864
7083,7083,0.0023573267
7084,7084,0.0023186752
7085,7085,0.0023156386
7086,7086,0.0023215823
7087,7087,0.0023608434
7088,7088,0.002320007
7089,7089,0.0023096446
7090,7090,0.002341825
7091,7091,0.0023893362
7092,7092,0.0023443433
7093,7093,0.002415987
7094,7094,0.0023365775
7095,7095,0.0023369964
7096,7096,0.0023373815
7097,7097,0.0023534342
7098,7098,0.0023775154
7099,7099,0.0023187613
7100,7100,0.002306144
7101,7101,0.0023126865
7102,7102,0.0023361421
7103,7103,0.0023047808
7104,7104,0.0023008697
7105,7105,0.002327138
7106,7106,0.0022994399
7107,7107,0.002315129
7108,7108,0.0023219534
7109,7109,0.0023677638
7110,7110,0.0024958693
7111,7111,0.0023584515
7112,7112,0.0023568259
7113,7113,0.002363329
7114,7114,0.002457682
7115,7115,0.002395266
7116,7116,0.0023252878
7117,7117,0.0024161818
7118,7118,0.0023979975
7119,7119,0.0024397937
7120,7120,0.0023501855
7121,7121,0.0024079531
7122,7122,0.0023527953
7123,7123,0.0024368502
7124,7124,0.0023277549
7125,7125,0.0024578602
7126,7126,0.0024040865
7127,7127,0.0023290622
7128,7128,0.0022967882
7129,7129,0.002290825
7130,7130,0.0023172842
7131,7131,0.0023322334
7132,7132,0.0023554645
7133,7133,0.0023290524
7134,7134,0.0023423564
7135,7135,0.0024151627
7136,7136,0.0024137867
7137,7137,0.002349341
7138,7138,0.0024001868
7139,7139,0.0023944292
7140,7140,0.0023805143
7141,7141,0.0023633759
7142,7142,0.0024215148
7143,7143,0.0023541336
7144,7144,0.0024384144
7145,7145,0.0023481743
7146,7146,0.0024483532
7147,7147,0.002347691
7148,7148,0.0024462666
7149,7149,0.0023529094
7150,7150,0.002452725
7151,7151,0.0023860955
7152,7152,0.0024130072
7153,7153,0.0023921868
7154,7154,0.0023084846
7155,7155,0.0023276305
7156,7156,0.0023165275
7157,7157,0.002329297
7158,7158,0.0023347198
7159,7159,0.0023298196
7160,7160,0.0023592724
7161,7161,0.0024032043
7162,7162,0.002356883
7163,7163,0.0023623984
7164,7164,0.0023880024
7165,7165,0.0024032686
7166,7166,0.0023451354
7167,7167,0.0023791622
7168,7168,0.0023992073
7169,7169,0.0024037808
7170,7170,0.0023063477
7171,7171,0.002333426
7172,7172,0.0023915197
7173,7173,0.002349404
7174,7174,0.002425214
7175,7175,0.0023973726
7176,7176,0.0023093869
7177,7177,0.0022953742
7178,7178,0.0023432001
7179,7179,0.002309197
7180,7180,0.0023184454
7181,7181,0.0023640394
7182,7182,0.0023282503
7183,7183,0.002341472
7184,7184,0.0023326783
7185,7185,0.0023033298
7186,7186,0.00234179
7187,7187,0.0024457644
7188,7188,0.0023399005
7189,7189,0.0022978438
7190,7190,0.0023146837
7191,7191,0.0023031307
7192,7192,0.0023203823
7193,7193,0.002304207
7194,7194,0.0023321377
7195,7195,0.002317203
7196,7196,0.002284646
7197,7197,0.0023513362
7198,7198,0.0023136917
7199,7199,0.0022926375
7200,7200,0.0022922293
7201,7201,0.0023274045
7202,7202,0.0022963283
7203,7203,0.0022761396
7204,7204,0.0022814693
7205,7205,0.0022846488
7206,7206,0.0022760883
7207,7207,0.0022778858
7208,7208,0.002286394
7209,7209,0.002269451
7210,7210,0.002291104
7211,7211,0.0023977375
7212,7212,0.0022840493
7213,7213,0.0023228007
7214,7214,0.0023230726
7215,7215,0.00233228
7216,7216,0.0022750038
7217,7217,0.0022704445
7218,7218,0.0022667602
7219,7219,0.0022611702
7220,7220,0.002284564
7221,7221,0.0023058695
7222,7222,0.0023201748
7223,7223,0.0022806202
7224,7224,0.0023492267
7225,7225,0.002257012
7226,7226,0.0022599853
7227,7227,0.0022703179
7228,7228,0.002340159
7229,7229,0.002336278
7230,7230,0.002348177
7231,7231,0.002284102
7232,7232,0.0025879412
7233,7233,0.0022737659
7234,7234,0.0022695214
7235,7235,0.0022725936
7236,7236,0.002292667
7237,7237,0.0023241688
7238,7238,0.0022540798
7239,7239,0.0022648233
7240,7240,0.0022761477
7241,7241,0.0025431688
7242,7242,0.0022873082
7243,7243,0.0022915963
7244,7244,0.0022651823
7245,7245,0.0023166882
7246,7246,0.0023351563
7247,7247,0.002305434
7248,7248,0.0023054706
7249,7249,0.0025262793
7250,7250,0.0022680697
7251,7251,0.0023315412
7252,7252,0.002280265
7253,7253,0.0023404744
7254,7254,0.0022625157
7255,7255,0.0022472183
7256,7256,0.0022705323
7257,7257,0.0023272247
7258,7258,0.002367216
7259,7259,0.0023362294
7260,7260,0.002285353
7261,7261,0.0022974636
7262,7262,0.0022869254
7263,7263,0.0023089803
7264,7264,0.0022821503
7265,7265,0.0025426408
7266,7266,0.002270816
7267,7267,0.0023020566
7268,7268,0.0023513674
7269,7269,0.0023425391
7270,7270,0.002355144
7271,7271,0.0023491795
7272,7272,0.00229319
7273,7273,0.0023743897
7274,7274,0.0022904861
7275,7275,0.0023079894
7276,7276,0.0024928497
7277,7277,0.0022785454
7278,7278,0.0023068348
7279,7279,0.0022950876
7280,7280,0.002255732
7281,7281,0.0023094295
7282,7282,0.0022647444
7283,7283,0.002279009
7284,7284,0.002278334
7285,7285,0.0022672354
7286,7286,0.0022743207
7287,7287,0.0022778078
7288,7288,0.002310963
7289,7289,0.0023961628
7290,7290,0.0022904787
7291,7291,0.00239034
7292,7292,0.0023197727
7293,7293,0.0022677574
7294,7294,0.002258796
7295,7295,0.0022735756
7296,7296,0.002270847
7297,7297,0.0022883376
7298,7298,0.0024041743
7299,7299,0.002298037
7300,7300,0.0023922573
7301,7301,0.0022963653
7302,7302,0.0024040928
7303,7303,0.002286041
7304,7304,0.0024345287
7305,7305,0.0023203713
7306,7306,0.0022740453
7307,7307,0.002265834
7308,7308,0.0022703758
7309,7309,0.0022519727
7310,7310,0.0022504132
7311,7311,0.0022543417
7312,7312,0.0022880023
7313,7313,0.0024467728
7314,7314,0.002302059
7315,7315,0.0022750867
7316,7316,0.002252619
7317,7317,0.0022385144
7318,7318,0.0022586703
7319,7319,0.002263331
7320,7320,0.0024699767
7321,7321,0.0022983481
7322,7322,0.0023185066
7323,7323,0.0023505478
7324,7324,0.0022787608
7325,7325,0.0023105515
7326,7326,0.0023194817
7327,7327,0.0023814968
7328,7328,0.0023391058
7329,7329,0.0022863613
7330,7330,0.0023863758
7331,7331,0.002306313
7332,7332,0.0022697481
7333,7333,0.0022491342
7334,7334,0.0022379588
7335,7335,0.0022493813
7336,7336,0.002270548
7337,7337,0.002292183
7338,7338,0.0022704948
7339,7339,0.0022802392
7340,7340,0.0022878253
7341,7341,0.002274871
7342,7342,0.002261804
7343,7343,0.0022514649
7344,7344,0.0023307519
7345,7345,0.002365521
7346,7346,0.0022946105
7347,7347,0.002285886
7348,7348,0.0022548174
7349,7349,0.0022447722
7350,7350,0.002251456
7351,7351,0.0022404098
7352,7352,0.0022502588
7353,7353,0.0022519573
7354,7354,0.002254707
7355,7355,0.0022409316
7356,7356,0.002278582
7357,7357,0.0023804554
7358,7358,0.0022781636
7359,7359,0.00228164
7360,7360,0.0022520507
7361,7361,0.0022760464
7362,7362,0.002223153
7363,7363,0.0022317795
7364,7364,0.0022345379
7365,7365,0.002224611
7366,7366,0.002213282
7367,7367,0.002218858
7368,7368,0.002268361
7369,7369,0.0023507173
7370,7370,0.0022846207
7371,7371,0.0022940664
7372,7372,0.002325481
7373,7373,0.0022692464
7374,7374,0.0023311893
7375,7375,0.0023164863
7376,7376,0.0023055421
7377,7377,0.0022831862
7378,7378,0.002348348
7379,7379,0.0023169203
7380,7380,0.0022349914
7381,7381,0.0022408585
7382,7382,0.0022718578
7383,7383,0.0022557734
7384,7384,0.0022577003
7385,7385,0.002210795
7386,7386,0.0022134967
7387,7387,0.0022273988
7388,7388,0.0023595644
7389,7389,0.002304164
7390,7390,0.002315951
7391,7391,0.002223693
7392,7392,0.002344773
7393,7393,0.0022328852
7394,7394,0.0022628119
7395,7395,0.002261983
7396,7396,0.0022774523
7397,7397,0.0022399807
7398,7398,0.0023825045
7399,7399,0.0022725787
7400,7400,0.0023093622
7401,7401,0.0022065616
7402,7402,0.0022173326
7403,7403,0.0022254004
7404,7404,0.0022511296
7405,7405,0.002269301
7406,7406,0.0022678426
7407,7407,0.0022300114
7408,7408,0.0023157895
7409,7409,0.00234296
7410,7410,0.002296023
7411,7411,0.0022650014
7412,7412,0.0022206805
7413,7413,0.0022207429
7414,7414,0.0022709973
7415,7415,0.0023159378
7416,7416,0.0022861073
7417,7417,0.0022716857
7418,7418,0.0023079459
7419,7419,0.0022911443
7420,7420,0.0022354336
7421,7421,0.0022516528
7422,7422,0.0022830262
7423,7423,0.0022294028
7424,7424,0.0022607804
7425,7425,0.0022212502
7426,7426,0.0022658042
7427,7427,0.0022920242
7428,7428,0.002341355
7429,7429,0.002316433
7430,7430,0.0022666617
7431,7431,0.0022389276
7432,7432,0.0022800628
7433,7433,0.002388877
7434,7434,0.0022687945
7435,7435,0.0022162425
7436,7436,0.0022529443
7437,7437,0.0023017582
7438,7438,0.0022697898
7439,7439,0.0024804042
7440,7440,0.002232287
7441,7441,0.002210621
7442,7442,0.0022198437
7443,7443,0.0021984053
7444,7444,0.00220304
7445,7445,0.0021991183
7446,7446,0.0022122362
7447,7447,0.0022233375
7448,7448,0.0023389645
7449,7449,0.0022195505
7450,7450,0.0022153633
7451,7451,0.0022122886
7452,7452,0.0022848188
7453,7453,0.0022289988
7454,7454,0.0024562941
7455,7455,0.0022330293
7456,7456,0.002205022
7457,7457,0.002201536
7458,7458,0.0021955832
7459,7459,0.0022147517
7460,7460,0.0022908978
7461,7461,0.0023160586
7462,7462,0.0022358764
7463,7463,0.0022399665
7464,7464,0.002263901
7465,7465,0.0022031106
7466,7466,0.002222341
7467,7467,0.0022178371
7468,7468,0.002237842
7469,7469,0.002284366
7470,7470,0.0023701857
7471,7471,0.0022528996
7472,7472,0.0023828999
7473,7473,0.0022779542
7474,7474,0.0022070087
7475,7475,0.0021910255
7476,7476,0.0021853715
7477,7477,0.0022052003
7478,7478,0.0022322517
7479,7479,0.0022644107
7480,7480,0.0022369837
7481,7481,0.0023555793
7482,7482,0.0022012757
7483,7483,0.002225879
7484,7484,0.002220715
7485,7485,0.002207975
7486,7486,0.0022059048
7487,7487,0.0022133149
7488,7488,0.0022376778
7489,7489,0.002447373
7490,7490,0.002208416
7491,7491,0.0023599607
7492,7492,0.0023432507
7493,7493,0.0021882765
7494,7494,0.0021832038
7495,7495,0.0022773896
7496,7496,0.0022278077
7497,7497,0.0021853938
7498,7498,0.0022076871
7499,7499,0.0022288202
7500,7500,0.0022428
7501,7501,0.0022563832
7502,7502,0.002384896
7503,7503,0.002203007
7504,7504,0.0022150625
7505,7505,0.0021751204
7506,7506,0.0022098129
7507,7507,0.002177311
7508,7508,0.0021696507
7509,7509,0.0022004761
7510,7510,0.0022139712
7511,7511,0.0022051157
7512,7512,0.0022295224
7513,7513,0.0022043323
7514,7514,0.002170213
7515,7515,0.0021697949
7516,7516,0.0021884213
7517,7517,0.0022084955
7518,7518,0.0021821104
7519,7519,0.0021934104
7520,7520,0.0022063116
7521,7521,0.002256162
7522,7522,0.0021959485
7523,7523,0.0022341658
7524,7524,0.0021839794
7525,7525,0.0021904167
7526,7526,0.0021793703
7527,7527,0.0022041276
7528,7528,0.0021821852
7529,7529,0.00229258
7530,7530,0.0021686356
7531,7531,0.0021806553
7532,7532,0.0021825165
7533,7533,0.0022479969
7534,7534,0.0022103076
7535,7535,0.002261272
7536,7536,0.00226454
7537,7537,0.0022420213
7538,7538,0.0022464523
7539,7539,0.002273572
7540,7540,0.0022389013
7541,7541,0.0022338948
7542,7542,0.0022880097
7543,7543,0.0021725576
7544,7544,0.002179943
7545,7545,0.0022714874
7546,7546,0.00229451
7547,7547,0.0022674885
7548,7548,0.0021966768
7549,7549,0.0022588293
7550,7550,0.002285613
7551,7551,0.0022944612
7552,7552,0.0022266144
7553,7553,0.0022074669
7554,7554,0.002241767
7555,7555,0.0022443298
7556,7556,0.0022792385
7557,7557,0.0022332391
7558,7558,0.0022335495
7559,7559,0.002203855
7560,7560,0.0021812017
7561,7561,0.0022139351
7562,7562,0.0022060452
7563,7563,0.0022456707
7564,7564,0.0022602244
7565,7565,0.0022553245
7566,7566,0.0022829021
7567,7567,0.0022250793
7568,7568,0.0022524777
7569,7569,0.0022674417
7570,7570,0.00228666
7571,7571,0.0022268237
7572,7572,0.0022865268
7573,7573,0.0021858492
7574,7574,0.0021846213
7575,7575,0.0021761984
7576,7576,0.0023287188
7577,7577,0.0022663057
7578,7578,0.0021782687
7579,7579,0.0021960894
7580,7580,0.0022744355
7581,7581,0.0022040305
7582,7582,0.0021799214
7583,7583,0.002170607
7584,7584,0.0021651331
7585,7585,0.002169059
7586,7586,0.0021789577
7587,7587,0.0021634605
7588,7588,0.0021910449
7589,7589,0.0021794483
7590,7590,0.0022412194
7591,7591,0.002235536
7592,7592,0.0022777615
7593,7593,0.0021804003
7594,7594,0.0021758405
7595,7595,0.0021987385
7596,7596,0.0022130155
7597,7597,0.0022208344
7598,7598,0.0022201764
7599,7599,0.002195076
7600,7600,0.0021894344
7601,7601,0.002149259
7602,7602,0.0021678137
7603,7603,0.0021758273
7604,7604,0.0022966163
7605,7605,0.0023278059
7606,7606,0.0021575147
7607,7607,0.0021790913
7608,7608,0.0021913783
7609,7609,0.002209595
7610,7610,0.0021885626
7611,7611,0.0022391696
7612,7612,0.0021792843
7613,7613,0.0022667267
7614,7614,0.00224469
7615,7615,0.0022418452
7616,7616,0.0022217603
7617,7617,0.0022860926
7618,7618,0.0022221233
7619,7619,0.0023465217
7620,7620,0.0022581196
7621,7621,0.0021985034
7622,7622,0.0021735674
7623,7623,0.0021748987
7624,7624,0.002306527
7625,7625,0.0021885382
7626,7626,0.0022498572
7627,7627,0.0022243958
7628,7628,0.002207233
7629,7629,0.002262709
7630,7630,0.002226963
7631,7631,0.00222839
7632,7632,0.0021980267
7633,7633,0.002284316
7634,7634,0.0022077898
7635,7635,0.0022530674
7636,7636,0.0021776378
7637,7637,0.0023153326
7638,7638,0.002193584
7639,7639,0.0022828716
7640,7640,0.002201524
7641,7641,0.0021845747
7642,7642,0.0022477733
7643,7643,0.0022010924
7644,7644,0.0023382767
7645,7645,0.0021817663
7646,7646,0.0021856045
7647,7647,0.0021794462
7648,7648,0.0021571894
7649,7649,0.0021513253
7650,7650,0.002168502
7651,7651,0.0022099093
7652,7652,0.002174365
7653,7653,0.0022545082
7654,7654,0.0021654682
7655,7655,0.0021661422
7656,7656,0.0022159775
7657,7657,0.0021683855
7658,7658,0.0022436616
7659,7659,0.0022596708
7660,7660,0.0021949534
7661,7661,0.002302862
7662,7662,0.002173735
7663,7663,0.0023337812
7664,7664,0.002174977
7665,7665,0.0022304791
7666,7666,0.0021653965
7667,7667,0.0021502383
7668,7668,0.0021598127
7669,7669,0.0021526965
7670,7670,0.0023430404
7671,7671,0.002167953
7672,7672,0.0021542024
7673,7673,0.0021697253
7674,7674,0.002172895
7675,7675,0.0022742902
7676,7676,0.0021675255
7677,7677,0.002209542
7678,7678,0.0021667336
7679,7679,0.0021943415
7680,7680,0.002176679
7681,7681,0.0022517685
7682,7682,0.002280937
7683,7683,0.0021450615
7684,7684,0.0022450113
7685,7685,0.0021387162
7686,7686,0.002131667
7687,7687,0.0021364132
7688,7688,0.0021446268
7689,7689,0.0021712622
7690,7690,0.0023009516
7691,7691,0.0021798522
7692,7692,0.0023031058
7693,7693,0.0021797698
7694,7694,0.00227883
7695,7695,0.0021987415
7696,7696,0.0022659341
7697,7697,0.0021920102
7698,7698,0.0022921416
7699,7699,0.0022345833
7700,7700,0.0021466003
7701,7701,0.0021676624
7702,7702,0.002144751
7703,7703,0.0021322018
7704,7704,0.0021380144
7705,7705,0.0021378861
7706,7706,0.0021339078
7707,7707,0.0021396615
7708,7708,0.0022880184
7709,7709,0.0021191868
7710,7710,0.002143796
7711,7711,0.002144878
7712,7712,0.0021663602
7713,7713,0.0022062622
7714,7714,0.0021409446
7715,7715,0.002115597
7716,7716,0.0021151337
7717,7717,0.0021111346
7718,7718,0.00211968
7719,7719,0.0021177188
7720,7720,0.0021228772
7721,7721,0.002145256
7722,7722,0.0021405304
7723,7723,0.0021391946
7724,7724,0.0022739314
7725,7725,0.0021599114
7726,7726,0.002226635
7727,7727,0.0021815281
7728,7728,0.0021932228
7729,7729,0.0022120797
7730,7730,0.0021478962
7731,7731,0.0022431903
7732,7732,0.0022209994
7733,7733,0.0022700098
7734,7734,0.0021583072
7735,7735,0.0022219326
7736,7736,0.0021524853
7737,7737,0.0023572412
7738,7738,0.00215181
7739,7739,0.0023431543
7740,7740,0.0022154565
7741,7741,0.0021611622
7742,7742,0.0021456298
7743,7743,0.0021319666
7744,7744,0.0021463698
7745,7745,0.0021560094
7746,7746,0.002136591
7747,7747,0.0021349774
7748,7748,0.0021151982
7749,7749,0.0021162124
7750,7750,0.0021372847
7751,7751,0.0021366614
7752,7752,0.002116385
7753,7753,0.0022331926
7754,7754,0.0021324926
7755,7755,0.0021439914
7756,7756,0.0021386254
7757,7757,0.0021510676
7758,7758,0.0022028736
7759,7759,0.0021795689
7760,7760,0.002140506
7761,7761,0.0023089915
7762,7762,0.0021280178
7763,7763,0.0021532555
7764,7764,0.0021319953
7765,7765,0.0021958775
7766,7766,0.0022902554
7767,7767,0.0021129576
7768,7768,0.0021201766
7769,7769,0.0021324896
7770,7770,0.0021395774
7771,7771,0.002110088
7772,7772,0.00210525
7773,7773,0.0020957382
7774,7774,0.00210147
7775,7775,0.0020961585
7776,7776,0.00209496
7777,7777,0.002203362
7778,7778,0.0021850765
7779,7779,0.0022585825
7780,7780,0.0021051348
7781,7781,0.0021368975
7782,7782,0.0022698222
7783,7783,0.0021287487
7784,7784,0.0021691017
7785,7785,0.0021633867
7786,7786,0.0021414885
7787,7787,0.0021509677
7788,7788,0.0021318377
7789,7789,0.0021678691
7790,7790,0.002135447
7791,7791,0.0021524352
7792,7792,0.0021006663
7793,7793,0.0020916283
7794,7794,0.002105562
7795,7795,0.0021271592
7796,7796,0.0021276171
7797,7797,0.002107267
7798,7798,0.0020948383
7799,7799,0.002097315
7800,7800,0.0020916625
7801,7801,0.0021090137
7802,7802,0.0021425993
7803,7803,0.0022280838
7804,7804,0.002282366
7805,7805,0.0021220394
7806,7806,0.002100272
7807,7807,0.002133594
7808,7808,0.0021084822
7809,7809,0.0020946132
7810,7810,0.0020931677
7811,7811,0.0021088412
7812,7812,0.0021317662
7813,7813,0.0021560623
7814,7814,0.0022763845
7815,7815,0.0021647676
7816,7816,0.002154281
7817,7817,0.0021178033
7818,7818,0.0023616469
7819,7819,0.0021131295
7820,7820,0.0022168704
7821,7821,0.002151541
7822,7822,0.0022003073
7823,7823,0.002111398
7824,7824,0.0022787033
7825,7825,0.0021635937
7826,7826,0.0020806277
7827,7827,0.002129183
7828,7828,0.0021419853
7829,7829,0.002151321
7830,7830,0.0021468902
7831,7831,0.0022596945
7832,7832,0.0021248595
7833,7833,0.0020842005
7834,7834,0.0021315173
7835,7835,0.002092043
7836,7836,0.0021236346
7837,7837,0.0021788501
7838,7838,0.002125085
7839,7839,0.0021861682
7840,7840,0.0021682952
7841,7841,0.0021309478
7842,7842,0.0021181447
7843,7843,0.002103802
7844,7844,0.0021124773
7845,7845,0.0021582705
7846,7846,0.0021736817
7847,7847,0.002165496
7848,7848,0.0021861002
7849,7849,0.0022013714
7850,7850,0.0021003834
7851,7851,0.0022214558
7852,7852,0.002127447
7853,7853,0.0021291017
7854,7854,0.0021306404
7855,7855,0.0021144033
7856,7856,0.0021816792
7857,7857,0.0021855084
7858,7858,0.002125629
7859,7859,0.0021288302
7860,7860,0.0021414338
7861,7861,0.00209258
7862,7862,0.0020830077
7863,7863,0.0021571298
7864,7864,0.0021758801
7865,7865,0.0022141335
7866,7866,0.0021997497
7867,7867,0.0021792701
7868,7868,0.0021509198
7869,7869,0.0021950537
7870,7870,0.0021580497
7871,7871,0.002225038
7872,7872,0.0020805725
7873,7873,0.002121532
7874,7874,0.002093731
7875,7875,0.002144494
7876,7876,0.0021535666
7877,7877,0.002198397
7878,7878,0.0021434238
7879,7879,0.002202181
7880,7880,0.0020847854
7881,7881,0.0021261633
7882,7882,0.0020909063
7883,7883,0.0022624396
7884,7884,0.002109315
7885,7885,0.0021169924
7886,7886,0.0021202492
7887,7887,0.0020946807
7888,7888,0.0020844885
7889,7889,0.0021312074
7890,7890,0.002143161
7891,7891,0.002146644
7892,7892,0.00221396
7893,7893,0.0021788063
7894,7894,0.0020966008
7895,7895,0.0021791123
7896,7896,0.002189705
7897,7897,0.0021992407
7898,7898,0.0021263734
7899,7899,0.002189324
7900,7900,0.002107447
7901,7901,0.0022393921
7902,7902,0.002122576
7903,7903,0.002090481
7904,7904,0.0022137968
7905,7905,0.00210911
7906,7906,0.0021273615
7907,7907,0.0021112808
7908,7908,0.0020865626
7909,7909,0.0021022325
7910,7910,0.002102463
7911,7911,0.002092518
7912,7912,0.0021444794
7913,7913,0.002158701
7914,7914,0.0021098272
7915,7915,0.0021706123
7916,7916,0.0020914956
7917,7917,0.0021237866
7918,7918,0.0022194884
7919,7919,0.0020958218
7920,7920,0.0020786452
7921,7921,0.0020653936
7922,7922,0.0020810252
7923,7923,0.00206073
7924,7924,0.002060549
7925,7925,0.0020871095
7926,7926,0.0020983825
7927,7927,0.002149849
7928,7928,0.002220563
7929,7929,0.0021499484
7930,7930,0.0021250148
7931,7931,0.0020942942
7932,7932,0.0023219085
7933,7933,0.0020876501
7934,7934,0.002183456
7935,7935,0.0021003974
7936,7936,0.0022050387
7937,7937,0.0021245214
7938,7938,0.0021869685
7939,7939,0.0021360242
7940,7940,0.0021717697
7941,7941,0.0021464517
7942,7942,0.0021630467
7943,7943,0.0021470564
7944,7944,0.002172415
7945,7945,0.0021404729
7946,7946,0.0021895356
7947,7947,0.0021247654
7948,7948,0.002218157
7949,7949,0.00210585
7950,7950,0.002256383
7951,7951,0.0021410654
7952,7952,0.002119243
7953,7953,0.0022344792
7954,7954,0.002080883
7955,7955,0.0020842608
7956,7956,0.0021324432
7957,7957,0.0020999403
7958,7958,0.002071301
7959,7959,0.002068291
7960,7960,0.0020710991
7961,7961,0.0021057953
7962,7962,0.0021090063
7963,7963,0.0020613088
7964,7964,0.0020619067
7965,7965,0.002076847
7966,7966,0.0021387641
7967,7967,0.002098611
7968,7968,0.0021509936
7969,7969,0.0020837705
7970,7970,0.0020884485
7971,7971,0.002068842
7972,7972,0.0022458537
7973,7973,0.002123002
7974,7974,0.0021225791
7975,7975,0.0021151241
7976,7976,0.0021308349


==> data/sine-generator/history-orthogonal.csv <==
,epoch,loss
0,0,0.7871312
1,1,0.58406204
2,2,0.5318677
3,3,0.5148745
4,4,0.5069194
5,5,0.50053585
6,6,0.49717656
7,7,0.49507138
8,8,0.4933338
9,9,0.49209458
10,10,0.49082163
11,11,0.49021634
12,12,0.48918083
13,13,0.4883491
14,14,0.4878158
15,15,0.4871648
16,16,0.48688176
17,17,0.48646137
18,18,0.4862756
19,19,0.48587534
20,20,0.48563427
21,21,0.48560575
22,22,0.48534805
23,23,0.4852804
24,24,0.4851023
25,25,0.48516092
26,26,0.48504418
27,27,0.48492035
28,28,0.48471463
29,29,0.48452815
30,30,0.4844333
31,31,0.4845488
32,32,0.4845643
33,33,0.48431513
34,34,0.48432392
35,35,0.4844509
36,36,0.48429197
37,37,0.48427182
38,38,0.4842456
39,39,0.48429608
40,40,0.48414403
41,41,0.4842333
42,42,0.48414138
43,43,0.48414207
44,44,0.48426098
45,45,0.48455536
46,46,0.48429257
47,47,0.48448393
48,48,0.48501644
49,49,0.4857054
50,50,0.48579857
51,51,0.48483667
52,52,0.48368442
53,53,0.48303738
54,54,0.4826644
55,55,0.482604
56,56,0.48252186
57,57,0.48252547
58,58,0.48263964
59,59,0.48263565
60,60,0.48269248
61,61,0.48273388
62,62,0.48283333
63,63,0.48261157
64,64,0.4823753
65,65,0.48238045
66,66,0.4823499
67,67,0.48231438
68,68,0.48228237
69,69,0.48214373
70,70,0.48250404
71,71,0.48249125
72,72,0.4824999
73,73,0.48263294
74,74,0.48251298
75,75,0.48207772
76,76,0.4818458
77,77,0.48190767
78,78,0.48218164
79,79,0.48180044
80,80,0.48208123
81,81,0.48216435
82,82,0.4819705
83,83,0.48222294
84,84,0.4820183
85,85,0.4821008
86,86,0.4818013
87,87,0.48185155
88,88,0.48195946
89,89,0.4818913
90,90,0.48196688
91,91,0.48200706
92,92,0.48200002
93,93,0.48203075
94,94,0.48214427
95,95,0.48233533
96,96,0.4822003
97,97,0.4819978
98,98,0.48190966
99,99,0.48182485
100,100,0.48164672
101,101,0.48154554
102,102,0.4814854
103,103,0.4814052
104,104,0.48137796
105,105,0.48155037
106,106,0.48173696
107,107,0.48147517
108,108,0.48131216
109,109,0.48134458
110,110,0.48128632
111,111,0.48115498
112,112,0.48137724
113,113,0.48134384
114,114,0.48114526
115,115,0.48111415
116,116,0.4812177
117,117,0.48151302
118,118,0.4810684
119,119,0.48102698
120,120,0.48087323
121,121,0.48106062
122,122,0.4811951
123,123,0.4815069
124,124,0.4813033
125,125,0.4811536
126,126,0.4811951
127,127,0.48138657
128,128,0.4812541
129,129,0.48110053
130,130,0.48113373
131,131,0.48145565
132,132,0.48137817
133,133,0.48123103
134,134,0.48109803
135,135,0.48094863
136,136,0.48084784
137,137,0.48096976
138,138,0.4810958
139,139,0.48109058
140,140,0.48094934
141,141,0.481044
142,142,0.48090073
143,143,0.48125532
144,144,0.48147142
145,145,0.48110434
146,146,0.4811944
147,147,0.48096323
148,148,0.48107055
149,149,0.48108524
150,150,0.48119256
151,151,0.48107156
152,152,0.48132783
153,153,0.48136327
154,154,0.48141962
155,155,0.48142743
156,156,0.48153916
157,157,0.48155263
158,158,0.48184007
159,159,0.5344077
160,160,0.48263255
161,161,0.4821961
162,162,0.48150805
163,163,0.4808278
164,164,0.48058456
165,165,0.48032758
166,166,0.4804575
167,167,0.48066425
168,168,0.48077485
169,169,0.48098823
170,170,0.48108402
171,171,0.48108724
172,172,0.4810178
173,173,0.48117197
174,174,0.4809283
175,175,0.4818786
176,176,0.48088998
177,177,0.48056638
178,178,0.4803733
179,179,0.48045745
180,180,0.48054126
181,181,0.48053148
182,182,0.4808366
183,183,0.48088524
184,184,0.48088822
185,185,0.48072338
186,186,0.48087183
187,187,0.48065186
188,188,0.48063865
189,189,0.4805392
190,190,0.48054174
191,191,0.4802836
192,192,0.4803452
193,193,0.48023272
194,194,0.4803113
195,195,0.48020872
196,196,0.4803344
197,197,0.48029467
198,198,0.48050684
199,199,0.48067954
200,200,0.48097244
201,201,0.48082253
202,202,0.48072
203,203,0.4808398
204,204,0.48043945
205,205,0.4800246
206,206,0.47982562
207,207,0.4797359
208,208,0.4797355
209,209,0.479824
210,210,0.47975853
211,211,0.47965825
212,212,0.47962338
213,213,0.47977465
214,214,0.47971797
215,215,0.47989216
216,216,0.47963968
217,217,0.4795189
218,218,0.47928637
219,219,0.4791809
220,220,0.47973174
221,221,0.47919336
222,222,0.4791685
223,223,0.47918135
224,224,0.4793196
225,225,0.47927532
226,226,0.47933465
227,227,0.47919115
228,228,0.47921127
229,229,0.47905672
230,230,0.47894847
231,231,0.47882923
232,232,0.47891366
233,233,0.47895253
234,234,0.4791449
235,235,0.47927576
236,236,0.47953388
237,237,0.4795287
238,238,0.47917187
239,239,0.47893915
240,240,0.47853866
241,241,0.47857705
242,242,0.47837338
243,243,0.47881043
244,244,0.47890517
245,245,0.47937152
246,246,0.479383
247,247,0.47922146
248,248,0.4790466
249,249,0.4786159
250,250,0.47857124
251,251,0.47819662
252,252,0.47813743
253,253,0.47819462
254,254,0.4783918
255,255,0.47849348
256,256,0.4791279
257,257,0.47946894
258,258,0.4786521
259,259,0.47859907
260,260,0.4783597
261,261,0.47848085
262,262,0.47832015
263,263,0.4786729
264,264,0.47876996
265,265,0.47938123
266,266,0.47941718
267,267,0.479247
268,268,0.4787865
269,269,0.4781516
270,270,0.47874764
271,271,0.47982723
272,272,0.47964257
273,273,0.4786052
274,274,0.4777245
275,275,0.47873124
276,276,0.47939712
277,277,0.47972226
278,278,0.47952625
279,279,0.47779974
280,280,0.47762626
281,281,0.47907802
282,282,0.47871628
283,283,0.47834074
284,284,0.47788724
285,285,0.4779707
286,286,0.47789273
287,287,0.47865713
288,288,0.47861454
289,289,0.4780855
290,290,0.47755614
291,291,0.47788993
292,292,0.4783378
293,293,0.4780141
294,294,0.47758904
295,295,0.47769496
296,296,0.47773612
297,297,0.47835413
298,298,0.47854304
299,299,0.4777696
300,300,0.47752646
301,301,0.47811493
302,302,0.503528
303,303,0.47753623
304,304,0.47745007
305,305,0.4775785
306,306,0.47781697
307,307,0.477782
308,308,0.4772008
309,309,0.4771299
310,310,0.47732836
311,311,0.4774619
312,312,0.47728276
313,313,0.47720945
314,314,0.47757748
315,315,0.4785822
316,316,0.47819442
317,317,0.47705263
318,318,0.47768342
319,319,0.47800082
320,320,0.47739446
321,321,0.47752148
322,322,0.47793895
323,323,0.4788307
324,324,0.47900918
325,325,0.4777726
326,326,0.47854534
327,327,0.4794034
328,328,0.4789519
329,329,0.4781066
330,330,0.47867274
331,331,0.47980976
332,332,0.47812036
333,333,0.4793777
334,334,0.47992915
335,335,0.4784855
336,336,0.4786303
337,337,0.47990093
338,338,0.47810447
339,339,0.4789159
340,340,0.47938323
341,341,0.4783193
342,342,0.47771484
343,343,0.47939262
344,344,0.47837558
345,345,0.47840828
346,346,0.4795374
347,347,0.4781157
348,348,0.47556865
349,349,0.4802608
350,350,0.48034036
351,351,0.4779583
352,352,0.47864765
353,353,0.47784555
354,354,0.47741893
355,355,0.4774902
356,356,0.477793
357,357,0.47739848
358,358,0.47751865
359,359,0.47793245
360,360,0.47745037
361,361,0.48360497
362,362,0.47734633
363,363,0.4778096
364,364,0.4774329
365,365,0.47728968
366,366,0.4781802
367,367,0.47775096
368,368,0.4770042
369,369,0.47761562
370,370,0.47830516
371,371,0.4775543
372,372,0.47744063
373,373,0.4784449
374,374,0.47747415
375,375,0.47693124
376,376,0.4776534
377,377,0.47807783
378,378,0.47744316
379,379,0.47765312
380,380,0.4781938
381,381,0.47731367
382,382,0.47685423
383,383,0.47808895
384,384,0.47785112
385,385,0.4772336
386,386,0.4777716
387,387,0.47767395
388,388,0.47657245
389,389,0.47713095
390,390,0.4779218
391,391,0.4771221
392,392,0.477258
393,393,0.4775124
394,394,0.47699413
395,395,0.47672182
396,396,0.477308
397,397,0.47724125
398,398,0.47687757
399,399,0.47731316
400,400,0.47731414
401,401,0.47651714
402,402,0.4769852
403,403,0.4776265
404,404,0.4772167
405,405,0.47737393
406,406,0.47726306
407,407,0.47656575
408,408,0.4762413
409,409,0.47693807
410,410,0.4770609
411,411,0.4765626
412,412,0.4772638
413,413,0.47728124
414,414,0.47783446
415,415,0.4775218
416,416,0.4779199
417,417,0.47703823
418,418,0.47766626
419,419,0.477446
420,420,0.47638613
421,421,0.47722688
422,422,0.47770023
423,423,0.47723222
424,424,0.4773183
425,425,0.47767586
426,426,0.47668177
427,427,0.47706157
428,428,0.47739917
429,429,0.47707006
430,430,0.47670278
431,431,0.477687
432,432,0.476759
433,433,0.47633818
434,434,0.47720972
435,435,0.47731274
436,436,0.47641248
437,437,0.4771656
438,438,0.47685337
439,439,0.4758412
440,440,0.47594935
441,441,0.47663924
442,442,0.47630194
443,443,0.4759909
444,444,0.47654265
445,445,0.47541523
446,446,0.47496316
447,447,0.47661483
448,448,0.4763374
449,449,0.47574145
450,450,0.47712675
451,451,0.47662294
452,452,0.47582603
453,453,0.47669047
454,454,0.47679463
455,455,0.4764764
456,456,0.47693828
457,457,0.47671044
458,458,0.4758393
459,459,0.47647762
460,460,0.476879
461,461,0.47631916
462,462,0.47665268
463,463,0.47691557
464,464,0.4762098
465,465,0.47593418
466,466,0.47666892
467,467,0.4764357
468,468,0.47647202
469,469,0.4769526
470,470,0.47635219
471,471,0.4757267
472,472,0.4767079
473,473,0.47660717
474,474,0.47612625
475,475,0.47667137
476,476,0.47659233
477,477,0.47554296
478,478,0.47647363
479,479,0.4762242
480,480,0.475839
481,481,0.47665644
482,482,0.47622666
483,483,0.47557494
484,484,0.47576922
485,485,0.476112
486,486,0.47594228
487,487,0.47628948
488,488,0.4762535
489,489,0.47588533
490,490,0.47572216
491,491,0.47636434
492,492,0.47579086
493,493,0.47618628
494,494,0.47669506
495,495,0.47569397
496,496,0.47559202
497,497,0.4761876
498,498,0.47619653
499,499,0.4742552
500,500,0.4740786
501,501,0.4739075
502,502,0.4739288
503,503,0.47391582
504,504,0.47388005
505,505,0.47384807
506,506,0.47385547
507,507,0.47384492
508,508,0.47383887
509,509,0.47382766
510,510,0.47382173
511,511,0.47381547
512,512,0.4738092
513,513,0.47380286
514,514,0.473789
515,515,0.47378358
516,516,0.47377807
517,517,0.47377163
518,518,0.4737673
519,519,0.4737621
520,520,0.47375974
521,521,0.47375277
522,522,0.47374725
523,523,0.473743
524,524,0.4737324
525,525,0.4737244
526,526,0.4737347
527,527,0.47372723
528,528,0.47370917
529,529,0.47368735
530,530,0.47366166
531,531,0.47364444
532,532,0.47362944
533,533,0.47362816
534,534,0.47362486
535,535,0.47362337
536,536,0.47361293
537,537,0.47363633
538,538,0.47361502
539,539,0.47360325
540,540,0.47365355
541,541,0.47361732
542,542,0.4736131
543,543,0.47361445
544,544,0.47361952
545,545,0.47360677
546,546,0.47360107
547,547,0.47359544
548,548,0.47359797
549,549,0.47359636
550,550,0.47358993
551,551,0.47363475
552,552,0.47365662
553,553,0.47365975
554,554,0.4736072
555,555,0.4736447
556,556,0.47365364
557,557,0.4736494
558,558,0.4736476
559,559,0.47364813
560,560,0.47364333
561,561,0.47364944
562,562,0.47364706
563,563,0.47364295
564,564,0.47364822
565,565,0.4736424
566,566,0.4736387
567,567,0.47363818
568,568,0.4736359
569,569,0.47363505
570,570,0.47363672
571,571,0.47363397
572,572,0.4736285
573,573,0.47362924
574,574,0.47362673
575,575,0.47363237
576,576,0.4736308
577,577,0.47362956
578,578,0.47363108
579,579,0.47363213
580,580,0.47362795
581,581,0.4736266
582,582,0.47363085
583,583,0.47362626
584,584,0.47362214
585,585,0.47362274
586,586,0.47362176
587,587,0.47361606
588,588,0.47362036
589,589,0.4736202
590,590,0.47361702
591,591,0.47361562
592,592,0.47361898
593,593,0.47362122
594,594,0.4736183
595,595,0.47361746
596,596,0.47361854
597,597,0.4736182
598,598,0.4736177
599,599,0.47361928
600,600,0.47361767
601,601,0.47361737
602,602,0.4736223
603,603,0.47362065
604,604,0.47361585
605,605,0.47361687
606,606,0.47362038
607,607,0.47362074
608,608,0.47361702
609,609,0.47361824
610,610,0.47355178
611,611,0.4735395
612,612,0.47357354
613,613,0.47361094
614,614,0.47361094
615,615,0.47361103
616,616,0.4735455
617,617,0.47360057
618,618,0.4736043
619,619,0.47361156
620,620,0.47354853
621,621,0.4735991
622,622,0.4736076
623,623,0.4735461
624,624,0.47360054
625,625,0.47360522
626,626,0.47354504
627,627,0.47359955
628,628,0.47360712
629,629,0.47353652
630,630,0.47360122
631,631,0.4736082
632,632,0.4735269
633,633,0.47359926
634,634,0.47360995
635,635,0.47353384
636,636,0.4735919
637,637,0.47352675
638,638,0.47359198
639,639,0.4735327
640,640,0.47359228
641,641,0.47353235
642,642,0.47358692
643,643,0.47352818
644,644,0.47358114
645,645,0.47359973
646,646,0.47351897
647,647,0.47358656
648,648,0.47351047
649,649,0.47357288
650,650,0.4735075
651,651,0.4735698
652,652,0.4735077
653,653,0.4735746
654,654,0.47350833
655,655,0.47357714
656,656,0.47350496
657,657,0.47356477
658,658,0.47349668
659,659,0.4735611
660,660,0.47349653
661,661,0.473561
662,662,0.47349304
663,663,0.47356474
664,664,0.47349218
665,665,0.47357258
666,666,0.47349188
667,667,0.47356722
668,668,0.47349072
669,669,0.47355774
670,670,0.47348818
671,671,0.47356254
672,672,0.47348154
673,673,0.47357476
674,674,0.47356963
675,675,0.473573
676,676,0.47357494
677,677,0.47356728
678,678,0.47356677
679,679,0.47350156
680,680,0.47347704
681,681,0.47353876
682,682,0.47347414
683,683,0.47356018
684,684,0.47348157
685,685,0.47346234
686,686,0.4735309
687,687,0.47356516
688,688,0.47356507
689,689,0.47356087
690,690,0.47348583
691,691,0.47347763
692,692,0.47352937
693,693,0.47345853
694,694,0.47352645
695,695,0.4735475
696,696,0.47355476
697,697,0.47355887
698,698,0.4735663
699,699,0.47347328
700,700,0.47345302
701,701,0.4735286
702,702,0.47346717
703,703,0.4734408
704,704,0.47352627
705,705,0.4735419
706,706,0.47356138
707,707,0.47345984
708,708,0.47353402
709,709,0.47354424
710,710,0.47354105
711,711,0.4735515
712,712,0.47345683
713,713,0.47345135
714,714,0.47342393
715,715,0.47352353
716,716,0.47352284
717,717,0.47354326
718,718,0.47345018
719,719,0.47351742
720,720,0.47352567
721,721,0.4734456
722,722,0.47351503
723,723,0.47351953
724,724,0.47353992
725,725,0.4734388
726,726,0.47351047
727,727,0.4735175
728,728,0.47353783
729,729,0.47343847
730,730,0.4734306
731,731,0.47341225
732,732,0.47350654
733,733,0.47351176
734,734,0.47353148
735,735,0.47343808
736,736,0.47350624
737,737,0.4735142
738,738,0.4735203
739,739,0.4734263
740,740,0.47342095
741,741,0.47347763
742,742,0.4734177
743,743,0.4733886
744,744,0.47349265
745,745,0.4734975
746,746,0.47351566
747,747,0.47342366
748,748,0.47349057
749,749,0.47350076
750,750,0.47350365
751,751,0.47340676
752,752,0.47347885
753,753,0.4734801
754,754,0.47349656
755,755,0.4734023
756,756,0.4733915
757,757,0.47336435
758,758,0.47347274
759,759,0.47346517
760,760,0.47348666
761,761,0.47339052
762,762,0.4734639
763,763,0.47347298
764,764,0.47338167
765,765,0.47345608
766,766,0.4734665
767,767,0.473383
768,768,0.47345516
769,769,0.48230156
770,770,0.47337273
771,771,0.47337234
772,772,0.4734306
773,773,0.47336435
774,774,0.47334614
775,775,0.47344446
776,776,0.47344857
777,777,0.4734662
778,778,0.47336787
779,779,0.47343832
780,780,0.47344995
781,781,0.47345957
782,782,0.47335857
783,783,0.47343457
784,784,0.47343594
785,785,0.47345364
786,786,0.47335356
787,787,0.4733526
788,788,0.47332507
789,789,0.4734264
790,790,0.47342512
791,791,0.47344324
792,792,0.47335857
793,793,0.47342187
794,794,0.47343388
795,795,0.4733444
796,796,0.47341728
797,797,0.47341636
798,798,0.47334197
799,799,0.47333845
800,800,0.4733933
801,801,0.47341257
802,802,0.47342518
803,803,0.47334272
804,804,0.4734097
805,805,0.4734212
806,806,0.4733263
807,807,0.47332513
808,808,0.47338393
809,809,0.4733177
810,810,0.47329208
811,811,0.47340286
812,812,0.4733961
813,813,0.47341806
814,814,0.47331992
815,815,0.47339085
816,816,0.47340205
817,817,0.47331074
818,818,0.4733832
819,819,0.47339046
820,820,0.473404
821,821,0.47330868
822,822,0.47337753
823,823,0.47339544
824,824,0.47330546
825,825,0.47330317
826,826,0.4733591
827,827,0.4732975
828,828,0.4732743
829,829,0.47336805
830,830,0.47337085
831,831,0.47338915
832,832,0.47329798
833,833,0.47336665
834,834,0.47337502
835,835,0.47337753
836,836,0.47328076
837,837,0.473285
838,838,0.47333845
839,839,0.473277
840,840,0.47324896
841,841,0.47335115
842,842,0.47334853
843,843,0.47335708
844,844,0.47327054
845,845,0.47334072
846,846,0.4733405
847,847,0.47336113
848,848,0.47326484
849,849,0.47333387
850,850,0.47333544
851,851,0.47335505
852,852,0.47325715
853,853,0.47325745
854,854,0.47323608
855,855,0.47332913
856,856,0.47324765
857,857,0.47331595
858,858,0.47332886
859,859,0.47334194
860,860,0.47324553
861,861,0.4733162
862,862,0.47331962
863,863,0.47333616
864,864,0.47323796
865,865,0.4732411
866,866,0.47321782
867,867,0.47331604
868,868,0.47323632
869,869,0.47330257
870,870,0.47331855
871,871,0.4733247
872,872,0.47323403
873,873,0.47330365
874,874,0.47330663
875,875,0.47331628
876,876,0.47322923
877,877,0.47329828
878,878,0.47329843
879,879,0.47331113
880,880,0.47322387
881,881,0.47322002
882,882,0.47320023
883,883,0.4732975
884,884,0.47321355
885,885,0.47327954
886,886,0.47329193
887,887,0.47329792
888,888,0.47330457
889,889,0.4732117
890,890,0.4732823
891,891,0.47329023
892,892,0.47329882
893,893,0.4732049
894,894,0.47320744
895,895,0.47318646
896,896,0.47327673
897,897,0.4732038
898,898,0.47318545
899,899,0.47326067
900,900,0.4732728
901,901,0.4732888
902,902,0.47319672
903,903,0.47326133
904,904,0.47326523
905,905,0.47328553
906,906,0.47318783
907,907,0.47326025
908,908,0.47326097
909,909,0.47328025
910,910,0.4731847
911,911,0.47318363
912,912,0.47315517
913,913,0.47325101
914,914,0.4731685
915,915,0.47316453
916,916,0.47323877
917,917,0.47324902
918,918,0.4732538
919,919,0.47316962
920,920,0.47323543
921,921,0.47323555
922,922,0.47324827
923,923,0.47315794
924,924,0.47322357
925,925,0.4732241
926,926,0.47324106
927,927,0.47314602
928,928,0.47314423
929,929,0.47311634
930,930,0.4732101
931,931,0.4731282
932,932,0.47311854
933,933,0.47320703
934,934,0.4732139
935,935,0.4732201
936,936,0.47313252
937,937,0.4731991
938,938,0.47320208
939,939,0.47321677
940,940,0.4731232
941,941,0.47318938
942,942,0.4731893
943,943,0.47320813
944,944,0.4731135
945,945,0.47311005
946,946,0.47308144
947,947,0.4731776
948,948,0.47310126
949,949,0.4730722
950,950,0.47317284
951,951,0.47316948
952,952,0.4731815
953,953,0.47309658
954,954,0.4731606
955,955,0.47317195
956,956,0.47308734
957,957,0.47315013
958,958,0.47315252
959,959,0.47316805
960,960,0.47307327
961,961,0.47306967
962,962,0.47304374
963,963,0.47314304
964,964,0.47306746
965,965,0.47304818
966,966,0.4731274
967,967,0.4731385
968,968,0.47314602
969,969,0.4730612
970,970,0.4731282
971,971,0.47313493
972,972,0.47305498
973,973,0.473116
974,974,0.4731199
975,975,0.4731352
976,976,0.47304222
977,977,0.4730409
978,978,0.47302148
979,979,0.47311077
980,980,0.47303164
981,981,0.47302094
982,982,0.4730901
983,983,0.47310364
984,984,0.47311443
985,985,0.4730234
986,986,0.47308636
987,987,0.47308934
988,988,0.47310415
989,989,0.47300965
990,990,0.47300828
991,991,0.4729794
992,992,0.47307596
993,993,0.472995
994,994,0.47305712
995,995,0.47306797
996,996,0.473067
997,997,0.47298965
998,998,0.47305706
999,999,0.4729525
1000,1000,0.4729521
1001,1001,0.4729515
1002,1002,0.47295073
1003,1003,0.4729571
1004,1004,0.47295883
1005,1005,0.4729584
1006,1006,0.47295818
1007,1007,0.47295785
1008,1008,0.4729578
1009,1009,0.47295764
1010,1010,0.472957
1011,1011,0.47295693
1012,1012,0.47295657
1013,1013,0.47295672
1014,1014,0.47295648
1015,1015,0.47294915
1016,1016,0.47295576
1017,1017,0.47295535
1018,1018,0.47295478
1019,1019,0.47295433
1020,1020,0.47295454
1021,1021,0.4729541
1022,1022,0.47295403
1023,1023,0.4729535
1024,1024,0.4728849
1025,1025,0.47295365
1026,1026,0.4729531
1027,1027,0.47295293
1028,1028,0.47295263
1029,1029,0.47295249
1030,1030,0.47295225
1031,1031,0.47295195
1032,1032,0.47295174
1033,1033,0.47295144
1034,1034,0.47295135
1035,1035,0.4729579
1036,1036,0.47295776
1037,1037,0.47295365
1038,1038,0.47288206
1039,1039,0.4729457
1040,1040,0.47294936
1041,1041,0.47294915
1042,1042,0.472942
1043,1043,0.47295225
1044,1044,0.47295183
1045,1045,0.47295532
1046,1046,0.47288597
1047,1047,0.47288534
1048,1048,0.47287852
1049,1049,0.4728724
1050,1050,0.4728725
1051,1051,0.47287542
1052,1052,0.47287557
1053,1053,0.47287533
1054,1054,0.47287112
1055,1055,0.47287118
1056,1056,0.4728685
1057,1057,0.47286674
1058,1058,0.4728702
1059,1059,0.47286078
1060,1060,0.47286025
1061,1061,0.47284764
1062,1062,0.47284755
1063,1063,0.4729098
1064,1064,0.47284672
1065,1065,0.47284666
1066,1066,0.47290945
1067,1067,0.47284603
1068,1068,0.47284624
1069,1069,0.4729089
1070,1070,0.4728455
1071,1071,0.47284544
1072,1072,0.47290754
1073,1073,0.47284496
1074,1074,0.47284466
1075,1075,0.47291127
1076,1076,0.47284418
1077,1077,0.4728439
1078,1078,0.4729109
1079,1079,0.4728484
1080,1080,0.47284368
1081,1081,0.47291028
1082,1082,0.47284785
1083,1083,0.47284397
1084,1084,0.47290984
1085,1085,0.47284725
1086,1086,0.47284287
1087,1087,0.47284183
1088,1088,0.47290593
1089,1089,0.47284275
1090,1090,0.47290966
1091,1091,0.47284594
1092,1092,0.4729122
1093,1093,0.47292045
1094,1094,0.47292334
1095,1095,0.47292182
1096,1096,0.4729241
1097,1097,0.4729282
1098,1098,0.47292796
1099,1099,0.47293118
1100,1100,0.47293025
1101,1101,0.47293055
1102,1102,0.47292647
1103,1103,0.47292605
1104,1104,0.47292566
1105,1105,0.4729255
1106,1106,0.47292536
1107,1107,0.47292498
1108,1108,0.4729246
1109,1109,0.4729274
1110,1110,0.47293064
1111,1111,0.4729329
1112,1112,0.4729326
1113,1113,0.4729326
1114,1114,0.47293192
1115,1115,0.4729309
1116,1116,0.47293124
1117,1117,0.47293037
1118,1118,0.472931
1119,1119,0.47293025
1120,1120,0.4729304
1121,1121,0.47292987
1122,1122,0.4729297
1123,1123,0.47292915
1124,1124,0.47292924
1125,1125,0.47292915
1126,1126,0.47292855
1127,1127,0.47292832
1128,1128,0.4729282
1129,1129,0.4729278
1130,1130,0.47292763
1131,1131,0.47293413
1132,1132,0.4729339
1133,1133,0.47293383
1134,1134,0.47293335
1135,1135,0.47293293
1136,1136,0.4729328
1137,1137,0.47292894
1138,1138,0.47292885
1139,1139,0.47286353
1140,1140,0.4729347
1141,1141,0.47293442
1142,1142,0.4729332
1143,1143,0.4729328
1144,1144,0.472932
1145,1145,0.47293115
1146,1146,0.47293046
1147,1147,0.47293007
1148,1148,0.47293007
1149,1149,0.47292948
1150,1150,0.47292918
1151,1151,0.4728579
1152,1152,0.47292846
1153,1153,0.4728664
1154,1154,0.4728592
1155,1155,0.47285017
1156,1156,0.47285008
1157,1157,0.47284934
1158,1158,0.47284916
1159,1159,0.472853
1160,1160,0.47284955
1161,1161,0.47284925
1162,1162,0.4728487
1163,1163,0.4728449
1164,1164,0.47284433
1165,1165,0.47284153
1166,1166,0.47283086
1167,1167,0.47282514
1168,1168,0.47282514
1169,1169,0.4728869
1170,1170,0.47289014
1171,1171,0.47282782
1172,1172,0.47282735
1173,1173,0.47282317
1174,1174,0.47288918
1175,1175,0.47282654
1176,1176,0.47282225
1177,1177,0.47288856
1178,1178,0.47282553
1179,1179,0.47282156
1180,1180,0.47288755
1181,1181,0.472825
1182,1182,0.47282034
1183,1183,0.4728869
1184,1184,0.47282347
1185,1185,0.47281963
1186,1186,0.47288617
1187,1187,0.47282293
1188,1188,0.4728188
1189,1189,0.47288534
1190,1190,0.47282234
1191,1191,0.47281805
1192,1192,0.47288436
1193,1193,0.47282156
1194,1194,0.47281712
1195,1195,0.4728838
1196,1196,0.47282034
1197,1197,0.4728168
1198,1198,0.47288337
1199,1199,0.4728862
1200,1200,0.47289363
1201,1201,0.4728965
1202,1202,0.47289598
1203,1203,0.4728982
1204,1204,0.47290003
1205,1205,0.4729043
1206,1206,0.47290444
1207,1207,0.47290403
1208,1208,0.4728992
1209,1209,0.47289917
1210,1210,0.47289848
1211,1211,0.47289833
1212,1212,0.47289467
1213,1213,0.47289428
1214,1214,0.47289374
1215,1215,0.47289363
1216,1216,0.47290018
1217,1217,0.47290227
1218,1218,0.47290194
1219,1219,0.47290164
1220,1220,0.47290117
1221,1221,0.47290072
1222,1222,0.47290024
1223,1223,0.47290027
1224,1224,0.47289973
1225,1225,0.47289956
1226,1226,0.47289896
1227,1227,0.4728988
1228,1228,0.47289866
1229,1229,0.47289824
1230,1230,0.47289804
1231,1231,0.47289765
1232,1232,0.4728968
1233,1233,0.4728962
1234,1234,0.47289622
1235,1235,0.4728962
1236,1236,0.47290108
1237,1237,0.47290033
1238,1238,0.47289896
1239,1239,0.47290525
1240,1240,0.47290438
1241,1241,0.4729035
1242,1242,0.47290307
1243,1243,0.47290257
1244,1244,0.47290188
1245,1245,0.4729017
1246,1246,0.47290096
1247,1247,0.47290072
1248,1248,0.47289643
1249,1249,0.47282922
1250,1250,0.47290012
1251,1251,0.47289997
1252,1252,0.47289926
1253,1253,0.47289935
1254,1254,0.47289917
1255,1255,0.47289878
1256,1256,0.47289857
1257,1257,0.4728982
1258,1258,0.4728981
1259,1259,0.47283626
1260,1260,0.47282913
1261,1261,0.4728257
1262,1262,0.47282025
1263,1263,0.47281942
1264,1264,0.47281948
1265,1265,0.47281948
1266,1266,0.47282308
1267,1267,0.47281936
1268,1268,0.47281858
1269,1269,0.47281626
1270,1270,0.47281513
1271,1271,0.47281453
1272,1272,0.47280872
1273,1273,0.47280112
1274,1274,0.47279564
1275,1275,0.47286093
1276,1276,0.4727953
1277,1277,0.47279525
1278,1278,0.4728607
1279,1279,0.47279853
1280,1280,0.47279453
1281,1281,0.4728602
1282,1282,0.47279763
1283,1283,0.47279403
1284,1284,0.4728595
1285,1285,0.4727973
1286,1286,0.47279355
1287,1287,0.47285917
1288,1288,0.47279668
1289,1289,0.4727928
1290,1290,0.47285873
1291,1291,0.47279614
1292,1292,0.4727921
1293,1293,0.47285834
1294,1294,0.472796
1295,1295,0.47279197
1296,1296,0.4728579
1297,1297,0.4727955
1298,1298,0.4727915
1299,1299,0.47285765
1300,1300,0.4727908
1301,1301,0.47279087
1302,1302,0.47285712
1303,1303,0.47279027
1304,1304,0.47285667
1305,1305,0.47279394
1306,1306,0.47279006
1307,1307,0.47285634
1308,1308,0.47285956
1309,1309,0.47286677
1310,1310,0.47286946
1311,1311,0.4728705
1312,1312,0.4728745
1313,1313,0.4728748
1314,1314,0.47287825
1315,1315,0.47287798
1316,1316,0.47287786
1317,1317,0.47287348
1318,1318,0.4728731
1319,1319,0.47287273
1320,1320,0.47287285
1321,1321,0.47287259
1322,1322,0.4728722
1323,1323,0.4728721
1324,1324,0.47287205
1325,1325,0.4728751
1326,1326,0.47287855
1327,1327,0.4728805
1328,1328,0.4728803
1329,1329,0.4728796
1330,1330,0.47287962
1331,1331,0.47287914
1332,1332,0.47287908
1333,1333,0.47287905
1334,1334,0.47287855
1335,1335,0.4728784
1336,1336,0.47287825
1337,1337,0.47287807
1338,1338,0.47287762
1339,1339,0.47287753
1340,1340,0.4728806
1341,1341,0.47288054
1342,1342,0.47288027
1343,1343,0.47287986
1344,1344,0.47287977
1345,1345,0.4728793
1346,1346,0.47287938
1347,1347,0.4728792
1348,1348,0.47288543
1349,1349,0.47288528
1350,1350,0.47288525
1351,1351,0.4728849
1352,1352,0.4728848
1353,1353,0.4728845
1354,1354,0.47288433
1355,1355,0.47288427
1356,1356,0.47288406
1357,1357,0.4728835
1358,1358,0.47288364
1359,1359,0.47288325
1360,1360,0.47288296
1361,1361,0.4728825
1362,1362,0.47288257
1363,1363,0.4728819
1364,1364,0.4728203
1365,1365,0.4728203
1366,1366,0.47281006
1367,1367,0.47280443
1368,1368,0.47280413
1369,1369,0.47280398
1370,1370,0.47280777
1371,1371,0.4728039
1372,1372,0.4728036
1373,1373,0.4728033
1374,1374,0.4727995
1375,1375,0.47279945
1376,1376,0.4727964
1377,1377,0.47278583
1378,1378,0.47278047
1379,1379,0.47284573
1380,1380,0.4727804
1381,1381,0.4727798
1382,1382,0.4728415
1383,1383,0.47277963
1384,1384,0.47284487
1385,1385,0.4727827
1386,1386,0.4727791
1387,1387,0.47284412
1388,1388,0.47278225
1389,1389,0.47277835
1390,1390,0.4728438
1391,1391,0.4727813
1392,1392,0.47277763
1393,1393,0.47284287
1394,1394,0.47278064
1395,1395,0.47277698
1396,1396,0.47284257
1397,1397,0.47277635
1398,1398,0.47277656
1399,1399,0.47283813
1400,1400,0.47277606
1401,1401,0.4728419
1402,1402,0.47277758
1403,1403,0.47277352
1404,1404,0.47283962
1405,1405,0.47277665
1406,1406,0.47277305
1407,1407,0.472839
1408,1408,0.47277617
1409,1409,0.4727723
1410,1410,0.47283852
1411,1411,0.4727716
1412,1412,0.4727716
1413,1413,0.4728341
1414,1414,0.47277108
1415,1415,0.47283724
1416,1416,0.47284052
1417,1417,0.4728477
1418,1418,0.47285056
1419,1419,0.4728514
1420,1420,0.47285527
1421,1421,0.47285575
1422,1422,0.47285897
1423,1423,0.47285858
1424,1424,0.47285828
1425,1425,0.472854
1426,1426,0.4728535
1427,1427,0.47285345
1428,1428,0.47285312
1429,1429,0.47285247
1430,1430,0.47285274
1431,1431,0.472852
1432,1432,0.47285193
1433,1433,0.47285858
1434,1434,0.47286054
1435,1435,0.47286063
1436,1436,0.47286025
1437,1437,0.4728595
1438,1438,0.47285917
1439,1439,0.4728591
1440,1440,0.47285873
1441,1441,0.4728585
1442,1442,0.47285828
1443,1443,0.47285804
1444,1444,0.4728578
1445,1445,0.47285733
1446,1446,0.47285727
1447,1447,0.47285718
1448,1448,0.47285667
1449,1449,0.4728565
1450,1450,0.4728562
1451,1451,0.4728558
1452,1452,0.47285575
1453,1453,0.47285542
1454,1454,0.47285497
1455,1455,0.47285488
1456,1456,0.47286147
1457,1457,0.47286093
1458,1458,0.4728607
1459,1459,0.47286072
1460,1460,0.47286004
1461,1461,0.4728601
1462,1462,0.47285965
1463,1463,0.47285932
1464,1464,0.47285908
1465,1465,0.47285894
1466,1466,0.47285825
1467,1467,0.4728585
1468,1468,0.47285813
1469,1469,0.47285774
1470,1470,0.47285742
1471,1471,0.47279614
1472,1472,0.47279516
1473,1473,0.47278544
1474,1474,0.4727798
1475,1475,0.47277933
1476,1476,0.47277948
1477,1477,0.4727833
1478,1478,0.4727788
1479,1479,0.4727788
1480,1480,0.47277904
1481,1481,0.47277474
1482,1482,0.47277483
1483,1483,0.47277158
1484,1484,0.47276106
1485,1485,0.47275585
1486,1486,0.47282103
1487,1487,0.47275522
1488,1488,0.4727554
1489,1489,0.47281682
1490,1490,0.47275484
1491,1491,0.47275454
1492,1492,0.4728164
1493,1493,0.472754
1494,1494,0.47281948
1495,1495,0.47275716
1496,1496,0.47275332
1497,1497,0.47281888
1498,1498,0.47275662
1499,1499,0.47275278
1500,1500,0.4728181
1501,1501,0.47275615
1502,1502,0.472752
1503,1503,0.4728178
1504,1504,0.47275525
1505,1505,0.4727514
1506,1506,0.47281697
1507,1507,0.47275102
1508,1508,0.47275078
1509,1509,0.47281274
1510,1510,0.47275034
1511,1511,0.4728159
1512,1512,0.4727537
1513,1513,0.47274956
1514,1514,0.47281528
1515,1515,0.47275308
1516,1516,0.47274897
1517,1517,0.47281483
1518,1518,0.47274843
1519,1519,0.47274858
1520,1520,0.47281063
1521,1521,0.47274774
1522,1522,0.472814
1523,1523,0.47281703
1524,1524,0.47282436
1525,1525,0.47282714
1526,1526,0.47282776
1527,1527,0.47283164
1528,1528,0.47283247
1529,1529,0.4728351
1530,1530,0.4728351
1531,1531,0.47283486
1532,1532,0.47283036
1533,1533,0.47283018
1534,1534,0.47283003
1535,1535,0.47282943
1536,1536,0.47282934
1537,1537,0.47282904
1538,1538,0.4728285
1539,1539,0.4728283
1540,1540,0.472835
1541,1541,0.4728366
1542,1542,0.47283652
1543,1543,0.47283646
1544,1544,0.47283593
1545,1545,0.47283548
1546,1546,0.47283518
1547,1547,0.47283465
1548,1548,0.47283435
1549,1549,0.47283426
1550,1550,0.4728337
1551,1551,0.47283378
1552,1552,0.47283354
1553,1553,0.47283304
1554,1554,0.47283295
1555,1555,0.47283262
1556,1556,0.4728321
1557,1557,0.47283202
1558,1558,0.47283182
1559,1559,0.47283128
1560,1560,0.4728312
1561,1561,0.47283095
1562,1562,0.4728371
1563,1563,0.4728369
1564,1564,0.47283676
1565,1565,0.47283638
1566,1566,0.4728357
1567,1567,0.47283572
1568,1568,0.4728351
1569,1569,0.47283491
1570,1570,0.47283486
1571,1571,0.47283435
1572,1572,0.4728341
1573,1573,0.4728341
1574,1574,0.47283357
1575,1575,0.47283357
1576,1576,0.4728334
1577,1577,0.4727667
1578,1578,0.47277176
1579,1579,0.47276166
1580,1580,0.4727554
1581,1581,0.47275576
1582,1582,0.47275555
1583,1583,0.472759
1584,1584,0.47275522
1585,1585,0.4727551
1586,1586,0.47275487
1587,1587,0.47275057
1588,1588,0.4727505
1589,1589,0.4727476
1590,1590,0.47273713
1591,1591,0.47273192
1592,1592,0.47279614
1593,1593,0.4727349
1594,1594,0.47273093
1595,1595,0.47279584
1596,1596,0.47273055
1597,1597,0.47273025
1598,1598,0.47279143
1599,1599,0.47272968
1600,1600,0.4727297
1601,1601,0.4727906
1602,1602,0.47272903
1603,1603,0.47279394
1604,1604,0.47273213
1605,1605,0.47272837
1606,1606,0.4727983
1607,1607,0.47273606
1608,1608,0.4727328
1609,1609,0.472798
1610,1610,0.47273588
1611,1611,0.472732
1612,1612,0.47279775
1613,1613,0.47273168
1614,1614,0.47273132
1615,1615,0.47279346
1616,1616,0.4727308
1617,1617,0.47279656
1618,1618,0.47273427
1619,1619,0.4727304
1620,1620,0.47279608
1621,1621,0.47273406
1622,1622,0.47272992
1623,1623,0.47279593
1624,1624,0.47273323
1625,1625,0.4727293
1626,1626,0.47279525
1627,1627,0.4727328
1628,1628,0.4727288
1629,1629,0.4727948
1630,1630,0.47279823
1631,1631,0.47280505
1632,1632,0.472808
1633,1633,0.4728078
1634,1634,0.4728099
1635,1635,0.47281176
1636,1636,0.47281644
1637,1637,0.47281605
1638,1638,0.47281575
1639,1639,0.4728156
1640,1640,0.4728114
1641,1641,0.47281086
1642,1642,0.47281107
1643,1643,0.47281054
1644,1644,0.47281
1645,1645,0.47281
1646,1646,0.47280946
1647,1647,0.47280937
1648,1648,0.47281587
1649,1649,0.47281766
1650,1650,0.47281805
1651,1651,0.4728178
1652,1652,0.47281727
1653,1653,0.47281757
1654,1654,0.47281736
1655,1655,0.47281697
1656,1656,0.47281682
1657,1657,0.4728165
1658,1658,0.47281626
1659,1659,0.47281626
1660,1660,0.4728161
1661,1661,0.4728155
1662,1662,0.4728146
1663,1663,0.47281483
1664,1664,0.47281513
1665,1665,0.47281492
1666,1666,0.47281465
1667,1667,0.47281477
1668,1668,0.47281483
1669,1669,0.47281405
1670,1670,0.47281384
1671,1671,0.47281396
1672,1672,0.47281268
1673,1673,0.47281244
1674,1674,0.4728122
1675,1675,0.47281858
1676,1676,0.47281864
1677,1677,0.4728183
1678,1678,0.47281775
1679,1679,0.47281742
1680,1680,0.47281826
1681,1681,0.47281796
1682,1682,0.4728175
1683,1683,0.47281748
1684,1684,0.47281736
1685,1685,0.47281718
1686,1686,0.47275564
1687,1687,0.47274905
1688,1688,0.4727437
1689,1689,0.47273993
1690,1690,0.47273996
1691,1691,0.4727397
1692,1692,0.47274354
1693,1693,0.47274002
1694,1694,0.47273934
1695,1695,0.4727394
1696,1696,0.47273514
1697,1697,0.47273633
1698,1698,0.4727303
1699,1699,0.47272214
1700,1700,0.47271731
1701,1701,0.47277847
1702,1702,0.4727167
1703,1703,0.47271714
1704,1704,0.47277826
1705,1705,0.472717
1706,1706,0.47278425
1707,1707,0.4727225
1708,1708,0.47271892
1709,1709,0.4727185
1710,1710,0.47278002
1711,1711,0.47271824
1712,1712,0.4727834
1713,1713,0.47272152
1714,1714,0.47271752
1715,1715,0.4727828
1716,1716,0.47272098
1717,1717,0.47271723
1718,1718,0.4727817
1719,1719,0.47271982
1720,1720,0.472716
1721,1721,0.4727811
1722,1722,0.47271928
1723,1723,0.47271568
1724,1724,0.47278085
1725,1725,0.47271836
1726,1726,0.47271487
1727,1727,0.47278032
1728,1728,0.4727181
1729,1729,0.47271404
1730,1730,0.4727798
1731,1731,0.4727131
1732,1732,0.47271308
1733,1733,0.4727788
1734,1734,0.4727179
1735,1735,0.47271845
1736,1736,0.47277993
1737,1737,0.47271836
1738,1738,0.47284856
1739,1739,0.47279662
1740,1740,0.4727954
1741,1741,0.47279716
1742,1742,0.4727986
1743,1743,0.47280297
1744,1744,0.47280154
1745,1745,0.47280115
1746,1746,0.47279647
1747,1747,0.47279662
1748,1748,0.47279555
1749,1749,0.472795
1750,1750,0.4727944
1751,1751,0.47279385
1752,1752,0.472793
1753,1753,0.47279236
1754,1754,0.47279194
1755,1755,0.4727983
1756,1756,0.47280014
1757,1757,0.47279954
1758,1758,0.472799
1759,1759,0.47279778
1760,1760,0.47279593
1761,1761,0.4727951
1762,1762,0.47279453
1763,1763,0.4727957
1764,1764,0.47279495
1765,1765,0.47279412
1766,1766,0.47279263
1767,1767,0.47279218
1768,1768,0.47279155
1769,1769,0.4727917
1770,1770,0.4727908
1771,1771,0.47279018
1772,1772,0.47278872
1773,1773,0.4727868
1774,1774,0.4727853
1775,1775,0.472784
1776,1776,0.47278345
1777,1777,0.472783
1778,1778,0.4727882
1779,1779,0.47278807
1780,1780,0.47278696
1781,1781,0.472789
1782,1782,0.47278765
1783,1783,0.4727871
1784,1784,0.47278646
1785,1785,0.47278568
1786,1786,0.47278523
1787,1787,0.47278383
1788,1788,0.47277942
1789,1789,0.47279128
1790,1790,0.47279087
1791,1791,0.47279057
1792,1792,0.47272947
1793,1793,0.4727228
1794,1794,0.47271943
1795,1795,0.4727134
1796,1796,0.47271308
1797,1797,0.47271264
1798,1798,0.47271624
1799,1799,0.47271228
1800,1800,0.4727118
1801,1801,0.4727112
1802,1802,0.4727072
1803,1803,0.4727069
1804,1804,0.47270378
1805,1805,0.47269353
1806,1806,0.47268838
1807,1807,0.47274902
1808,1808,0.47268748
1809,1809,0.47275156
1810,1810,0.47269028
1811,1811,0.4726865
1812,1812,0.47274685
1813,1813,0.47268534
1814,1814,0.47274968
1815,1815,0.47268832
1816,1816,0.47268465
1817,1817,0.47274876
1818,1818,0.47268373
1819,1819,0.47274768
1820,1820,0.4726864
1821,1821,0.4726825
1822,1822,0.47274682
1823,1823,0.47268152
1824,1824,0.47274598
1825,1825,0.4726857
1826,1826,0.4726819
1827,1827,0.4727462
1828,1828,0.47268122
1829,1829,0.47274536
1830,1830,0.4726838
1831,1831,0.47267997
1832,1832,0.47274455
1833,1833,0.47268245
1834,1834,0.47274667
1835,1835,0.47268534
1836,1836,0.47268042
1837,1837,0.4727459
1838,1838,0.47268036
1839,1839,0.4727451
1840,1840,0.47268352
1841,1841,0.48365596
1842,1842,0.47273803
1843,1843,0.47267652
1844,1844,0.4727407
1845,1845,0.47267884
1846,1846,0.47267494
1847,1847,0.472737
1848,1848,0.47267503
1849,1849,0.47274032
1850,1850,0.47274315
1851,1851,0.47275013
1852,1852,0.47275326
1853,1853,0.47275263
1854,1854,0.47275326
1855,1855,0.4727567
1856,1856,0.4727573
1857,1857,0.47276074
1858,1858,0.4727602
1859,1859,0.47275966
1860,1860,0.47275546
1861,1861,0.472755
1862,1862,0.47275442
1863,1863,0.47275442
1864,1864,0.4727538
1865,1865,0.47275364
1866,1866,0.4727532
1867,1867,0.4727521
1868,1868,0.47275546
1869,1869,0.4727583
1870,1870,0.47276023
1871,1871,0.47275984
1872,1872,0.472759
1873,1873,0.47275868
1874,1874,0.4727583
1875,1875,0.4727582
1876,1876,0.4727577
1877,1877,0.47275722
1878,1878,0.47275725
1879,1879,0.47275683
1880,1880,0.47275648
1881,1881,0.47275624
1882,1882,0.47275576
1883,1883,0.47275564
1884,1884,0.47275525
1885,1885,0.47275516
1886,1886,0.47275472
1887,1887,0.4727541
1888,1888,0.47275394
1889,1889,0.4727537
1890,1890,0.4727532
1891,1891,0.47275946
1892,1892,0.47275916
1893,1893,0.47275898
1894,1894,0.47275862
1895,1895,0.47275847
1896,1896,0.472758
1897,1897,0.47275776
1898,1898,0.4727574
1899,1899,0.472757
1900,1900,0.47277817
1901,1901,0.4727771
1902,1902,0.4727768
1903,1903,0.4727157
1904,1904,0.47270906
1905,1905,0.4727036
1906,1906,0.47269958
1907,1907,0.47269857
1908,1908,0.47269818
1909,1909,0.4727014
1910,1910,0.4726976
1911,1911,0.47269705
1912,1912,0.47269666
1913,1913,0.47269237
1914,1914,0.47269276
1915,1915,0.47268647
1916,1916,0.47267875
1917,1917,0.47267303
1918,1918,0.4727329
1919,1919,0.4726715
1920,1920,0.47273535
1921,1921,0.4726741
1922,1922,0.4726703
1923,1923,0.47267005
1924,1924,0.4727303
1925,1925,0.47266623
1926,1926,0.472731
1927,1927,0.4726698
1928,1928,0.4726646
1929,1929,0.4727287
1930,1930,0.47266746
1931,1931,0.47266376
1932,1932,0.4727281
1933,1933,0.47266677
1934,1934,0.47266293
1935,1935,0.47272715
1936,1936,0.47266218
1937,1937,0.4726617
1938,1938,0.47272235
1939,1939,0.47266084
1940,1940,0.47272334
1941,1941,0.47266233
1942,1942,0.4726584
1943,1943,0.4727228
1944,1944,0.47266164
1945,1945,0.47265795
1946,1946,0.47272235
1947,1947,0.47266078
1948,1948,0.4726568
1949,1949,0.47271797
1950,1950,0.47265634
1951,1951,0.47272128
1952,1952,0.47265947
1953,1953,0.4726555
1954,1954,0.47272074
1955,1955,0.47265917
1956,1956,0.47265473
1957,1957,0.4727162
1958,1958,0.47272313
1959,1959,0.47273037
1960,1960,0.47273335
1961,1961,0.47273338
1962,1962,0.47273403
1963,1963,0.47273833
1964,1964,0.47273764
1965,1965,0.472743
1966,1966,0.47274268
1967,1967,0.47274277
1968,1968,0.47273874
1969,1969,0.47273856
1970,1970,0.47273833
1971,1971,0.47273836
1972,1972,0.4727381
1973,1973,0.47274145
1974,1974,0.47274107
1975,1975,0.47274086
1976,1976,0.47274062
1977,1977,0.4727408
1978,1978,0.47274077
1979,1979,0.4727472
1980,1980,0.4727472
1981,1981,0.4727492
1982,1982,0.47274935
1983,1983,0.4727491
1984,1984,0.4727495
1985,1985,0.4727492
1986,1986,0.4727489
1987,1987,0.47274974
1988,1988,0.47274968
1989,1989,0.47274876
1990,1990,0.4727489
1991,1991,0.4727489
1992,1992,0.47274858
1993,1993,0.47274876
1994,1994,0.47274858
1995,1995,0.47274858
1996,1996,0.47274834
1997,1997,0.4727482
1998,1998,0.47274774
1999,1999,0.4727368
2000,2000,0.47273687
2001,2001,0.4727368
2002,2002,0.4727368
2003,2003,0.47273672
2004,2004,0.47273672
2005,2005,0.47273672
2006,2006,0.47273672
2007,2007,0.47273675
2008,2008,0.47273666
2009,2009,0.47273666
2010,2010,0.47273666
2011,2011,0.47273666
2012,2012,0.4727366
2013,2013,0.47273666
2014,2014,0.4727366
2015,2015,0.4727366
2016,2016,0.47273657
2017,2017,0.47273657
2018,2018,0.47273657
2019,2019,0.4727365
2020,2020,0.4727365
2021,2021,0.47273636
2022,2022,0.47273612
2023,2023,0.47273618
2024,2024,0.47273618
2025,2025,0.47273606
2026,2026,0.47273618
2027,2027,0.47273618
2028,2028,0.47273618
2029,2029,0.47273606
2030,2030,0.47273603
2031,2031,0.47273612
2032,2032,0.47273603
2033,2033,0.47273603
2034,2034,0.4727359
2035,2035,0.47273603
2036,2036,0.4727359
2037,2037,0.47273597
2038,2038,0.4727359
2039,2039,0.4727359
2040,2040,0.47273588
2041,2041,0.47273588
2042,2042,0.4727358
2043,2043,0.47273582
2044,2044,0.47273588
2045,2045,0.4727359
2046,2046,0.4727358
2047,2047,0.4727358
2048,2048,0.47273582
2049,2049,0.4727358
2050,2050,0.4727358
2051,2051,0.4727358
2052,2052,0.47273573
2053,2053,0.47273573
2054,2054,0.47273573
2055,2055,0.47273573
2056,2056,0.47273567
2057,2057,0.47273564
2058,2058,0.47273564
2059,2059,0.47273564
2060,2060,0.47273567
2061,2061,0.47273564
2062,2062,0.47273564
2063,2063,0.47273558
2064,2064,0.47273564
2065,2065,0.47273564
2066,2066,0.47273558
2067,2067,0.47273558
2068,2068,0.47273558
2069,2069,0.47273552
2070,2070,0.47273552
2071,2071,0.47273496
2072,2072,0.4727351
2073,2073,0.47273514
2074,2074,0.47273514
2075,2075,0.4727351
2076,2076,0.4727351
2077,2077,0.47273505
2078,2078,0.47273505
2079,2079,0.47273505
2080,2080,0.47273505
2081,2081,0.472735
2082,2082,0.47273505
2083,2083,0.47273505
2084,2084,0.47273505
2085,2085,0.472735
2086,2086,0.47273496
2087,2087,0.4727349
2088,2088,0.472735
2089,2089,0.472735
2090,2090,0.4727349
2091,2091,0.47273484
2092,2092,0.4727349
2093,2093,0.4727349
2094,2094,0.47273484
2095,2095,0.4727349
2096,2096,0.47273484
2097,2097,0.47273484
2098,2098,0.47273484
2099,2099,0.4727348
2100,2100,0.47273484
2101,2101,0.4727348
2102,2102,0.47273475
2103,2103,0.47273475
2104,2104,0.47273475
2105,2105,0.4727348
2106,2106,0.47273475
2107,2107,0.47273475
2108,2108,0.47273472
2109,2109,0.47273466
2110,2110,0.4727346
2111,2111,0.47273472
2112,2112,0.47273466
2113,2113,0.47273445
2114,2114,0.47273466
2115,2115,0.47273466
2116,2116,0.47273457
2117,2117,0.4727346
2118,2118,0.4727346
2119,2119,0.4727346
2120,2120,0.4727346
2121,2121,0.47273457
2122,2122,0.47273457
2123,2123,0.47273457
2124,2124,0.4727345
2125,2125,0.47273445
2126,2126,0.47273442
2127,2127,0.4727345
2128,2128,0.47273445
2129,2129,0.47273445
2130,2130,0.4727345
2131,2131,0.47273442
2132,2132,0.47273436
2133,2133,0.47273442
2134,2134,0.47273442
2135,2135,0.47273436
2136,2136,0.47273442
2137,2137,0.47273436
2138,2138,0.4727343
2139,2139,0.47273436
2140,2140,0.4727343
2141,2141,0.47273427
2142,2142,0.47273427
2143,2143,0.4727343
2144,2144,0.4727343
2145,2145,0.4727342
2146,2146,0.47273427
2147,2147,0.4727342
2148,2148,0.47273415
2149,2149,0.47273415
2150,2150,0.4727342
2151,2151,0.47273406
2152,2152,0.47273412
2153,2153,0.47273415
2154,2154,0.47267354
2155,2155,0.47267348
2156,2156,0.47267357
2157,2157,0.47267348
2158,2158,0.47267348
2159,2159,0.47267348
2160,2160,0.47267348
2161,2161,0.4726734
2162,2162,0.47267333
2163,2163,0.47267377
2164,2164,0.47267368
2165,2165,0.4726737
2166,2166,0.47267148
2167,2167,0.47266477
2168,2168,0.47266483
2169,2169,0.47266477
2170,2170,0.47266477
2171,2171,0.47266477
2172,2172,0.47266474
2173,2173,0.47266468
2174,2174,0.47266474
2175,2175,0.47266477
2176,2176,0.47266474
2177,2177,0.47266474
2178,2178,0.47266468
2179,2179,0.47266462
2180,2180,0.47266468
2181,2181,0.47266468
2182,2182,0.4726646
2183,2183,0.47266462
2184,2184,0.4726646
2185,2185,0.47266454
2186,2186,0.4726646
2187,2187,0.47266454
2188,2188,0.4726646
2189,2189,0.47266454
2190,2190,0.47266454
2191,2191,0.47266454
2192,2192,0.47266445
2193,2193,0.47266448
2194,2194,0.47266448
2195,2195,0.47266448
2196,2196,0.47266445
2197,2197,0.47266445
2198,2198,0.4726684
2199,2199,0.4726684
2200,2200,0.4726684
2201,2201,0.4726683
2202,2202,0.4726683
2203,2203,0.4726684
2204,2204,0.4726683
2205,2205,0.47266835
2206,2206,0.47266835
2207,2207,0.4726683
2208,2208,0.4726683
2209,2209,0.4726683
2210,2210,0.47266826
2211,2211,0.4726682
2212,2212,0.47266826
2213,2213,0.47266483
2214,2214,0.47266483
2215,2215,0.47266474
2216,2216,0.47266477
2217,2217,0.47266477
2218,2218,0.47266474
2219,2219,0.47266474
2220,2220,0.47266474
2221,2221,0.47266474
2222,2222,0.47266474
2223,2223,0.47266468
2224,2224,0.47266468
2225,2225,0.47266462
2226,2226,0.47266462
2227,2227,0.47266462
2228,2228,0.4726653
2229,2229,0.4726624
2230,2230,0.4726623
2231,2231,0.47266233
2232,2232,0.4726623
2233,2233,0.4726623
2234,2234,0.4726623
2235,2235,0.47266084
2236,2236,0.47266084
2237,2237,0.47266084
2238,2238,0.47266078
2239,2239,0.47266072
2240,2240,0.47266078
2241,2241,0.47266078
2242,2242,0.47266072
2243,2243,0.47266072
2244,2244,0.47266078
2245,2245,0.47266063
2246,2246,0.47265795
2247,2247,0.472658
2248,2248,0.47265765
2249,2249,0.47265458
2250,2250,0.47265458
2251,2251,0.47265464
2252,2252,0.47265458
2253,2253,0.47265452
2254,2254,0.47265452
2255,2255,0.47265452
2256,2256,0.47265452
2257,2257,0.47265458
2258,2258,0.4726545
2259,2259,0.4726545
2260,2260,0.47265315
2261,2261,0.47265312
2262,2262,0.47265312
2263,2263,0.47265315
2264,2264,0.47265312
2265,2265,0.47265315
2266,2266,0.4726457
2267,2267,0.47264573
2268,2268,0.47264218
2269,2269,0.47264212
2270,2270,0.47264212
2271,2271,0.47264206
2272,2272,0.47264206
2273,2273,0.47264206
2274,2274,0.47264203
2275,2275,0.47270337
2276,2276,0.47264197
2277,2277,0.47264203
2278,2278,0.4727033
2279,2279,0.47264197
2280,2280,0.47270325
2281,2281,0.47264194
2282,2282,0.47264197
2283,2283,0.47270325
2284,2284,0.4726419
2285,2285,0.47270325
2286,2286,0.4726419
2287,2287,0.4726418
2288,2288,0.47270322
2289,2289,0.4726418
2290,2290,0.4726418
2291,2291,0.47270316
2292,2292,0.4726418
2293,2293,0.4727031
2294,2294,0.47264203
2295,2295,0.47264174
2296,2296,0.4727034
2297,2297,0.47264203
2298,2298,0.47264203
2299,2299,0.47270325
2300,2300,0.47264197
2301,2301,0.4727033
2302,2302,0.47264203
2303,2303,0.47264206
2304,2304,0.4727034
2305,2305,0.47264197
2306,2306,0.4726419
2307,2307,0.472703
2308,2308,0.4726419
2309,2309,0.47270337
2310,2310,0.47264194
2311,2311,0.4726419
2312,2312,0.47270325
2313,2313,0.4726419
2314,2314,0.47270325
2315,2315,0.47264183
2316,2316,0.4726418
2317,2317,0.47270325
2318,2318,0.4726418
2319,2319,0.47264144
2320,2320,0.47270298
2321,2321,0.4726418
2322,2322,0.47270325
2323,2323,0.47264174
2324,2324,0.4726418
2325,2325,0.47270322
2326,2326,0.47264174
2327,2327,0.47264168
2328,2328,0.47270316
2329,2329,0.47264165
2330,2330,0.47270322
2331,2331,0.47264168
2332,2332,0.47264165
2333,2333,0.4727031
2334,2334,0.4726416
2335,2335,0.4727031
2336,2336,0.4726415
2337,2337,0.4726415
2338,2338,0.4727031
2339,2339,0.47264144
2340,2340,0.472703
2341,2341,0.47264144
2342,2342,0.4726414
2343,2343,0.47270286
2344,2344,0.47264135
2345,2345,0.4726413
2346,2346,0.47270298
2347,2347,0.47270286
2348,2348,0.47264126
2349,2349,0.47264126
2350,2350,0.4726413
2351,2351,0.47270292
2352,2352,0.4726416
2353,2353,0.47270283
2354,2354,0.4726412
2355,2355,0.47264153
2356,2356,0.47270283
2357,2357,0.47264105
2358,2358,0.47270277
2359,2359,0.4726415
2360,2360,0.47264105
2361,2361,0.4727027
2362,2362,0.47264144
2363,2363,0.4727027
2364,2364,0.47264096
2365,2365,0.4726409
2366,2366,0.472703
2367,2367,0.4726409
2368,2368,0.47270262
2369,2369,0.4726408
2370,2370,0.47264126
2371,2371,0.47270247
2372,2372,0.47264087
2373,2373,0.47270253
2374,2374,0.47264075
2375,2375,0.47264114
2376,2376,0.47270253
2377,2377,0.47264072
2378,2378,0.47270247
2379,2379,0.4726411
2380,2380,0.47264072
2381,2381,0.47270238
2382,2382,0.472641
2383,2383,0.47270238
2384,2384,0.47264057
2385,2385,0.4726406
2386,2386,0.4727027
2387,2387,0.4726553
2388,2388,0.4727023
2389,2389,0.4726405
2390,2390,0.47270223
2391,2391,0.4726409
2392,2392,0.47264042
2393,2393,0.4727023
2394,2394,0.4726408
2395,2395,0.47270215
2396,2396,0.4726403
2397,2397,0.47264075
2398,2398,0.47270218
2399,2399,0.47264072
2400,2400,0.4727021
2401,2401,0.47264066
2402,2402,0.47264028
2403,2403,0.47270244
2404,2404,0.47270203
2405,2405,0.4726406
2406,2406,0.47264022
2407,2407,0.47264057
2408,2408,0.472702
2409,2409,0.47270232
2410,2410,0.47264007
2411,2411,0.47264045
2412,2412,0.4727019
2413,2413,0.47264045
2414,2414,0.4726403
2415,2415,0.47270185
2416,2416,0.47264028
2417,2417,0.47270253
2418,2418,0.47264066
2419,2419,0.47264022
2420,2420,0.47270536
2421,2421,0.47270486
2422,2422,0.47264344
2423,2423,0.47264302
2424,2424,0.47270527
2425,2425,0.47264296
2426,2426,0.47264335
2427,2427,0.47270516
2428,2428,0.4726429
2429,2429,0.47270477
2430,2430,0.47264326
2431,2431,0.47264287
2432,2432,0.47270513
2433,2433,0.47270507
2434,2434,0.47264275
2435,2435,0.47264275
2436,2436,0.4726431
2437,2437,0.47270507
2438,2438,0.47270468
2439,2439,0.47264305
2440,2440,0.47264272
2441,2441,0.4727046
2442,2442,0.47264302
2443,2443,0.47264302
2444,2444,0.4727046
2445,2445,0.47270492
2446,2446,0.4726425
2447,2447,0.47264248
2448,2448,0.47270486
2449,2449,0.4726429
2450,2450,0.47264248
2451,2451,0.47270483
2452,2452,0.47264248
2453,2453,0.47270483
2454,2454,0.47264242
2455,2455,0.47264275
2456,2456,0.47270477
2457,2457,0.4727043
2458,2458,0.47264233
2459,2459,0.47264272
2460,2460,0.47270468
2461,2461,0.47264227
2462,2462,0.4726422
2463,2463,0.47270468
2464,2464,0.47264257
2465,2465,0.4727043
2466,2466,0.47264212
2467,2467,0.4727046
2468,2468,0.47264248
2469,2469,0.47264206
2470,2470,0.47270453
2471,2471,0.47264203
2472,2472,0.47270453
2473,2473,0.47264206
2474,2474,0.47264242
2475,2475,0.47270447
2476,2476,0.472704
2477,2477,0.4726419
2478,2478,0.47264233
2479,2479,0.47264227
2480,2480,0.4727039
2481,2481,0.472704
2482,2482,0.4726422
2483,2483,0.47264218
2484,2484,0.47270384
2485,2485,0.47264218
2486,2486,0.47270378
2487,2487,0.47264206
2488,2488,0.47264206
2489,2489,0.47270378
2490,2490,0.47264168
2491,2491,0.47270414
2492,2492,0.47264197
2493,2493,0.4726416
2494,2494,0.4727042
2495,2495,0.47270375
2496,2496,0.47264194
2497,2497,0.4726415
2498,2498,0.47264194
2499,2499,0.47270405
2500,2500,0.47270364
2501,2501,0.47264144
2502,2502,0.4726418
2503,2503,0.47270405
2504,2504,0.47264144
2505,2505,0.4726418
2506,2506,0.4727036
2507,2507,0.47270393
2508,2508,0.47264168
2509,2509,0.4726413
2510,2510,0.4727034
2511,2511,0.47264168
2512,2512,0.4726416
2513,2513,0.47270346
2514,2514,0.47270346
2515,2515,0.4726415
2516,2516,0.47264153
2517,2517,0.4726476
2518,2518,0.4727102
2519,2519,0.47270972
2520,2520,0.47264725
2521,2521,0.47264755
2522,2522,0.47270966
2523,2523,0.47264692
2524,2524,0.47264677
2525,2525,0.47270927
2526,2526,0.47264653
2527,2527,0.47270897
2528,2528,0.47264603
2529,2529,0.47264627
2530,2530,0.47270814
2531,2531,0.47270796
2532,2532,0.472646
2533,2533,0.47264546
2534,2534,0.47264573
2535,2535,0.47270757
2536,2536,0.4727075
2537,2537,0.47264546
2538,2538,0.47264495
2539,2539,0.47264487
2540,2540,0.4727075
2541,2541,0.47270697
2542,2542,0.4726449
2543,2543,0.47264442
2544,2544,0.47270668
2545,2545,0.47264427
2546,2546,0.47264448
2547,2547,0.47270644
2548,2548,0.47264358
2549,2549,0.47270584
2550,2550,0.4726434
2551,2551,0.47264373
2552,2552,0.47270554
2553,2553,0.4726435
2554,2554,0.47270536
2555,2555,0.47264287
2556,2556,0.4726428
2557,2557,0.4727055
2558,2558,0.47270492
2559,2559,0.47264287
2560,2560,0.47264248
2561,2561,0.47264236
2562,2562,0.47270468
2563,2563,0.47270498
2564,2564,0.47264212
2565,2565,0.47264236
2566,2566,0.47264194
2567,2567,0.4727043
2568,2568,0.4727046
2569,2569,0.47264168
2570,2570,0.4726416
2571,2571,0.4726416
2572,2572,0.4727043
2573,2573,0.47270375
2574,2574,0.47264168
2575,2575,0.47264126
2576,2576,0.47270352
2577,2577,0.47264144
2578,2578,0.47264096
2579,2579,0.47270337
2580,2580,0.47264087
2581,2581,0.4727036
2582,2582,0.47264072
2583,2583,0.4726406
2584,2584,0.4727034
2585,2585,0.47264045
2586,2586,0.47270292
2587,2587,0.47264072
2588,2588,0.47264037
2589,2589,0.4727027
2590,2590,0.4726402
2591,2591,0.47270298
2592,2592,0.47264057
2593,2593,0.47263667
2594,2594,0.4726994
2595,2595,0.47269902
2596,2596,0.47263637
2597,2597,0.4726364
2598,2598,0.4726367
2599,2599,0.47269878
2600,2600,0.47269866
2601,2601,0.47263616
2602,2602,0.47263646
2603,2603,0.47263607
2604,2604,0.4726985
2605,2605,0.47269848
2606,2606,0.4726363
2607,2607,0.47263584
2608,2608,0.47263572
2609,2609,0.47269827
2610,2610,0.4726985
2611,2611,0.47263563
2612,2612,0.47263554
2613,2613,0.47263548
2614,2614,0.4726975
2615,2615,0.47269773
2616,2616,0.47263476
2617,2617,0.47263464
2618,2618,0.47269726
2619,2619,0.47263464
2620,2620,0.47263494
2621,2621,0.47269705
2622,2622,0.4726344
2623,2623,0.47269696
2624,2624,0.47263432
2625,2625,0.47263423
2626,2626,0.47269687
2627,2627,0.47263417
2628,2628,0.47269672
2629,2629,0.47263402
2630,2630,0.47263402
2631,2631,0.47269657
2632,2632,0.47263396
2633,2633,0.47269648
2634,2634,0.47263387
2635,2635,0.47263378
2636,2636,0.47269636
2637,2637,0.47263372
2638,2638,0.47269633
2639,2639,0.47263357
2640,2640,0.47263357
2641,2641,0.4726962
2642,2642,0.47269955
2643,2643,0.47269955
2644,2644,0.47269946
2645,2645,0.47269946
2646,2646,0.4726994
2647,2647,0.47270682
2648,2648,0.47270676
2649,2649,0.47270674
2650,2650,0.47271034
2651,2651,0.47271028
2652,2652,0.47271028
2653,2653,0.47271025
2654,2654,0.4727102
2655,2655,0.4727102
2656,2656,0.47271013
2657,2657,0.47271013
2658,2658,0.47271004
2659,2659,0.4727101
2660,2660,0.47270998
2661,2661,0.47270995
2662,2662,0.47270995
2663,2663,0.47270986
2664,2664,0.47270986
2665,2665,0.47270986
2666,2666,0.47270986
2667,2667,0.47270975
2668,2668,0.47270975
2669,2669,0.47270966
2670,2670,0.47270966
2671,2671,0.4727096
2672,2672,0.47271258
2673,2673,0.47271264
2674,2674,0.47271255
2675,2675,0.4727125
2676,2676,0.4727125
2677,2677,0.47271273
2678,2678,0.4727127
2679,2679,0.4727127
2680,2680,0.47271264
2681,2681,0.47271258
2682,2682,0.47271255
2683,2683,0.47271258
2684,2684,0.47271255
2685,2685,0.4727125
2686,2686,0.47271255
2687,2687,0.47271243
2688,2688,0.4727138
2689,2689,0.47271386
2690,2690,0.4727138
2691,2691,0.47271347
2692,2692,0.4727138
2693,2693,0.47271338
2694,2694,0.4727137
2695,2695,0.47271377
2696,2696,0.47271338
2697,2697,0.47271463
2698,2698,0.4727144
2699,2699,0.47271404
2700,2700,0.4727144
2701,2701,0.4727144
2702,2702,0.4727143
2703,2703,0.472717
2704,2704,0.47271723
2705,2705,0.47271687
2706,2706,0.47271714
2707,2707,0.47271717
2708,2708,0.47271678
2709,2709,0.47271714
2710,2710,0.47271702
2711,2711,0.4727167
2712,2712,0.47271702
2713,2713,0.47271693
2714,2714,0.4727166
2715,2715,0.47271693
2716,2716,0.47271687
2717,2717,0.47271654
2718,2718,0.47271684
2719,2719,0.47271687
2720,2720,0.47271645
2721,2721,0.47271678
2722,2722,0.47271675
2723,2723,0.47271645
2724,2724,0.4727167
2725,2725,0.4727167
2726,2726,0.47271633
2727,2727,0.4727173
2728,2728,0.4727173
2729,2729,0.47272035
2730,2730,0.47272065
2731,2731,0.4727206
2732,2732,0.47272027
2733,2733,0.47271985
2734,2734,0.47271985
2735,2735,0.47272083
2736,2736,0.47272104
2737,2737,0.47272104
2738,2738,0.47272074
2739,2739,0.4727215
2740,2740,0.47272107
2741,2741,0.47272196
2742,2742,0.4727219
2743,2743,0.4727219
2744,2744,0.4727222
2745,2745,0.4727225
2746,2746,0.4727222
2747,2747,0.4727229
2748,2748,0.4727221
2749,2749,0.4727225
2750,2750,0.47272244
2751,2751,0.47272244
2752,2752,0.47272244
2753,2753,0.4727222
2754,2754,0.4727223
2755,2755,0.47272182
2756,2756,0.47272235
2757,2757,0.47272214
2758,2758,0.47272226
2759,2759,0.47272235
2760,2760,0.47272235
2761,2761,0.4727224
2762,2762,0.4727223
2763,2763,0.4727219
2764,2764,0.4727179
2765,2765,0.47271785
2766,2766,0.47271785
2767,2767,0.47271776
2768,2768,0.47271782
2769,2769,0.47271776
2770,2770,0.47271731
2771,2771,0.47271767
2772,2772,0.47271714
2773,2773,0.47271746
2774,2774,0.47271746
2775,2775,0.47271746
2776,2776,0.47271743
2777,2777,0.47271743
2778,2778,0.47271731
2779,2779,0.47271737
2780,2780,0.47271737
2781,2781,0.4727173
2782,2782,0.4727173
2783,2783,0.4727173
2784,2784,0.47271723
2785,2785,0.47271717
2786,2786,0.47271714
2787,2787,0.47271717
2788,2788,0.47271714
2789,2789,0.47271708
2790,2790,0.47271714
2791,2791,0.47271708
2792,2792,0.47271702
2793,2793,0.47271702
2794,2794,0.472717
2795,2795,0.47271693
2796,2796,0.47271693
2797,2797,0.47271687
2798,2798,0.47271687
2799,2799,0.47271693
2800,2800,0.47271687
2801,2801,0.47271678
2802,2802,0.472716
2803,2803,0.472716
2804,2804,0.4727161
2805,2805,0.4727159
2806,2806,0.47271594
2807,2807,0.4727159
2808,2808,0.4727158
2809,2809,0.4727158
2810,2810,0.4727158
2811,2811,0.47271577
2812,2812,0.47271568
2813,2813,0.4727159
2814,2814,0.47271577
2815,2815,0.47271568
2816,2816,0.47271562
2817,2817,0.47271568
2818,2818,0.47271562
2819,2819,0.47271556
2820,2820,0.47271553
2821,2821,0.47271568
2822,2822,0.47271553
2823,2823,0.47271553
2824,2824,0.47271547
2825,2825,0.47271547
2826,2826,0.47271556
2827,2827,0.4727154
2828,2828,0.47271538
2829,2829,0.472715
2830,2830,0.47271517
2831,2831,0.47271493
2832,2832,0.47271493
2833,2833,0.47271508
2834,2834,0.47271493
2835,2835,0.47271484
2836,2836,0.47271425
2837,2837,0.4727143
2838,2838,0.47271484
2839,2839,0.4727141
2840,2840,0.47271416
2841,2841,0.4727143
2842,2842,0.4727141
2843,2843,0.4727141
2844,2844,0.47271425
2845,2845,0.47271404
2846,2846,0.4727141
2847,2847,0.4727142
2848,2848,0.47271404
2849,2849,0.47271392
2850,2850,0.472714
2851,2851,0.4727141
2852,2852,0.47271392
2853,2853,0.47271386
2854,2854,0.47271386
2855,2855,0.47271404
2856,2856,0.47271386
2857,2857,0.47271386
2858,2858,0.4727138
2859,2859,0.47271395
2860,2860,0.47271377
2861,2861,0.4727137
2862,2862,0.47271377
2863,2863,0.47271386
2864,2864,0.47271377
2865,2865,0.4727137
2866,2866,0.47271365
2867,2867,0.47271386
2868,2868,0.47271365
2869,2869,0.47271362
2870,2870,0.47271365
2871,2871,0.47271377
2872,2872,0.47271365
2873,2873,0.472717
2874,2874,0.47271702
2875,2875,0.472717
2876,2876,0.47272035
2877,2877,0.4727202
2878,2878,0.47272027
2879,2879,0.4727202
2880,2880,0.4727203
2881,2881,0.4727202
2882,2882,0.47272015
2883,2883,0.47272235
2884,2884,0.47272283
2885,2885,0.47272235
2886,2886,0.4727224
2887,2887,0.4727224
2888,2888,0.47272274
2889,2889,0.4727223
2890,2890,0.47272226
2891,2891,0.47272235
2892,2892,0.4727222
2893,2893,0.47272268
2894,2894,0.4727222
2895,2895,0.47272226
2896,2896,0.4727222
2897,2897,0.4727225
2898,2898,0.47272214
2899,2899,0.4727221
2900,2900,0.47272226
2901,2901,0.4727221
2902,2902,0.4727224
2903,2903,0.4727222
2904,2904,0.47272202
2905,2905,0.47272202
2906,2906,0.47272235
2907,2907,0.47272214
2908,2908,0.4727219
2909,2909,0.47272196
2910,2910,0.4727219
2911,2911,0.4727224
2912,2912,0.4727219
2913,2913,0.4727219
2914,2914,0.47272187
2915,2915,0.47272205
2916,2916,0.4727222
2917,2917,0.47272182
2918,2918,0.47272187
2919,2919,0.47272196
2920,2920,0.4727221
2921,2921,0.47272187
2922,2922,0.47272176
2923,2923,0.47272187
2924,2924,0.47272205
2925,2925,0.47272167
2926,2926,0.4727216
2927,2927,0.47272182
2928,2928,0.47272167
2929,2929,0.4727219
2930,2930,0.4727216
2931,2931,0.47272152
2932,2932,0.47272107
2933,2933,0.47272104
2934,2934,0.47272143
2935,2935,0.47272092
2936,2936,0.47272092
2937,2937,0.47272098
2938,2938,0.47272122
2939,2939,0.4727209
2940,2940,0.4727208
2941,2941,0.4727208
2942,2942,0.47272098
2943,2943,0.47272113
2944,2944,0.4727208
2945,2945,0.47272074
2946,2946,0.47272068
2947,2947,0.47272098
2948,2948,0.47272068
2949,2949,0.47272068
2950,2950,0.47272083
2951,2951,0.47272068
2952,2952,0.47272065
2953,2953,0.47272098
2954,2954,0.47272065
2955,2955,0.47272068
2956,2956,0.4727206
2957,2957,0.47272098
2958,2958,0.4727205
2959,2959,0.47272053
2960,2960,0.4727205
2961,2961,0.4727205
2962,2962,0.4727208
2963,2963,0.47272044
2964,2964,0.47272044
2965,2965,0.47272053
2966,2966,0.47272074
2967,2967,0.4727205
2968,2968,0.47272038
2969,2969,0.47272035
2970,2970,0.47272035
2971,2971,0.4727208
2972,2972,0.47272027
2973,2973,0.4727203
2974,2974,0.47272027
2975,2975,0.47272038
2976,2976,0.47272053
2977,2977,0.4727203
2978,2978,0.47272015
2979,2979,0.47272035
2980,2980,0.4727202
2981,2981,0.4727205
2982,2982,0.47272015
2983,2983,0.47272027
2984,2984,0.47272015
2985,2985,0.47272012
2986,2986,0.47272
2987,2987,0.4727206
2988,2988,0.47272006
2989,2989,0.47272006
2990,2990,0.47272
2991,2991,0.47272038
2992,2992,0.47272006
2993,2993,0.47271997
2994,2994,0.4727199
2995,2995,0.47272012
2996,2996,0.47272027
2997,2997,0.4727199
2998,2998,0.47271985
2999,2999,0.47272012
3000,3000,0.4727199
3001,3001,0.47272015
3002,3002,0.47271982
3003,3003,0.4727199
3004,3004,0.47271982
3005,3005,0.47271976
3006,3006,0.47272006
3007,3007,0.4727199
3008,3008,0.48414242
3009,3009,0.47271976
3010,3010,0.47271982
3011,3011,0.4727199
3012,3012,0.4727199
3013,3013,0.47271997
3014,3014,0.47272
3015,3015,0.47271937
3016,3016,0.47271943
3017,3017,0.47271967
3018,3018,0.4727193
3019,3019,0.47271946
3020,3020,0.47271937
3021,3021,0.47271928
3022,3022,0.4727196
3023,3023,0.47271937
3024,3024,0.47271922
3025,3025,0.4727193
3026,3026,0.47271958
3027,3027,0.47271937
3028,3028,0.47271922
3029,3029,0.47271916
3030,3030,0.47271913
3031,3031,0.47271916
3032,3032,0.4727196
3033,3033,0.47271913
3034,3034,0.47271922
3035,3035,0.47271913
3036,3036,0.47271928
3037,3037,0.4727193
3038,3038,0.47271907
3039,3039,0.47271916
3040,3040,0.47271904
3041,3041,0.47271904
3042,3042,0.47271937
3043,3043,0.47271904
3044,3044,0.47271913
3045,3045,0.47271892
3046,3046,0.47271928
3047,3047,0.47271892
3048,3048,0.47271904
3049,3049,0.4727189
3050,3050,0.47271883
3051,3051,0.47271916
3052,3052,0.4727189
3053,3053,0.47271898
3054,3054,0.47271883
3055,3055,0.47271875
3056,3056,0.47271913
3057,3057,0.47271883
3058,3058,0.4727189
3059,3059,0.4727187
3060,3060,0.47271875
3061,3061,0.47271904
3062,3062,0.47271883
3063,3063,0.47271863
3064,3064,0.47271907
3065,3065,0.47271904
3066,3066,0.47271946
3067,3067,0.47271898
3068,3068,0.47271898
3069,3069,0.47271904
3070,3070,0.4727189
3071,3071,0.4727206
3072,3072,0.47272012
3073,3073,0.47272015
3074,3074,0.47272006
3075,3075,0.47272015
3076,3076,0.47271976
3077,3077,0.47271973
3078,3078,0.47271967
3079,3079,0.47271976
3080,3080,0.47271967
3081,3081,0.47271985
3082,3082,0.4727196
3083,3083,0.47271967
3084,3084,0.47271976
3085,3085,0.47271958
3086,3086,0.4727199
3087,3087,0.47271958
3088,3088,0.47271967
3089,3089,0.47271952
3090,3090,0.47271952
3091,3091,0.47271985
3092,3092,0.47271967
3093,3093,0.47271946
3094,3094,0.47265282
3095,3095,0.47271946
3096,3096,0.47271997
3097,3097,0.47271937
3098,3098,0.47271946
3099,3099,0.47271946
3100,3100,0.47271958
3101,3101,0.47271973
3102,3102,0.47271943
3103,3103,0.47271952
3104,3104,0.4727196
3105,3105,0.47271946
3106,3106,0.47271976
3107,3107,0.47271946
3108,3108,0.4727196
3109,3109,0.47271943
3110,3110,0.47271937
3111,3111,0.47271976
3112,3112,0.47271952
3113,3113,0.47271937
3114,3114,0.47271928
3115,3115,0.47265282
3116,3116,0.47271982
3117,3117,0.47271937
3118,3118,0.4727193
3119,3119,0.47271928
3120,3120,0.47271952
3121,3121,0.4727196
3122,3122,0.47271922
3123,3123,0.47271928
3124,3124,0.47271937
3125,3125,0.47271922
3126,3126,0.47271958
3127,3127,0.47271937
3128,3128,0.47271922
3129,3129,0.47271928
3130,3130,0.47271916
3131,3131,0.47271952
3132,3132,0.47271928
3133,3133,0.47271913
3134,3134,0.47271913
3135,3135,0.47271928
3136,3136,0.47271907
3137,3137,0.47265297
3138,3138,0.47271928
3139,3139,0.47271904
3140,3140,0.47271907
3141,3141,0.47271958
3142,3142,0.47271916
3143,3143,0.47271904
3144,3144,0.47271904
3145,3145,0.47271892
3146,3146,0.47271913
3147,3147,0.47271943
3148,3148,0.47271898
3149,3149,0.47271892
3150,3150,0.4727189
3151,3151,0.47271898
3152,3152,0.47271943
3153,3153,0.47271883
3154,3154,0.47271892
3155,3155,0.47271904
3156,3156,0.47271883
3157,3157,0.47271892
3158,3158,0.47271907
3159,3159,0.47265238
3160,3160,0.47271892
3161,3161,0.47271883
3162,3162,0.47271875
3163,3163,0.47271904
3164,3164,0.47271875
3165,3165,0.47271883
3166,3166,0.47271883
3167,3167,0.4727187
3168,3168,0.47271898
3169,3169,0.47271883
3170,3170,0.47271863
3171,3171,0.4727186
3172,3172,0.47271875
3173,3173,0.47271907
3174,3174,0.4727186
3175,3175,0.4727185
3176,3176,0.4727185
3177,3177,0.4727187
3178,3178,0.47271898
3179,3179,0.4727185
3180,3180,0.47271854
3181,3181,0.47271854
3182,3182,0.47271845
3183,3183,0.47265244
3184,3184,0.47271854
3185,3185,0.47271836
3186,3186,0.47271854
3187,3187,0.47271836
3188,3188,0.4727183
3189,3189,0.47271782
3190,3190,0.4727183
3191,3191,0.4727184
3192,3192,0.4727183
3193,3193,0.47271815
3194,3194,0.47271836
3195,3195,0.47271782
3196,3196,0.47271785
3197,3197,0.4727182
3198,3198,0.47271776
3199,3199,0.4727181
3200,3200,0.4727176
3201,3201,0.4727177
3202,3202,0.47271776
3203,3203,0.47271797
3204,3204,0.47271776
3205,3205,0.47265184
3206,3206,0.47271755
3207,3207,0.47271755
3208,3208,0.472718
3209,3209,0.47271755
3210,3210,0.47271797
3211,3211,0.472718
3212,3212,0.47271755
3213,3213,0.47271785
3214,3214,0.47271746
3215,3215,0.47271746
3216,3216,0.47271755
3217,3217,0.47271743
3218,3218,0.47271743
3219,3219,0.47271785
3220,3220,0.47271737
3221,3221,0.47271731
3222,3222,0.47271731
3223,3223,0.4727183
3224,3224,0.4727173
3225,3225,0.4727173
3226,3226,0.4727173
3227,3227,0.4727182
3228,3228,0.47271717
3229,3229,0.4727173
3230,3230,0.47271731
3231,3231,0.47271717
3232,3232,0.472718
3233,3233,0.47271714
3234,3234,0.47271723
3235,3235,0.47271714
3236,3236,0.47271708
3237,3237,0.4727176
3238,3238,0.47271755
3239,3239,0.47271752
3240,3240,0.47271746
3241,3241,0.47271746
3242,3242,0.47271693
3243,3243,0.47265643
3244,3244,0.47265664
3245,3245,0.47265598
3246,3246,0.47265664
3247,3247,0.47265643
3248,3248,0.47265634
3249,3249,0.47265658
3250,3250,0.47265628
3251,3251,0.4726564
3252,3252,0.47265625
3253,3253,0.47265652
3254,3254,0.4726564
3255,3255,0.47265399
3256,3256,0.47265068
3257,3257,0.4726476
3258,3258,0.4726474
3259,3259,0.47264725
3260,3260,0.4726472
3261,3261,0.4726477
3262,3262,0.4726472
3263,3263,0.4726472
3264,3264,0.47264734
3265,3265,0.4726475
3266,3266,0.47264716
3267,3267,0.47264725
3268,3268,0.47264716
3269,3269,0.4726471
3270,3270,0.4726474
3271,3271,0.4726472
3272,3272,0.47264716
3273,3273,0.472647
3274,3274,0.47264755
3275,3275,0.47264695
3276,3276,0.47264707
3277,3277,0.47264716
3278,3278,0.47264695
3279,3279,0.4726473
3280,3280,0.472647
3281,3281,0.4726471
3282,3282,0.47264692
3283,3283,0.4726474
3284,3284,0.47264692
3285,3285,0.47264692
3286,3286,0.472647
3287,3287,0.4726512
3288,3288,0.47265077
3289,3289,0.472651
3290,3290,0.47265077
3291,3291,0.47265086
3292,3292,0.47265124
3293,3293,0.4726507
3294,3294,0.47265086
3295,3295,0.4726507
3296,3296,0.47265077
3297,3297,0.47265115
3298,3298,0.47265068
3299,3299,0.4726507
3300,3300,0.47265112
3301,3301,0.47265068
3302,3302,0.47265062
3303,3303,0.47265077
3304,3304,0.4726506
3305,3305,0.47265086
3306,3306,0.47264734
3307,3307,0.4726471
3308,3308,0.4726472
3309,3309,0.4726476
3310,3310,0.47264716
3311,3311,0.47264734
3312,3312,0.47264746
3313,3313,0.47264785
3314,3314,0.47264788
3315,3315,0.4726478
3316,3316,0.47264814
3317,3317,0.47264794
3318,3318,0.47264776
3319,3319,0.47264776
3320,3320,0.47264817
3321,3321,0.47264478
3322,3322,0.4726449
3323,3323,0.4726448
3324,3324,0.472645
3325,3325,0.47264487
3326,3326,0.47264472
3327,3327,0.47264504
3328,3328,0.4726448
3329,3329,0.47264472
3330,3330,0.4726432
3331,3331,0.4726433
3332,3332,0.4726435
3333,3333,0.4726432
3334,3334,0.4726433
3335,3335,0.47264344
3336,3336,0.47264326
3337,3337,0.47264042
3338,3338,0.47264042
3339,3339,0.47263783
3340,3340,0.47263736
3341,3341,0.47263736
3342,3342,0.47263744
3343,3343,0.47263768
3344,3344,0.4726373
3345,3345,0.47263744
3346,3346,0.4726373
3347,3347,0.47263762
3348,3348,0.47263613
3349,3349,0.47263592
3350,3350,0.47263616
3351,3351,0.47263622
3352,3352,0.47263587
3353,3353,0.47263598
3354,3354,0.47263584
3355,3355,0.47263616
3356,3356,0.47263598
3357,3357,0.47263584
3358,3358,0.47263622
3359,3359,0.47263584
3360,3360,0.47263587
3361,3361,0.47263223
3362,3362,0.47263217
3363,3363,0.47263265
3364,3364,0.47263223
3365,3365,0.47263232
3366,3366,0.47263217
3367,3367,0.47263262
3368,3368,0.47263217
3369,3369,0.4726321
3370,3370,0.47263226
3371,3371,0.4726324
3372,3372,0.47262478
3373,3373,0.47269878
3374,3374,0.47263235
3375,3375,0.4726247
3376,3376,0.47269887
3377,3377,0.47263193
3378,3378,0.4726249
3379,3379,0.47262964
3380,3380,0.4726914
3381,3381,0.4726325
3382,3382,0.47262478
3383,3383,0.47269872
3384,3384,0.47263202
3385,3385,0.47262478
3386,3386,0.4726295
3387,3387,0.47269872
3388,3388,0.47263187
3389,3389,0.47262484
3390,3390,0.47262993
3391,3391,0.4726913
3392,3392,0.47263196
3393,3393,0.47262478
3394,3394,0.4726988
3395,3395,0.4726318
3396,3396,0.4726246
3397,3397,0.47263032
3398,3398,0.4726988
3399,3399,0.47263196
3400,3400,0.47262436
3401,3401,0.47262982
3402,3402,0.47269863
3403,3403,0.4726325
3404,3404,0.4726246
3405,3405,0.47269878
3406,3406,0.4726318
3407,3407,0.4726243
3408,3408,0.47262967
3409,3409,0.4726985
3410,3410,0.4726318
3411,3411,0.472625
3412,3412,0.47269383
3413,3413,0.47263166
3414,3414,0.47262436
3415,3415,0.47269896
3416,3416,0.47263166
3417,3417,0.47262478
3418,3418,0.4726935
3419,3419,0.47263196
3420,3420,0.4726243
3421,3421,0.47269842
3422,3422,0.47263193
3423,3423,0.47262412
3424,3424,0.47269842
3425,3425,0.47263163
3426,3426,0.4726244
3427,3427,0.4726298
3428,3428,0.4726985
3429,3429,0.47263142
3430,3430,0.47262508
3431,3431,0.47269335
3432,3432,0.47263154
3433,3433,0.4726244
3434,3434,0.47269827
3435,3435,0.47263148
3436,3436,0.4726239
3437,3437,0.47269434
3438,3438,0.47263142
3439,3439,0.47262383
3440,3440,0.47269866
3441,3441,0.47263142
3442,3442,0.47262397
3443,3443,0.47269398
3444,3444,0.47263157
3445,3445,0.47262377
3446,3446,0.4726909
3447,3447,0.47263128
3448,3448,0.47262406
3449,3449,0.47269326
3450,3450,0.47263128
3451,3451,0.4726243
3452,3452,0.4726985
3453,3453,0.4726312
3454,3454,0.47262377
3455,3455,0.4726858
3456,3456,0.47263142
3457,3457,0.47262362
3458,3458,0.47269818
3459,3459,0.47263142
3460,3460,0.47262415
3461,3461,0.47269315
3462,3462,0.472631
3463,3463,0.472624
3464,3464,0.47269067
3465,3465,0.4726309
3466,3466,0.47262347
3467,3467,0.47269404
3468,3468,0.4726236
3469,3469,0.47262338
3470,3470,0.47269797
3471,3471,0.4726311
3472,3472,0.47262344
3473,3473,0.47269306
3474,3474,0.47263074
3475,3475,0.4726243
3476,3476,0.47269803
3477,3477,0.47263086
3478,3478,0.47262323
3479,3479,0.4726929
3480,3480,0.47263104
3481,3481,0.47262338
3482,3482,0.47269705
3483,3483,0.472631
3484,3484,0.47262317
3485,3485,0.47269282
3486,3486,0.4726307
3487,3487,0.47262353
3488,3488,0.47269788
3489,3489,0.47263056
3490,3490,0.47262383
3491,3491,0.4726932
3492,3492,0.47263047
3493,3493,0.47262308
3494,3494,0.4726977
3495,3495,0.47263095
3496,3496,0.47262317
3497,3497,0.4726926
3498,3498,0.4726304
3499,3499,0.47262338
3500,3500,0.47269842
3501,3501,0.4726305
3502,3502,0.4726229
3503,3503,0.47268543
3504,3504,0.47263047
3505,3505,0.47262302
3506,3506,0.4726904
3507,3507,0.47263056
3508,3508,0.4726229
3509,3509,0.47269326
3510,3510,0.47262284
3511,3511,0.4726233
3512,3512,0.47269002
3513,3513,0.47263035
3514,3514,0.4726233
3515,3515,0.4726857
3516,3516,0.47263026
3517,3517,0.4726229
3518,3518,0.47269785
3519,3519,0.4726301
3520,3520,0.47262353
3521,3521,0.4726849
3522,3522,0.47262278
3523,3523,0.47262302
3524,3524,0.47269002
3525,3525,0.47263017
3526,3526,0.4726226
3527,3527,0.4726852
3528,3528,0.47262263
3529,3529,0.4726233
3530,3530,0.4726848
3531,3531,0.472623
3532,3532,0.47269222
3533,3533,0.47263005
3534,3534,0.47262248
3535,3535,0.4726933
3536,3536,0.47263005
3537,3537,0.47262245
3538,3538,0.4726848
3539,3539,0.472623
3540,3540,0.47262254
3541,3541,0.47268975
3542,3542,0.47262993
3543,3543,0.47262332
3544,3544,0.47268474
3545,3545,0.47262225
3546,3546,0.4726229
3547,3547,0.47268984
3548,3548,0.47262993
3549,3549,0.47262254
3550,3550,0.47268504
3551,3551,0.47262302
3552,3552,0.47262248
3553,3553,0.4726848
3554,3554,0.47262263
3555,3555,0.47269222
3556,3556,0.47262973
3557,3557,0.4726224
3558,3558,0.4726857
3559,3559,0.47262225
3560,3560,0.4726224
3561,3561,0.47268462
3562,3562,0.4726227
3563,3563,0.47269198
3564,3564,0.4726298
3565,3565,0.47262216
3566,3566,0.472693
3567,3567,0.47262225
3568,3568,0.4726221
3569,3569,0.47268525
3570,3570,0.47262216
3571,3571,0.4726923
3572,3572,0.47262952
3573,3573,0.47262216
3574,3574,0.47268516
3575,3575,0.47262236
3576,3576,0.472622
3577,3577,0.47268456
3578,3578,0.47262245
3579,3579,0.47269183
3580,3580,0.47262958
3581,3581,0.4726221
3582,3582,0.472685
3583,3583,0.472623
3584,3584,0.47262195
3585,3585,0.47268447
3586,3586,0.472622
3587,3587,0.47269213
3588,3588,0.47262943
3589,3589,0.47262186
3590,3590,0.47268504
3591,3591,0.4726223
3592,3592,0.4726923
3593,3593,0.47262895
3594,3594,0.4726214
3595,3595,0.4726838
3596,3596,0.47262186
3597,3597,0.47269124
3598,3598,0.47262895
3599,3599,0.47262138
3600,3600,0.47268412
3601,3601,0.47262132
3602,3602,0.47262123
3603,3603,0.4726838
3604,3604,0.47262156
3605,3605,0.47269115
3606,3606,0.47262883
3607,3607,0.4726213
3608,3608,0.47268447
3609,3609,0.47262156
3610,3610,0.47269115
3611,3611,0.48407704
3612,3612,0.4726213
3613,3613,0.47268435
3614,3614,0.47262153
3615,3615,0.47262153
3616,3616,0.47268397
3617,3617,0.47262162
3618,3618,0.47268447
3619,3619,0.47262147
3620,3620,0.47262147
3621,3621,0.47268364
3622,3622,0.47262093
3623,3623,0.4726912
3624,3624,0.4726285
3625,3625,0.47262093
3626,3626,0.47268352
3627,3627,0.47262123
3628,3628,0.47262087
3629,3629,0.47268352
3630,3630,0.47262084
3631,3631,0.4726835
3632,3632,0.47262752
3633,3633,0.47262138
3634,3634,0.4726838
3635,3635,0.47262123
3636,3636,0.47262132
3637,3637,0.47268412
3638,3638,0.47262138
3639,3639,0.4726838
3640,3640,0.47262132
3641,3641,0.47262153
3642,3642,0.47268373
3643,3643,0.4726213
3644,3644,0.4726912
3645,3645,0.4726287
3646,3646,0.4726214
3647,3647,0.47268367
3648,3648,0.47262108
3649,3649,0.4726145
3650,3650,0.4726773
3651,3651,0.4726911
3652,3652,0.47262865
3653,3653,0.47261435
3654,3654,0.47267723
3655,3655,0.47261444
3656,3656,0.47267705
3657,3657,0.47261426
3658,3658,0.4726769
3659,3659,0.47261468
3660,3660,0.47261426
3661,3661,0.472677
3662,3662,0.4726769
3663,3663,0.47261453
3664,3664,0.47261435
3665,3665,0.472677
3666,3666,0.47267684
3667,3667,0.4726142
3668,3668,0.47261465
3669,3669,0.47267678
3670,3670,0.47261426
3671,3671,0.47267678
3672,3672,0.47261444
3673,3673,0.47267684
3674,3674,0.47261426
3675,3675,0.47267675
3676,3676,0.4726141
3677,3677,0.47267717
3678,3678,0.47261405
3679,3679,0.47267684
3680,3680,0.472614
3681,3681,0.47267663
3682,3682,0.47261444
3683,3683,0.472614
3684,3684,0.47267744
3685,3685,0.47267663
3686,3686,0.47261444
3687,3687,0.472614
3688,3688,0.47267717
3689,3689,0.4726767
3690,3690,0.47261435
3691,3691,0.4726139
3692,3692,0.47267684
3693,3693,0.4726767
3694,3694,0.4726139
3695,3695,0.47261494
3696,3696,0.47267652
3697,3697,0.4726138
3698,3698,0.47267693
3699,3699,0.47261384
3700,3700,0.47267652
3701,3701,0.47261405
3702,3702,0.4726766
3703,3703,0.4726142
3704,3704,0.47267646
3705,3705,0.47261366
3706,3706,0.47267693
3707,3707,0.47261435
3708,3708,0.47261384
3709,3709,0.47267675
3710,3710,0.47267652
3711,3711,0.4726136
3712,3712,0.4726139
3713,3713,0.47267714
3714,3714,0.47267663
3715,3715,0.47267973
3716,3716,0.4726871
3717,3717,0.47269407
3718,3718,0.47269392
3719,3719,0.4726939
3720,3720,0.47269404
3721,3721,0.47269365
3722,3722,0.47269368
3723,3723,0.47269407
3724,3724,0.47269374
3725,3725,0.47269717
3726,3726,0.4726975
3727,3727,0.47269705
3728,3728,0.47269726
3729,3729,0.47269705
3730,3730,0.4726973
3731,3731,0.47269702
3732,3732,0.47269717
3733,3733,0.47269696
3734,3734,0.4726972
3735,3735,0.4726969
3736,3736,0.47269696
3737,3737,0.47269687
3738,3738,0.47269717
3739,3739,0.47269687
3740,3740,0.4726975
3741,3741,0.4726968
3742,3742,0.4726971
3743,3743,0.4726968
3744,3744,0.47269672
3745,3745,0.47269696
3746,3746,0.47269717
3747,3747,0.47269765
3748,3748,0.47269696
3749,3749,0.47270027
3750,3750,0.4727001
3751,3751,0.47269994
3752,3752,0.47269994
3753,3753,0.47270027
3754,3754,0.47270063
3755,3755,0.47269985
3756,3756,0.4726998
3757,3757,0.47270015
3758,3758,0.47270054
3759,3759,0.47270027
3760,3760,0.47269958
3761,3761,0.4727011
3762,3762,0.4727016
3763,3763,0.47270164
3764,3764,0.47270095
3765,3765,0.47270095
3766,3766,0.4727014
3767,3767,0.47270092
3768,3768,0.4727015
3769,3769,0.4727008
3770,3770,0.47270125
3771,3771,0.47270077
3772,3772,0.47270077
3773,3773,0.4727007
3774,3774,0.47270072
3775,3775,0.47270107
3776,3776,0.4727016
3777,3777,0.47270215
3778,3778,0.4727015
3779,3779,0.47270492
3780,3780,0.47270444
3781,3781,0.47270438
3782,3782,0.47270498
3783,3783,0.47270438
3784,3784,0.47270483
3785,3785,0.472705
3786,3786,0.47270432
3787,3787,0.4727043
3788,3788,0.47270432
3789,3789,0.47270483
3790,3790,0.47270453
3791,3791,0.47270414
3792,3792,0.47270408
3793,3793,0.47270483
3794,3794,0.472704
3795,3795,0.47270432
3796,3796,0.472704
3797,3797,0.4727046
3798,3798,0.47270414
3799,3799,0.47270393
3800,3800,0.47270432
3801,3801,0.47270393
3802,3802,0.47270447
3803,3803,0.4727073
3804,3804,0.47270757
3805,3805,0.47270712
3806,3806,0.4727078
3807,3807,0.47270706
3808,3808,0.47270757
3809,3809,0.4727077
3810,3810,0.47270712
3811,3811,0.47270712
3812,3812,0.4727077
3813,3813,0.4727081
3814,3814,0.47270757
3815,3815,0.47270766
3816,3816,0.4727082
3817,3817,0.47270757
3818,3818,0.4727077
3819,3819,0.4727082
3820,3820,0.47270805
3821,3821,0.47270814
3822,3822,0.47270864
3823,3823,0.47270903
3824,3824,0.47270796
3825,3825,0.47270864
3826,3826,0.4727079
3827,3827,0.47270852
3828,3828,0.47270867
3829,3829,0.47270843
3830,3830,0.47270766
3831,3831,0.47270775
3832,3832,0.4727076
3833,3833,0.47270867
3834,3834,0.47270823
3835,3835,0.4727077
3836,3836,0.47270423
3837,3837,0.4727036
3838,3838,0.4727039
3839,3839,0.47270438
3840,3840,0.4727036
3841,3841,0.4727043
3842,3842,0.47270352
3843,3843,0.47270355
3844,3844,0.47270438
3845,3845,0.47270408
3846,3846,0.4727033
3847,3847,0.4727034
3848,3848,0.4727042
3849,3849,0.47270393
3850,3850,0.47270325
3851,3851,0.4727031
3852,3852,0.47270697
3853,3853,0.47270635
3854,3854,0.4727065
3855,3855,0.47270676
3856,3856,0.47270682
3857,3857,0.4727062
3858,3858,0.47270608
3859,3859,0.47270712
3860,3860,0.47270668
3861,3861,0.47270605
3862,3862,0.47270605
3863,3863,0.4727066
3864,3864,0.47270635
3865,3865,0.4727066
3866,3866,0.4727058
3867,3867,0.47270593
3868,3868,0.47270653
3869,3869,0.47270644
3870,3870,0.4727062
3871,3871,0.47270653
3872,3872,0.4727057
3873,3873,0.47270575
3874,3874,0.47270676
3875,3875,0.47270566
3876,3876,0.4727058
3877,3877,0.4727063
3878,3878,0.47270584
3879,3879,0.4727056
3880,3880,0.4727055
3881,3881,0.4727062
3882,3882,0.47270614
3883,3883,0.47270584
3884,3884,0.47270536
3885,3885,0.47270545
3886,3886,0.47270608
3887,3887,0.47270593
3888,3888,0.4727054
3889,3889,0.47270554
3890,3890,0.47270605
3891,3891,0.47270527
3892,3892,0.4727053
3893,3893,0.4727058
3894,3894,0.47270635
3895,3895,0.47270513
3896,3896,0.4727057
3897,3897,0.47270584
3898,3898,0.47270516
3899,3899,0.4727058
3900,3900,0.47270554
3901,3901,0.472705
3902,3902,0.47270614
3903,3903,0.4727057
3904,3904,0.47270492
3905,3905,0.47270507
3906,3906,0.47270614
3907,3907,0.47270486
3908,3908,0.4727056
3909,3909,0.4727054
3910,3910,0.47270483
3911,3911,0.47270486
3912,3912,0.47270593
3913,3913,0.47270536
3914,3914,0.47270477
3915,3915,0.4727054
3916,3916,0.47270507
3917,3917,0.47270545
3918,3918,0.47270536
3919,3919,0.47270516
3920,3920,0.47270462
3921,3921,0.47270474
3922,3922,0.47270566
3923,3923,0.47270864
3924,3924,0.47270805
3925,3925,0.47270867
3926,3926,0.47270823
3927,3927,0.47271186
3928,3928,0.4727112
3929,3929,0.47271162
3930,3930,0.47271156
3931,3931,0.47271112
3932,3932,0.47271162
3933,3933,0.4727144
3934,3934,0.47271332
3935,3935,0.47271317
3936,3936,0.4727144
3937,3937,0.47271392
3938,3938,0.47271317
3939,3939,0.47271392
3940,3940,0.47271365
3941,3941,0.47271308
3942,3942,0.47271317
3943,3943,0.47271425
3944,3944,0.47271365
3945,3945,0.47271228
3946,3946,0.47271204
3947,3947,0.4727115
3948,3948,0.47271156
3949,3949,0.47271216
3950,3950,0.47271258
3951,3951,0.472712
3952,3952,0.47271147
3953,3953,0.47271174
3954,3954,0.4727114
3955,3955,0.47271204
3956,3956,0.47271204
3957,3957,0.47271162
3958,3958,0.472712
3959,3959,0.4727114
3960,3960,0.47271186
3961,3961,0.4727117
3962,3962,0.47271195
3963,3963,0.4727112
3964,3964,0.47271162
3965,3965,0.4727119
3966,3966,0.47271174
3967,3967,0.47271118
3968,3968,0.47271228
3969,3969,0.47271112
3970,3970,0.47271165
3971,3971,0.47271156
3972,3972,0.47271097
3973,3973,0.4727117
3974,3974,0.47271165
3975,3975,0.4727114
3976,3976,0.47271094
3977,3977,0.47271162
3978,3978,0.47271204
3979,3979,0.4727108
3980,3980,0.47271094
3981,3981,0.4727115
3982,3982,0.47271174
3983,3983,0.47271082
3984,3984,0.47271082
3985,3985,0.4727117
3986,3986,0.4727108
3987,3987,0.47271135
3988,3988,0.47271103
3989,3989,0.4727114
3990,3990,0.4727114
3991,3991,0.47271064
3992,3992,0.47271103
3993,3993,0.47271132
3994,3994,0.47271132
3995,3995,0.47271067
3996,3996,0.47271097
3997,3997,0.47271127
3998,3998,0.47271112
3999,3999,0.47271094
4000,4000,0.47271112
4001,4001,0.4727105
4002,4002,0.4727105
4003,4003,0.47271147
4004,4004,0.47271094
4005,4005,0.4727104
4006,4006,0.4727108
4007,4007,0.47271034
4008,4008,0.47271097
4009,4009,0.47271094
4010,4010,0.47271067
4011,4011,0.47271028
4012,4012,0.4727102
4013,4013,0.4727112
4014,4014,0.4727102
4015,4015,0.47271088
4016,4016,0.47271013
4017,4017,0.47271118
4018,4018,0.47271013
4019,4019,0.47271073
4020,4020,0.47271064
4021,4021,0.4727105
4022,4022,0.47271004
4023,4023,0.47271004
4024,4024,0.47271097
4025,4025,0.47271064
4026,4026,0.47270995
4027,4027,0.47270995
4028,4028,0.47271097
4029,4029,0.4727099
4030,4030,0.4727099
4031,4031,0.47271055
4032,4032,0.4727102
4033,4033,0.47271034
4034,4034,0.47270975
4035,4035,0.47270972
4036,4036,0.47271064
4037,4037,0.47271028
4038,4038,0.47270972
4039,4039,0.4727101
4040,4040,0.47271025
4041,4041,0.4727096
4042,4042,0.47270966
4043,4043,0.47271064
4044,4044,0.4727095
4045,4045,0.4727102
4046,4046,0.47270995
4047,4047,0.47270936
4048,4048,0.47271004
4049,4049,0.47270936
4050,4050,0.47270986
4051,4051,0.47271004
4052,4052,0.47270927
4053,4053,0.47270998
4054,4054,0.47270975
4055,4055,0.47270936
4056,4056,0.47270975
4057,4057,0.4727099
4058,4058,0.47270972
4059,4059,0.47270927
4060,4060,0.47270986
4061,4061,0.4727095
4062,4062,0.4727098
4063,4063,0.47270918
4064,4064,0.47270912
4065,4065,0.4727102
4066,4066,0.47270897
4067,4067,0.47270912
4068,4068,0.47270966
4069,4069,0.47270864
4070,4070,0.47270897
4071,4071,0.47270903
4072,4072,0.47270998
4073,4073,0.4727089
4074,4074,0.4727089
4075,4075,0.47270975
4076,4076,0.47270882
4077,4077,0.47270906
4078,4078,0.4726422
4079,4079,0.47270927
4080,4080,0.47270933
4081,4081,0.47270897
4082,4082,0.47270873
4083,4083,0.4727082
4084,4084,0.47270873
4085,4085,0.4727092
4086,4086,0.47270975
4087,4087,0.47270867
4088,4088,0.47264212
4089,4089,0.47270972
4090,4090,0.47270873
4091,4091,0.4727081
4092,4092,0.47270897
4093,4093,0.47270852
4094,4094,0.47270906
4095,4095,0.47270843
4096,4096,0.47270843
4097,4097,0.47270858
4098,4098,0.47264257
4099,4099,0.4727088
4100,4100,0.47270837
4101,4101,0.47270843
4102,4102,0.47270945
4103,4103,0.47270843
4104,4104,0.472708
4105,4105,0.47270834
4106,4106,0.47270933
4107,4107,0.47270814
4108,4108,0.4726418
4109,4109,0.47270933
4110,4110,0.47270882
4111,4111,0.4727081
4112,4112,0.47270858
4113,4113,0.4727088
4114,4114,0.4727082
4115,4115,0.47270864
4116,4116,0.4727085
4117,4117,0.47270805
4118,4118,0.47264218
4119,4119,0.47270864
4120,4120,0.47270805
4121,4121,0.47270864
4122,4122,0.47270805
4123,4123,0.47270828
4124,4124,0.47270858
4125,4125,0.47270796
4126,4126,0.47270858
4127,4127,0.4727077
4128,4128,0.47264096
4129,4129,0.4727085
4130,4130,0.47270888
4131,4131,0.47270766
4132,4132,0.47270745
4133,4133,0.47270882
4134,4134,0.4727077
4135,4135,0.47270823
4136,4136,0.4727077
4137,4137,0.47270805
4138,4138,0.47264194
4139,4139,0.4727075
4140,4140,0.47270873
4141,4141,0.47270757
4142,4142,0.47270766
4143,4143,0.4727085
4144,4144,0.4727076
4145,4145,0.47270823
4146,4146,0.47270712
4147,4147,0.47270805
4148,4148,0.4727075
4149,4149,0.4726411
4150,4150,0.47270858
4151,4151,0.47270796
4152,4152,0.47270736
4153,4153,0.47270736
4154,4154,0.47270843
4155,4155,0.4727072
4156,4156,0.4727073
4157,4157,0.47270834
4158,4158,0.47270796
4159,4159,0.4726408
4160,4160,0.4727077
4161,4161,0.4727079
4162,4162,0.47270727
4163,4163,0.47270712
4164,4164,0.4727076
4165,4165,0.4727073
4166,4166,0.4727078
4167,4167,0.47270712
4168,4168,0.47270745
4169,4169,0.47270653
4170,4170,0.47264072
4171,4171,0.47270757
4172,4172,0.4727081
4173,4173,0.47270703
4174,4174,0.47270697
4175,4175,0.47270736
4176,4176,0.47270688
4177,4177,0.47270757
4178,4178,0.4727069
4179,4179,0.47264037
4180,4180,0.4727075
4181,4181,0.47270688
4182,4182,0.47270727
4183,4183,0.4727069
4184,4184,0.47270697
4185,4185,0.47270614
4186,4186,0.47270697
4187,4187,0.47270662
4188,4188,0.4727073
4189,4189,0.4726403
4190,4190,0.47270715
4191,4191,0.4727066
4192,4192,0.47270697
4193,4193,0.4727072
4194,4194,0.47270644
4195,4195,0.47270674
4196,4196,0.47270653
4197,4197,0.47270608
4198,4198,0.4727066
4199,4199,0.47270674
4200,4200,0.47264022
4201,4201,0.47270706
4202,4202,0.4727075
4203,4203,0.47270638
4204,4204,0.472706
4205,4205,0.47270674
4206,4206,0.47270697
4207,4207,0.47270635
4208,4208,0.47270736
4209,4209,0.4727062
4210,4210,0.47270623
4211,4211,0.47264072
4212,4212,0.4727073
4213,4213,0.4727063
4214,4214,0.47270623
4215,4215,0.47270682
4216,4216,0.4727066
4217,4217,0.47270644
4218,4218,0.4727062
4219,4219,0.47270676
4220,4220,0.4727065
4221,4221,0.47263983
4222,4222,0.47270662
4223,4223,0.47270703
4224,4224,0.47270584
4225,4225,0.4727059
4226,4226,0.4727066
4227,4227,0.47270635
4228,4228,0.4727059
4229,4229,0.47270584
4230,4230,0.4727069
4231,4231,0.47263977
4232,4232,0.4727058
4233,4233,0.4727063
4234,4234,0.47270638
4235,4235,0.47270513
4236,4236,0.47270575
4237,4237,0.4727062
4238,4238,0.47270638
4239,4239,0.47270554
4240,4240,0.47270507
4241,4241,0.47270674
4242,4242,0.47263953
4243,4243,0.47270623
4244,4244,0.47270554
4245,4245,0.47270554
4246,4246,0.47270614
4247,4247,0.47270593
4248,4248,0.47270608
4249,4249,0.47270545
4250,4250,0.47270605
4251,4251,0.47270584
4252,4252,0.47270536
4253,4253,0.47263998
4254,4254,0.47270638
4255,4255,0.47270527
4256,4256,0.47270536
4257,4257,0.4727058
4258,4258,0.47270527
4259,4259,0.47270527
4260,4260,0.4727053
4261,4261,0.47270566
4262,4262,0.47270516
4263,4263,0.47264022
4264,4264,0.4727058
4265,4265,0.47270462
4266,4266,0.47270513
4267,4267,0.47270614
4268,4268,0.47270516
4269,4269,0.47270507
4270,4270,0.47270453
4271,4271,0.47270593
4272,4272,0.47270492
4273,4273,0.47270498
4274,4274,0.47264004
4275,4275,0.47270554
4276,4276,0.47270432
4277,4277,0.47270492
4278,4278,0.4727059
4279,4279,0.47270486
4280,4280,0.4727043
4281,4281,0.47270483
4282,4282,0.4727054
4283,4283,0.47270486
4284,4284,0.47263876
4285,4285,0.4727058
4286,4286,0.47270468
4287,4287,0.47270516
4288,4288,0.47270474
4289,4289,0.47270453
4290,4290,0.47270468
4291,4291,0.47270527
4292,4292,0.47270414
4293,4293,0.47270522
4294,4294,0.47270405
4295,4295,0.472639
4296,4296,0.47270554
4297,4297,0.47270513
4298,4298,0.47270447
4299,4299,0.47270492
4300,4300,0.47270498
4301,4301,0.47270444
4302,4302,0.4727054
4303,4303,0.47270438
4304,4304,0.4727039
4305,4305,0.47270486
4306,4306,0.47263944
4307,4307,0.4727042
4308,4308,0.47270468
4309,4309,0.47270477
4310,4310,0.47270468
4311,4311,0.47270527
4312,4312,0.4727042
4313,4313,0.47270378
4314,4314,0.4727046
4315,4315,0.4727042
4316,4316,0.4726393
4317,4317,0.47270513
4318,4318,0.47270405
4319,4319,0.47270447
4320,4320,0.47270453
4321,4321,0.47270393
4322,4322,0.47270432
4323,4323,0.47270438
4324,4324,0.47270393
4325,4325,0.47270364
4326,4326,0.47270492
4327,4327,0.4726386
4328,4328,0.47270423
4329,4329,0.4727042
4330,4330,0.47270375
4331,4331,0.47270483
4332,4332,0.47270438
4333,4333,0.47270316
4334,4334,0.47270408
4335,4335,0.47270408
4336,4336,0.4727037
4337,4337,0.47263855
4338,4338,0.4726441
4339,4339,0.47264364
4340,4340,0.48416108
4341,4341,0.47264305
4342,4342,0.4726429
4343,4343,0.47264305
4344,4344,0.47264355
4345,4345,0.47264305
4346,4346,0.47264302
4347,4347,0.47264302
4348,4348,0.47264305
4349,4349,0.47264075
4350,4350,0.47263747
4351,4351,0.47263706
4352,4352,0.47263402
4353,4353,0.4726337
4354,4354,0.47263402
4355,4355,0.4726347
4356,4356,0.47263464
4357,4357,0.47263426
4358,4358,0.4726346
4359,4359,0.47263396
4360,4360,0.47263357
4361,4361,0.4726346
4362,4362,0.4726346
4363,4363,0.4726341
4364,4364,0.47263387
4365,4365,0.47263455
4366,4366,0.47263387
4367,4367,0.47263408
4368,4368,0.47263384
4369,4369,0.47263452
4370,4370,0.47263408
4371,4371,0.4726344
4372,4372,0.47263378
4373,4373,0.47263396
4374,4374,0.47263384
4375,4375,0.47263432
4376,4376,0.47263357
4377,4377,0.47263393
4378,4378,0.47263438
4379,4379,0.47263432
4380,4380,0.47263363
4381,4381,0.47263387
4382,4382,0.47263753
4383,4383,0.4726371
4384,4384,0.47263822
4385,4385,0.47263813
4386,4386,0.47263813
4387,4387,0.47263774
4388,4388,0.47263744
4389,4389,0.47263744
4390,4390,0.47263768
4391,4391,0.47263807
4392,4392,0.472638
4393,4393,0.472637
4394,4394,0.47263798
4395,4395,0.4726373
4396,4396,0.4726373
4397,4397,0.47263753
4398,4398,0.47263792
4399,4399,0.4726379
4400,4400,0.47263736
4401,4401,0.47263792
4402,4402,0.47263393
4403,4403,0.47263348
4404,4404,0.47263452
4405,4405,0.47263446
4406,4406,0.47263452
4407,4407,0.4726341
4408,4408,0.4726351
4409,4409,0.47263455
4410,4410,0.4726347
4411,4411,0.4726351
4412,4412,0.4726344
4413,4413,0.4726347
4414,4414,0.47263515
4415,4415,0.47263446
4416,4416,0.47263506
4417,4417,0.47263166
4418,4418,0.47263142
4419,4419,0.47263208
4420,4420,0.4726314
4421,4421,0.47263157
4422,4422,0.47263196
4423,4423,0.47263187
4424,4424,0.4726309
4425,4425,0.47263193
4426,4426,0.47263193
4427,4427,0.47263095
4428,4428,0.4726298
4429,4429,0.47263047
4430,4430,0.47262993
4431,4431,0.47263032
4432,4432,0.47262993
4433,4433,0.47262973
4434,4434,0.47262967
4435,4435,0.47262758
4436,4436,0.4726246
4437,4437,0.47262415
4438,4438,0.4726239
4439,4439,0.47262415
4440,4440,0.4726239
4441,4441,0.4726245
4442,4442,0.4726245
4443,4443,0.47262222
4444,4444,0.47262308
4445,4445,0.47262314
4446,4446,0.47262254
4447,4447,0.47262275
4448,4448,0.47262248
4449,4449,0.47262314
4450,4450,0.47262245
4451,4451,0.4726227
4452,4452,0.47262314
4453,4453,0.4726223
4454,4454,0.47262207
4455,4455,0.47262314
4456,4456,0.47262302
4457,4457,0.4726224
4458,4458,0.47262263
4459,4459,0.4726229
4460,4460,0.4726191
4461,4461,0.47261888
4462,4462,0.47261903
4463,4463,0.47261888
4464,4464,0.47261956
4465,4465,0.47261924
4466,4466,0.4726194
4467,4467,0.47261947
4468,4468,0.47261885
4469,4469,0.47261843
4470,4470,0.47261953
4471,4471,0.47262424
4472,4472,0.4726237
4473,4473,0.47262406
4474,4474,0.47262353
4475,4475,0.4726237
4476,4476,0.47262412
4477,4477,0.4726849
4478,4478,0.47262308
4479,4479,0.472624
4480,4480,0.4726239
4481,4481,0.47262412
4482,4482,0.47262332
4483,4483,0.47262344
4484,4484,0.47268543
4485,4485,0.4726239
4486,4486,0.4726239
4487,4487,0.47262323
4488,4488,0.47262385
4489,4489,0.4726239
4490,4490,0.4726239
4491,4491,0.47268474
4492,4492,0.47262317
4493,4493,0.47262385
4494,4494,0.47262377
4495,4495,0.47262368
4496,4496,0.47262323
4497,4497,0.47262377
4498,4498,0.47268528
4499,4499,0.47262308
4500,4500,0.4726237
4501,4501,0.4726237
4502,4502,0.47262293
4503,4503,0.47262362
4504,4504,0.47262362
4505,4505,0.47268525
4506,4506,0.472623
4507,4507,0.472623
4508,4508,0.47262362
4509,4509,0.47262344
4510,4510,0.47262353
4511,4511,0.47262275
4512,4512,0.4726236
4513,4513,0.47268504
4514,4514,0.4726229
4515,4515,0.47262344
4516,4516,0.47262347
4517,4517,0.47262332
4518,4518,0.47262284
4519,4519,0.47262284
4520,4520,0.47268504
4521,4521,0.47262338
4522,4522,0.47262338
4523,4523,0.4726227
4524,4524,0.47262317
4525,4525,0.47262332
4526,4526,0.4726227
4527,4527,0.472685
4528,4528,0.4726227
4529,4529,0.4726233
4530,4530,0.47262323
4531,4531,0.47262314
4532,4532,0.47262263
4533,4533,0.47262332
4534,4534,0.4726842
4535,4535,0.47262254
4536,4536,0.47262323
4537,4537,0.47262323
4538,4538,0.47262308
4539,4539,0.47262317
4540,4540,0.47262248
4541,4541,0.4726848
4542,4542,0.47262245
4543,4543,0.47262314
4544,4544,0.47262308
4545,4545,0.47262293
4546,4546,0.47262236
4547,4547,0.47262314
4548,4548,0.47268412
4549,4549,0.472623
4550,4550,0.47262308
4551,4551,0.47262302
4552,4552,0.4726223
4553,4553,0.4726224
4554,4554,0.47262302
4555,4555,0.4726847
4556,4556,0.472623
4557,4557,0.47262225
4558,4558,0.4726229
4559,4559,0.4726221
4560,4560,0.4726229
4561,4561,0.47262293
4562,4562,0.47268456
4563,4563,0.47262222
4564,4564,0.47262284
4565,4565,0.47262278
4566,4566,0.47262216
4567,4567,0.47262275
4568,4568,0.47262275
4569,4569,0.47268447
4570,4570,0.47262216
4571,4571,0.47262207
4572,4572,0.4726227
4573,4573,0.4726227
4574,4574,0.4726227
4575,4575,0.47262275
4576,4576,0.47268367
4577,4577,0.472622
4578,4578,0.47262263
4579,4579,0.4726227
4580,4580,0.47262263
4581,4581,0.47262195
4582,4582,0.47262254
4583,4583,0.4726844
4584,4584,0.47262186
4585,4585,0.47262245
4586,4586,0.47262254
4587,4587,0.47262254
4588,4588,0.47262186
4589,4589,0.47262248
4590,4590,0.47268364
4591,4591,0.47262248
4592,4592,0.47262245
4593,4593,0.47262245
4594,4594,0.47262177
4595,4595,0.47262248
4596,4596,0.47262245
4597,4597,0.47268358
4598,4598,0.47262245
4599,4599,0.4726224
4600,4600,0.47262177
4601,4601,0.4726223
4602,4602,0.4726224
4603,4603,0.4726217
4604,4604,0.47268417
4605,4605,0.4726217
4606,4606,0.4726224
4607,4607,0.47262236
4608,4608,0.47262177
4609,4609,0.4726223
4610,4610,0.4726372
4611,4611,0.47268417
4612,4612,0.47262168
4613,4613,0.47262225
4614,4614,0.47262156
4615,4615,0.47262222
4616,4616,0.47262222
4617,4617,0.47268412
4618,4618,0.47262153
4619,4619,0.47262147
4620,4620,0.47262216
4621,4621,0.47262207
4622,4622,0.47262216
4623,4623,0.47262207
4624,4624,0.47268328
4625,4625,0.47262147
4626,4626,0.47262207
4627,4627,0.472622
4628,4628,0.472622
4629,4629,0.47262138
4630,4630,0.4726214
4631,4631,0.47268394
4632,4632,0.47262195
4633,4633,0.472622
4634,4634,0.4726213
4635,4635,0.47262186
4636,4636,0.47262117
4637,4637,0.47262192
4638,4638,0.47268382
4639,4639,0.47262183
4640,4640,0.47262123
4641,4641,0.47262177
4642,4642,0.47262183
4643,4643,0.47262114
4644,4644,0.4726217
4645,4645,0.47268373
4646,4646,0.47262177
4647,4647,0.47262102
4648,4648,0.47262168
4649,4649,0.47262162
4650,4650,0.47262108
4651,4651,0.47262177
4652,4652,0.47268367
4653,4653,0.47262108
4654,4654,0.47262168
4655,4655,0.47262168
4656,4656,0.47262162
4657,4657,0.472621
4658,4658,0.47262162
4659,4659,0.47268358
4660,4660,0.47262093
4661,4661,0.47262153
4662,4662,0.47262153
4663,4663,0.47262084
4664,4664,0.47262156
4665,4665,0.47261482
4666,4666,0.4726828
4667,4667,0.47262153
4668,4668,0.47262147
4669,4669,0.47262084
4670,4670,0.4726214
4671,4671,0.47261474
4672,4672,0.47268343
4673,4673,0.4726208
4674,4674,0.47262073
4675,4675,0.47261474
4676,4676,0.47261474
4677,4677,0.47261468
4678,4678,0.4726761
4679,4679,0.47261465
4680,4680,0.47261465
4681,4681,0.47267598
4682,4682,0.47262123
4683,4683,0.4726146
4684,4684,0.4726146
4685,4685,0.4726139
4686,4686,0.47267655
4687,4687,0.47261384
4688,4688,0.47261453
4689,4689,0.47261453
4690,4690,0.47267586
4691,4691,0.4726145
4692,4692,0.4726138
4693,4693,0.4726145
4694,4694,0.47267646
4695,4695,0.47261444
4696,4696,0.47261372
4697,4697,0.47261375
4698,4698,0.47267646
4699,4699,0.47261435
4700,4700,0.4726136
4701,4701,0.4726143
4702,4702,0.4726764
4703,4703,0.47261426
4704,4704,0.47261366
4705,4705,0.4726291
4706,4706,0.47267562
4707,4707,0.47261414
4708,4708,0.47261414
4709,4709,0.47267622
4710,4710,0.47261345
4711,4711,0.47261345
4712,4712,0.4726141
4713,4713,0.47267616
4714,4714,0.472614
4715,4715,0.47261405
4716,4716,0.47261342
4717,4717,0.47267553
4718,4718,0.472614
4719,4719,0.47261396
4720,4720,0.47261396
4721,4721,0.47267538
4722,4722,0.4726133
4723,4723,0.47261396
4724,4724,0.472676
4725,4725,0.47260898
4726,4726,0.47261328
4727,4727,0.47267607
4728,4728,0.4726083
4729,4729,0.47261384
4730,4730,0.47267598
4731,4731,0.4726083
4732,4732,0.47261375
4733,4733,0.47267586
4734,4734,0.47260818
4735,4735,0.47261375
4736,4736,0.47267523
4737,4737,0.47260877
4738,4738,0.47261372
4739,4739,0.47267517
4740,4740,0.4726081
4741,4741,0.47261366
4742,4742,0.47267583
4743,4743,0.47260863
4744,4744,0.47261357
4745,4745,0.47267509
4746,4746,0.472608
4747,4747,0.4726136
4748,4748,0.47267568
4749,4749,0.47260794
4750,4750,0.47261357
4751,4751,0.47267494
4752,4752,0.47260848
4753,4753,0.4726135
4754,4754,0.47267494
4755,4755,0.47260845
4756,4756,0.47261336
4757,4757,0.47267556
4758,4758,0.47260776
4759,4759,0.47261268
4760,4760,0.47267553
4761,4761,0.47260833
4762,4762,0.47261265
4763,4763,0.47267485
4764,4764,0.4726083
4765,4765,0.47261328
4766,4766,0.4726748
4767,4767,0.47260824
4768,4768,0.47261253
4769,4769,0.47267464
4770,4770,0.47260824
4771,4771,0.4726703
4772,4772,0.47260815
4773,4773,0.47260755
4774,4774,0.4726753
4775,4775,0.4726081
4776,4776,0.47267455
4777,4777,0.47260746
4778,4778,0.4726081
4779,4779,0.47267517
4780,4780,0.4726074
4781,4781,0.47267017
4782,4782,0.47260737
4783,4783,0.4726701
4784,4784,0.47260725
4785,4785,0.4726695
4786,4786,0.47260794
4787,4787,0.47260043
4788,4788,0.47267503
4789,4789,0.47266933
4790,4790,0.47260723
4791,4791,0.47260776
4792,4792,0.47266936
4793,4793,0.47260776
4794,4794,0.47266936
4795,4795,0.4726077
4796,4796,0.47266927
4797,4797,0.4726077
4798,4798,0.4726699
4799,4799,0.4726071
4800,4800,0.4725997
4801,4801,0.47266746
4802,4802,0.47260022
4803,4803,0.47266912
4804,4804,0.47260755
4805,4805,0.47266912
4806,4806,0.4726076
4807,4807,0.47266912
4808,4808,0.4726076
4809,4809,0.47266975
4810,4810,0.47260687
4811,4811,0.4725995
4812,4812,0.47266224
4813,4813,0.47266898
4814,4814,0.4726075
4815,4815,0.47259998
4816,4816,0.4726616
4817,4817,0.47266904
4818,4818,0.4726074
4819,4819,0.47259936
4820,4820,0.47266218
4821,4821,0.4725993
4822,4822,0.4726621
4823,4823,0.47259983
4824,4824,0.4726689
4825,4825,0.47259983
4826,4826,0.47259915
4827,4827,0.47266206
4828,4828,0.47266883
4829,4829,0.47260657
4830,4830,0.4725997
4831,4831,0.47266194
4832,4832,0.4726688
4833,4833,0.4726071
4834,4834,0.472599
4835,4835,0.47266194
4836,4836,0.47267202
4837,4837,0.47267258
4838,4838,0.47267193
4839,4839,0.47267193
4840,4840,0.4726725
4841,4841,0.4726718
4842,4842,0.4726792
4843,4843,0.4726784
4844,4844,0.47267836
4845,4845,0.472679
4846,4846,0.4726784
4847,4847,0.47267893
4848,4848,0.47268182
4849,4849,0.47268173
4850,4850,0.47268236
4851,4851,0.47268164
4852,4852,0.47268233
4853,4853,0.4726822
4854,4854,0.47268143
4855,4855,0.47268134
4856,4856,0.47268158
4857,4857,0.4726822
4858,4858,0.47268218
4859,4859,0.4726815
4860,4860,0.47268137
4861,4861,0.47268128
4862,4862,0.47268206
4863,4863,0.47268203
4864,4864,0.47268134
4865,4865,0.47268122
4866,4866,0.47268176
4867,4867,0.4726812
4868,4868,0.47268176
4869,4869,0.47268176
4870,4870,0.4726811
4871,4871,0.4726811
4872,4872,0.472681
4873,4873,0.47268465
4874,4874,0.47268462
4875,4875,0.47268382
4876,4876,0.4726838
4877,4877,0.4726844
4878,4878,0.47268373
4879,4879,0.47268435
4880,4880,0.47268367
4881,4881,0.47268432
4882,4882,0.47268358
4883,4883,0.47268417
4884,4884,0.4726851
4885,4885,0.47268504
4886,4886,0.47268564
4887,4887,0.47268558
4888,4888,0.47268495
4889,4889,0.47268495
4890,4890,0.47268555
4891,4891,0.47268543
4892,4892,0.4726849
4893,4893,0.47268486
4894,4894,0.47268534
4895,4895,0.4726847
4896,4896,0.47268465
4897,4897,0.47268534
4898,4898,0.4726847
4899,4899,0.47268525
4900,4900,0.47268543
4901,4901,0.47268543
4902,4902,0.47268608
4903,4903,0.4726884
4904,4904,0.47268894
4905,4905,0.4726889
4906,4906,0.47268826
4907,4907,0.47268826
4908,4908,0.47268817
4909,4909,0.47268876
4910,4910,0.4726888
4911,4911,0.4726881
4912,4912,0.47268865
4913,4913,0.47268808
4914,4914,0.47268802
4915,4915,0.47268856
4916,4916,0.47268787
4917,4917,0.47268853
4918,4918,0.47268784
4919,4919,0.47268847
4920,4920,0.47268772
4921,4921,0.47268772
4922,4922,0.47268838
4923,4923,0.47268832
4924,4924,0.4726877
4925,4925,0.47268763
4926,4926,0.47268826
4927,4927,0.4726916
4928,4928,0.47269097
4929,4929,0.4726909
4930,4930,0.47269145
4931,4931,0.47269082
4932,4932,0.4726914
4933,4933,0.47269076
4934,4934,0.4726907
4935,4935,0.4726913
4936,4936,0.4726906
4937,4937,0.47269258
4938,4938,0.47269115
4939,4939,0.472691
4940,4940,0.47269174
4941,4941,0.47269168
4942,4942,0.47269037
4943,4943,0.4726904
4944,4944,0.472691
4945,4945,0.4726916
4946,4946,0.4726909
4947,4947,0.4726903
4948,4948,0.47269154
4949,4949,0.47269085
4950,4950,0.47269082
4951,4951,0.47269082
4952,4952,0.47269076
4953,4953,0.4726907
4954,4954,0.47269067
4955,4955,0.4726906
4956,4956,0.4726907
4957,4957,0.4726906
4958,4958,0.4726906
4959,4959,0.47268993
4960,4960,0.47269055
4961,4961,0.47268718
4962,4962,0.47268647
4963,4963,0.4726858
4964,4964,0.4726864
4965,4965,0.472687
4966,4966,0.47268695
4967,4967,0.4726857
4968,4968,0.47268572
4969,4969,0.47268623
4970,4970,0.47268692
4971,4971,0.47268623
4972,4972,0.47268555
4973,4973,0.47268555
4974,4974,0.47268677
4975,4975,0.4726867
4976,4976,0.47268543
4977,4977,0.4726854
4978,4978,0.47268665
4979,4979,0.47268662
4980,4980,0.47268528
4981,4981,0.47268596
4982,4982,0.47268596
4983,4983,0.47268593
4984,4984,0.47268587
4985,4985,0.4726858
4986,4986,0.47268525
4987,4987,0.4726864
4988,4988,0.47268635
4989,4989,0.47268516
4990,4990,0.47268504
4991,4991,0.47268558
4992,4992,0.47268564
4993,4993,0.47268626
4994,4994,0.47268617
4995,4995,0.47268558
4996,4996,0.4726848
4997,4997,0.47268486
4998,4998,0.4726855
4999,4999,0.47268608


==> data/sine-generator/history-stable-lstm.csv <==
,epoch,loss
0,0,0.5013004
1,1,0.5007038
2,2,0.5004821
3,3,0.5003618
4,4,0.5002233
5,5,0.50009215
6,6,0.5000225
7,7,0.49996844
8,8,0.4997428
9,9,0.49958286
10,10,0.49940053
11,11,0.49917758
12,12,0.49896747
13,13,0.49874422
14,14,0.49856478
15,15,0.49860248
16,16,0.4987749
17,17,0.4989706
18,18,0.4982378
19,19,0.49823216
20,20,0.49819618
21,21,0.49812514
22,22,0.49807474
23,23,0.49802694
24,24,0.4979652
25,25,0.49790385
26,26,0.49784115
27,27,0.4977847
28,28,0.4976994
29,29,0.49766755
30,30,0.49761528
31,31,0.49749443
32,32,0.49718368
33,33,0.49698105
34,34,0.4968284
35,35,0.49667263
36,36,0.49660715
37,37,0.4963344
38,38,0.49610105
39,39,0.49590614
40,40,0.4957117
41,41,0.495583
42,42,0.49547347
43,43,0.4953433
44,44,0.49525556
45,45,0.4952688
46,46,0.4950831
47,47,0.49498135
48,48,0.49533656
49,49,0.49586678
50,50,0.49485415
51,51,0.49525687
52,52,0.49544817
53,53,0.49532542
54,54,0.49529588
55,55,0.4957833
56,56,0.49458152
57,57,0.49517196
58,58,0.49558368
59,59,0.49524838
60,60,0.4956977
61,61,0.4943886
62,62,0.49444306
63,63,0.4948704
64,64,0.4950744
65,65,0.49551097
66,66,0.494176
67,67,0.49473113
68,68,0.4950739
69,69,0.49417314
70,70,0.49404725
71,71,0.49444392
72,72,0.49455625
73,73,0.49468744
74,74,0.49500334
75,75,0.49510464
76,76,0.494425
77,77,0.4952012
78,78,0.49598953
79,79,0.49387026
80,80,0.4942901
81,81,0.49428836
82,82,0.49374795
83,83,0.49609497
84,84,0.49609765
85,85,0.495557
86,86,0.49446297
87,87,0.49474785
88,88,0.49380276
89,89,0.49372226
90,90,0.4935312
91,91,0.4934942
92,92,0.49601668
93,93,0.49705335
94,94,0.49466226
95,95,0.4942389
96,96,0.4941063
97,97,0.49344638
98,98,0.49341795
99,99,0.49398884
100,100,0.49496883
101,101,0.49637625
102,102,0.49619916
103,103,0.49334574
104,104,0.4932785
105,105,0.4953537
106,106,0.49771658
107,107,0.49494636
108,108,0.49420437
109,109,0.4951218
110,110,0.4957018
111,111,0.49540266
112,112,0.49431258
113,113,0.4931676
114,114,0.4932313
115,115,0.49544042
116,116,0.49799022
117,117,0.49371186
118,118,0.49322122
119,119,0.49483657
120,120,0.49320957
121,121,0.4944338
122,122,0.4931578
123,123,0.49367362
124,124,0.49386635
125,125,0.4933588
126,126,0.49354568
127,127,0.4937432
128,128,0.4929711
129,129,0.49356624
130,130,0.4937726
131,131,0.4936627
132,132,0.49268055
133,133,0.49276453
134,134,0.49284676
135,135,0.49331614
136,136,0.49308026
137,137,0.49270618
138,138,0.49283594
139,139,0.49242854
140,140,0.49386957
141,141,0.4928179
142,142,0.49279398
143,143,0.49311635
144,144,0.49375623
145,145,0.49590823
146,146,0.49506575
147,147,0.49362254
148,148,0.49399632
149,149,0.49377602
150,150,0.4949927
151,151,0.49591282
152,152,0.49616072
153,153,0.49262288
154,154,0.49234307
155,155,0.49384028
156,156,0.4941678
157,157,0.49376053
158,158,0.49684775
159,159,0.49667764
160,160,0.495727
161,161,0.49582377
162,162,0.4924211
163,163,0.49272427
164,164,0.49355194
165,165,0.49400356
166,166,0.49234813
167,167,0.49455732
168,168,0.49653953
169,169,0.49330908
170,170,0.49234292
171,171,0.49330083
172,172,0.49340668
173,173,0.49333885
174,174,0.4923132
175,175,0.4924828
176,176,0.49340355
177,177,0.49234873
178,178,0.49225527
179,179,0.49257353
180,180,0.49346665
181,181,0.49298245
182,182,0.492679
183,183,0.49252114
184,184,0.49432254
185,185,0.49395585
186,186,0.4938253
187,187,0.49548703
188,188,0.49195805
189,189,0.49181306
190,190,0.49367446
191,191,0.49221855
192,192,0.4932833
193,193,0.49390057
194,194,0.49349138
195,195,0.49281913
196,196,0.49349135
197,197,0.493314
198,198,0.49768457
199,199,0.49916375
200,200,0.49219614
201,201,0.49203393
202,202,0.49269393
203,203,0.49333143
204,204,0.49330774
205,205,0.49366692
206,206,0.49307144
207,207,0.49423853
208,208,0.49212578
209,209,0.49340165
210,210,0.49399114
211,211,0.49399844
212,212,0.4935783
213,213,0.49748
214,214,0.49719617
215,215,0.49235448
216,216,0.49233988
217,217,0.49205828
218,218,0.49194935
219,219,0.49297622
220,220,0.49315897
221,221,0.4934509
222,222,0.49466655
223,223,0.49472436
224,224,0.4960659
225,225,0.4918892
226,226,0.49204862
227,227,0.49202958
228,228,0.4924885
229,229,0.49275976
230,230,0.49221385
231,231,0.4931269
232,232,0.49349436
233,233,0.4947059
234,234,0.49305984
235,235,0.49351513
236,236,0.49451235
237,237,0.4963041
238,238,0.49803603
239,239,0.49358144
240,240,0.49311787
241,241,0.49360394
242,242,0.494049
243,243,0.49317148
244,244,0.49347883
245,245,0.49457753
246,246,0.4943167
247,247,0.49183974
248,248,0.491783
249,249,0.5002569
250,250,0.50358546
251,251,0.49562317
252,252,0.49682435
253,253,0.49226683
254,254,0.49289876
255,255,0.49354553
256,256,0.49301395
257,257,0.49336633
258,258,0.49424422
259,259,0.4943869
260,260,0.4918103
261,261,0.4917384
262,262,0.4996094
263,263,0.5027688
264,264,0.49511683
265,265,0.49296913
266,266,0.49409124
267,267,0.4956766
268,268,0.4919496
269,269,0.49291253
270,270,0.49364272
271,271,0.4928902
272,272,0.49303836
273,273,0.49582875
274,274,0.49434218
275,275,0.49576077
276,276,0.49212435
277,277,0.4972126
278,278,0.4929682
279,279,0.49348235
280,280,0.49186397
281,281,0.4984635
282,282,0.4934346
283,283,0.49719712
284,284,0.49947748
285,285,0.4936325
286,286,0.49302012
287,287,0.49290046
288,288,0.493489
289,289,0.49290198
290,290,0.49868774
291,291,0.49212733
292,292,0.4973137
293,293,0.49212998
294,294,0.49310315
295,295,0.49317533
296,296,0.4913445
297,297,0.49343407
298,298,0.49168196
299,299,0.4917062
300,300,0.49175945
301,301,0.49324232
302,302,0.49417508
303,303,0.49427772
304,304,0.49471176
305,305,0.4957456
306,306,0.49171904
307,307,0.49845672
308,308,0.49284804
309,309,0.49337327
310,310,0.49143255
311,311,0.491758
312,312,0.4975805
313,313,0.49547732
314,314,0.49528104
315,315,0.49165595
316,316,0.49791893
317,317,0.49849862
318,318,0.49328554
319,319,0.49278685
320,320,0.49264228
321,321,0.49258974
322,322,0.49128115
323,323,0.49145076
324,324,0.49458456
325,325,0.49266753
326,326,0.4983311
327,327,0.49525097
328,328,0.49528894
329,329,0.49158177
330,330,0.49630737
331,331,0.4978806
332,332,0.50042063
333,333,0.49365804
334,334,0.49271113
335,335,0.4928703
336,336,0.49174237
337,337,0.49361718
338,338,0.4951394
339,339,0.49518612
340,340,0.49167216
341,341,0.49689424
342,342,0.49871156
343,343,0.49504608
344,344,0.4931075
345,345,0.49185032
346,346,0.4950974
347,347,0.5005362
348,348,0.5031497
349,349,0.4955613
350,350,0.492289
351,351,0.49705145
352,352,0.49460995
353,353,0.4924293
354,354,0.49761322
355,355,0.49497446
356,356,0.49593621
357,357,0.4973456
358,358,0.49855956
359,359,0.49261072
360,360,0.49289763
361,361,0.4923934
362,362,0.49253967
363,363,0.49166992
364,364,0.4928758
365,365,0.49436572
366,366,0.49693733
367,367,0.5019676
368,368,0.5015745
369,369,0.49331287
370,370,0.49261096
371,371,0.49362046
372,372,0.49260756
373,373,0.49371406
374,374,0.49375325
375,375,0.49540555
376,376,0.4914909
377,377,0.49727568
378,378,0.49887264
379,379,0.49459887
380,380,0.49336898
381,381,0.4914765
382,382,0.49644402
383,383,0.49299437
384,384,0.49312118
385,385,0.49334612
386,386,0.49547645
387,387,0.495848
388,388,0.49660766
389,389,0.49659497
390,390,0.49647498
391,391,0.49625272
392,392,0.49606836
393,393,0.49588758
394,394,0.49575022
395,395,0.49563035
396,396,0.49558046
397,397,0.4954207
398,398,0.49560615
399,399,0.5017647
400,400,0.5087217
401,401,0.5158132
402,402,0.49346083
403,403,0.49525926
404,404,0.49539393
405,405,0.49576104
406,406,0.49593955
407,407,0.4959717
408,408,0.4960172
409,409,0.4960346
410,410,0.49603948
411,411,0.4960456
412,412,0.49567905
413,413,0.49539858
414,414,0.495394
415,415,0.4955837
416,416,0.5018138
417,417,0.49795505
418,418,0.49801767
419,419,0.5057758
420,420,0.49849412
421,421,0.4983758
422,422,0.5046451
423,423,0.49193296
424,424,0.4920842
425,425,0.49372348
426,426,0.4917682
427,427,0.49292314
428,428,0.49596927
429,429,0.49946067
430,430,0.50694865
431,431,0.49312976
432,432,0.492073
433,433,0.49195027
434,434,0.49204436
435,435,0.49224326
436,436,0.4924889
437,437,0.4931683
438,438,0.49329627
439,439,0.49336824
440,440,0.49337113
441,441,0.49337488
442,442,0.49334106
443,443,0.49328288
444,444,0.49322984
445,445,0.49317122
446,446,0.4931013
447,447,0.4980622
448,448,0.49808466
449,449,0.4989687
450,450,0.50190294
451,451,0.49656096
452,452,0.50734246
453,453,0.49707112
454,454,0.49648285
455,455,0.5021407
456,456,0.4914222
457,457,0.49272338
458,458,0.49332806
459,459,0.49334243
460,460,0.49355945
461,461,0.49384838
462,462,0.49409634
463,463,0.4942184
464,464,0.4942787
465,465,0.494339
466,466,0.49439758
467,467,0.49446982
468,468,0.49456528
469,469,0.4946892
470,470,0.49310517
471,471,0.49486494
472,472,0.49493173
473,473,0.5024734
474,474,0.49591517
475,475,0.4959336
476,476,0.49351662
477,477,0.49781865
478,478,0.49867254
479,479,0.49225384
480,480,0.49248037
481,481,0.49117494
482,482,0.49125996
483,483,0.4943473
484,484,0.49258426
485,485,0.49185154
486,486,0.49147898
487,487,0.49402288
488,488,0.49237925
489,489,0.49337158
490,490,0.49352625
491,491,0.4933493
492,492,0.49326995
493,493,0.49275136
494,494,0.49259627
495,495,0.49288055
496,496,0.49303523
497,497,0.4935468
498,498,0.4939424
499,499,0.4936877
500,500,0.49318847
501,501,0.49191514
502,502,0.4915986
503,503,0.49205366
504,504,0.4916331
505,505,0.49182153
506,506,0.49150062
507,507,0.49184638
508,508,0.49180087
509,509,0.49129286
510,510,0.49211293
511,511,0.49171644
512,512,0.49138543
513,513,0.49182722
514,514,0.4914098
515,515,0.49165574
516,516,0.4913096
517,517,0.4919182
518,518,0.49123544
519,519,0.49196306
520,520,0.49158192
521,521,0.49129057
522,522,0.4915895
523,523,0.49132782
524,524,0.4914678
525,525,0.49121097
526,526,0.49170306
527,527,0.4911289
528,528,0.4918975
529,529,0.49142632
530,530,0.49120528
531,531,0.49150068
532,532,0.4912223
533,533,0.4913823
534,534,0.49113032
535,535,0.49164793
536,536,0.4911601
537,537,0.49156728
538,538,0.49105984
539,539,0.4918081
540,540,0.4912915
541,541,0.49114075
542,542,0.49138588
543,543,0.49093926
544,544,0.49234766
545,545,0.49127373
546,546,0.49122202
547,547,0.49104512
548,548,0.49150923
549,549,0.49110344
550,550,0.4914408
551,551,0.490998
552,552,0.49171582
553,553,0.4912046
554,554,0.49116454
555,555,0.49099773
556,556,0.49154267
557,557,0.4910205
558,558,0.49147606
559,559,0.4909477
560,560,0.49179047
561,561,0.49100775
562,562,0.49177024
563,563,0.49099702
564,564,0.49184227
565,565,0.49094418
566,566,0.49183062
567,567,0.49100047
568,568,0.4917495
569,569,0.4909564
570,570,0.49192664
571,571,0.49119902
572,572,0.49106565
573,573,0.49091005
574,574,0.4914808
575,575,0.49092698
576,576,0.49156
577,577,0.49096772
578,578,0.49149325
579,579,0.49082607
580,580,0.49100062
581,581,0.49122792
582,582,0.49085027
583,583,0.4912979
584,584,0.49083757
585,585,0.49113598
586,586,0.49086893
587,587,0.49119794
588,588,0.4908411
589,589,0.49135
590,590,0.49078545
591,591,0.49097762
592,592,0.49103817
593,593,0.49084505
594,594,0.49133754
595,595,0.49079007
596,596,0.49087587
597,597,0.49117118
598,598,0.49079028
599,599,0.490919
600,600,0.4913175
601,601,0.4907808
602,602,0.49095884
603,603,0.49100122
604,604,0.49079588
605,605,0.49113914
606,606,0.49076176
607,607,0.49084026
608,608,0.4911618
609,609,0.49075654
610,610,0.490843
611,611,0.49101132
612,612,0.4907656
613,613,0.4909256
614,614,0.49102998
615,615,0.4907753
616,616,0.49086633
617,617,0.49093547
618,618,0.4908577
619,619,0.4908439
620,620,0.49094993
621,621,0.49075463
622,622,0.4908013
623,623,0.49088207
624,624,0.4908117
625,625,0.49093485
626,626,0.49077177
627,627,0.49079272
628,628,0.49083257
629,629,0.4907988
630,630,0.49079302
631,631,0.4910469
632,632,0.49075425
633,633,0.49077353
634,634,0.4908095
635,635,0.49080262
636,636,0.49079895
637,637,0.4907994
638,638,0.4907798
639,639,0.4907782
640,640,0.4907614
641,641,0.49077776
642,642,0.490775
643,643,0.4907743
644,644,0.49077493
645,645,0.49077383
646,646,0.49077156
647,647,0.49077058
648,648,0.49076962
649,649,0.4907682
650,650,0.49076688
651,651,0.49076572
652,652,0.49076444
653,653,0.49076313
654,654,0.49076176
655,655,0.49076048
656,656,0.49075916
657,657,0.4907579
658,658,0.4907567
659,659,0.49075532
660,660,0.49075404
661,661,0.49075276
662,662,0.4907515
663,663,0.4907502
664,664,0.49074897
665,665,0.49074763
666,666,0.4907464
667,667,0.4907451
668,668,0.49074388
669,669,0.49074262
670,670,0.49074128
671,671,0.49074006
672,672,0.4907388
673,673,0.4907375
674,674,0.49073628
675,675,0.49073493
676,676,0.49073374
677,677,0.49073246
678,678,0.49073124
679,679,0.49072996
680,680,0.4907287
681,681,0.4907274
682,682,0.4907261
683,683,0.4907249
684,684,0.49072358
685,685,0.4907223
686,686,0.49072108
687,687,0.49071983
688,688,0.49071854
689,689,0.49071726
690,690,0.49071604
691,691,0.4907148
692,692,0.4907135
693,693,0.49071229
694,694,0.49071103
695,695,0.49070975
696,696,0.4907086
697,697,0.49070725
698,698,0.49070606
699,699,0.49070483
700,700,0.49070355
701,701,0.49070233
702,702,0.49070105
703,703,0.49069983
704,704,0.49069858
705,705,0.4906973
706,706,0.49069607
707,707,0.49069485
708,708,0.4906936
709,709,0.49069238
710,710,0.4906911
711,711,0.49068987
712,712,0.49068862
713,713,0.49068734
714,714,0.49068612
715,715,0.4906848
716,716,0.4906836
717,717,0.4906823
718,718,0.49068105
719,719,0.49067986
720,720,0.4906786
721,721,0.49067733
722,722,0.49067608
723,723,0.49067485
724,724,0.49067363
725,725,0.4906724
726,726,0.4906712
727,727,0.4906699
728,728,0.49066874
729,729,0.49066746
730,730,0.4906663
731,731,0.49066502
732,732,0.49066386
733,733,0.49066263
734,734,0.4906614
735,735,0.49066025
736,736,0.49065906
737,737,0.49065784
738,738,0.49065667
739,739,0.49065545
740,740,0.4906543
741,741,0.49065313
742,742,0.4906519
743,743,0.49065068
744,744,0.49064955
745,745,0.49064818
746,746,0.4906474
747,747,0.4906453
748,748,0.4906459
749,749,0.4906403
750,750,0.49064893
751,751,0.4906263
752,752,0.49058115
753,753,0.49055892
754,754,0.49056947
755,755,0.49056327
756,756,0.4905606
757,757,0.49055806
758,758,0.49055317
759,759,0.49055174
760,760,0.49054724
761,761,0.4905459
762,762,0.49054217
763,763,0.49054012
764,764,0.490537
765,765,0.49053445
766,766,0.4905317
767,767,0.4905291
768,768,0.4905265
769,769,0.49052402
770,770,0.49052146
771,771,0.49051893
772,772,0.4905164
773,773,0.49051386
774,774,0.49051133
775,775,0.49050876
776,776,0.49050623
777,777,0.4905036
778,778,0.49050108
779,779,0.49049848
780,780,0.4904959
781,781,0.4904933
782,782,0.4904907
783,783,0.49048802
784,784,0.49048543
785,785,0.49048275
786,786,0.49048007
787,787,0.49047738
788,788,0.4904747
789,789,0.49047202
790,790,0.49046934
791,791,0.49046654
792,792,0.4904638
793,793,0.49046096
794,794,0.49045825
795,795,0.49045542
796,796,0.49045262
797,797,0.4904498
798,798,0.490447
799,799,0.4904442
800,800,0.49043784
801,801,0.49044043
802,802,0.49052122
803,803,0.4905089
804,804,0.4904537
805,805,0.49043798
806,806,0.4904428
807,807,0.49041635
808,808,0.49041453
809,809,0.49049902
810,810,0.4905124
811,811,0.49052268
812,812,0.49046582
813,813,0.49040318
814,814,0.4904268
815,815,0.49040282
816,816,0.4903986
817,817,0.49039736
818,818,0.49040496
819,819,0.49038538
820,820,0.49038616
821,821,0.4903762
822,822,0.4903716
823,823,0.4903706
824,824,0.49037442
825,825,0.49035242
826,826,0.49037835
827,827,0.4903583
828,828,0.49035457
829,829,0.4903496
830,830,0.49033046
831,831,0.4903277
832,832,0.49033445
833,833,0.4903323
834,834,0.49032822
835,835,0.49035126
836,836,0.49032837
837,837,0.49031526
838,838,0.4903274
839,839,0.4903187
840,840,0.49031648
841,841,0.4903089
842,842,0.4903034
843,843,0.49028724
844,844,0.4903164
845,845,0.49031654
846,846,0.490274
847,847,0.4902933
848,848,0.49028623
849,849,0.49029082
850,850,0.4902611
851,851,0.4902761
852,852,0.4903244
853,853,0.49040535
854,854,0.49037376
855,855,0.49035794
856,856,0.49034944
857,857,0.49034676
858,858,0.4903462
859,859,0.490343
860,860,0.4903391
861,861,0.4903366
862,862,0.49033427
863,863,0.49033168
864,864,0.49032947
865,865,0.49032715
866,866,0.49032488
867,867,0.4903228
868,868,0.49032044
869,869,0.4903183
870,870,0.490316
871,871,0.49031386
872,872,0.4903117
873,873,0.4903096
874,874,0.49030745
875,875,0.49030554
876,876,0.49030316
877,877,0.4903018
878,878,0.49029872
879,879,0.49029857
880,880,0.4902933
881,881,0.49029756
882,882,0.4902865
883,883,0.4902993
884,884,0.4904699
885,885,0.49061975
886,886,0.4902666
887,887,0.49042788
888,888,0.4905405
889,889,0.49024963
890,890,0.4902715
891,891,0.49021953
892,892,0.4902077
893,893,0.49019575
894,894,0.49018812
895,895,0.49018782
896,896,0.49017733
897,897,0.4902637
898,898,0.49027961
899,899,0.49019262
900,900,0.49018055
901,901,0.49017802
902,902,0.49018276
903,903,0.4901814
904,904,0.49013987
905,905,0.4901598
906,906,0.49013138
907,907,0.49012768
908,908,0.49014553
909,909,0.49012625
910,910,0.4901297
911,911,0.49016738
912,912,0.49013862
913,913,0.49010798
914,914,0.49009612
915,915,0.4901447
916,916,0.4901212
917,917,0.49009842
918,918,0.49009013
919,919,0.4900825
920,920,0.4900757
921,921,0.49010015
922,922,0.4900805
923,923,0.4900903
924,924,0.49006698
925,925,0.4901746
926,926,0.49019805
927,927,0.490198
928,928,0.4902158
929,929,0.4901998
930,930,0.49019426
931,931,0.49019617
932,932,0.4901952
933,933,0.49019036
934,934,0.49018672
935,935,0.49018455
936,936,0.4901827
937,937,0.490181
938,938,0.49017933
939,939,0.49017766
940,940,0.49017596
941,941,0.4901743
942,942,0.49017268
943,943,0.49017107
944,944,0.49016947
945,945,0.49016795
946,946,0.49016634
947,947,0.49016485
948,948,0.49016333
949,949,0.49016175
950,950,0.49016023
951,951,0.49015883
952,952,0.4901573
953,953,0.4901559
954,954,0.49015445
955,955,0.49015296
956,956,0.49015146
957,957,0.49014997
958,958,0.49014848
959,959,0.49014696
960,960,0.4901454
961,961,0.49014384
962,962,0.49014223
963,963,0.49014062
964,964,0.49013895
965,965,0.4901372
966,966,0.49013552
967,967,0.49013373
968,968,0.49013183
969,969,0.49013
970,970,0.490128
971,971,0.4901261
972,972,0.4901238
973,973,0.49012172
974,974,0.49011907
975,975,0.4900974
976,976,0.48996043
977,977,0.49000883
978,978,0.48998138
979,979,0.4899388
980,980,0.48991972
981,981,0.48993427
982,982,0.48992547
983,983,0.48990956
984,984,0.4899053
985,985,0.48990107
986,986,0.48989585
987,987,0.48988897
988,988,0.48988393
989,989,0.48987895
990,990,0.4898768
991,991,0.4898701
992,992,0.48986557
993,993,0.48985648
994,994,0.4898531
995,995,0.4898463
996,996,0.48984364
997,997,0.4898333
998,998,0.4898288
999,999,0.48982215
1000,1000,0.4898096
1001,1001,0.48980942
1002,1002,0.48980126
1003,1003,0.48980477
1004,1004,0.4898008
1005,1005,0.48980072
1006,1006,0.48979867
1007,1007,0.48979864
1008,1008,0.48979676
1009,1009,0.48979637
1010,1010,0.4897953
1011,1011,0.4897943
1012,1012,0.48979345
1013,1013,0.48979262
1014,1014,0.48979187
1015,1015,0.48979124
1016,1016,0.48979056
1017,1017,0.48978987
1018,1018,0.4897892
1019,1019,0.48978862
1020,1020,0.4897881
1021,1021,0.48978743
1022,1022,0.4897869
1023,1023,0.48978633
1024,1024,0.4897858
1025,1025,0.48978525
1026,1026,0.48978466
1027,1027,0.48978412
1028,1028,0.48978353
1029,1029,0.489783
1030,1030,0.48978242
1031,1031,0.4897819
1032,1032,0.48978123
1033,1033,0.48978078
1034,1034,0.48978022
1035,1035,0.48977962
1036,1036,0.48977908
1037,1037,0.4897785
1038,1038,0.48977792
1039,1039,0.48977733
1040,1040,0.4897768
1041,1041,0.48977616
1042,1042,0.48977563
1043,1043,0.48977503
1044,1044,0.4897744
1045,1045,0.4897738
1046,1046,0.48977324
1047,1047,0.48977265
1048,1048,0.48977205
1049,1049,0.4897715
1050,1050,0.4897709
1051,1051,0.4897702
1052,1052,0.4897696
1053,1053,0.48976898
1054,1054,0.4897684
1055,1055,0.4897677
1056,1056,0.48976716
1057,1057,0.48976654
1058,1058,0.4897659
1059,1059,0.48976526
1060,1060,0.48976463
1061,1061,0.48976406
1062,1062,0.48976338
1063,1063,0.48976278
1064,1064,0.4897622
1065,1065,0.4897615
1066,1066,0.48976088
1067,1067,0.48976028
1068,1068,0.4897596
1069,1069,0.48975903
1070,1070,0.48975834
1071,1071,0.48975766
1072,1072,0.48975706
1073,1073,0.48975644
1074,1074,0.4897558
1075,1075,0.48975515
1076,1076,0.48975447
1077,1077,0.48975378
1078,1078,0.48975325
1079,1079,0.48975253
1080,1080,0.4897519
1081,1081,0.48975122
1082,1082,0.48975062
1083,1083,0.48974994
1084,1084,0.4897493
1085,1085,0.48974863
1086,1086,0.48974803
1087,1087,0.48974735
1088,1088,0.48974666
1089,1089,0.48974603
1090,1090,0.4897454
1091,1091,0.48974475
1092,1092,0.48974407
1093,1093,0.48974344
1094,1094,0.48974282
1095,1095,0.48974213
1096,1096,0.48974144
1097,1097,0.48974076
1098,1098,0.48974016
1099,1099,0.48973948
1100,1100,0.48973885
1101,1101,0.48973817
1102,1102,0.48973748
1103,1103,0.48973686
1104,1104,0.48973623
1105,1105,0.48973554
1106,1106,0.48973486
1107,1107,0.48973417
1108,1108,0.48973358
1109,1109,0.48973286
1110,1110,0.4897322
1111,1111,0.48973158
1112,1112,0.48973095
1113,1113,0.4897302
1114,1114,0.48972952
1115,1115,0.4897289
1116,1116,0.48972827
1117,1117,0.4897276
1118,1118,0.48972693
1119,1119,0.48972625
1120,1120,0.48972556
1121,1121,0.4897249
1122,1122,0.48972425
1123,1123,0.48972356
1124,1124,0.48972288
1125,1125,0.48972225
1126,1126,0.4897215
1127,1127,0.48972088
1128,1128,0.48972026
1129,1129,0.48971957
1130,1130,0.48971888
1131,1131,0.48971826
1132,1132,0.48971757
1133,1133,0.48971683
1134,1134,0.48971614
1135,1135,0.48971558
1136,1136,0.48971483
1137,1137,0.48971415
1138,1138,0.48971355
1139,1139,0.48971283
1140,1140,0.4897122
1141,1141,0.4897114
1142,1142,0.48971084
1143,1143,0.48971015
1144,1144,0.4897094
1145,1145,0.48970872
1146,1146,0.48970816
1147,1147,0.48970735
1148,1148,0.48970672
1149,1149,0.48970604
1150,1150,0.48970535
1151,1151,0.48970473
1152,1152,0.48970404
1153,1153,0.48970336
1154,1154,0.48970267
1155,1155,0.48970205
1156,1156,0.4897013
1157,1157,0.48970062
1158,1158,0.48969993
1159,1159,0.48969924
1160,1160,0.48969856
1161,1161,0.48969793
1162,1162,0.48969722
1163,1163,0.48969653
1164,1164,0.48969588
1165,1165,0.48969516
1166,1166,0.48969448
1167,1167,0.48969382
1168,1168,0.48969316
1169,1169,0.48969242
1170,1170,0.4896918
1171,1171,0.48969105
1172,1172,0.48969033
1173,1173,0.48968974
1174,1174,0.489689
1175,1175,0.48968837
1176,1176,0.48968762
1177,1177,0.4896869
1178,1178,0.48968628
1179,1179,0.4896856
1180,1180,0.48968485
1181,1181,0.48968416
1182,1182,0.48968348
1183,1183,0.4896828
1184,1184,0.48968217
1185,1185,0.48968148
1186,1186,0.48968074
1187,1187,0.48968002
1188,1188,0.48967934
1189,1189,0.48967865
1190,1190,0.4896779
1191,1191,0.48967722
1192,1192,0.4896766
1193,1193,0.48967588
1194,1194,0.4896752
1195,1195,0.4896745
1196,1196,0.48967382
1197,1197,0.48967314
1198,1198,0.4896724
1199,1199,0.48967177
1200,1200,0.48967102
1201,1201,0.4896703
1202,1202,0.48966962
1203,1203,0.48966894
1204,1204,0.48966825
1205,1205,0.48966756
1206,1206,0.48966688
1207,1207,0.48966616
1208,1208,0.48966542
1209,1209,0.48966473
1210,1210,0.48966405
1211,1211,0.48966342
1212,1212,0.48966265
1213,1213,0.4896619
1214,1214,0.48966128
1215,1215,0.48966053
1216,1216,0.48965985
1217,1217,0.48965913
1218,1218,0.48965845
1219,1219,0.48965776
1220,1220,0.48965698
1221,1221,0.48965633
1222,1222,0.4896556
1223,1223,0.48965493
1224,1224,0.48965418
1225,1225,0.48965347
1226,1226,0.48965278
1227,1227,0.48965204
1228,1228,0.48965135
1229,1229,0.48965067
1230,1230,0.48964998
1231,1231,0.4896492
1232,1232,0.48964852
1233,1233,0.48964784
1234,1234,0.48964712
1235,1235,0.48964643
1236,1236,0.4896457
1237,1237,0.489645
1238,1238,0.4896443
1239,1239,0.48964354
1240,1240,0.48964286
1241,1241,0.4896421
1242,1242,0.48964143
1243,1243,0.4896407
1244,1244,0.48964003
1245,1245,0.48963925
1246,1246,0.48963857
1247,1247,0.48963788
1248,1248,0.48963714
1249,1249,0.48963645
1250,1250,0.48963574
1251,1251,0.489635
1252,1252,0.48963428
1253,1253,0.48963353
1254,1254,0.4896328
1255,1255,0.48963213
1256,1256,0.48963138
1257,1257,0.48963064
1258,1258,0.48962992
1259,1259,0.4896293
1260,1260,0.48962855
1261,1261,0.48962778
1262,1262,0.4896271
1263,1263,0.48962635
1264,1264,0.48962563
1265,1265,0.4896249
1266,1266,0.4896242
1267,1267,0.48962343
1268,1268,0.48962274
1269,1269,0.489622
1270,1270,0.4896213
1271,1271,0.4896206
1272,1272,0.48961985
1273,1273,0.48961914
1274,1274,0.48961836
1275,1275,0.48961768
1276,1276,0.48961693
1277,1277,0.4896162
1278,1278,0.48961547
1279,1279,0.48961473
1280,1280,0.48961404
1281,1281,0.48961326
1282,1282,0.48961258
1283,1283,0.4896119
1284,1284,0.48961106
1285,1285,0.48961034
1286,1286,0.48960966
1287,1287,0.48960888
1288,1288,0.4896082
1289,1289,0.48960742
1290,1290,0.48960674
1291,1291,0.489606
1292,1292,0.48960525
1293,1293,0.48960447
1294,1294,0.48960376
1295,1295,0.48960307
1296,1296,0.48960233
1297,1297,0.48960155
1298,1298,0.48960087
1299,1299,0.4896001
1300,1300,0.4895994
1301,1301,0.48959863
1302,1302,0.4895979
1303,1303,0.48959714
1304,1304,0.48959637
1305,1305,0.48959568
1306,1306,0.48959497
1307,1307,0.4895942
1308,1308,0.4895934
1309,1309,0.4895927
1310,1310,0.489592
1311,1311,0.48959124
1312,1312,0.48959053
1313,1313,0.48958978
1314,1314,0.489589
1315,1315,0.48958826
1316,1316,0.48958755
1317,1317,0.48958674
1318,1318,0.48958603
1319,1319,0.48958525
1320,1320,0.4895845
1321,1321,0.4895838
1322,1322,0.4895831
1323,1323,0.4895823
1324,1324,0.4895816
1325,1325,0.4895808
1326,1326,0.48958012
1327,1327,0.48957932
1328,1328,0.4895786
1329,1329,0.48957783
1330,1330,0.48957714
1331,1331,0.48957637
1332,1332,0.48957556
1333,1333,0.48957485
1334,1334,0.4895741
1335,1335,0.4895734
1336,1336,0.48957255
1337,1337,0.4895718
1338,1338,0.4895711
1339,1339,0.4895704
1340,1340,0.48956957
1341,1341,0.48956883
1342,1342,0.4895681
1343,1343,0.48956737
1344,1344,0.48956653
1345,1345,0.48956585
1346,1346,0.48956507
1347,1347,0.48956433
1348,1348,0.48956355
1349,1349,0.48956284
1350,1350,0.48956203
1351,1351,0.48956132
1352,1352,0.48956054
1353,1353,0.48955974
1354,1354,0.48955902
1355,1355,0.48955828
1356,1356,0.4895575
1357,1357,0.4895568
1358,1358,0.48955604
1359,1359,0.48955527
1360,1360,0.4895545
1361,1361,0.4895537
1362,1362,0.48955297
1363,1363,0.48955217
1364,1364,0.48955145
1365,1365,0.48955068
1366,1366,0.48954993
1367,1367,0.48954916
1368,1368,0.48954841
1369,1369,0.48954764
1370,1370,0.48954687
1371,1371,0.48954612
1372,1372,0.48954535
1373,1373,0.48954463
1374,1374,0.48954383
1375,1375,0.48954305
1376,1376,0.48954228
1377,1377,0.48954153
1378,1378,0.4895407
1379,1379,0.48954004
1380,1380,0.48953924
1381,1381,0.48953846
1382,1382,0.4895377
1383,1383,0.4895369
1384,1384,0.48953617
1385,1385,0.48953533
1386,1386,0.48953462
1387,1387,0.48953387
1388,1388,0.4895331
1389,1389,0.48953226
1390,1390,0.48953158
1391,1391,0.48953074
1392,1392,0.48953003
1393,1393,0.48952922
1394,1394,0.4895285
1395,1395,0.48952773
1396,1396,0.48952693
1397,1397,0.48952615
1398,1398,0.48952538
1399,1399,0.4895246
1400,1400,0.48952377
1401,1401,0.48952302
1402,1402,0.4895223
1403,1403,0.48952153
1404,1404,0.4895207
1405,1405,0.48951995
1406,1406,0.48951918
1407,1407,0.48951843
1408,1408,0.48951763
1409,1409,0.48951688
1410,1410,0.48951605
1411,1411,0.48951533
1412,1412,0.48951453
1413,1413,0.48951375
1414,1414,0.48951292
1415,1415,0.4895122
1416,1416,0.4895114
1417,1417,0.4895106
1418,1418,0.48950985
1419,1419,0.48950902
1420,1420,0.4895083
1421,1421,0.4895075
1422,1422,0.48950672
1423,1423,0.48950595
1424,1424,0.4895052
1425,1425,0.48950443
1426,1426,0.4895036
1427,1427,0.48950282
1428,1428,0.48950204
1429,1429,0.48950127
1430,1430,0.48950046
1431,1431,0.48949975
1432,1432,0.48949885
1433,1433,0.48949814
1434,1434,0.48949736
1435,1435,0.48949656
1436,1436,0.48949575
1437,1437,0.489495
1438,1438,0.48949417
1439,1439,0.48949346
1440,1440,0.48949262
1441,1441,0.4894918
1442,1442,0.48949105
1443,1443,0.48949027
1444,1444,0.4894895
1445,1445,0.48948872
1446,1446,0.48948792
1447,1447,0.4894871
1448,1448,0.4894863
1449,1449,0.48948553
1450,1450,0.48948476
1451,1451,0.48948398
1452,1452,0.48948318
1453,1453,0.48948237
1454,1454,0.48948154
1455,1455,0.4894808
1456,1456,0.48947996
1457,1457,0.48947924
1458,1458,0.48947835
1459,1459,0.48947763
1460,1460,0.48947683
1461,1461,0.48947605
1462,1462,0.4894752
1463,1463,0.4894745
1464,1464,0.48947367
1465,1465,0.48947284
1466,1466,0.48947206
1467,1467,0.4894713
1468,1468,0.48947045
1469,1469,0.48946968
1470,1470,0.48946887
1471,1471,0.48946807
1472,1472,0.48946732
1473,1473,0.4894665
1474,1474,0.4894657
1475,1475,0.48946494
1476,1476,0.48946413
1477,1477,0.48946333
1478,1478,0.48946258
1479,1479,0.48946172
1480,1480,0.4894609
1481,1481,0.48946014
1482,1482,0.4894593
1483,1483,0.48945853
1484,1484,0.4894577
1485,1485,0.48945692
1486,1486,0.48945615
1487,1487,0.48945537
1488,1488,0.48945454
1489,1489,0.4894537
1490,1490,0.48945296
1491,1491,0.48945212
1492,1492,0.48945135
1493,1493,0.4894505
1494,1494,0.48944974
1495,1495,0.4894489
1496,1496,0.4894482
1497,1497,0.4894473
1498,1498,0.48944658
1499,1499,0.48944575
1500,1500,0.48944497
1501,1501,0.48944414
1502,1502,0.48944336
1503,1503,0.48944253
1504,1504,0.48944172
1505,1505,0.48944095
1506,1506,0.48944008
1507,1507,0.4894393
1508,1508,0.48943847
1509,1509,0.48943773
1510,1510,0.48943686
1511,1511,0.48943606
1512,1512,0.4894353
1513,1513,0.4894345
1514,1514,0.48943368
1515,1515,0.4894329
1516,1516,0.48943207
1517,1517,0.48943123
1518,1518,0.4894304
1519,1519,0.48942956
1520,1520,0.48942885
1521,1521,0.48942795
1522,1522,0.48942724
1523,1523,0.4894264
1524,1524,0.48942557
1525,1525,0.4894248
1526,1526,0.48942402
1527,1527,0.48942313
1528,1528,0.48942235
1529,1529,0.48942152
1530,1530,0.4894208
1531,1531,0.4894199
1532,1532,0.48941913
1533,1533,0.4894183
1534,1534,0.48941746
1535,1535,0.4894167
1536,1536,0.4894159
1537,1537,0.48941508
1538,1538,0.4894143
1539,1539,0.48941347
1540,1540,0.48941264
1541,1541,0.48941186
1542,1542,0.4894111
1543,1543,0.48941013
1544,1544,0.48940936
1545,1545,0.48940858
1546,1546,0.48940775
1547,1547,0.4894069
1548,1548,0.48940614
1549,1549,0.4894053
1550,1550,0.48940453
1551,1551,0.4894037
1552,1552,0.48940292
1553,1553,0.48940203
1554,1554,0.4894013
1555,1555,0.48940042
1556,1556,0.4893997
1557,1557,0.48939887
1558,1558,0.48939794
1559,1559,0.4893972
1560,1560,0.48939636
1561,1561,0.48939556
1562,1562,0.48939472
1563,1563,0.48939392
1564,1564,0.48939312
1565,1565,0.4893923
1566,1566,0.4893915
1567,1567,0.4893907
1568,1568,0.48938987
1569,1569,0.489389
1570,1570,0.48938817
1571,1571,0.48938745
1572,1572,0.48938662
1573,1573,0.4893858
1574,1574,0.489385
1575,1575,0.4893841
1576,1576,0.48938334
1577,1577,0.4893825
1578,1578,0.48938173
1579,1579,0.4893809
1580,1580,0.48938006
1581,1581,0.48937923
1582,1582,0.4893784
1583,1583,0.48937762
1584,1584,0.48937678
1585,1585,0.48937598
1586,1586,0.48937514
1587,1587,0.4893743
1588,1588,0.48937353
1589,1589,0.4893727
1590,1590,0.48937187
1591,1591,0.48937103
1592,1592,0.4893702
1593,1593,0.48936942
1594,1594,0.4893686
1595,1595,0.48936775
1596,1596,0.48936692
1597,1597,0.48936614
1598,1598,0.48936528
1599,1599,0.48936448
1600,1600,0.4893637
1601,1601,0.48936287
1602,1602,0.48936206
1603,1603,0.48936123
1604,1604,0.4893604
1605,1605,0.48935956
1606,1606,0.48935878
1607,1607,0.489358
1608,1608,0.48935705
1609,1609,0.48935625
1610,1610,0.4893555
1611,1611,0.48935464
1612,1612,0.48935384
1613,1613,0.48935297
1614,1614,0.4893522
1615,1615,0.4893513
1616,1616,0.48935053
1617,1617,0.4893497
1618,1618,0.48934892
1619,1619,0.48934802
1620,1620,0.48934725
1621,1621,0.4893464
1622,1622,0.48934564
1623,1623,0.48934478
1624,1624,0.48934397
1625,1625,0.48934317
1626,1626,0.48934236
1627,1627,0.4893415
1628,1628,0.48934072
1629,1629,0.48933983
1630,1630,0.48933905
1631,1631,0.48933822
1632,1632,0.48933744
1633,1633,0.48933655
1634,1634,0.48933578
1635,1635,0.48933494
1636,1636,0.4893341
1637,1637,0.4893333
1638,1638,0.4893325
1639,1639,0.48933172
1640,1640,0.48933086
1641,1641,0.48933005
1642,1642,0.48932925
1643,1643,0.4893284
1644,1644,0.48932758
1645,1645,0.4893268
1646,1646,0.48932597
1647,1647,0.48932514
1648,1648,0.48932436
1649,1649,0.48932353
1650,1650,0.48932275
1651,1651,0.48932192
1652,1652,0.48932108
1653,1653,0.48932034
1654,1654,0.48931947
1655,1655,0.4893187
1656,1656,0.48931786
1657,1657,0.48931703
1658,1658,0.48931625
1659,1659,0.4893155
1660,1660,0.48931468
1661,1661,0.48931384
1662,1662,0.48931313
1663,1663,0.4893123
1664,1664,0.48931152
1665,1665,0.48931074
1666,1666,0.48931
1667,1667,0.48930922
1668,1668,0.48930848
1669,1669,0.4893077
1670,1670,0.48930693
1671,1671,0.48930615
1672,1672,0.4893054
1673,1673,0.48930463
1674,1674,0.48930386
1675,1675,0.48930302
1676,1676,0.48930213
1677,1677,0.4893013
1678,1678,0.4893005
1679,1679,0.48929954
1680,1680,0.48929873
1681,1681,0.48929778
1682,1682,0.48929697
1683,1683,0.48929608
1684,1684,0.48929524
1685,1685,0.4892944
1686,1686,0.4892936
1687,1687,0.4892928
1688,1688,0.48929197
1689,1689,0.48929116
1690,1690,0.48929036
1691,1691,0.48928955
1692,1692,0.4892888
1693,1693,0.48928797
1694,1694,0.4892872
1695,1695,0.48928636
1696,1696,0.4892856
1697,1697,0.48928475
1698,1698,0.48928392
1699,1699,0.48928308
1700,1700,0.48928225
1701,1701,0.48928148
1702,1702,0.48928064
1703,1703,0.48927987
1704,1704,0.489279
1705,1705,0.4892782
1706,1706,0.4892774
1707,1707,0.48927656
1708,1708,0.48927578
1709,1709,0.48927498
1710,1710,0.48927414
1711,1711,0.48927334
1712,1712,0.4892725
1713,1713,0.48927173
1714,1714,0.48927093
1715,1715,0.4892701
1716,1716,0.48926923
1717,1717,0.4892684
1718,1718,0.48926768
1719,1719,0.48926684
1720,1720,0.48926595
1721,1721,0.4892651
1722,1722,0.48926434
1723,1723,0.48926356
1724,1724,0.4892628
1725,1725,0.48926196
1726,1726,0.48926112
1727,1727,0.48926026
1728,1728,0.48925945
1729,1729,0.48925862
1730,1730,0.48925784
1731,1731,0.489257
1732,1732,0.4892562
1733,1733,0.48925537
1734,1734,0.48925456
1735,1735,0.48925376
1736,1736,0.48925292
1737,1737,0.4892521
1738,1738,0.48925126
1739,1739,0.48925048
1740,1740,0.48924965
1741,1741,0.4892488
1742,1742,0.48924798
1743,1743,0.4892472
1744,1744,0.48924634
1745,1745,0.48924553
1746,1746,0.48924467
1747,1747,0.48924392
1748,1748,0.4892431
1749,1749,0.4892423
1750,1750,0.48924145
1751,1751,0.48924056
1752,1752,0.48923984
1753,1753,0.489239
1754,1754,0.4892381
1755,1755,0.48923734
1756,1756,0.4892365
1757,1757,0.48923564
1758,1758,0.48923486
1759,1759,0.48923403
1760,1760,0.4892332
1761,1761,0.48923236
1762,1762,0.4892316
1763,1763,0.4892307
1764,1764,0.48922986
1765,1765,0.48922905
1766,1766,0.4892283
1767,1767,0.48922744
1768,1768,0.4892266
1769,1769,0.48922578
1770,1770,0.48922494
1771,1771,0.48922417
1772,1772,0.48922333
1773,1773,0.4892225
1774,1774,0.48922163
1775,1775,0.4892209
1776,1776,0.48922
1777,1777,0.4892192
1778,1778,0.4892183
1779,1779,0.48921752
1780,1780,0.48921674
1781,1781,0.4892159
1782,1782,0.48921508
1783,1783,0.48921418
1784,1784,0.48921338
1785,1785,0.48921257
1786,1786,0.48921177
1787,1787,0.48921087
1788,1788,0.48921
1789,1789,0.48920932
1790,1790,0.4892084
1791,1791,0.48920757
1792,1792,0.48920673
1793,1793,0.48920596
1794,1794,0.48920506
1795,1795,0.4892043
1796,1796,0.4892034
1797,1797,0.4892026
1798,1798,0.48920178
1799,1799,0.48920095
1800,1800,0.4892001
1801,1801,0.48919925
1802,1802,0.48919848
1803,1803,0.48919764
1804,1804,0.48919678
1805,1805,0.48919594
1806,1806,0.4891951
1807,1807,0.48919427
1808,1808,0.48919344
1809,1809,0.4891926
1810,1810,0.48919174
1811,1811,0.48919097
1812,1812,0.48919013
1813,1813,0.4891893
1814,1814,0.4891884
1815,1815,0.4891876
1816,1816,0.4891868
1817,1817,0.48918596
1818,1818,0.4891851
1819,1819,0.48918432
1820,1820,0.48918343
1821,1821,0.48918256
1822,1822,0.4891818
1823,1823,0.48918098
1824,1824,0.48918012
1825,1825,0.48917928
1826,1826,0.48917842
1827,1827,0.4891776
1828,1828,0.48917678
1829,1829,0.48917592
1830,1830,0.48917508
1831,1831,0.4891743
1832,1832,0.48917347
1833,1833,0.4891726
1834,1834,0.48917177
1835,1835,0.48917094
1836,1836,0.4891701
1837,1837,0.48916924
1838,1838,0.48916844
1839,1839,0.4891676
1840,1840,0.48916674
1841,1841,0.4891659
1842,1842,0.48916507
1843,1843,0.48916423
1844,1844,0.48916343
1845,1845,0.4891626
1846,1846,0.4891617
1847,1847,0.48916093
1848,1848,0.48916006
1849,1849,0.48915917
1850,1850,0.4891584
1851,1851,0.48915756
1852,1852,0.48915672
1853,1853,0.4891559
1854,1854,0.48915502
1855,1855,0.4891542
1856,1856,0.48915336
1857,1857,0.4891525
1858,1858,0.48915166
1859,1859,0.48915085
1860,1860,0.48915
1861,1861,0.48914915
1862,1862,0.48914832
1863,1863,0.48914748
1864,1864,0.48914668
1865,1865,0.4891458
1866,1866,0.489145
1867,1867,0.48914418
1868,1868,0.4891433
1869,1869,0.48914242
1870,1870,0.48914164
1871,1871,0.48914075
1872,1872,0.4891399
1873,1873,0.4891391
1874,1874,0.48913828
1875,1875,0.48913744
1876,1876,0.48913655
1877,1877,0.48913583
1878,1878,0.48913494
1879,1879,0.48913407
1880,1880,0.48913318
1881,1881,0.4891324
1882,1882,0.48913157
1883,1883,0.4891307
1884,1884,0.48912987
1885,1885,0.48912904
1886,1886,0.4891282
1887,1887,0.48912728
1888,1888,0.4891265
1889,1889,0.48912567
1890,1890,0.48912483
1891,1891,0.48912397
1892,1892,0.48912314
1893,1893,0.4891223
1894,1894,0.48912144
1895,1895,0.4891206
1896,1896,0.4891197
1897,1897,0.48911893
1898,1898,0.4891181
1899,1899,0.48911723
1900,1900,0.4891164
1901,1901,0.48911557
1902,1902,0.48911467
1903,1903,0.48911387
1904,1904,0.48911303
1905,1905,0.48911214
1906,1906,0.4891113
1907,1907,0.4891105
1908,1908,0.48910967
1909,1909,0.48910877
1910,1910,0.48910794
1911,1911,0.4891071
1912,1912,0.48910624
1913,1913,0.4891054
1914,1914,0.48910457
1915,1915,0.48910373
1916,1916,0.48910287
1917,1917,0.48910198
1918,1918,0.48910117
1919,1919,0.48910037
1920,1920,0.4890995
1921,1921,0.4890986
1922,1922,0.4890978
1923,1923,0.4890969
1924,1924,0.48909608
1925,1925,0.4890953
1926,1926,0.4890944
1927,1927,0.48909354
1928,1928,0.4890927
1929,1929,0.48909187
1930,1930,0.48909104
1931,1931,0.48909017
1932,1932,0.48908934
1933,1933,0.48908848
1934,1934,0.48908764
1935,1935,0.4890868
1936,1936,0.4890859
1937,1937,0.4890851
1938,1938,0.4890842
1939,1939,0.48908344
1940,1940,0.48908252
1941,1941,0.48908168
1942,1942,0.48908085
1943,1943,0.48908
1944,1944,0.48907915
1945,1945,0.4890783
1946,1946,0.48907742
1947,1947,0.48907655
1948,1948,0.48907572
1949,1949,0.4890749
1950,1950,0.48907405
1951,1951,0.4890732
1952,1952,0.48907235
1953,1953,0.48907152
1954,1954,0.4890706
1955,1955,0.48906982
1956,1956,0.48906893
1957,1957,0.4890681
1958,1958,0.48906723
1959,1959,0.4890664
1960,1960,0.48906556
1961,1961,0.4890647
1962,1962,0.4890639
1963,1963,0.48906296
1964,1964,0.48906216
1965,1965,0.48906127
1966,1966,0.48906043
1967,1967,0.4890596
1968,1968,0.48905876
1969,1969,0.4890579
1970,1970,0.48905697
1971,1971,0.48905614
1972,1972,0.4890553
1973,1973,0.48905447
1974,1974,0.4890536
1975,1975,0.48905277
1976,1976,0.48905188
1977,1977,0.489051
1978,1978,0.48905024
1979,1979,0.48904932
1980,1980,0.48904848
1981,1981,0.48904765
1982,1982,0.4890468
1983,1983,0.4890459
1984,1984,0.489045
1985,1985,0.48904422
1986,1986,0.48904335
1987,1987,0.48904252
1988,1988,0.4890417
1989,1989,0.48904076
1990,1990,0.48903987
1991,1991,0.48903906
1992,1992,0.48903823
1993,1993,0.48903733
1994,1994,0.48903647
1995,1995,0.48903564
1996,1996,0.4890348
1997,1997,0.48903394
1998,1998,0.4890331
1999,1999,0.4890322
2000,2000,0.48903042
2001,2001,0.4890277
2002,2002,0.48902714
2003,2003,0.48902777
2004,2004,0.48902744
2005,2005,0.48902714
2006,2006,0.48902714
2007,2007,0.48902708
2008,2008,0.48902684
2009,2009,0.48902678
2010,2010,0.4890267
2011,2011,0.4890266
2012,2012,0.48902646
2013,2013,0.4890264
2014,2014,0.4890263
2015,2015,0.48902622
2016,2016,0.4890261
2017,2017,0.48902595
2018,2018,0.48902586
2019,2019,0.48902577
2020,2020,0.4890257
2021,2021,0.48902562
2022,2022,0.48902547
2023,2023,0.48902538
2024,2024,0.48902532
2025,2025,0.48902518
2026,2026,0.48902515
2027,2027,0.4890251
2028,2028,0.489025
2029,2029,0.48902488
2030,2030,0.48902476
2031,2031,0.4890247
2032,2032,0.4890246
2033,2033,0.4890245
2034,2034,0.48902446
2035,2035,0.48902434
2036,2036,0.4890243
2037,2037,0.4890242
2038,2038,0.4890241
2039,2039,0.48902407
2040,2040,0.48902395
2041,2041,0.48902386
2042,2042,0.48902377
2043,2043,0.48902372
2044,2044,0.48902363
2045,2045,0.48902357
2046,2046,0.48902354
2047,2047,0.48902342
2048,2048,0.48902327
2049,2049,0.48902324
2050,2050,0.48902312
2051,2051,0.48902303
2052,2052,0.48902294
2053,2053,0.48902288
2054,2054,0.48902285
2055,2055,0.4890228
2056,2056,0.48902273
2057,2057,0.48902264
2058,2058,0.48902255
2059,2059,0.4890225
2060,2060,0.48902234
2061,2061,0.4890223
2062,2062,0.48902225
2063,2063,0.48902217
2064,2064,0.4890221
2065,2065,0.48902202
2066,2066,0.48902196
2067,2067,0.4890219
2068,2068,0.48902187
2069,2069,0.48902166
2070,2070,0.48902166
2071,2071,0.48902157
2072,2072,0.4890215
2073,2073,0.48902142
2074,2074,0.48902136
2075,2075,0.48902133
2076,2076,0.48902127
2077,2077,0.48902118
2078,2078,0.4890211
2079,2079,0.48902103
2080,2080,0.48902094
2081,2081,0.48902082
2082,2082,0.4890208
2083,2083,0.48902074
2084,2084,0.4890207
2085,2085,0.4890206
2086,2086,0.48902056
2087,2087,0.48902044
2088,2088,0.4890204
2089,2089,0.4890203
2090,2090,0.48902026
2091,2091,0.48902014
2092,2092,0.48902005
2093,2093,0.48902002
2094,2094,0.48901996
2095,2095,0.4890199
2096,2096,0.48901987
2097,2097,0.48901975
2098,2098,0.48901972
2099,2099,0.4890196
2100,2100,0.4890195
2101,2101,0.48901948
2102,2102,0.48901942
2103,2103,0.48901933
2104,2104,0.48901927
2105,2105,0.48901922
2106,2106,0.4890192
2107,2107,0.48901907
2108,2108,0.48901904
2109,2109,0.4890189
2110,2110,0.48901883
2111,2111,0.4890188
2112,2112,0.48901868
2113,2113,0.48901865
2114,2114,0.4890186
2115,2115,0.4890185
2116,2116,0.48901844
2117,2117,0.4890184
2118,2118,0.4890183
2119,2119,0.4890182
2120,2120,0.48901814
2121,2121,0.48901805
2122,2122,0.489018
2123,2123,0.48901796
2124,2124,0.48901784
2125,2125,0.48901775
2126,2126,0.48901775
2127,2127,0.4890176
2128,2128,0.48901758
2129,2129,0.48901752
2130,2130,0.48901743
2131,2131,0.48901737
2132,2132,0.4890173
2133,2133,0.48901728
2134,2134,0.48901722
2135,2135,0.48901707
2136,2136,0.48901704
2137,2137,0.48901692
2138,2138,0.4890169
2139,2139,0.48901683
2140,2140,0.48901674
2141,2141,0.48901668
2142,2142,0.4890166
2143,2143,0.48901653
2144,2144,0.48901644
2145,2145,0.48901638
2146,2146,0.48901635
2147,2147,0.48901623
2148,2148,0.48901615
2149,2149,0.48901612
2150,2150,0.48901606
2151,2151,0.48901597
2152,2152,0.48901585
2153,2153,0.48901582
2154,2154,0.4890157
2155,2155,0.48901567
2156,2156,0.4890156
2157,2157,0.48901552
2158,2158,0.48901546
2159,2159,0.48901537
2160,2160,0.48901528
2161,2161,0.48901528
2162,2162,0.48901516
2163,2163,0.48901507
2164,2164,0.489015
2165,2165,0.48901498
2166,2166,0.48901483
2167,2167,0.48901477
2168,2168,0.48901474
2169,2169,0.48901463
2170,2170,0.4890146
2171,2171,0.48901448
2172,2172,0.48901445
2173,2173,0.48901436
2174,2174,0.4890143
2175,2175,0.4890142
2176,2176,0.48901415
2177,2177,0.4890141
2178,2178,0.48901394
2179,2179,0.4890139
2180,2180,0.48901385
2181,2181,0.48901376
2182,2182,0.48901367
2183,2183,0.4890136
2184,2184,0.48901352
2185,2185,0.48901346
2186,2186,0.4890134
2187,2187,0.4890133
2188,2188,0.48901322
2189,2189,0.48901314
2190,2190,0.48901308
2191,2191,0.48901302
2192,2192,0.489013
2193,2193,0.48901287
2194,2194,0.48901284
2195,2195,0.48901272
2196,2196,0.4890126
2197,2197,0.48901254
2198,2198,0.48901248
2199,2199,0.4890124
2200,2200,0.48901233
2201,2201,0.4890123
2202,2202,0.48901215
2203,2203,0.48901206
2204,2204,0.48901206
2205,2205,0.48901194
2206,2206,0.4890119
2207,2207,0.4890118
2208,2208,0.48901176
2209,2209,0.48901162
2210,2210,0.4890115
2211,2211,0.48901147
2212,2212,0.4890114
2213,2213,0.48901132
2214,2214,0.48901132
2215,2215,0.48901123
2216,2216,0.4890111
2217,2217,0.48901102
2218,2218,0.48901093
2219,2219,0.48901087
2220,2220,0.48901084
2221,2221,0.48901072
2222,2222,0.48901063
2223,2223,0.48901054
2224,2224,0.48901042
2225,2225,0.4890104
2226,2226,0.48901033
2227,2227,0.4890103
2228,2228,0.48901019
2229,2229,0.48901004
2230,2230,0.48901004
2231,2231,0.4890099
2232,2232,0.48900986
2233,2233,0.4890098
2234,2234,0.4890097
2235,2235,0.48900962
2236,2236,0.48900956
2237,2237,0.48900947
2238,2238,0.4890094
2239,2239,0.48900932
2240,2240,0.4890092
2241,2241,0.48900917
2242,2242,0.48900908
2243,2243,0.48900896
2244,2244,0.48900893
2245,2245,0.48900887
2246,2246,0.48900878
2247,2247,0.48900872
2248,2248,0.48900864
2249,2249,0.48900855
2250,2250,0.48900843
2251,2251,0.4890084
2252,2252,0.48900828
2253,2253,0.48900825
2254,2254,0.4890082
2255,2255,0.4890081
2256,2256,0.48900795
2257,2257,0.4890079
2258,2258,0.4890078
2259,2259,0.48900774
2260,2260,0.4890077
2261,2261,0.4890076
2262,2262,0.48900747
2263,2263,0.4890074
2264,2264,0.48900732
2265,2265,0.48900726
2266,2266,0.4890072
2267,2267,0.48900712
2268,2268,0.48900697
2269,2269,0.4890069
2270,2270,0.48900688
2271,2271,0.4890068
2272,2272,0.48900667
2273,2273,0.48900664
2274,2274,0.48900652
2275,2275,0.48900643
2276,2276,0.48900634
2277,2277,0.48900628
2278,2278,0.48900625
2279,2279,0.48900613
2280,2280,0.48900604
2281,2281,0.48900595
2282,2282,0.48900583
2283,2283,0.4890058
2284,2284,0.4890057
2285,2285,0.48900566
2286,2286,0.4890056
2287,2287,0.48900542
2288,2288,0.48900536
2289,2289,0.4890053
2290,2290,0.4890052
2291,2291,0.48900512
2292,2292,0.48900506
2293,2293,0.48900488
2294,2294,0.48900488
2295,2295,0.48900482
2296,2296,0.48900476
2297,2297,0.4890046
2298,2298,0.48900458
2299,2299,0.4890045
2300,2300,0.48900437
2301,2301,0.48900434
2302,2302,0.4890042
2303,2303,0.4890042
2304,2304,0.48900408
2305,2305,0.489004
2306,2306,0.4890039
2307,2307,0.48900384
2308,2308,0.4890037
2309,2309,0.48900366
2310,2310,0.48900354
2311,2311,0.4890035
2312,2312,0.48900342
2313,2313,0.48900327
2314,2314,0.4890032
2315,2315,0.48900315
2316,2316,0.48900306
2317,2317,0.489003
2318,2318,0.48900285
2319,2319,0.48900282
2320,2320,0.48900273
2321,2321,0.48900267
2322,2322,0.4890026
2323,2323,0.48900247
2324,2324,0.48900244
2325,2325,0.48900232
2326,2326,0.4890022
2327,2327,0.48900214
2328,2328,0.48900208
2329,2329,0.489002
2330,2330,0.48900184
2331,2331,0.48900178
2332,2332,0.4890017
2333,2333,0.48900166
2334,2334,0.4890016
2335,2335,0.4890015
2336,2336,0.48900136
2337,2337,0.48900124
2338,2338,0.4890012
2339,2339,0.48900113
2340,2340,0.48900107
2341,2341,0.48900098
2342,2342,0.48900086
2343,2343,0.48900077
2344,2344,0.48900068
2345,2345,0.48900062
2346,2346,0.48900056
2347,2347,0.48900047
2348,2348,0.48900038
2349,2349,0.4890003
2350,2350,0.48900017
2351,2351,0.48900014
2352,2352,0.48900002
2353,2353,0.48899993
2354,2354,0.48899978
2355,2355,0.48899975
2356,2356,0.48899963
2357,2357,0.48899955
2358,2358,0.48899955
2359,2359,0.48899946
2360,2360,0.48899937
2361,2361,0.48899925
2362,2362,0.4889991
2363,2363,0.4889991
2364,2364,0.48899895
2365,2365,0.48899892
2366,2366,0.48899883
2367,2367,0.48899868
2368,2368,0.48899862
2369,2369,0.48899856
2370,2370,0.4889984
2371,2371,0.4889984
2372,2372,0.48899832
2373,2373,0.48899817
2374,2374,0.48899814
2375,2375,0.488998
2376,2376,0.48899794
2377,2377,0.48899785
2378,2378,0.48899773
2379,2379,0.4889977
2380,2380,0.4889976
2381,2381,0.48899755
2382,2382,0.48899746
2383,2383,0.48899734
2384,2384,0.48899725
2385,2385,0.48899716
2386,2386,0.48899707
2387,2387,0.488997
2388,2388,0.48899692
2389,2389,0.48899686
2390,2390,0.48899677
2391,2391,0.48899662
2392,2392,0.48899657
2393,2393,0.48899648
2394,2394,0.4889964
2395,2395,0.48899633
2396,2396,0.48899618
2397,2397,0.4889961
2398,2398,0.48899603
2399,2399,0.48899594
2400,2400,0.48899588
2401,2401,0.4889958
2402,2402,0.4889957
2403,2403,0.48899558
2404,2404,0.4889955
2405,2405,0.4889954
2406,2406,0.48899534
2407,2407,0.48899525
2408,2408,0.4889951
2409,2409,0.48899505
2410,2410,0.48899496
2411,2411,0.4889949
2412,2412,0.4889948
2413,2413,0.48899472
2414,2414,0.48899463
2415,2415,0.4889945
2416,2416,0.48899442
2417,2417,0.48899436
2418,2418,0.48899433
2419,2419,0.48899412
2420,2420,0.4889941
2421,2421,0.48899397
2422,2422,0.48899388
2423,2423,0.48899382
2424,2424,0.48899373
2425,2425,0.48899364
2426,2426,0.48899356
2427,2427,0.48899344
2428,2428,0.4889934
2429,2429,0.48899335
2430,2430,0.4889932
2431,2431,0.48899314
2432,2432,0.48899302
2433,2433,0.4889929
2434,2434,0.48899287
2435,2435,0.48899275
2436,2436,0.48899266
2437,2437,0.48899257
2438,2438,0.4889925
2439,2439,0.48899242
2440,2440,0.48899233
2441,2441,0.4889922
2442,2442,0.48899212
2443,2443,0.48899204
2444,2444,0.48899192
2445,2445,0.48899183
2446,2446,0.4889918
2447,2447,0.48899168
2448,2448,0.48899165
2449,2449,0.48899153
2450,2450,0.48899138
2451,2451,0.4889913
2452,2452,0.48899126
2453,2453,0.48899114
2454,2454,0.4889911
2455,2455,0.4889909
2456,2456,0.48899084
2457,2457,0.4889908
2458,2458,0.48899072
2459,2459,0.4889906
2460,2460,0.48899058
2461,2461,0.48899037
2462,2462,0.4889903
2463,2463,0.48899028
2464,2464,0.4889902
2465,2465,0.48899007
2466,2466,0.48898992
2467,2467,0.4889899
2468,2468,0.48898983
2469,2469,0.48898968
2470,2470,0.4889896
2471,2471,0.48898953
2472,2472,0.48898944
2473,2473,0.48898935
2474,2474,0.4889893
2475,2475,0.48898914
2476,2476,0.48898908
2477,2477,0.488989
2478,2478,0.48898885
2479,2479,0.48898882
2480,2480,0.48898867
2481,2481,0.48898867
2482,2482,0.48898852
2483,2483,0.48898843
2484,2484,0.48898837
2485,2485,0.48898828
2486,2486,0.48898816
2487,2487,0.48898807
2488,2488,0.488988
2489,2489,0.4889879
2490,2490,0.48898777
2491,2491,0.48898774
2492,2492,0.48898762
2493,2493,0.4889876
2494,2494,0.48898748
2495,2495,0.4889874
2496,2496,0.4889873
2497,2497,0.48898715
2498,2498,0.4889871
2499,2499,0.488987
2500,2500,0.4889869
2501,2501,0.4889868
2502,2502,0.48898676
2503,2503,0.4889866
2504,2504,0.48898655
2505,2505,0.48898646
2506,2506,0.4889864
2507,2507,0.48898625
2508,2508,0.48898616
2509,2509,0.48898607
2510,2510,0.488986
2511,2511,0.48898593
2512,2512,0.48898584
2513,2513,0.4889857
2514,2514,0.48898563
2515,2515,0.4889856
2516,2516,0.48898545
2517,2517,0.4889854
2518,2518,0.48898524
2519,2519,0.48898515
2520,2520,0.4889851
2521,2521,0.48898494
2522,2522,0.4889849
2523,2523,0.4889848
2524,2524,0.48898464
2525,2525,0.4889846
2526,2526,0.48898456
2527,2527,0.4889844
2528,2528,0.48898432
2529,2529,0.48898426
2530,2530,0.4889841
2531,2531,0.48898408
2532,2532,0.48898393
2533,2533,0.48898387
2534,2534,0.48898384
2535,2535,0.4889837
2536,2536,0.48898363
2537,2537,0.48898348
2538,2538,0.48898342
2539,2539,0.4889834
2540,2540,0.4889833
2541,2541,0.4889831
2542,2542,0.48898304
2543,2543,0.48898295
2544,2544,0.48898286
2545,2545,0.4889828
2546,2546,0.4889827
2547,2547,0.48898256
2548,2548,0.4889825
2549,2549,0.48898235
2550,2550,0.48898232
2551,2551,0.4889822
2552,2552,0.4889821
2553,2553,0.48898208
2554,2554,0.48898193
2555,2555,0.48898187
2556,2556,0.48898178
2557,2557,0.48898163
2558,2558,0.48898157
2559,2559,0.48898143
2560,2560,0.4889814
2561,2561,0.48898134
2562,2562,0.4889812
2563,2563,0.48898113
2564,2564,0.48898098
2565,2565,0.4889809
2566,2566,0.4889809
2567,2567,0.48898074
2568,2568,0.4889807
2569,2569,0.48898056
2570,2570,0.48898044
2571,2571,0.48898035
2572,2572,0.48898026
2573,2573,0.4889802
2574,2574,0.4889801
2575,2575,0.48897997
2576,2576,0.4889799
2577,2577,0.48897982
2578,2578,0.48897973
2579,2579,0.48897964
2580,2580,0.4889795
2581,2581,0.48897943
2582,2582,0.48897934
2583,2583,0.48897928
2584,2584,0.4889792
2585,2585,0.4889791
2586,2586,0.48897898
2587,2587,0.4889789
2588,2588,0.48897883
2589,2589,0.48897868
2590,2590,0.48897865
2591,2591,0.48897856
2592,2592,0.48897842
2593,2593,0.4889783
2594,2594,0.4889782
2595,2595,0.48897815
2596,2596,0.48897806
2597,2597,0.48897797
2598,2598,0.48897782
2599,2599,0.48897776
2600,2600,0.48897767
2601,2601,0.48897758
2602,2602,0.4889775
2603,2603,0.48897737
2604,2604,0.48897728
2605,2605,0.4889772
2606,2606,0.48897713
2607,2607,0.48897707
2608,2608,0.48897696
2609,2609,0.48897684
2610,2610,0.48897675
2611,2611,0.48897666
2612,2612,0.48897654
2613,2613,0.4889765
2614,2614,0.48897636
2615,2615,0.48897627
2616,2616,0.48897615
2617,2617,0.48897612
2618,2618,0.488976
2619,2619,0.4889759
2620,2620,0.48897585
2621,2621,0.48897567
2622,2622,0.4889756
2623,2623,0.48897552
2624,2624,0.48897544
2625,2625,0.48897532
2626,2626,0.48897523
2627,2627,0.48897514
2628,2628,0.48897508
2629,2629,0.488975
2630,2630,0.4889749
2631,2631,0.48897478
2632,2632,0.48897466
2633,2633,0.48897454
2634,2634,0.48897454
2635,2635,0.4889744
2636,2636,0.48897436
2637,2637,0.4889742
2638,2638,0.4889741
2639,2639,0.48897406
2640,2640,0.48897392
2641,2641,0.48897386
2642,2642,0.4889737
2643,2643,0.48897362
2644,2644,0.48897356
2645,2645,0.48897347
2646,2646,0.48897344
2647,2647,0.4889733
2648,2648,0.48897314
2649,2649,0.48897308
2650,2650,0.48897302
2651,2651,0.4889729
2652,2652,0.48897284
2653,2653,0.48897275
2654,2654,0.4889726
2655,2655,0.48897254
2656,2656,0.4889724
2657,2657,0.48897234
2658,2658,0.4889723
2659,2659,0.48897216
2660,2660,0.48897207
2661,2661,0.48897195
2662,2662,0.48897186
2663,2663,0.48897177
2664,2664,0.48897168
2665,2665,0.48897168
2666,2666,0.48897147
2667,2667,0.48897138
2668,2668,0.48897132
2669,2669,0.48897123
2670,2670,0.48897114
2671,2671,0.488971
2672,2672,0.48897088
2673,2673,0.4889708
2674,2674,0.48897073
2675,2675,0.4889707
2676,2676,0.48897055
2677,2677,0.48897046
2678,2678,0.4889704
2679,2679,0.48897025
2680,2680,0.4889702
2681,2681,0.4889701
2682,2682,0.48897
2683,2683,0.48896986
2684,2684,0.48896977
2685,2685,0.4889697
2686,2686,0.48896962
2687,2687,0.48896956
2688,2688,0.4889694
2689,2689,0.48896933
2690,2690,0.48896927
2691,2691,0.48896912
2692,2692,0.4889691
2693,2693,0.48896894
2694,2694,0.48896885
2695,2695,0.4889688
2696,2696,0.48896864
2697,2697,0.48896858
2698,2698,0.4889685
2699,2699,0.48896834
2700,2700,0.4889683
2701,2701,0.4889682
2702,2702,0.4889681
2703,2703,0.48896804
2704,2704,0.48896787
2705,2705,0.4889678
2706,2706,0.48896772
2707,2707,0.48896763
2708,2708,0.48896757
2709,2709,0.48896742
2710,2710,0.48896736
2711,2711,0.4889672
2712,2712,0.48896712
2713,2713,0.4889671
2714,2714,0.48896697
2715,2715,0.48896688
2716,2716,0.48896673
2717,2717,0.48896667
2718,2718,0.48896658
2719,2719,0.4889665
2720,2720,0.48896644
2721,2721,0.4889663
2722,2722,0.48896626
2723,2723,0.4889661
2724,2724,0.48896605
2725,2725,0.48896596
2726,2726,0.48896587
2727,2727,0.48896572
2728,2728,0.4889656
2729,2729,0.4889655
2730,2730,0.48896542
2731,2731,0.48896536
2732,2732,0.48896527
2733,2733,0.48896518
2734,2734,0.48896506
2735,2735,0.48896497
2736,2736,0.4889649
2737,2737,0.48896483
2738,2738,0.48896474
2739,2739,0.4889646
2740,2740,0.4889645
2741,2741,0.48896438
2742,2742,0.48896435
2743,2743,0.48896426
2744,2744,0.4889641
2745,2745,0.48896405
2746,2746,0.4889639
2747,2747,0.48896384
2748,2748,0.48896375
2749,2749,0.48896366
2750,2750,0.4889635
2751,2751,0.48896345
2752,2752,0.48896337
2753,2753,0.4889633
2754,2754,0.48896316
2755,2755,0.48896304
2756,2756,0.48896292
2757,2757,0.4889629
2758,2758,0.48896277
2759,2759,0.48896274
2760,2760,0.48896262
2761,2761,0.48896253
2762,2762,0.48896238
2763,2763,0.4889623
2764,2764,0.48896223
2765,2765,0.48896214
2766,2766,0.48896208
2767,2767,0.48896196
2768,2768,0.48896185
2769,2769,0.48896176
2770,2770,0.48896167
2771,2771,0.48896155
2772,2772,0.48896146
2773,2773,0.48896137
2774,2774,0.48896128
2775,2775,0.48896116
2776,2776,0.48896107
2777,2777,0.488961
2778,2778,0.48896083
2779,2779,0.48896077
2780,2780,0.48896068
2781,2781,0.48896062
2782,2782,0.48896053
2783,2783,0.48896033
2784,2784,0.4889603
2785,2785,0.4889602
2786,2786,0.4889601
2787,2787,0.48896006
2788,2788,0.48895994
2789,2789,0.4889598
2790,2790,0.4889597
2791,2791,0.48895967
2792,2792,0.48895955
2793,2793,0.48895952
2794,2794,0.48895925
2795,2795,0.48895925
2796,2796,0.48895916
2797,2797,0.48895907
2798,2798,0.488959
2799,2799,0.48895887
2800,2800,0.48895878
2801,2801,0.4889587
2802,2802,0.48895857
2803,2803,0.48895854
2804,2804,0.4889584
2805,2805,0.48895824
2806,2806,0.48895818
2807,2807,0.4889581
2808,2808,0.488958
2809,2809,0.4889579
2810,2810,0.48895785
2811,2811,0.4889577
2812,2812,0.4889576
2813,2813,0.48895755
2814,2814,0.48895746
2815,2815,0.48895738
2816,2816,0.48895723
2817,2817,0.4889571
2818,2818,0.48895708
2819,2819,0.48895696
2820,2820,0.48895687
2821,2821,0.48895678
2822,2822,0.4889567
2823,2823,0.48895654
2824,2824,0.48895648
2825,2825,0.4889564
2826,2826,0.48895627
2827,2827,0.48895624
2828,2828,0.4889561
2829,2829,0.488956
2830,2830,0.48895594
2831,2831,0.4889558
2832,2832,0.48895574
2833,2833,0.48895562
2834,2834,0.4889555
2835,2835,0.48895547
2836,2836,0.48895532
2837,2837,0.48895526
2838,2838,0.4889552
2839,2839,0.48895508
2840,2840,0.48895493
2841,2841,0.4889548
2842,2842,0.48895478
2843,2843,0.48895466
2844,2844,0.4889545
2845,2845,0.48895448
2846,2846,0.4889544
2847,2847,0.48895428
2848,2848,0.4889542
2849,2849,0.48895413
2850,2850,0.48895398
2851,2851,0.48895386
2852,2852,0.4889538
2853,2853,0.4889537
2854,2854,0.4889536
2855,2855,0.4889535
2856,2856,0.4889534
2857,2857,0.48895332
2858,2858,0.4889532
2859,2859,0.48895317
2860,2860,0.48895305
2861,2861,0.4889529
2862,2862,0.48895282
2863,2863,0.48895273
2864,2864,0.48895267
2865,2865,0.48895258
2866,2866,0.4889525
2867,2867,0.48895234
2868,2868,0.48895222
2869,2869,0.4889522
2870,2870,0.4889521
2871,2871,0.48895198
2872,2872,0.48895183
2873,2873,0.48895174
2874,2874,0.48895168
2875,2875,0.4889516
2876,2876,0.48895156
2877,2877,0.48895136
2878,2878,0.48895127
2879,2879,0.4889512
2880,2880,0.48895112
2881,2881,0.48895103
2882,2882,0.48895097
2883,2883,0.48895076
2884,2884,0.48895073
2885,2885,0.4889506
2886,2886,0.48895052
2887,2887,0.48895046
2888,2888,0.48895034
2889,2889,0.48895022
2890,2890,0.48895013
2891,2891,0.48895004
2892,2892,0.48894998
2893,2893,0.48894984
2894,2894,0.4889498
2895,2895,0.4889496
2896,2896,0.4889496
2897,2897,0.48894945
2898,2898,0.4889494
2899,2899,0.4889493
2900,2900,0.48894915
2901,2901,0.48894906
2902,2902,0.48894897
2903,2903,0.48894885
2904,2904,0.48894882
2905,2905,0.4889486
2906,2906,0.4889486
2907,2907,0.48894846
2908,2908,0.48894843
2909,2909,0.48894832
2910,2910,0.48894823
2911,2911,0.48894814
2912,2912,0.48894805
2913,2913,0.48894793
2914,2914,0.48894784
2915,2915,0.48894775
2916,2916,0.48894763
2917,2917,0.48894754
2918,2918,0.48894745
2919,2919,0.48894736
2920,2920,0.48894724
2921,2921,0.48894715
2922,2922,0.48894706
2923,2923,0.48894697
2924,2924,0.48894686
2925,2925,0.48894677
2926,2926,0.4889467
2927,2927,0.48894656
2928,2928,0.48894647
2929,2929,0.48894638
2930,2930,0.4889463
2931,2931,0.48894623
2932,2932,0.48894608
2933,2933,0.48894602
2934,2934,0.48894587
2935,2935,0.48894578
2936,2936,0.4889457
2937,2937,0.48894563
2938,2938,0.48894554
2939,2939,0.4889454
2940,2940,0.4889453
2941,2941,0.48894522
2942,2942,0.48894516
2943,2943,0.488945
2944,2944,0.48894492
2945,2945,0.48894486
2946,2946,0.4889447
2947,2947,0.48894468
2948,2948,0.48894456
2949,2949,0.48894447
2950,2950,0.48894432
2951,2951,0.48894423
2952,2952,0.48894417
2953,2953,0.48894408
2954,2954,0.48894402
2955,2955,0.48894387
2956,2956,0.4889438
2957,2957,0.48894364
2958,2958,0.48894358
2959,2959,0.4889435
2960,2960,0.4889434
2961,2961,0.4889433
2962,2962,0.48894316
2963,2963,0.4889431
2964,2964,0.488943
2965,2965,0.48894292
2966,2966,0.48894286
2967,2967,0.48894265
2968,2968,0.48894262
2969,2969,0.4889425
2970,2970,0.4889424
2971,2971,0.48894233
2972,2972,0.48894218
2973,2973,0.48894212
2974,2974,0.48894203
2975,2975,0.48894194
2976,2976,0.48894182
2977,2977,0.4889418
2978,2978,0.48894164
2979,2979,0.48894155
2980,2980,0.48894143
2981,2981,0.48894134
2982,2982,0.48894125
2983,2983,0.4889412
2984,2984,0.48894104
2985,2985,0.48894095
2986,2986,0.48894086
2987,2987,0.4889408
2988,2988,0.48894072
2989,2989,0.48894063
2990,2990,0.48894048
2991,2991,0.48894042
2992,2992,0.48894033
2993,2993,0.4889402
2994,2994,0.48894012
2995,2995,0.48893997
2996,2996,0.48893988
2997,2997,0.48893982
2998,2998,0.48893973
2999,2999,0.48893964
3000,3000,0.4889395
3001,3001,0.4889394
3002,3002,0.48893934
3003,3003,0.4889392
3004,3004,0.48893914
3005,3005,0.48893905
3006,3006,0.4889389
3007,3007,0.48893887
3008,3008,0.48893875
3009,3009,0.48893866
3010,3010,0.48893857
3011,3011,0.48893845
3012,3012,0.48893833
3013,3013,0.48893827
3014,3014,0.48893818
3015,3015,0.48893806
3016,3016,0.48893797
3017,3017,0.48893782
3018,3018,0.4889378
3019,3019,0.48893768
3020,3020,0.4889376
3021,3021,0.4889375
3022,3022,0.48893738
3023,3023,0.4889373
3024,3024,0.4889372
3025,3025,0.4889371
3026,3026,0.488937
3027,3027,0.4889369
3028,3028,0.4889368
3029,3029,0.4889367
3030,3030,0.4889366
3031,3031,0.4889365
3032,3032,0.48893645
3033,3033,0.4889363
3034,3034,0.48893622
3035,3035,0.48893613
3036,3036,0.48893604
3037,3037,0.48893592
3038,3038,0.4889359
3039,3039,0.48893568
3040,3040,0.48893562
3041,3041,0.48893553
3042,3042,0.48893544
3043,3043,0.48893538
3044,3044,0.4889353
3045,3045,0.48893514
3046,3046,0.48893505
3047,3047,0.488935
3048,3048,0.4889349
3049,3049,0.48893481
3050,3050,0.48893467
3051,3051,0.48893455
3052,3052,0.48893446
3053,3053,0.48893437
3054,3054,0.4889343
3055,3055,0.48893416
3056,3056,0.48893407
3057,3057,0.488934
3058,3058,0.48893386
3059,3059,0.48893377
3060,3060,0.48893374
3061,3061,0.4889336
3062,3062,0.48893347
3063,3063,0.48893338
3064,3064,0.4889333
3065,3065,0.48893324
3066,3066,0.48893315
3067,3067,0.488933
3068,3068,0.4889329
3069,3069,0.4889328
3070,3070,0.48893276
3071,3071,0.48893264
3072,3072,0.48893252
3073,3073,0.4889324
3074,3074,0.4889323
3075,3075,0.48893225
3076,3076,0.4889321
3077,3077,0.488932
3078,3078,0.48893192
3079,3079,0.48893183
3080,3080,0.48893178
3081,3081,0.4889317
3082,3082,0.48893157
3083,3083,0.48893145
3084,3084,0.48893133
3085,3085,0.4889313
3086,3086,0.48893115
3087,3087,0.48893103
3088,3088,0.488931
3089,3089,0.48893088
3090,3090,0.48893076
3091,3091,0.4889307
3092,3092,0.48893055
3093,3093,0.4889305
3094,3094,0.48893034
3095,3095,0.48893026
3096,3096,0.48893023
3097,3097,0.48893008
3098,3098,0.48893002
3099,3099,0.48892993
3100,3100,0.48892978
3101,3101,0.4889297
3102,3102,0.48892963
3103,3103,0.48892948
3104,3104,0.48892942
3105,3105,0.48892927
3106,3106,0.48892918
3107,3107,0.48892915
3108,3108,0.488929
3109,3109,0.48892894
3110,3110,0.4889288
3111,3111,0.4889287
3112,3112,0.48892865
3113,3113,0.4889285
3114,3114,0.48892847
3115,3115,0.48892835
3116,3116,0.4889282
3117,3117,0.48892817
3118,3118,0.48892802
3119,3119,0.48892793
3120,3120,0.4889278
3121,3121,0.48892778
3122,3122,0.48892763
3123,3123,0.48892757
3124,3124,0.48892742
3125,3125,0.4889274
3126,3126,0.48892727
3127,3127,0.4889272
3128,3128,0.48892704
3129,3129,0.48892695
3130,3130,0.4889269
3131,3131,0.48892674
3132,3132,0.4889267
3133,3133,0.48892656
3134,3134,0.48892644
3135,3135,0.48892635
3136,3136,0.48892626
3137,3137,0.4889262
3138,3138,0.48892605
3139,3139,0.48892596
3140,3140,0.48892587
3141,3141,0.4889258
3142,3142,0.48892573
3143,3143,0.48892567
3144,3144,0.48892543
3145,3145,0.48892543
3146,3146,0.48892534
3147,3147,0.4889252
3148,3148,0.48892513
3149,3149,0.48892498
3150,3150,0.4889249
3151,3151,0.4889248
3152,3152,0.48892474
3153,3153,0.48892465
3154,3154,0.48892456
3155,3155,0.4889244
3156,3156,0.4889243
3157,3157,0.4889242
3158,3158,0.48892415
3159,3159,0.48892406
3160,3160,0.48892397
3161,3161,0.48892382
3162,3162,0.48892373
3163,3163,0.48892367
3164,3164,0.48892358
3165,3165,0.48892346
3166,3166,0.48892334
3167,3167,0.48892328
3168,3168,0.4889232
3169,3169,0.48892307
3170,3170,0.48892298
3171,3171,0.48892283
3172,3172,0.48892274
3173,3173,0.4889227
3174,3174,0.4889226
3175,3175,0.4889225
3176,3176,0.4889224
3177,3177,0.48892227
3178,3178,0.48892215
3179,3179,0.48892206
3180,3180,0.488922
3181,3181,0.4889219
3182,3182,0.48892182
3183,3183,0.48892167
3184,3184,0.4889216
3185,3185,0.48892158
3186,3186,0.48892137
3187,3187,0.4889213
3188,3188,0.48892117
3189,3189,0.48892108
3190,3190,0.488921
3191,3191,0.4889209
3192,3192,0.4889209
3193,3193,0.4889207
3194,3194,0.48892063
3195,3195,0.48892054
3196,3196,0.4889204
3197,3197,0.48892036
3198,3198,0.4889202
3199,3199,0.4889201
3200,3200,0.48892006
3201,3201,0.4889199
3202,3202,0.48891985
3203,3203,0.48891976
3204,3204,0.48891968
3205,3205,0.48891956
3206,3206,0.4889194
3207,3207,0.48891932
3208,3208,0.4889193
3209,3209,0.48891917
3210,3210,0.48891902
3211,3211,0.48891893
3212,3212,0.48891884
3213,3213,0.48891878
3214,3214,0.4889187
3215,3215,0.48891854
3216,3216,0.48891848
3217,3217,0.48891833
3218,3218,0.4889183
3219,3219,0.48891816
3220,3220,0.48891807
3221,3221,0.48891795
3222,3222,0.4889178
3223,3223,0.48891777
3224,3224,0.48891765
3225,3225,0.48891762
3226,3226,0.48891753
3227,3227,0.48891738
3228,3228,0.48891726
3229,3229,0.48891717
3230,3230,0.48891708
3231,3231,0.48891702
3232,3232,0.48891687
3233,3233,0.48891678
3234,3234,0.4889167
3235,3235,0.48891658
3236,3236,0.48891655
3237,3237,0.4889164
3238,3238,0.4889163
3239,3239,0.4889162
3240,3240,0.4889161
3241,3241,0.488916
3242,3242,0.48891595
3243,3243,0.4889158
3244,3244,0.4889157
3245,3245,0.48891556
3246,3246,0.4889155
3247,3247,0.4889154
3248,3248,0.48891532
3249,3249,0.48891523
3250,3250,0.48891512
3251,3251,0.4889151
3252,3252,0.48891494
3253,3253,0.48891482
3254,3254,0.48891473
3255,3255,0.48891458
3256,3256,0.48891455
3257,3257,0.48891443
3258,3258,0.4889144
3259,3259,0.48891428
3260,3260,0.48891416
3261,3261,0.48891404
3262,3262,0.488914
3263,3263,0.48891386
3264,3264,0.4889138
3265,3265,0.4889137
3266,3266,0.48891357
3267,3267,0.48891348
3268,3268,0.48891342
3269,3269,0.48891333
3270,3270,0.48891318
3271,3271,0.48891306
3272,3272,0.48891294
3273,3273,0.48891288
3274,3274,0.4889128
3275,3275,0.48891267
3276,3276,0.48891258
3277,3277,0.48891243
3278,3278,0.4889124
3279,3279,0.48891228
3280,3280,0.48891225
3281,3281,0.4889121
3282,3282,0.488912
3283,3283,0.48891196
3284,3284,0.4889118
3285,3285,0.48891172
3286,3286,0.4889116
3287,3287,0.4889115
3288,3288,0.48891142
3289,3289,0.4889113
3290,3290,0.48891118
3291,3291,0.48891112
3292,3292,0.48891103
3293,3293,0.48891088
3294,3294,0.48891076
3295,3295,0.48891068
3296,3296,0.48891065
3297,3297,0.48891053
3298,3298,0.48891044
3299,3299,0.48891035
3300,3300,0.4889102
3301,3301,0.48891014
3302,3302,0.48891005
3303,3303,0.48890996
3304,3304,0.4889098
3305,3305,0.4889097
3306,3306,0.4889096
3307,3307,0.4889095
3308,3308,0.48890945
3309,3309,0.48890936
3310,3310,0.4889092
3311,3311,0.48890913
3312,3312,0.488909
3313,3313,0.48890892
3314,3314,0.4889089
3315,3315,0.48890877
3316,3316,0.48890868
3317,3317,0.4889086
3318,3318,0.48890844
3319,3319,0.48890838
3320,3320,0.48890823
3321,3321,0.48890814
3322,3322,0.48890808
3323,3323,0.48890793
3324,3324,0.4889079
3325,3325,0.4889078
3326,3326,0.4889077
3327,3327,0.48890752
3328,3328,0.48890752
3329,3329,0.48890737
3330,3330,0.4889073
3331,3331,0.48890722
3332,3332,0.488907
3333,3333,0.48890698
3334,3334,0.48890686
3335,3335,0.48890683
3336,3336,0.48890668
3337,3337,0.48890662
3338,3338,0.48890647
3339,3339,0.48890638
3340,3340,0.48890632
3341,3341,0.48890617
3342,3342,0.48890615
3343,3343,0.488906
3344,3344,0.4889059
3345,3345,0.4889058
3346,3346,0.48890576
3347,3347,0.4889056
3348,3348,0.48890546
3349,3349,0.4889054
3350,3350,0.4889053
3351,3351,0.48890525
3352,3352,0.4889051
3353,3353,0.48890507
3354,3354,0.48890483
3355,3355,0.48890483
3356,3356,0.4889047
3357,3357,0.48890463
3358,3358,0.48890457
3359,3359,0.4889044
3360,3360,0.48890433
3361,3361,0.48890418
3362,3362,0.48890415
3363,3363,0.488904
3364,3364,0.48890394
3365,3365,0.48890385
3366,3366,0.4889037
3367,3367,0.48890364
3368,3368,0.48890355
3369,3369,0.48890346
3370,3370,0.4889033
3371,3371,0.48890322
3372,3372,0.48890316
3373,3373,0.48890302
3374,3374,0.48890296
3375,3375,0.48890287
3376,3376,0.48890272
3377,3377,0.48890263
3378,3378,0.48890254
3379,3379,0.48890248
3380,3380,0.4889024
3381,3381,0.48890224
3382,3382,0.48890212
3383,3383,0.48890203
3384,3384,0.488902
3385,3385,0.48890188
3386,3386,0.48890173
3387,3387,0.48890164
3388,3388,0.48890156
3389,3389,0.4889015
3390,3390,0.48890135
3391,3391,0.48890132
3392,3392,0.48890117
3393,3393,0.48890105
3394,3394,0.48890096
3395,3395,0.48890087
3396,3396,0.48890078
3397,3397,0.48890072
3398,3398,0.4889005
3399,3399,0.48890042
3400,3400,0.48890033
3401,3401,0.48890027
3402,3402,0.48890024
3403,3403,0.48890004
3404,3404,0.48889995
3405,3405,0.4888999
3406,3406,0.4888998
3407,3407,0.4888997
3408,3408,0.4888996
3409,3409,0.48889944
3410,3410,0.48889935
3411,3411,0.4888993
3412,3412,0.4888992
3413,3413,0.4888991
3414,3414,0.48889902
3415,3415,0.4888989
3416,3416,0.48889875
3417,3417,0.48889872
3418,3418,0.48889863
3419,3419,0.48889852
3420,3420,0.48889843
3421,3421,0.48889828
3422,3422,0.48889822
3423,3423,0.48889813
3424,3424,0.48889804
3425,3425,0.48889795
3426,3426,0.48889783
3427,3427,0.48889768
3428,3428,0.4888976
3429,3429,0.4888975
3430,3430,0.4888974
3431,3431,0.48889735
3432,3432,0.4888972
3433,3433,0.48889714
3434,3434,0.488897
3435,3435,0.4888969
3436,3436,0.48889688
3437,3437,0.48889673
3438,3438,0.48889667
3439,3439,0.48889652
3440,3440,0.48889646
3441,3441,0.48889637
3442,3442,0.48889622
3443,3443,0.48889613
3444,3444,0.48889604
3445,3445,0.48889598
3446,3446,0.4888959
3447,3447,0.48889577
3448,3448,0.48889565
3449,3449,0.48889554
3450,3450,0.48889545
3451,3451,0.48889536
3452,3452,0.48889524
3453,3453,0.48889515
3454,3454,0.48889506
3455,3455,0.48889497
3456,3456,0.48889485
3457,3457,0.48889476
3458,3458,0.4888947
3459,3459,0.48889452
3460,3460,0.48889446
3461,3461,0.4888943
3462,3462,0.48889428
3463,3463,0.48889413
3464,3464,0.48889405
3465,3465,0.48889393
3466,3466,0.48889384
3467,3467,0.48889378
3468,3468,0.48889363
3469,3469,0.48889354
3470,3470,0.48889345
3471,3471,0.48889336
3472,3472,0.4888933
3473,3473,0.48889315
3474,3474,0.4888931
3475,3475,0.4888929
3476,3476,0.48889285
3477,3477,0.48889282
3478,3478,0.48889267
3479,3479,0.48889256
3480,3480,0.48889247
3481,3481,0.48889238
3482,3482,0.4888923
3483,3483,0.48889217
3484,3484,0.48889208
3485,3485,0.488892
3486,3486,0.48889187
3487,3487,0.48889178
3488,3488,0.4888917
3489,3489,0.4888916
3490,3490,0.48889148
3491,3491,0.48889133
3492,3492,0.48889124
3493,3493,0.48889118
3494,3494,0.4888911
3495,3495,0.488891
3496,3496,0.48889092
3497,3497,0.48889077
3498,3498,0.48889065
3499,3499,0.48889062
3500,3500,0.48889053
3501,3501,0.4888904
3502,3502,0.48889032
3503,3503,0.48889023
3504,3504,0.4888901
3505,3505,0.48889002
3506,3506,0.48888993
3507,3507,0.48888984
3508,3508,0.4888897
3509,3509,0.48888958
3510,3510,0.48888955
3511,3511,0.4888894
3512,3512,0.48888934
3513,3513,0.4888892
3514,3514,0.4888891
3515,3515,0.488889
3516,3516,0.4888889
3517,3517,0.48888886
3518,3518,0.48888877
3519,3519,0.48888862
3520,3520,0.4888885
3521,3521,0.4888884
3522,3522,0.48888832
3523,3523,0.48888823
3524,3524,0.4888881
3525,3525,0.48888803
3526,3526,0.48888794
3527,3527,0.48888782
3528,3528,0.48888773
3529,3529,0.48888764
3530,3530,0.4888875
3531,3531,0.4888875
3532,3532,0.48888734
3533,3533,0.48888725
3534,3534,0.4888872
3535,3535,0.488887
3536,3536,0.4888869
3537,3537,0.4888868
3538,3538,0.4888867
3539,3539,0.48888665
3540,3540,0.4888866
3541,3541,0.48888642
3542,3542,0.48888633
3543,3543,0.4888862
3544,3544,0.48888618
3545,3545,0.48888606
3546,3546,0.48888594
3547,3547,0.48888582
3548,3548,0.48888573
3549,3549,0.48888567
3550,3550,0.4888855
3551,3551,0.4888855
3552,3552,0.48888534
3553,3553,0.48888525
3554,3554,0.4888852
3555,3555,0.48888505
3556,3556,0.488885
3557,3557,0.48888484
3558,3558,0.48888475
3559,3559,0.48888466
3560,3560,0.48888457
3561,3561,0.48888445
3562,3562,0.48888442
3563,3563,0.4888842
3564,3564,0.48888418
3565,3565,0.48888403
3566,3566,0.48888397
3567,3567,0.48888388
3568,3568,0.48888376
3569,3569,0.48888364
3570,3570,0.48888353
3571,3571,0.4888835
3572,3572,0.48888338
3573,3573,0.4888833
3574,3574,0.48888314
3575,3575,0.48888305
3576,3576,0.488883
3577,3577,0.48888284
3578,3578,0.48888275
3579,3579,0.48888266
3580,3580,0.48888254
3581,3581,0.48888245
3582,3582,0.48888236
3583,3583,0.48888227
3584,3584,0.4888822
3585,3585,0.48888206
3586,3586,0.48888198
3587,3587,0.4888819
3588,3588,0.48888177
3589,3589,0.48888168
3590,3590,0.48888162
3591,3591,0.48888147
3592,3592,0.48888138
3593,3593,0.4888813
3594,3594,0.4888812
3595,3595,0.48888105
3596,3596,0.488881
3597,3597,0.4888809
3598,3598,0.48888078
3599,3599,0.4888807
3600,3600,0.48888054
3601,3601,0.48888046
3602,3602,0.48888037
3603,3603,0.48888025
3604,3604,0.48888022
3605,3605,0.48888013
3606,3606,0.48887998
3607,3607,0.48887992
3608,3608,0.48887983
3609,3609,0.4888797
3610,3610,0.48887962
3611,3611,0.48887953
3612,3612,0.48887938
3613,3613,0.48887932
3614,3614,0.48887917
3615,3615,0.48887908
3616,3616,0.48887905
3617,3617,0.4888789
3618,3618,0.4888788
3619,3619,0.48887864
3620,3620,0.4888786
3621,3621,0.4888785
3622,3622,0.48887846
3623,3623,0.48887825
3624,3624,0.48887822
3625,3625,0.48887807
3626,3626,0.488878
3627,3627,0.48887792
3628,3628,0.48887783
3629,3629,0.48887768
3630,3630,0.48887756
3631,3631,0.48887748
3632,3632,0.4888774
3633,3633,0.48887733
3634,3634,0.48887718
3635,3635,0.4888771
3636,3636,0.488877
3637,3637,0.48887694
3638,3638,0.48887685
3639,3639,0.48887676
3640,3640,0.4888766
3641,3641,0.4888765
3642,3642,0.4888764
3643,3643,0.4888763
3644,3644,0.48887625
3645,3645,0.48887607
3646,3646,0.48887601
3647,3647,0.48887593
3648,3648,0.4888758
3649,3649,0.48887578
3650,3650,0.48887557
3651,3651,0.48887554
3652,3652,0.48887542
3653,3653,0.48887533
3654,3654,0.48887524
3655,3655,0.48887512
3656,3656,0.48887503
3657,3657,0.48887488
3658,3658,0.48887485
3659,3659,0.4888747
3660,3660,0.48887464
3661,3661,0.4888745
3662,3662,0.4888744
3663,3663,0.48887432
3664,3664,0.4888742
3665,3665,0.48887417
3666,3666,0.48887402
3667,3667,0.4888739
3668,3668,0.4888738
3669,3669,0.48887372
3670,3670,0.48887363
3671,3671,0.4888735
3672,3672,0.48887348
3673,3673,0.48887327
3674,3674,0.48887324
3675,3675,0.48887318
3676,3676,0.48887303
3677,3677,0.48887298
3678,3678,0.48887283
3679,3679,0.48887274
3680,3680,0.48887265
3681,3681,0.48887256
3682,3682,0.48887244
3683,3683,0.48887235
3684,3684,0.48887226
3685,3685,0.4888721
3686,3686,0.48887205
3687,3687,0.48887196
3688,3688,0.4888719
3689,3689,0.48887172
3690,3690,0.4888716
3691,3691,0.48887157
3692,3692,0.48887148
3693,3693,0.48887134
3694,3694,0.48887122
3695,3695,0.48887113
3696,3696,0.48887104
3697,3697,0.48887095
3698,3698,0.4888709
3699,3699,0.4888708
3700,3700,0.48887065
3701,3701,0.48887053
3702,3702,0.4888704
3703,3703,0.48887035
3704,3704,0.48887026
3705,3705,0.48887014
3706,3706,0.48887005
3707,3707,0.4888699
3708,3708,0.48886985
3709,3709,0.48886976
3710,3710,0.48886967
3711,3711,0.48886952
3712,3712,0.48886943
3713,3713,0.48886937
3714,3714,0.48886922
3715,3715,0.4888692
3716,3716,0.48886907
3717,3717,0.48886892
3718,3718,0.48886883
3719,3719,0.48886877
3720,3720,0.48886865
3721,3721,0.48886865
3722,3722,0.4888684
3723,3723,0.48886836
3724,3724,0.4888683
3725,3725,0.48886815
3726,3726,0.48886806
3727,3727,0.4888679
3728,3728,0.48886785
3729,3729,0.48886776
3730,3730,0.48886767
3731,3731,0.4888676
3732,3732,0.48886746
3733,3733,0.4888673
3734,3734,0.48886722
3735,3735,0.48886716
3736,3736,0.48886707
3737,3737,0.48886698
3738,3738,0.4888669
3739,3739,0.48886675
3740,3740,0.4888667
3741,3741,0.48886654
3742,3742,0.48886645
3743,3743,0.4888664
3744,3744,0.48886624
3745,3745,0.48886615
3746,3746,0.48886606
3747,3747,0.488866
3748,3748,0.48886585
3749,3749,0.48886576
3750,3750,0.4888656
3751,3751,0.48886555
3752,3752,0.48886546
3753,3753,0.48886538
3754,3754,0.48886532
3755,3755,0.48886514
3756,3756,0.48886502
3757,3757,0.488865
3758,3758,0.48886487
3759,3759,0.48886478
3760,3760,0.48886463
3761,3761,0.48886454
3762,3762,0.48886445
3763,3763,0.4888644
3764,3764,0.4888643
3765,3765,0.48886418
3766,3766,0.48886406
3767,3767,0.48886395
3768,3768,0.48886386
3769,3769,0.48886377
3770,3770,0.48886365
3771,3771,0.48886356
3772,3772,0.4888634
3773,3773,0.48886338
3774,3774,0.48886326
3775,3775,0.48886317
3776,3776,0.48886308
3777,3777,0.48886293
3778,3778,0.48886287
3779,3779,0.48886278
3780,3780,0.4888627
3781,3781,0.48886257
3782,3782,0.48886248
3783,3783,0.4888624
3784,3784,0.48886225
3785,3785,0.4888622
3786,3786,0.4888621
3787,3787,0.488862
3788,3788,0.4888619
3789,3789,0.48886177
3790,3790,0.48886165
3791,3791,0.48886162
3792,3792,0.4888615
3793,3793,0.48886132
3794,3794,0.48886126
3795,3795,0.48886117
3796,3796,0.48886108
3797,3797,0.48886102
3798,3798,0.48886093
3799,3799,0.4888608
3800,3800,0.48886067
3801,3801,0.48886058
3802,3802,0.4888605
3803,3803,0.4888604
3804,3804,0.4888602
3805,3805,0.48886013
3806,3806,0.4888601
3807,3807,0.48886
3808,3808,0.4888599
3809,3809,0.48885974
3810,3810,0.48885965
3811,3811,0.4888596
3812,3812,0.48885947
3813,3813,0.48885936
3814,3814,0.48885933
3815,3815,0.48885918
3816,3816,0.48885906
3817,3817,0.48885897
3818,3818,0.48885888
3819,3819,0.48885882
3820,3820,0.48885864
3821,3821,0.48885858
3822,3822,0.4888585
3823,3823,0.48885837
3824,3824,0.48885828
3825,3825,0.4888582
3826,3826,0.4888581
3827,3827,0.48885795
3828,3828,0.4888579
3829,3829,0.4888578
3830,3830,0.48885772
3831,3831,0.48885757
3832,3832,0.48885745
3833,3833,0.48885736
3834,3834,0.4888573
3835,3835,0.48885718
3836,3836,0.48885712
3837,3837,0.4888569
3838,3838,0.48885688
3839,3839,0.48885676
3840,3840,0.48885667
3841,3841,0.4888566
3842,3842,0.4888565
3843,3843,0.48885635
3844,3844,0.4888563
3845,3845,0.48885614
3846,3846,0.48885608
3847,3847,0.48885596
3848,3848,0.4888559
3849,3849,0.48885575
3850,3850,0.4888557
3851,3851,0.48885554
3852,3852,0.4888555
3853,3853,0.48885536
3854,3854,0.48885527
3855,3855,0.48885515
3856,3856,0.48885506
3857,3857,0.48885497
3858,3858,0.4888549
3859,3859,0.48885477
3860,3860,0.48885468
3861,3861,0.4888546
3862,3862,0.48885447
3863,3863,0.48885438
3864,3864,0.4888543
3865,3865,0.4888542
3866,3866,0.48885408
3867,3867,0.488854
3868,3868,0.4888539
3869,3869,0.48885378
3870,3870,0.48885366
3871,3871,0.48885354
3872,3872,0.4888535
3873,3873,0.48885337
3874,3874,0.4888533
3875,3875,0.48885316
3876,3876,0.48885307
3877,3877,0.48885298
3878,3878,0.48885292
3879,3879,0.48885283
3880,3880,0.4888527
3881,3881,0.4888526
3882,3882,0.48885247
3883,3883,0.48885238
3884,3884,0.4888523
3885,3885,0.48885217
3886,3886,0.48885202
3887,3887,0.48885193
3888,3888,0.4888519
3889,3889,0.4888518
3890,3890,0.4888517
3891,3891,0.48885155
3892,3892,0.48885146
3893,3893,0.48885137
3894,3894,0.48885125
3895,3895,0.48885122
3896,3896,0.4888511
3897,3897,0.48885095
3898,3898,0.48885092
3899,3899,0.48885077
3900,3900,0.4888507
3901,3901,0.48885056
3902,3902,0.48885047
3903,3903,0.48885038
3904,3904,0.48885024
3905,3905,0.48885018
3906,3906,0.48885003
3907,3907,0.48885
3908,3908,0.48884985
3909,3909,0.4888498
3910,3910,0.4888497
3911,3911,0.48884955
3912,3912,0.4888495
3913,3913,0.48884934
3914,3914,0.48884925
3915,3915,0.48884916
3916,3916,0.4888491
3917,3917,0.488849
3918,3918,0.48884892
3919,3919,0.48884878
3920,3920,0.48884866
3921,3921,0.48884857
3922,3922,0.48884848
3923,3923,0.4888484
3924,3924,0.48884827
3925,3925,0.48884818
3926,3926,0.48884803
3927,3927,0.48884797
3928,3928,0.48884788
3929,3929,0.4888478
3930,3930,0.4888477
3931,3931,0.48884755
3932,3932,0.4888475
3933,3933,0.48884735
3934,3934,0.48884732
3935,3935,0.48884717
3936,3936,0.48884705
3937,3937,0.48884696
3938,3938,0.48884687
3939,3939,0.4888468
3940,3940,0.48884666
3941,3941,0.48884657
3942,3942,0.48884648
3943,3943,0.48884636
3944,3944,0.48884627
3945,3945,0.48884612
3946,3946,0.4888461
3947,3947,0.48884594
3948,3948,0.48884588
3949,3949,0.48884574
3950,3950,0.48884565
3951,3951,0.4888456
3952,3952,0.4888454
3953,3953,0.48884535
3954,3954,0.48884526
3955,3955,0.4888452
3956,3956,0.4888451
3957,3957,0.48884496
3958,3958,0.48884487
3959,3959,0.48884475
3960,3960,0.48884466
3961,3961,0.48884457
3962,3962,0.48884448
3963,3963,0.48884434
3964,3964,0.48884422
3965,3965,0.4888442
3966,3966,0.48884404
3967,3967,0.48884398
3968,3968,0.4888439
3969,3969,0.4888438
3970,3970,0.48884368
3971,3971,0.48884353
3972,3972,0.4888435
3973,3973,0.48884335
3974,3974,0.48884326
3975,3975,0.4888432
3976,3976,0.488843
3977,3977,0.48884296
3978,3978,0.48884284
3979,3979,0.48884273
3980,3980,0.48884267
3981,3981,0.48884252
3982,3982,0.48884246
3983,3983,0.48884237
3984,3984,0.48884222
3985,3985,0.48884213
3986,3986,0.48884204
3987,3987,0.48884192
3988,3988,0.4888419
3989,3989,0.48884177
3990,3990,0.48884165
3991,3991,0.48884153
3992,3992,0.48884144
3993,3993,0.48884135
3994,3994,0.48884124
3995,3995,0.4888412
3996,3996,0.48884106
3997,3997,0.48884097
3998,3998,0.48884085
3999,3999,0.48884076
4000,4000,0.4888406
4001,4001,0.48884052
4002,4002,0.48884043
4003,4003,0.48884037
4004,4004,0.48884028
4005,4005,0.48884022
4006,4006,0.48884
4007,4007,0.4888399
4008,4008,0.48883983
4009,4009,0.48883978
4010,4010,0.4888397
4011,4011,0.48883954
4012,4012,0.48883945
4013,4013,0.48883933
4014,4014,0.48883924
4015,4015,0.48883915
4016,4016,0.48883906
4017,4017,0.4888389
4018,4018,0.48883885
4019,4019,0.48883876
4020,4020,0.48883867
4021,4021,0.48883855
4022,4022,0.48883846
4023,4023,0.48883837
4024,4024,0.48883823
4025,4025,0.48883817
4026,4026,0.48883808
4027,4027,0.488838
4028,4028,0.48883787
4029,4029,0.4888377
4030,4030,0.48883763
4031,4031,0.4888376
4032,4032,0.48883745
4033,4033,0.4888374
4034,4034,0.48883724
4035,4035,0.48883715
4036,4036,0.48883703
4037,4037,0.48883694
4038,4038,0.48883685
4039,4039,0.4888367
4040,4040,0.48883662
4041,4041,0.4888365
4042,4042,0.4888364
4043,4043,0.48883638
4044,4044,0.48883623
4045,4045,0.4888361
4046,4046,0.48883602
4047,4047,0.48883596
4048,4048,0.48883584
4049,4049,0.48883578
4050,4050,0.48883563
4051,4051,0.48883548
4052,4052,0.48883542
4053,4053,0.48883533
4054,4054,0.4888353
4055,4055,0.48883516
4056,4056,0.48883504
4057,4057,0.4888349
4058,4058,0.48883486
4059,4059,0.4888348
4060,4060,0.48883465
4061,4061,0.4888345
4062,4062,0.4888344
4063,4063,0.48883432
4064,4064,0.48883426
4065,4065,0.48883417
4066,4066,0.48883402
4067,4067,0.48883393
4068,4068,0.4888338
4069,4069,0.48883373
4070,4070,0.48883364
4071,4071,0.4888335
4072,4072,0.4888334
4073,4073,0.48883328
4074,4074,0.48883325
4075,4075,0.4888331
4076,4076,0.488833
4077,4077,0.48883295
4078,4078,0.4888328
4079,4079,0.4888327
4080,4080,0.4888326
4081,4081,0.4888325
4082,4082,0.4888324
4083,4083,0.48883232
4084,4084,0.4888322
4085,4085,0.48883212
4086,4086,0.48883203
4087,4087,0.4888319
4088,4088,0.48883182
4089,4089,0.48883167
4090,4090,0.48883164
4091,4091,0.4888315
4092,4092,0.48883143
4093,4093,0.48883134
4094,4094,0.4888312
4095,4095,0.48883113
4096,4096,0.48883098
4097,4097,0.48883095
4098,4098,0.4888308
4099,4099,0.48883066
4100,4100,0.4888306
4101,4101,0.4888305
4102,4102,0.48883042
4103,4103,0.4888303
4104,4104,0.4888302
4105,4105,0.48883012
4106,4106,0.48882997
4107,4107,0.4888299
4108,4108,0.48882982
4109,4109,0.48882967
4110,4110,0.48882958
4111,4111,0.4888295
4112,4112,0.48882937
4113,4113,0.48882934
4114,4114,0.48882923
4115,4115,0.48882914
4116,4116,0.488829
4117,4117,0.4888289
4118,4118,0.4888288
4119,4119,0.4888287
4120,4120,0.48882866
4121,4121,0.4888285
4122,4122,0.4888284
4123,4123,0.4888283
4124,4124,0.4888282
4125,4125,0.48882812
4126,4126,0.488828
4127,4127,0.48882785
4128,4128,0.48882782
4129,4129,0.48882774
4130,4130,0.48882762
4131,4131,0.48882753
4132,4132,0.48882738
4133,4133,0.4888273
4134,4134,0.48882723
4135,4135,0.48882708
4136,4136,0.48882705
4137,4137,0.48882684
4138,4138,0.48882678
4139,4139,0.4888267
4140,4140,0.4888266
4141,4141,0.4888265
4142,4142,0.4888264
4143,4143,0.48882625
4144,4144,0.48882616
4145,4145,0.48882607
4146,4146,0.488826
4147,4147,0.48882592
4148,4148,0.4888257
4149,4149,0.48882568
4150,4150,0.48882556
4151,4151,0.48882547
4152,4152,0.48882544
4153,4153,0.4888253
4154,4154,0.48882517
4155,4155,0.48882508
4156,4156,0.488825
4157,4157,0.4888249
4158,4158,0.48882478
4159,4159,0.4888247
4160,4160,0.48882455
4161,4161,0.48882446
4162,4162,0.4888244
4163,4163,0.4888243
4164,4164,0.48882422
4165,4165,0.48882407
4166,4166,0.48882395
4167,4167,0.48882386
4168,4168,0.4888238
4169,4169,0.4888237
4170,4170,0.48882353
4171,4171,0.48882347
4172,4172,0.4888234
4173,4173,0.48882326
4174,4174,0.48882318
4175,4175,0.48882303
4176,4176,0.48882294
4177,4177,0.48882285
4178,4178,0.48882273
4179,4179,0.4888227
4180,4180,0.4888226
4181,4181,0.48882246
4182,4182,0.48882234
4183,4183,0.48882225
4184,4184,0.48882216
4185,4185,0.48882207
4186,4186,0.48882195
4187,4187,0.48882186
4188,4188,0.48882172
4189,4189,0.48882166
4190,4190,0.48882163
4191,4191,0.48882148
4192,4192,0.4888214
4193,4193,0.48882124
4194,4194,0.48882118
4195,4195,0.4888211
4196,4196,0.48882094
4197,4197,0.48882088
4198,4198,0.48882073
4199,4199,0.48882064
4200,4200,0.48882055
4201,4201,0.48882043
4202,4202,0.4888204
4203,4203,0.4888202
4204,4204,0.48882017
4205,4205,0.48882005
4206,4206,0.48881996
4207,4207,0.48881987
4208,4208,0.4888198
4209,4209,0.48881963
4210,4210,0.48881957
4211,4211,0.48881948
4212,4212,0.48881936
4213,4213,0.48881927
4214,4214,0.48881912
4215,4215,0.48881903
4216,4216,0.48881894
4217,4217,0.48881888
4218,4218,0.48881873
4219,4219,0.48881865
4220,4220,0.48881856
4221,4221,0.4888184
4222,4222,0.48881835
4223,4223,0.48881826
4224,4224,0.48881814
4225,4225,0.48881802
4226,4226,0.48881796
4227,4227,0.48881787
4228,4228,0.48881775
4229,4229,0.48881766
4230,4230,0.48881757
4231,4231,0.48881742
4232,4232,0.48881733
4233,4233,0.48881727
4234,4234,0.48881713
4235,4235,0.48881704
4236,4236,0.4888169
4237,4237,0.48881683
4238,4238,0.48881674
4239,4239,0.48881665
4240,4240,0.4888166
4241,4241,0.48881644
4242,4242,0.4888163
4243,4243,0.4888162
4244,4244,0.4888161
4245,4245,0.48881605
4246,4246,0.48881596
4247,4247,0.48881575
4248,4248,0.48881575
4249,4249,0.4888156
4250,4250,0.48881552
4251,4251,0.48881546
4252,4252,0.4888153
4253,4253,0.48881522
4254,4254,0.48881507
4255,4255,0.48881504
4256,4256,0.48881492
4257,4257,0.4888149
4258,4258,0.48881468
4259,4259,0.4888146
4260,4260,0.48881453
4261,4261,0.48881438
4262,4262,0.48881435
4263,4263,0.48881423
4264,4264,0.4888141
4265,4265,0.488814
4266,4266,0.4888139
4267,4267,0.48881385
4268,4268,0.4888137
4269,4269,0.4888136
4270,4270,0.48881352
4271,4271,0.48881343
4272,4272,0.48881328
4273,4273,0.48881322
4274,4274,0.48881313
4275,4275,0.48881298
4276,4276,0.48881286
4277,4277,0.48881277
4278,4278,0.48881274
4279,4279,0.48881263
4280,4280,0.48881248
4281,4281,0.4888124
4282,4282,0.4888123
4283,4283,0.4888122
4284,4284,0.4888121
4285,4285,0.48881194
4286,4286,0.4888119
4287,4287,0.48881176
4288,4288,0.48881167
4289,4289,0.4888116
4290,4290,0.48881152
4291,4291,0.48881137
4292,4292,0.48881125
4293,4293,0.48881122
4294,4294,0.48881108
4295,4295,0.48881102
4296,4296,0.48881084
4297,4297,0.48881078
4298,4298,0.4888107
4299,4299,0.48881057
4300,4300,0.48881048
4301,4301,0.4888104
4302,4302,0.48881024
4303,4303,0.48881018
4304,4304,0.48881003
4305,4305,0.48881
4306,4306,0.4888099
4307,4307,0.48880976
4308,4308,0.48880965
4309,4309,0.48880956
4310,4310,0.48880947
4311,4311,0.48880938
4312,4312,0.48880926
4313,4313,0.48880917
4314,4314,0.48880908
4315,4315,0.48880896
4316,4316,0.48880887
4317,4317,0.48880878
4318,4318,0.48880863
4319,4319,0.48880854
4320,4320,0.48880848
4321,4321,0.48880833
4322,4322,0.48880827
4323,4323,0.48880818
4324,4324,0.48880804
4325,4325,0.488808
4326,4326,0.48880786
4327,4327,0.48880774
4328,4328,0.48880762
4329,4329,0.4888075
4330,4330,0.48880747
4331,4331,0.48880732
4332,4332,0.48880732
4333,4333,0.48880717
4334,4334,0.48880702
4335,4335,0.48880693
4336,4336,0.4888068
4337,4337,0.48880672
4338,4338,0.48880666
4339,4339,0.48880658
4340,4340,0.48880643
4341,4341,0.4888064
4342,4342,0.4888062
4343,4343,0.4888062
4344,4344,0.48880604
4345,4345,0.48880595
4346,4346,0.48880586
4347,4347,0.48880574
4348,4348,0.48880565
4349,4349,0.48880556
4350,4350,0.48880544
4351,4351,0.48880532
4352,4352,0.4888052
4353,4353,0.48880512
4354,4354,0.48880503
4355,4355,0.4888049
4356,4356,0.4888048
4357,4357,0.48880473
4358,4358,0.48880458
4359,4359,0.48880452
4360,4360,0.48880443
4361,4361,0.48880434
4362,4362,0.4888042
4363,4363,0.4888041
4364,4364,0.48880404
4365,4365,0.48880395
4366,4366,0.4888038
4367,4367,0.48880368
4368,4368,0.4888036
4369,4369,0.4888035
4370,4370,0.48880345
4371,4371,0.4888033
4372,4372,0.4888032
4373,4373,0.48880306
4374,4374,0.48880303
4375,4375,0.4888029
4376,4376,0.48880282
4377,4377,0.48880276
4378,4378,0.48880258
4379,4379,0.48880252
4380,4380,0.48880243
4381,4381,0.48880234
4382,4382,0.48880222
4383,4383,0.48880213
4384,4384,0.48880193
4385,4385,0.48880184
4386,4386,0.48880184
4387,4387,0.4888017
4388,4388,0.4888016
4389,4389,0.48880145
4390,4390,0.48880136
4391,4391,0.48880127
4392,4392,0.48880115
4393,4393,0.48880106
4394,4394,0.48880097
4395,4395,0.48880085
4396,4396,0.48880076
4397,4397,0.48880073
4398,4398,0.4888006
4399,4399,0.48880047
4400,4400,0.48880038
4401,4401,0.4888003
4402,4402,0.4888002
4403,4403,0.48880008
4404,4404,0.48880005
4405,4405,0.4887999
4406,4406,0.48879978
4407,4407,0.4887997
4408,4408,0.4887996
4409,4409,0.4887995
4410,4410,0.48879936
4411,4411,0.4887993
4412,4412,0.48879915
4413,4413,0.48879907
4414,4414,0.48879898
4415,4415,0.48879892
4416,4416,0.4887987
4417,4417,0.48879868
4418,4418,0.48879853
4419,4419,0.48879847
4420,4420,0.48879838
4421,4421,0.4887983
4422,4422,0.48879814
4423,4423,0.48879802
4424,4424,0.48879793
4425,4425,0.48879784
4426,4426,0.48879778
4427,4427,0.48879763
4428,4428,0.4887975
4429,4429,0.4887974
4430,4430,0.48879734
4431,4431,0.48879725
4432,4432,0.48879722
4433,4433,0.488797
4434,4434,0.48879692
4435,4435,0.48879686
4436,4436,0.48879677
4437,4437,0.48879668
4438,4438,0.48879653
4439,4439,0.4887964
4440,4440,0.48879638
4441,4441,0.48879623
4442,4442,0.48879617
4443,4443,0.488796
4444,4444,0.48879588
4445,4445,0.4887958
4446,4446,0.48879573
4447,4447,0.48879564
4448,4448,0.48879555
4449,4449,0.4887955
4450,4450,0.4887953
4451,4451,0.48879525
4452,4452,0.4887951
4453,4453,0.48879504
4454,4454,0.48879492
4455,4455,0.4887948
4456,4456,0.4887947
4457,4457,0.48879462
4458,4458,0.48879457
4459,4459,0.48879442
4460,4460,0.48879433
4461,4461,0.48879418
4462,4462,0.4887941
4463,4463,0.48879403
4464,4464,0.48879388
4465,4465,0.48879388
4466,4466,0.48879373
4467,4467,0.48879358
4468,4468,0.4887935
4469,4469,0.48879343
4470,4470,0.48879334
4471,4471,0.48879325
4472,4472,0.4887931
4473,4473,0.48879302
4474,4474,0.4887929


==> data/widely-separated-symbols/bad_cost_grid_1d.csv <==
,s,cost
0,-1.0,13.885926
1,-0.997998,13.661717
2,-0.995996,13.751203
3,-0.993994,13.710709
4,-0.991992,13.878005
5,-0.98999,13.5161705
6,-0.987988,13.697184
7,-0.985986,13.696997
8,-0.983984,13.548041
9,-0.981982,13.794555
10,-0.97998,13.358081
11,-0.977978,13.805168
12,-0.975976,13.635808
13,-0.973974,13.148003
14,-0.971972,13.309599
15,-0.96997,13.299273
16,-0.967968,13.39077
17,-0.965966,13.284552
18,-0.963964,13.052575
19,-0.961962,13.576667
20,-0.95996,13.080638
21,-0.957958,12.591372
22,-0.955956,12.878418
23,-0.953954,13.030409
24,-0.951952,13.019089
25,-0.94995,12.85167
26,-0.947948,12.852214
27,-0.94594586,12.645988
28,-0.94394386,12.500404
29,-0.94194186,13.212864
30,-0.93993986,13.316561
31,-0.93793786,13.283871
32,-0.93593585,13.22681
33,-0.93393385,13.0841675
34,-0.93193185,13.060915
35,-0.92992985,12.36366
36,-0.92792785,13.08097
37,-0.92592585,12.936904
38,-0.92392385,13.202785
39,-0.92192185,12.833619
40,-0.91991985,13.149349
41,-0.91791785,13.051719
42,-0.91591585,12.967149
43,-0.91391385,12.888997
44,-0.91191185,12.52898
45,-0.90990984,12.721159
46,-0.90790784,12.379303
47,-0.90590584,12.567715
48,-0.90390384,12.970842
49,-0.90190184,12.459717
50,-0.89989984,12.85603
51,-0.89789784,11.935827
52,-0.89589584,12.109184
53,-0.89389384,12.291669
54,-0.89189184,12.601787
55,-0.88988984,11.951907
56,-0.88788784,12.027824
57,-0.88588583,12.444836
58,-0.88388383,12.275086
59,-0.88188183,12.304243
60,-0.87987983,12.186393
61,-0.87787783,12.188981
62,-0.87587583,12.527496
63,-0.87387383,12.56533
64,-0.8718718,12.2487955
65,-0.8698698,12.588033
66,-0.8678678,12.244172
67,-0.8658658,12.016774
68,-0.8638638,11.7544985
69,-0.8618618,11.946114
70,-0.8598598,12.030225
71,-0.8578578,11.601868
72,-0.8558558,12.308205
73,-0.8538538,11.691169
74,-0.8518518,11.7920885
75,-0.8498498,11.952497
76,-0.8478478,11.629416
77,-0.8458458,12.2189045
78,-0.8438438,11.849995
79,-0.8418418,11.801616
80,-0.8398398,12.222267
81,-0.8378378,12.20336
82,-0.8358358,11.995097
83,-0.8338338,12.182576
84,-0.8318318,12.046751
85,-0.8298298,12.422276
86,-0.8278278,11.911925
87,-0.8258258,11.663944
88,-0.8238238,12.0159
89,-0.8218218,11.731614
90,-0.8198198,11.420171
91,-0.8178178,11.515716
92,-0.8158158,11.5629635
93,-0.8138138,11.692929
94,-0.8118118,11.951865
95,-0.8098098,11.864294
96,-0.8078078,11.460858
97,-0.8058058,11.387093
98,-0.8038038,11.131953
99,-0.8018018,11.031741
100,-0.7997998,11.3685255
101,-0.7977978,11.584672
102,-0.7957958,11.186088
103,-0.7937938,11.00644
104,-0.7917918,11.685283
105,-0.7897898,11.254254
106,-0.7877878,11.78955
107,-0.7857858,11.650608
108,-0.7837838,11.5357895
109,-0.7817818,11.236359
110,-0.7797798,11.461184
111,-0.7777778,11.759613
112,-0.7757758,11.497009
113,-0.7737738,11.567897
114,-0.7717718,11.081051
115,-0.7697698,10.785488
116,-0.7677678,11.408437
117,-0.7657658,11.155434
118,-0.7637638,11.493482
119,-0.7617618,11.282349
120,-0.7597598,11.140519
121,-0.7577578,11.004064
122,-0.7557558,11.011834
123,-0.7537538,11.299561
124,-0.7517518,11.421242
125,-0.7497498,11.199505
126,-0.7477478,10.968711
127,-0.7457458,11.040231
128,-0.7437438,10.981301
129,-0.74174166,11.12279
130,-0.73973966,11.206669
131,-0.73773766,11.301306
132,-0.73573565,10.913377
133,-0.73373365,10.949215
134,-0.73173165,10.96443
135,-0.72972965,10.954108
136,-0.72772765,11.522237
137,-0.72572565,10.854643
138,-0.72372365,10.873303
139,-0.72172165,10.928948
140,-0.71971965,11.110866
141,-0.71771765,11.487718
142,-0.71571565,11.213403
143,-0.71371365,11.54946
144,-0.71171165,10.949368
145,-0.70970964,10.880023
146,-0.70770764,11.027375
147,-0.70570564,10.595663
148,-0.70370364,11.02482
149,-0.70170164,10.97174
150,-0.69969964,11.091906
151,-0.69769764,11.127655
152,-0.69569564,10.850867
153,-0.69369364,10.269456
154,-0.69169164,10.761951
155,-0.68968964,10.301762
156,-0.68768764,10.443205
157,-0.68568563,10.56012
158,-0.68368363,10.520203
159,-0.68168163,10.133841
160,-0.67967963,10.43526
161,-0.67767763,10.232952
162,-0.67567563,10.330846
163,-0.6736736,10.08028
164,-0.6716716,10.512018
165,-0.6696696,10.234829
166,-0.6676676,10.209302
167,-0.6656656,10.481615
168,-0.6636636,10.233571
169,-0.6616616,10.145676
170,-0.6596596,9.599672
171,-0.6576576,9.667021
172,-0.6556556,9.772334
173,-0.6536536,10.249487
174,-0.6516516,9.661967
175,-0.6496496,9.903161
176,-0.6476476,9.810417
177,-0.6456456,9.709358
178,-0.6436436,9.938549
179,-0.6416416,9.894227
180,-0.6396396,9.680577
181,-0.6376376,9.679476
182,-0.6356356,9.908442
183,-0.6336336,9.441084
184,-0.6316316,10.170603
185,-0.6296296,10.074408
186,-0.6276276,9.858739
187,-0.6256256,10.108221
188,-0.6236236,9.977257
189,-0.6216216,9.817622
190,-0.6196196,9.5726
191,-0.6176176,9.821424
192,-0.6156156,10.110633
193,-0.6136136,9.996318
194,-0.6116116,9.784974
195,-0.6096096,9.823776
196,-0.6076076,9.875539
197,-0.6056056,10.338012
198,-0.6036036,9.689814
199,-0.6016016,9.597171
200,-0.5995996,9.254537
201,-0.5975976,9.525333
202,-0.5955956,9.584127
203,-0.5935936,9.139481
204,-0.5915916,9.225456
205,-0.5895896,9.029042
206,-0.5875876,9.087402
207,-0.5855856,9.127196
208,-0.5835836,9.104294
209,-0.5815816,9.227886
210,-0.5795796,9.120096
211,-0.5775776,9.05136
212,-0.5755756,9.042589
213,-0.5735736,8.86823
214,-0.5715716,8.767537
215,-0.5695696,8.773348
216,-0.5675676,9.056814
217,-0.5655656,8.903042
218,-0.5635636,8.800403
219,-0.5615616,9.178808
220,-0.5595596,8.860609
221,-0.5575576,9.194825
222,-0.5555556,8.991507
223,-0.5535536,8.844538
224,-0.5515516,8.869493
225,-0.5495496,8.867282
226,-0.5475476,9.200046
227,-0.5455456,9.171275
228,-0.5435436,8.982703
229,-0.5415416,8.994297
230,-0.5395396,8.596039
231,-0.5375376,8.667172
232,-0.53553545,8.526457
233,-0.53353345,8.220177
234,-0.53153145,8.3351965
235,-0.52952945,8.476986
236,-0.52752745,8.3508005
237,-0.52552545,8.829586
238,-0.52352345,8.4416485
239,-0.52152145,8.438591
240,-0.51951945,8.367474
241,-0.51751745,8.490114
242,-0.51551545,8.656097
243,-0.51351345,8.316023
244,-0.51151145,8.714918
245,-0.50950944,8.773495
246,-0.50750744,8.51722
247,-0.50550544,8.786401
248,-0.50350344,8.355937
249,-0.50150144,8.036203
250,-0.49949944,8.314987
251,-0.49749744,8.451504
252,-0.49549544,8.47256
253,-0.49349344,8.228636
254,-0.49149144,8.451592
255,-0.48948944,8.181157
256,-0.48748744,7.935083
257,-0.48548543,8.155589
258,-0.48348343,8.0746155
259,-0.48148143,8.196856
260,-0.47947943,8.191998
261,-0.47747743,8.1408
262,-0.47547543,7.83413
263,-0.47347343,8.148682
264,-0.47147143,7.9564238
265,-0.46946943,7.9851003
266,-0.46746743,8.2335825
267,-0.46546543,8.098011
268,-0.46346343,7.7273283
269,-0.46146142,7.7241516
270,-0.45945942,7.661486
271,-0.45745742,8.094752
272,-0.45545542,7.7674613
273,-0.45345342,7.6314154
274,-0.45145142,7.596886
275,-0.44944942,7.6069584
276,-0.44744742,7.7637434
277,-0.44544542,7.44202
278,-0.44344342,7.4005837
279,-0.44144142,7.394204
280,-0.43943942,7.287279
281,-0.43743742,7.4636693
282,-0.4354354,7.3712964
283,-0.4334334,7.1956606
284,-0.4314314,7.5862536
285,-0.4294294,7.7525034
286,-0.4274274,7.3172536
287,-0.4254254,7.731468
288,-0.4234234,7.6529727
289,-0.4214214,7.7720118
290,-0.4194194,7.579597
291,-0.4174174,7.485711
292,-0.4154154,7.3822813
293,-0.4134134,7.387425
294,-0.4114114,7.1843824
295,-0.4094094,7.137304
296,-0.4074074,7.395314
297,-0.4054054,7.325386
298,-0.4034034,7.2321815
299,-0.4014014,7.032683
300,-0.3993994,7.3763075
301,-0.3973974,7.098081
302,-0.3953954,7.1622734
303,-0.3933934,7.1146364
304,-0.3913914,7.298079
305,-0.3893894,7.289602
306,-0.3873874,7.040909
307,-0.3853854,7.213281
308,-0.3833834,7.068275
309,-0.3813814,6.7053127
310,-0.3793794,7.1019335
311,-0.3773774,6.9128327
312,-0.3753754,7.032343
313,-0.3733734,7.027756
314,-0.3713714,6.7738924
315,-0.3693694,6.7783
316,-0.3673674,6.874169
317,-0.3653654,6.6491585
318,-0.3633634,6.916678
319,-0.36136138,6.8401666
320,-0.35935938,6.688015
321,-0.35735738,6.0660796
322,-0.35535538,6.291595
323,-0.35335338,6.208996
324,-0.35135138,6.4018197
325,-0.34934938,6.597011
326,-0.34734738,6.71832
327,-0.34534538,6.6703334
328,-0.34334338,6.9069204
329,-0.34134138,6.763005
330,-0.33933938,6.538543
331,-0.33733737,6.556552
332,-0.33533537,6.592102
333,-0.33333337,6.5674467
334,-0.33133125,6.4869514
335,-0.32932925,6.7444415
336,-0.32732725,6.4173465
337,-0.32532525,6.6792927
338,-0.32332325,6.569139
339,-0.32132125,6.709017
340,-0.31931925,6.436733
341,-0.31731725,6.5939493
342,-0.31531525,6.381955
343,-0.31331325,6.514354
344,-0.31131124,6.4435024
345,-0.30930924,6.249792
346,-0.30730724,6.3532805
347,-0.30530524,6.461622
348,-0.30330324,6.335132
349,-0.30130124,6.3530917
350,-0.29929924,6.3057513
351,-0.29729724,6.184855
352,-0.29529524,6.277421
353,-0.29329324,6.3386316
354,-0.29129124,6.067901
355,-0.28928924,6.1926603
356,-0.28728724,6.099757
357,-0.28528523,6.218827
358,-0.28328323,6.209364
359,-0.28128123,6.1902275
360,-0.27927923,6.200803
361,-0.27727723,5.9465523
362,-0.27527523,5.9462667
363,-0.27327323,5.8673797
364,-0.27127123,5.882217
365,-0.26926923,5.8899603
366,-0.26726723,5.7226887
367,-0.26526523,5.586748
368,-0.26326323,5.912663
369,-0.26126122,5.7219715
370,-0.25925922,5.9475822
371,-0.25725722,5.9897046
372,-0.25525522,5.7761006
373,-0.25325322,5.7878594
374,-0.25125122,5.754102
375,-0.24924922,5.470832
376,-0.24724722,5.713442
377,-0.24524522,5.443296
378,-0.24324322,5.3735414
379,-0.24124122,5.620734
380,-0.23923922,5.5248475
381,-0.23723722,5.534032
382,-0.23523521,5.5825267
383,-0.23323321,5.73351
384,-0.23123121,5.5770164
385,-0.22922921,5.633242
386,-0.22722721,5.277518
387,-0.22522521,5.4884615
388,-0.22322321,5.402201
389,-0.22122121,5.339398
390,-0.21921921,5.31967
391,-0.2172172,5.330599
392,-0.2152152,5.4267745
393,-0.2132132,5.31644
394,-0.2112112,5.133549
395,-0.2092092,5.152884
396,-0.2072072,5.1983247
397,-0.2052052,5.150401
398,-0.2032032,5.2999187
399,-0.2012012,5.016095
400,-0.1991992,4.918521
401,-0.1971972,5.023869
402,-0.1951952,5.1647596
403,-0.1931932,5.109127
404,-0.1911912,5.114573
405,-0.1891892,5.134963
406,-0.1871872,5.0850244
407,-0.1851852,4.961779
408,-0.1831832,5.038023
409,-0.18118119,4.920782
410,-0.17917919,4.9179873
411,-0.17717719,4.8334894
412,-0.17517519,5.025387
413,-0.17317319,4.855422
414,-0.17117119,4.743641
415,-0.16916919,4.611208
416,-0.16716719,4.506099
417,-0.16516519,4.7852015
418,-0.16316319,4.7324123
419,-0.16116118,4.6565022
420,-0.15915918,4.655787
421,-0.15715718,4.784431
422,-0.15515518,4.710501
423,-0.15315318,4.543622
424,-0.15115118,4.5787425
425,-0.14914918,4.564836
426,-0.14714718,4.5265656
427,-0.14514518,4.516099
428,-0.14314318,4.578468
429,-0.14114118,4.5421433
430,-0.13913918,4.4844975
431,-0.13713717,4.5283885
432,-0.13513517,4.553724
433,-0.13313317,4.3815703
434,-0.13113117,4.4752736
435,-0.12912917,4.484408
436,-0.12712705,4.4573193
437,-0.12512505,4.3726983
438,-0.12312305,4.3028574
439,-0.12112105,4.498833
440,-0.11911905,4.445177
441,-0.11711705,4.296718
442,-0.11511505,4.1971345
443,-0.113113046,4.0935507
444,-0.111111045,4.113097
445,-0.109109044,3.9925761
446,-0.10710704,3.9340096
447,-0.10510504,4.0370536
448,-0.10310304,3.9670432
449,-0.10110104,3.8792477
450,-0.09909904,3.9883623
451,-0.09709704,4.0640955
452,-0.09509504,3.99341
453,-0.09309304,3.893208
454,-0.09109104,3.9634492
455,-0.089089036,3.7855449
456,-0.087087035,3.664553
457,-0.085085034,3.6187794
458,-0.08308303,3.5398297
459,-0.08108103,3.6170108
460,-0.07907903,3.5223498
461,-0.07707703,3.477928
462,-0.07507503,3.5684125
463,-0.07307303,3.5358648
464,-0.07107103,3.483776
465,-0.06906903,3.5147114
466,-0.06706703,3.3614235
467,-0.06506503,3.27023
468,-0.063063025,3.2886882
469,-0.061061025,3.3346055
470,-0.059059024,3.3131142
471,-0.057057023,3.3153872
472,-0.055055022,3.2711282
473,-0.05305302,3.2080636
474,-0.05105102,3.172654
475,-0.04904902,3.0177853
476,-0.04704702,2.9352798
477,-0.04504502,2.8842402
478,-0.043043017,2.8981237
479,-0.041041017,2.7871778
480,-0.039039016,2.770267
481,-0.037037015,2.7032788
482,-0.035035014,2.708135
483,-0.033033013,2.560044
484,-0.031031013,2.4724946
485,-0.029029012,2.4244447
486,-0.02702701,2.482403
487,-0.02502501,2.4332836
488,-0.02302301,2.3418005
489,-0.021021008,2.236465
490,-0.019019008,2.1598713
491,-0.017017007,2.0585318
492,-0.015015006,1.9459144
493,-0.013013005,1.9402043
494,-0.011011004,1.7493234
495,-0.009009004,1.5643907
496,-0.007007003,1.4403156
497,-0.005005002,1.2499195
498,-0.0030030012,0.9520198
499,-0.0010010004,0.4796417
500,0.0,0.23278604
501,0.0010010004,0.3813039
502,0.0030030012,0.7231796
503,0.005005002,0.87278473
504,0.007007003,1.0106254
505,0.009009004,1.128078
506,0.011011004,1.1684613
507,0.013013005,1.2301943
508,0.015015006,1.272844
509,0.017017007,1.3474598
510,0.019019008,1.4286877
511,0.021021008,1.4468029
512,0.02302301,1.4826822
513,0.02502501,1.5476483
514,0.02702707,1.5624067
515,0.029029071,1.5622388
516,0.031031072,1.6008149
517,0.033033073,1.6600425
518,0.035035074,1.671752
519,0.037037075,1.705868
520,0.039039075,1.6662943
521,0.041041076,1.6917218
522,0.043043077,1.706014
523,0.045045078,1.7431782
524,0.04704708,1.8060323
525,0.04904908,1.7859619
526,0.05105108,1.78132
527,0.05305308,1.7949169
528,0.05505508,1.8121998
529,0.057057083,1.8299276
530,0.059059083,1.8489295
531,0.061061084,1.8668978
532,0.063063085,1.8676773
533,0.065065086,1.8579105
534,0.06706709,1.8834317
535,0.06906909,1.8670149
536,0.07107109,1.8685081
537,0.07307309,1.8619845
538,0.07507509,1.8671324
539,0.07707709,1.8810654
540,0.07907909,1.8742139
541,0.08108109,1.864638
542,0.08308309,1.8788222
543,0.085085094,1.8804756
544,0.087087095,1.8700261
545,0.089089096,1.8619465
546,0.0910911,1.8624691
547,0.0930931,1.871011
548,0.0950951,1.8818544
549,0.0970971,1.8870959
550,0.0990991,1.8942027
551,0.1011011,1.9031509
552,0.1031031,1.9093515
553,0.1051051,1.929349
554,0.1071071,1.9407381
555,0.1091091,1.9482335
556,0.111111104,1.9500422
557,0.113113105,1.9526883
558,0.115115106,1.9479595
559,0.11711711,1.9419671
560,0.11911911,1.9350504
561,0.12112111,1.9299598
562,0.12312311,1.9237137
563,0.12512511,1.9188672
564,0.12712711,1.9084818
565,0.12912917,1.8991818
566,0.13113117,1.8949013
567,0.13313317,1.8849691
568,0.13513517,1.8760318
569,0.13713717,1.8692305
570,0.13913918,1.8710185
571,0.14114118,1.8655376
572,0.14314318,1.8603803
573,0.14514518,1.85254
574,0.14714718,1.8431302
575,0.14914918,1.8347341
576,0.15115118,1.8281227
577,0.15315318,1.8234338
578,0.15515518,1.8178225
579,0.15715718,1.8109393
580,0.15915918,1.805848
581,0.16116118,1.8004082
582,0.16316319,1.7930694
583,0.16516519,1.7845389
584,0.16716719,1.77593
585,0.16916919,1.7678123
586,0.17117119,1.7603815
587,0.17317319,1.7526135
588,0.17517519,1.7452049
589,0.17717719,1.7381976
590,0.17917919,1.7317566
591,0.18118119,1.7259288
592,0.1831832,1.7204732
593,0.1851852,1.7151037
594,0.1871872,1.709805
595,0.1891892,1.7047459
596,0.1911912,1.6999539
597,0.1931932,1.695379
598,0.1951952,1.6908667
599,0.1971972,1.686092
600,0.1991992,1.6809218
601,0.2012012,1.675685
602,0.2032032,1.6706772
603,0.2052052,1.665918
604,0.2072072,1.6613296
605,0.2092092,1.6568558
606,0.2112112,1.6524798
607,0.2132132,1.6482086
608,0.2152152,1.6440558
609,0.2172172,1.6400379
610,0.21921921,1.6361716
611,0.22122121,1.6324697
612,0.22322321,1.6289345
613,0.22522521,1.6255568
614,0.22722721,1.6223129
615,0.22922921,1.6191692
616,0.23123121,1.616087
617,0.23323327,1.6130309
618,0.23523527,1.6099747
619,0.23723727,1.6069065
620,0.23923928,1.6038289
621,0.24124128,1.6007528
622,0.24324328,1.5976899
623,0.24524528,1.5946459
624,0.24724728,1.5916176
625,0.24924928,1.5885972
626,0.25125128,1.5855746
627,0.25325328,1.5825408
628,0.25525528,1.5794892
629,0.25725728,1.5764164
630,0.25925928,1.5733231
631,0.26126128,1.5702128
632,0.2632633,1.567091
633,0.2652653,1.5639654
634,0.2672673,1.5608444
635,0.2692693,1.557737
636,0.2712713,1.5546516
637,0.2732733,1.5515966
638,0.2752753,1.5485793
639,0.2772773,1.545606
640,0.2792793,1.5426813
641,0.2812813,1.5398101
642,0.2832833,1.5369937
643,0.2852853,1.5342336
644,0.2872873,1.5315291
645,0.2892893,1.5288794
646,0.2912913,1.526282
647,0.2932933,1.5237346
648,0.2952953,1.5212344
649,0.2972973,1.5187798
650,0.2992993,1.5163678
651,0.3013013,1.5139973
652,0.3033033,1.5116671
653,0.3053053,1.5093766
654,0.3073073,1.5071251
655,0.3093093,1.5049123
656,0.3113113,1.5027385
657,0.3133133,1.5006025
658,0.3153153,1.4985052
659,0.3173173,1.4964458
660,0.3193193,1.494424
661,0.3213213,1.492439
662,0.3233233,1.490491
663,0.3253253,1.4885784
664,0.3273273,1.4867015
665,0.3293293,1.4848585
666,0.3313313,1.4830488
667,0.3333333,1.4812715
668,0.33533537,1.4795256
669,0.33733737,1.4778101
670,0.33933938,1.4761249
671,0.34134138,1.4744676
672,0.34334338,1.4728379
673,0.34534538,1.4712354
674,0.34734738,1.4696586
675,0.34934938,1.4681072
676,0.35135138,1.4665802
677,0.35335338,1.4650768
678,0.35535538,1.4635966
679,0.35735738,1.4621388
680,0.35935938,1.4607028
681,0.36136138,1.459288
682,0.3633634,1.4578942
683,0.3653654,1.4565208
684,0.3673674,1.4551673
685,0.3693694,1.4538333
686,0.3713714,1.4525186
687,0.3733734,1.4512228
688,0.3753754,1.4499453
689,0.3773774,1.4486862
690,0.3793794,1.447445
691,0.3813814,1.4462217
692,0.3833834,1.4450159
693,0.3853854,1.4438274
694,0.3873874,1.4426559
695,0.3893894,1.4415015
696,0.3913914,1.440364
697,0.3933934,1.4392427
698,0.3953954,1.4381382
699,0.3973974,1.4370497
700,0.3993994,1.4359778
701,0.4014014,1.4349217
702,0.4034034,1.4338815
703,0.4054054,1.4328573
704,0.4074074,1.4318484
705,0.4094094,1.4308553
706,0.4114114,1.4298779
707,0.4134134,1.4289159
708,0.4154154,1.4279689
709,0.4174174,1.4270371
710,0.4194194,1.4261206
711,0.4214214,1.425219
712,0.4234234,1.4243325
713,0.4254254,1.4234606
714,0.4274274,1.4226037
715,0.4294294,1.4217613
716,0.4314314,1.4209335
717,0.4334334,1.4201204
718,0.4354354,1.4193213
719,0.43743747,1.4185369
720,0.43943948,1.4177666
721,0.44144148,1.4170103
722,0.44344348,1.4162683
723,0.44544548,1.4155403
724,0.44744748,1.4148262
725,0.44944948,1.414126
726,0.45145148,1.4134393
727,0.45345348,1.4127662
728,0.45545548,1.4121068
729,0.45745748,1.4114608
730,0.45945948,1.4108282
731,0.46146148,1.410209
732,0.4634635,1.4096026
733,0.4654655,1.4090098
734,0.4674675,1.4084296
735,0.4694695,1.4078624
736,0.4714715,1.4073081
737,0.4734735,1.4067662
738,0.4754755,1.406237
739,0.4774775,1.4057202
740,0.4794795,1.405216
741,0.4814815,1.4047241
742,0.4834835,1.4042442
743,0.4854855,1.4037763
744,0.4874875,1.4033204
745,0.4894895,1.4028765
746,0.4914915,1.402444
747,0.4934935,1.4020236
748,0.4954955,1.4016143
749,0.4974975,1.4012165
750,0.4994995,1.4008299
751,0.5015015,1.4004545
752,0.5035035,1.4000901
753,0.5055055,1.3997368
754,0.5075075,1.3993939
755,0.5095095,1.3990619
756,0.5115115,1.3987405
757,0.51351357,1.3984296
758,0.51551557,1.3981287
759,0.51751757,1.3978381
760,0.51951957,1.3975575
761,0.52152157,1.3972869
762,0.52352357,1.397026
763,0.52552557,1.3967748
764,0.5275276,1.396533
765,0.5295296,1.3963004
766,0.5315316,1.3960778
767,0.5335336,1.3958635
768,0.5355356,1.3956586
769,0.5375376,1.3954624
770,0.5395396,1.3952751
771,0.5415416,1.3950963
772,0.5435436,1.394926
773,0.5455456,1.3947636
774,0.5475476,1.3946099
775,0.5495496,1.394464
776,0.5515516,1.3943259
777,0.5535536,1.3941959
778,0.5555556,1.3940734
779,0.5575576,1.393958
780,0.5595596,1.3938504
781,0.5615616,1.3937496
782,0.5635636,1.3936564
783,0.5655656,1.3935696
784,0.5675676,1.39349
785,0.5695696,1.3934168
786,0.5715716,1.3933501
787,0.5735736,1.3932899
788,0.5755756,1.3932359
789,0.5775776,1.3931881
790,0.5795796,1.3931462
791,0.5815816,1.39311
792,0.5835836,1.3930796
793,0.5855856,1.3930548
794,0.5875876,1.3930354
795,0.5895896,1.3930217
796,0.5915916,1.3930125
797,0.5935936,1.3930086
798,0.5955956,1.3930095
799,0.5975976,1.3930155
800,0.5995996,1.3930258
801,0.6016016,1.3930407
802,0.6036036,1.3930598
803,0.6056056,1.3930833
804,0.6076076,1.393111
805,0.6096096,1.3931428
806,0.6116116,1.3931782
807,0.6136136,1.3932173
808,0.6156156,1.3932602
809,0.6176176,1.3933065
810,0.6196196,1.3933562
811,0.6216216,1.3934093
812,0.6236236,1.3934652
813,0.6256256,1.3935243
814,0.6276276,1.3935863
815,0.6296296,1.393651
816,0.6316316,1.3937186
817,0.6336336,1.3937886
818,0.6356356,1.393861
819,0.6376376,1.3939357
820,0.6396396,1.3940128
821,0.6416416,1.394092
822,0.6436436,1.3941731
823,0.6456456,1.3942561
824,0.6476476,1.394341
825,0.6496496,1.3944277
826,0.6516516,1.3945159
827,0.6536536,1.3946055
828,0.6556556,1.3946967
829,0.6576576,1.3947892
830,0.6596596,1.3948829
831,0.6616616,1.3949776
832,0.6636636,1.3950733
833,0.6656656,1.3951701
834,0.6676677,1.3952678
835,0.6696697,1.3953663
836,0.6716717,1.3954654
837,0.6736737,1.395565
838,0.6756757,1.3956654
839,0.6776777,1.3957659
840,0.6796797,1.3958669
841,0.6816817,1.3959682
842,0.6836837,1.3960698
843,0.6856857,1.3961715
844,0.6876877,1.3962733
845,0.6896897,1.3963751
846,0.6916917,1.3964769
847,0.6936937,1.396578
848,0.6956957,1.3966794
849,0.6976977,1.3967807
850,0.6996997,1.3968813
851,0.7017017,1.3969817
852,0.7037037,1.3970816
853,0.7057057,1.397181
854,0.7077077,1.3972799
855,0.7097097,1.397378
856,0.7117117,1.3974755
857,0.7137137,1.3975724
858,0.7157157,1.3976684
859,0.7177177,1.3977636
860,0.71971977,1.397858
861,0.72172177,1.3979514
862,0.72372377,1.3980439
863,0.72572577,1.3981351
864,0.7277278,1.3982257
865,0.7297298,1.398315
866,0.7317318,1.3984032
867,0.7337338,1.3984902
868,0.7357358,1.398576
869,0.7377378,1.3986604
870,0.7397398,1.3987439
871,0.7417418,1.3988258
872,0.7437438,1.3989066
873,0.7457458,1.3989859
874,0.7477478,1.399064
875,0.7497498,1.3991402
876,0.7517518,1.3992151
877,0.7537538,1.3992889
878,0.7557558,1.3993611
879,0.7577578,1.3994316
880,0.7597598,1.3995007
881,0.7617618,1.3995682
882,0.7637638,1.3996341
883,0.7657658,1.3996984
884,0.7677678,1.3997611
885,0.7697698,1.3998224
886,0.7717718,1.3998818
887,0.7737738,1.3999395
888,0.7757758,1.3999959
889,0.7777778,1.4000503
890,0.7797798,1.4001029
891,0.7817818,1.4001542
892,0.7837838,1.4002036
893,0.7857858,1.4002513
894,0.7877878,1.4002974
895,0.7897898,1.4003415
896,0.7917918,1.4003841
897,0.7937938,1.400425
898,0.7957958,1.4004639
899,0.7977978,1.4005013
900,0.7997998,1.4005369
901,0.8018018,1.4005709
902,0.8038038,1.4006029
903,0.8058058,1.4006333
904,0.8078078,1.4006621
905,0.8098098,1.400689
906,0.8118118,1.4007142
907,0.8138138,1.4007378
908,0.8158158,1.4007597
909,0.8178178,1.4007796
910,0.8198198,1.400798
911,0.8218218,1.4008148
912,0.8238238,1.4008298
913,0.8258258,1.4008429
914,0.8278278,1.4008547
915,0.8298298,1.4008645
916,0.8318318,1.4008728
917,0.8338338,1.4008796
918,0.8358358,1.4008846
919,0.8378378,1.4008878
920,0.8398398,1.4008898
921,0.8418418,1.4008902
922,0.8438438,1.4008886
923,0.8458458,1.4008857
924,0.8478478,1.4008812
925,0.8498498,1.4008751
926,0.8518518,1.4008675
927,0.8538538,1.4008586
928,0.8558558,1.4008479
929,0.8578578,1.4008358
930,0.8598599,1.4008223
931,0.8618619,1.4008073
932,0.8638639,1.4007908
933,0.8658659,1.4007732
934,0.8678679,1.4007539
935,0.8698699,1.4007331
936,0.8718719,1.4007113
937,0.8738739,1.4006878
938,0.8758759,1.4006633
939,0.8778779,1.4006373
940,0.8798799,1.4006101
941,0.8818819,1.4005814
942,0.8838839,1.4005516
943,0.8858859,1.4005208
944,0.8878879,1.4004885
945,0.8898899,1.400455
946,0.8918919,1.4004205
947,0.8938939,1.4003849
948,0.8958959,1.400348
949,0.8978979,1.4003102
950,0.8998999,1.400271
951,0.9019019,1.400231
952,0.9039039,1.4001896
953,0.9059059,1.4001478
954,0.9079079,1.4001046
955,0.9099099,1.4000605
956,0.9119119,1.4000155
957,0.9139139,1.3999693
958,0.9159159,1.3999224
959,0.9179179,1.3998747
960,0.9199199,1.399826
961,0.9219219,1.3997765
962,0.9239239,1.399726
963,0.9259259,1.3996753
964,0.9279279,1.3996232
965,0.9299299,1.3995705
966,0.9319319,1.399517
967,0.9339339,1.3994628
968,0.9359359,1.3994082
969,0.9379379,1.3993526
970,0.9399399,1.3992965
971,0.9419419,1.3992399
972,0.9439439,1.3991826
973,0.945946,1.3991249
974,0.947948,1.3990663
975,0.94995,1.3990073
976,0.951952,1.3989478
977,0.953954,1.398888
978,0.955956,1.3988276
979,0.957958,1.3987666
980,0.95996,1.3987054
981,0.961962,1.3986436
982,0.963964,1.3985817
983,0.965966,1.3985194
984,0.967968,1.3984566
985,0.96997,1.3983936
986,0.971972,1.3983303
987,0.973974,1.3982669
988,0.975976,1.3982029
989,0.977978,1.398139
990,0.97998,1.3980749
991,0.981982,1.3980105
992,0.983984,1.397946
993,0.985986,1.3978813
994,0.987988,1.3978164
995,0.98999,1.3977516
996,0.991992,1.3976871
997,0.993994,1.397622
998,0.995996,1.3975568
999,0.997998,1.397492
1000,1.0,1.3974268


==> data/widely-separated-symbols/bad_cost_grid_1d_valid.csv <==
,s,cost
0,-1.0,12.781429
1,-0.997998,12.751511
2,-0.995996,12.652225
3,-0.993994,12.575496
4,-0.991992,12.743831
5,-0.98999,13.129586
6,-0.987988,12.8537445
7,-0.985986,13.034444
8,-0.983984,13.178987
9,-0.981982,13.045451
10,-0.97998,12.899373
11,-0.977978,13.4593525
12,-0.975976,12.79138
13,-0.973974,13.099808
14,-0.971972,13.3637085
15,-0.96997,13.004042
16,-0.967968,12.95866
17,-0.965966,12.749539
18,-0.963964,12.9495125
19,-0.961962,12.6896
20,-0.95996,13.125235
21,-0.957958,12.8845005
22,-0.955956,12.774678
23,-0.953954,13.077249
24,-0.951952,13.125233
25,-0.94995,13.190356
26,-0.947948,12.704163
27,-0.94594586,12.837429
28,-0.94394386,13.195613
29,-0.94194186,12.756735
30,-0.93993986,12.735891
31,-0.93793786,13.008779
32,-0.93593585,12.664699
33,-0.93393385,12.751837
34,-0.93193185,12.392123
35,-0.92992985,12.669524
36,-0.92792785,11.986918
37,-0.92592585,12.276416
38,-0.92392385,12.293769
39,-0.92192185,12.39655
40,-0.91991985,12.155626
41,-0.91791785,12.2434435
42,-0.91591585,12.648051
43,-0.91391385,12.498772
44,-0.91191185,12.320202
45,-0.90990984,12.48123
46,-0.90790784,12.731399
47,-0.90590584,12.084023
48,-0.90390384,12.032265
49,-0.90190184,12.29534
50,-0.89989984,12.1529875
51,-0.89789784,12.816421
52,-0.89589584,12.533928
53,-0.89389384,12.312112
54,-0.89189184,12.78636
55,-0.88988984,12.385702
56,-0.88788784,12.3889065
57,-0.88588583,12.185271
58,-0.88388383,12.256142
59,-0.88188183,12.175721
60,-0.87987983,12.089188
61,-0.87787783,11.879679
62,-0.87587583,12.2750635
63,-0.87387383,11.988657
64,-0.8718718,12.145405
65,-0.8698698,11.705322
66,-0.8678678,12.271272
67,-0.8658658,12.088916
68,-0.8638638,12.283901
69,-0.8618618,11.937543
70,-0.8598598,11.821912
71,-0.8578578,11.953271
72,-0.8558558,12.161283
73,-0.8538538,12.160059
74,-0.8518518,11.825301
75,-0.8498498,12.097223
76,-0.8478478,11.637254
77,-0.8458458,11.587004
78,-0.8438438,11.268884
79,-0.8418418,11.065186
80,-0.8398398,11.686028
81,-0.8378378,11.761416
82,-0.8358358,11.660907
83,-0.8338338,11.600976
84,-0.8318318,11.85762
85,-0.8298298,11.543738
86,-0.8278278,11.87762
87,-0.8258258,11.961562
88,-0.8238238,11.441629
89,-0.8218218,11.402973
90,-0.8198198,11.296554
91,-0.8178178,11.345178
92,-0.8158158,11.147892
93,-0.8138138,11.646456
94,-0.8118118,11.439157
95,-0.8098098,11.446495
96,-0.8078078,11.758797
97,-0.8058058,11.334663
98,-0.8038038,11.43076
99,-0.8018018,11.352042
100,-0.7997998,11.418828
101,-0.7977978,10.960321
102,-0.7957958,11.102562
103,-0.7937938,10.813506
104,-0.7917918,11.335322
105,-0.7897898,11.404839
106,-0.7877878,11.86236
107,-0.7857858,11.6394825
108,-0.7837838,11.189535
109,-0.7817818,11.012163
110,-0.7797798,11.15801
111,-0.7777778,11.370778
112,-0.7757758,10.880269
113,-0.7737738,11.01533
114,-0.7717718,11.063009
115,-0.7697698,10.904249
116,-0.7677678,10.825448
117,-0.7657658,11.2420435
118,-0.7637638,11.14883
119,-0.7617618,11.4301405
120,-0.7597598,11.496699
121,-0.7577578,11.161285
122,-0.7557558,11.148198
123,-0.7537538,10.905825
124,-0.7517518,10.922132
125,-0.7497498,11.057221
126,-0.7477478,10.797028
127,-0.7457458,10.85469
128,-0.7437438,10.815012
129,-0.74174166,10.588235
130,-0.73973966,10.485371
131,-0.73773766,10.870575
132,-0.73573565,10.574568
133,-0.73373365,10.221083
134,-0.73173165,10.547609
135,-0.72972965,10.420924
136,-0.72772765,10.16722
137,-0.72572565,10.637968
138,-0.72372365,10.761772
139,-0.72172165,10.630931
140,-0.71971965,10.754838
141,-0.71771765,10.586353
142,-0.71571565,10.48642
143,-0.71371365,10.818903
144,-0.71171165,10.490664
145,-0.70970964,10.698804
146,-0.70770764,10.391685
147,-0.70570564,10.539772
148,-0.70370364,10.230734
149,-0.70170164,9.971255
150,-0.69969964,10.1935215
151,-0.69769764,10.454199
152,-0.69569564,10.345915
153,-0.69369364,10.107104
154,-0.69169164,9.925559
155,-0.68968964,10.057667
156,-0.68768764,10.037078
157,-0.68568563,10.431435
158,-0.68368363,10.369987
159,-0.68168163,9.7444315
160,-0.67967963,9.864726
161,-0.67767763,9.83873
162,-0.67567563,10.163032
163,-0.6736736,9.623823
164,-0.6716716,9.571658
165,-0.6696696,9.549221
166,-0.6676676,9.681142
167,-0.6656656,9.723457
168,-0.6636636,9.752072
169,-0.6616616,9.735861
170,-0.6596596,9.712811
171,-0.6576576,9.793838
172,-0.6556556,9.852303
173,-0.6536536,10.331904
174,-0.6516516,9.879269
175,-0.6496496,9.794654
176,-0.6476476,9.6418495
177,-0.6456456,9.317357
178,-0.6436436,9.680401
179,-0.6416416,9.266381
180,-0.6396396,9.233385
181,-0.6376376,9.511185
182,-0.6356356,9.636224
183,-0.6336336,9.339825
184,-0.6316316,9.569181
185,-0.6296296,9.283394
186,-0.6276276,9.324455
187,-0.6256256,9.128056
188,-0.6236236,9.531595
189,-0.6216216,9.785601
190,-0.6196196,9.629377
191,-0.6176176,9.402843
192,-0.6156156,9.486427
193,-0.6136136,9.161604
194,-0.6116116,9.132717
195,-0.6096096,9.358047
196,-0.6076076,9.302355
197,-0.6056056,9.522116
198,-0.6036036,9.298563
199,-0.6016016,9.060567
200,-0.5995996,8.864282
201,-0.5975976,9.274661
202,-0.5955956,8.989615
203,-0.5935936,9.217014
204,-0.5915916,8.7879305
205,-0.5895896,8.97631
206,-0.5875876,9.085824
207,-0.5855856,9.32618
208,-0.5835836,8.879443
209,-0.5815816,8.92872
210,-0.5795796,8.756577
211,-0.5775776,8.546436
212,-0.5755756,8.8602495
213,-0.5735736,8.773428
214,-0.5715716,8.925043
215,-0.5695696,9.050776
216,-0.5675676,8.840265
217,-0.5655656,8.510491
218,-0.5635636,8.981866
219,-0.5615616,8.840226
220,-0.5595596,8.614492
221,-0.5575576,8.71968
222,-0.5555556,8.6398735
223,-0.5535536,8.357693
224,-0.5515516,8.522878
225,-0.5495496,8.442518
226,-0.5475476,8.187459
227,-0.5455456,8.532385
228,-0.5435436,8.690074
229,-0.5415416,8.725248
230,-0.5395396,8.860714
231,-0.5375376,8.923894
232,-0.53553545,8.5442095
233,-0.53353345,8.297438
234,-0.53153145,8.993638
235,-0.52952945,8.4656725
236,-0.52752745,8.664517
237,-0.52552545,8.495127
238,-0.52352345,8.436557
239,-0.52152145,8.527434
240,-0.51951945,8.373499
241,-0.51751745,8.305351
242,-0.51551545,8.306453
243,-0.51351345,8.860522
244,-0.51151145,8.383703
245,-0.50950944,8.577397
246,-0.50750744,8.513179
247,-0.50550544,8.539021
248,-0.50350344,8.288675
249,-0.50150144,8.054613
250,-0.49949944,8.1369295
251,-0.49749744,7.954721
252,-0.49549544,8.401066
253,-0.49349344,7.985232
254,-0.49149144,8.076511
255,-0.48948944,8.3635025
256,-0.48748744,7.9576497
257,-0.48548543,8.117554
258,-0.48348343,7.946366
259,-0.48148143,7.9813237
260,-0.47947943,7.8282595
261,-0.47747743,7.7913885
262,-0.47547543,7.862164
263,-0.47347343,7.9562817
264,-0.47147143,7.657789
265,-0.46946943,7.706342
266,-0.46746743,7.873751
267,-0.46546543,7.470858
268,-0.46346343,7.5721436
269,-0.46146142,7.7639046
270,-0.45945942,7.665302
271,-0.45745742,7.7995915
272,-0.45545542,8.009998
273,-0.45345342,7.787909
274,-0.45145142,7.663417
275,-0.44944942,7.75926
276,-0.44744742,7.619837
277,-0.44544542,7.7370763
278,-0.44344342,7.649522
279,-0.44144142,7.414874
280,-0.43943942,7.2719207
281,-0.43743742,7.6017137
282,-0.4354354,7.520181
283,-0.4334334,7.078226
284,-0.4314314,7.3473444
285,-0.4294294,7.3075223
286,-0.4274274,7.1209326
287,-0.4254254,7.4172196
288,-0.4234234,7.3102055
289,-0.4214214,7.5015326
290,-0.4194194,7.319025
291,-0.4174174,7.517243
292,-0.4154154,7.359658
293,-0.4134134,7.6807623
294,-0.4114114,7.588501
295,-0.4094094,7.1348596
296,-0.4074074,7.480964
297,-0.4054054,7.173468
298,-0.4034034,7.260304
299,-0.4014014,7.434298
300,-0.3993994,7.4061356
301,-0.3973974,7.2502213
302,-0.3953954,7.2197495
303,-0.3933934,7.348659
304,-0.3913914,7.2873573
305,-0.3893894,7.0387816
306,-0.3873874,6.851862
307,-0.3853854,6.8136296
308,-0.3833834,6.851843
309,-0.3813814,6.8351755
310,-0.3793794,7.183492
311,-0.3773774,7.1315093
312,-0.3753754,6.942552
313,-0.3733734,6.8181543
314,-0.3713714,6.9752607
315,-0.3693694,6.999435
316,-0.3673674,6.7031994
317,-0.3653654,6.6166153
318,-0.3633634,6.7612095
319,-0.36136138,6.8171124
320,-0.35935938,7.019527
321,-0.35735738,7.1324763
322,-0.35535538,7.2195487
323,-0.35335338,7.1521497
324,-0.35135138,6.617091
325,-0.34934938,6.900664
326,-0.34734738,6.7646646
327,-0.34534538,6.698398
328,-0.34334338,6.764799
329,-0.34134138,6.629911
330,-0.33933938,6.563126
331,-0.33733737,6.645841
332,-0.33533537,6.3283415
333,-0.33333337,6.487004
334,-0.33133125,6.4891706
335,-0.32932925,6.396069
336,-0.32732725,6.7237043
337,-0.32532525,6.388976
338,-0.32332325,6.3698044
339,-0.32132125,6.467055
340,-0.31931925,6.4618654
341,-0.31731725,6.5027523
342,-0.31531525,6.620006
343,-0.31331325,6.458594
344,-0.31131124,6.503544
345,-0.30930924,6.2064743
346,-0.30730724,6.2723684
347,-0.30530524,6.290334
348,-0.30330324,6.1985908
349,-0.30130124,5.9899244
350,-0.29929924,6.1005282
351,-0.29729724,5.772586
352,-0.29529524,6.0630093
353,-0.29329324,5.9836645
354,-0.29129124,5.890011
355,-0.28928924,6.0663524
356,-0.28728724,6.174282
357,-0.28528523,6.2346807
358,-0.28328323,6.119466
359,-0.28128123,6.160109
360,-0.27927923,6.345987
361,-0.27727723,6.254179
362,-0.27527523,5.944148
363,-0.27327323,6.054239
364,-0.27127123,5.9305854
365,-0.26926923,5.750277
366,-0.26726723,5.7407627
367,-0.26526523,5.888582
368,-0.26326323,5.854519
369,-0.26126122,5.8730783
370,-0.25925922,5.873302
371,-0.25725722,5.493141
372,-0.25525522,5.568081
373,-0.25325322,5.638321
374,-0.25125122,5.6344485
375,-0.24924922,5.7739434
376,-0.24724722,5.7695694
377,-0.24524522,5.87639
378,-0.24324322,5.7926545
379,-0.24124122,5.759088
380,-0.23923922,5.8095393
381,-0.23723722,5.886334
382,-0.23523521,5.916293
383,-0.23323321,5.6821737
384,-0.23123121,5.712388
385,-0.22922921,5.3372884
386,-0.22722721,5.608707
387,-0.22522521,5.617506
388,-0.22322321,5.6667137
389,-0.22122121,5.7164574
390,-0.21921921,5.7283797
391,-0.2172172,5.7158046
392,-0.2152152,5.690899
393,-0.2132132,5.6179814
394,-0.2112112,5.4181747
395,-0.2092092,5.536178
396,-0.2072072,5.490676
397,-0.2052052,5.205332
398,-0.2032032,5.1853633
399,-0.2012012,5.279044
400,-0.1991992,5.3521905
401,-0.1971972,5.405951
402,-0.1951952,5.304535
403,-0.1931932,5.3457675
404,-0.1911912,5.304806
405,-0.1891892,5.1985154
406,-0.1871872,5.362959
407,-0.1851852,5.3059597
408,-0.1831832,5.258799
409,-0.18118119,5.159106
410,-0.17917919,5.1841755
411,-0.17717719,5.0257215
412,-0.17517519,5.0466766
413,-0.17317319,5.1463194
414,-0.17117119,5.1411552
415,-0.16916919,5.0400176
416,-0.16716719,5.1662865
417,-0.16516519,5.204406
418,-0.16316319,5.4222827
419,-0.16116118,5.138728
420,-0.15915918,4.9445987
421,-0.15715718,4.9887958
422,-0.15515518,5.1047673
423,-0.15315318,5.06857
424,-0.15115118,5.1726007
425,-0.14914918,5.1454844
426,-0.14714718,5.238931
427,-0.14514518,5.010768
428,-0.14314318,4.9287977
429,-0.14114118,4.8051333
430,-0.13913918,4.8841844
431,-0.13713717,4.7177215
432,-0.13513517,4.813197
433,-0.13313317,4.865227
434,-0.13113117,4.9747434
435,-0.12912917,5.01269
436,-0.12712705,4.9589925
437,-0.12512505,4.7094984
438,-0.12312305,4.908797
439,-0.12112105,4.966297
440,-0.11911905,4.8108783
441,-0.11711705,4.8365617
442,-0.11511505,4.898447
443,-0.113113046,4.971393
444,-0.111111045,4.9410977
445,-0.109109044,4.8894734
446,-0.10710704,4.762655
447,-0.10510504,4.755306
448,-0.10310304,4.877521
449,-0.10110104,4.9120035
450,-0.09909904,4.7782393
451,-0.09709704,4.6788316
452,-0.09509504,4.668827
453,-0.09309304,4.713358
454,-0.09109104,4.710466
455,-0.089089036,4.7064753
456,-0.087087035,4.619422
457,-0.085085034,4.556289
458,-0.08308303,4.5219483
459,-0.08108103,4.564579
460,-0.07907903,4.591469
461,-0.07707703,4.6516495
462,-0.07507503,4.476169
463,-0.07307303,4.702244
464,-0.07107103,4.5937276
465,-0.06906903,4.5858912
466,-0.06706703,4.635201
467,-0.06506503,4.6370564
468,-0.063063025,4.525773
469,-0.061061025,4.512949
470,-0.059059024,4.512402
471,-0.057057023,4.356076
472,-0.055055022,4.414865
473,-0.05305302,4.4687095
474,-0.05105102,4.465716
475,-0.04904902,4.5055785
476,-0.04704702,4.5198627
477,-0.04504502,4.4197254
478,-0.043043017,4.456595
479,-0.041041017,4.303614
480,-0.039039016,4.3629127
481,-0.037037015,4.3168025
482,-0.035035014,4.214175
483,-0.033033013,4.18103
484,-0.031031013,4.215476
485,-0.029029012,4.259923
486,-0.02702701,4.223942
487,-0.02502501,4.1055236
488,-0.02302301,4.0986986
489,-0.021021008,3.9816403
490,-0.019019008,4.008707
491,-0.017017007,4.0087357
492,-0.015015006,3.9830675
493,-0.013013005,4.01363
494,-0.011011004,4.0072417
495,-0.009009004,3.968034
496,-0.007007003,3.9610925
497,-0.005005002,4.0195556
498,-0.0030030012,3.9948137
499,-0.0010010004,3.9488611
500,0.0,3.967733
501,0.0010010004,3.9959471
502,0.0030030012,4.0056973
503,0.005005002,3.9546242
504,0.007007003,3.8843856
505,0.009009004,3.8659499
506,0.011011004,3.8507824
507,0.013013005,3.7921178
508,0.015015006,3.784829
509,0.017017007,3.74975
510,0.019019008,3.789264
511,0.021021008,3.6885924
512,0.02302301,3.6822665
513,0.02502501,3.702696
514,0.02702707,3.713825
515,0.029029071,3.7324657
516,0.031031072,3.7100792
517,0.033033073,3.658391
518,0.035035074,3.6292322
519,0.037037075,3.5716567
520,0.039039075,3.5229826
521,0.041041076,3.5060585
522,0.043043077,3.5447595
523,0.045045078,3.541829
524,0.04704708,3.529513
525,0.04904908,3.4767106
526,0.05105108,3.4532716
527,0.05305308,3.4320374
528,0.05505508,3.432579
529,0.057057083,3.4455616
530,0.059059083,3.4354293
531,0.061061084,3.445118
532,0.063063085,3.4243982
533,0.065065086,3.4017751
534,0.06706709,3.3861058
535,0.06906909,3.355468
536,0.07107109,3.3453763
537,0.07307309,3.3336554
538,0.07507509,3.3107336
539,0.07707709,3.2901933
540,0.07907909,3.2794914
541,0.08108109,3.282902
542,0.08308309,3.2595067
543,0.085085094,3.238306
544,0.087087095,3.21395
545,0.089089096,3.1939347
546,0.0910911,3.150482
547,0.0930931,3.1210568
548,0.0950951,3.1019452
549,0.0970971,3.0822647
550,0.0990991,3.0602863
551,0.1011011,3.0411263
552,0.1031031,3.0199106
553,0.1051051,2.9930549
554,0.1071071,2.957203
555,0.1091091,2.9492686
556,0.111111104,2.936015
557,0.113113105,2.9152207
558,0.115115106,2.891302
559,0.11711711,2.8742101
560,0.11911911,2.8578513
561,0.12112111,2.848943
562,0.12312311,2.8296595
563,0.12512511,2.8062415
564,0.12712711,2.7852328
565,0.12912917,2.7649338
566,0.13113117,2.7464304
567,0.13313317,2.7230961
568,0.13513517,2.7037039
569,0.13713717,2.6838746
570,0.13913918,2.6641288
571,0.14114118,2.6440256
572,0.14314318,2.6223073
573,0.14514518,2.601075
574,0.14714718,2.5809689
575,0.14914918,2.5615454
576,0.15115118,2.5426028
577,0.15315318,2.5231152
578,0.15515518,2.5031645
579,0.15715718,2.4836292
580,0.15915918,2.4664805
581,0.16116118,2.4508073
582,0.16316319,2.435577
583,0.16516519,2.4201443
584,0.16716719,2.404394
585,0.16916919,2.388653
586,0.17117119,2.373097
587,0.17317319,2.357918
588,0.17517519,2.3432152
589,0.17717719,2.3285704
590,0.17917919,2.3138242
591,0.18118119,2.2993746
592,0.1831832,2.284898
593,0.1851852,2.270198
594,0.1871872,2.2551534
595,0.1891892,2.2397637
596,0.1911912,2.2241387
597,0.1931932,2.208415
598,0.1951952,2.1925328
599,0.1971972,2.1767464
600,0.1991992,2.1613731
601,0.2012012,2.1463876
602,0.2032032,2.1317098
603,0.2052052,2.117212
604,0.2072072,2.1028204
605,0.2092092,2.088539
606,0.2112112,2.0743895
607,0.2132132,2.060381
608,0.2152152,2.0465136
609,0.2172172,2.0327852
610,0.21921921,2.0191958
611,0.22122121,2.0057492
612,0.22322321,1.9924488
613,0.22522521,1.979303
614,0.22722721,1.9663235
615,0.22922921,1.9535286
616,0.23123121,1.940941
617,0.23323327,1.9285856
618,0.23523527,1.9164876
619,0.23723727,1.9046655
620,0.23923928,1.8931285
621,0.24124128,1.8818729
622,0.24324328,1.8708843
623,0.24524528,1.8601449
624,0.24724728,1.8496377
625,0.24924928,1.8393557
626,0.25125128,1.8292974
627,0.25325328,1.819467
628,0.25525528,1.8098717
629,0.25725728,1.8005179
630,0.25925928,1.7914107
631,0.26126128,1.7825546
632,0.2632633,1.7739503
633,0.2652653,1.7655958
634,0.2672673,1.7574862
635,0.2692693,1.7496134
636,0.2712713,1.7419672
637,0.2732733,1.7345358
638,0.2752753,1.7273062
639,0.2772773,1.7202647
640,0.2792793,1.7133995
641,0.2812813,1.7066981
642,0.2832833,1.7001508
643,0.2852853,1.6937494
644,0.2872873,1.6874878
645,0.2892893,1.681361
646,0.2912913,1.6753665
647,0.2932933,1.6695027
648,0.2952953,1.6637694
649,0.2972973,1.6581669
650,0.2992993,1.6526952
651,0.3013013,1.6473544
652,0.3033033,1.6421442
653,0.3053053,1.6370629
654,0.3073073,1.6321088
655,0.3093093,1.6272796
656,0.3113113,1.622572
657,0.3133133,1.6179826
658,0.3153153,1.6135081
659,0.3173173,1.6091447
660,0.3193193,1.604889
661,0.3213213,1.6007364
662,0.3233233,1.5966831
663,0.3253253,1.5927258
664,0.3273273,1.5888603
665,0.3293293,1.5850827
666,0.3313313,1.581389
667,0.3333333,1.5777762
668,0.33533537,1.5742407
669,0.33733737,1.5707793
670,0.33933938,1.567389
671,0.34134138,1.5640672
672,0.34334338,1.560811
673,0.34534538,1.5576181
674,0.34734738,1.554486
675,0.34934938,1.5514127
676,0.35135138,1.5483963
677,0.35335338,1.545435
678,0.35535538,1.5425268
679,0.35735738,1.5396703
680,0.35935938,1.5368643
681,0.36136138,1.534107
682,0.3633634,1.5313975
683,0.3653654,1.5287342
684,0.3673674,1.5261163
685,0.3693694,1.5235428
686,0.3713714,1.5210124
687,0.3733734,1.5185246
688,0.3753754,1.5160781
689,0.3773774,1.5136725
690,0.3793794,1.5113064
691,0.3813814,1.5089793
692,0.3833834,1.5066906
693,0.3853854,1.5044396
694,0.3873874,1.5022256
695,0.3893894,1.5000478
696,0.3913914,1.4979057
697,0.3933934,1.4957988
698,0.3953954,1.4937261
699,0.3973974,1.4916873
700,0.3993994,1.4896817
701,0.4014014,1.487709
702,0.4034034,1.4857688
703,0.4054054,1.4838599
704,0.4074074,1.4819824
705,0.4094094,1.4801356
706,0.4114114,1.4783192
707,0.4134134,1.4765326
708,0.4154154,1.474775
709,0.4174174,1.4730468
710,0.4194194,1.4713472
711,0.4214214,1.4696754
712,0.4234234,1.4680315
713,0.4254254,1.4664149
714,0.4274274,1.4648254
715,0.4294294,1.4632628
716,0.4314314,1.461726
717,0.4334334,1.460215
718,0.4354354,1.4587299
719,0.43743747,1.4572698
720,0.43943948,1.4558347
721,0.44144148,1.4544244
722,0.44344348,1.4530379
723,0.44544548,1.4516758
724,0.44744748,1.4503369
725,0.44944948,1.4490216
726,0.45145148,1.4477295
727,0.45345348,1.4464598
728,0.45545548,1.4452128
729,0.45745748,1.4439878
730,0.45945948,1.442785
731,0.46146148,1.4416035
732,0.4634635,1.4404435
733,0.4654655,1.4393046
734,0.4674675,1.4381865
735,0.4694695,1.4370891
736,0.4714715,1.4360119
737,0.4734735,1.4349546
738,0.4754755,1.4339174
739,0.4774775,1.4328995
740,0.4794795,1.4319011
741,0.4814815,1.4309216
742,0.4834835,1.4299608
743,0.4854855,1.4290189
744,0.4874875,1.4280953
745,0.4894895,1.4271895
746,0.4914915,1.4263021
747,0.4934935,1.4254317
748,0.4954955,1.4245791
749,0.4974975,1.4237438
750,0.4994995,1.4229255
751,0.5015015,1.4221237
752,0.5035035,1.4213384
753,0.5055055,1.4205697
754,0.5075075,1.4198171
755,0.5095095,1.4190801
756,0.5115115,1.4183589
757,0.51351357,1.4176532
758,0.51551557,1.4169627
759,0.51751757,1.4162873
760,0.51951957,1.4156268
761,0.52152157,1.4149809
762,0.52352357,1.4143494
763,0.52552557,1.413732
764,0.5275276,1.4131289
765,0.5295296,1.4125394
766,0.5315316,1.4119637
767,0.5335336,1.4114013
768,0.5355356,1.410852
769,0.5375376,1.4103159
770,0.5395396,1.4097924
771,0.5415416,1.4092818
772,0.5435436,1.4087836
773,0.5455456,1.4082977
774,0.5475476,1.4078236
775,0.5495496,1.4073616
776,0.5515516,1.4069109
777,0.5535536,1.4064722
778,0.5555556,1.4060446
779,0.5575576,1.4056281
780,0.5595596,1.4052227
781,0.5615616,1.4048277
782,0.5635636,1.4044435
783,0.5655656,1.4040695
784,0.5675676,1.4037058
785,0.5695696,1.4033523
786,0.5715716,1.4030083
787,0.5735736,1.4026743
788,0.5755756,1.4023496
789,0.5775776,1.4020342
790,0.5795796,1.4017278
791,0.5815816,1.4014306
792,0.5835836,1.401142
793,0.5855856,1.4008622
794,0.5875876,1.4005908
795,0.5895896,1.4003277
796,0.5915916,1.4000727
797,0.5935936,1.3998255
798,0.5955956,1.3995863
799,0.5975976,1.3993543
800,0.5995996,1.3991302
801,0.6016016,1.3989131
802,0.6036036,1.3987035
803,0.6056056,1.3985006
804,0.6076076,1.3983043
805,0.6096096,1.3981152
806,0.6116116,1.3979324
807,0.6136136,1.3977559
808,0.6156156,1.3975855
809,0.6176176,1.3974214
810,0.6196196,1.3972632
811,0.6216216,1.3971106
812,0.6236236,1.3969636
813,0.6256256,1.396822
814,0.6276276,1.3966858
815,0.6296296,1.396555
816,0.6316316,1.3964293
817,0.6336336,1.3963084
818,0.6356356,1.3961922
819,0.6376376,1.3960807
820,0.6396396,1.3959739
821,0.6416416,1.3958714
822,0.6436436,1.395773
823,0.6456456,1.395679
824,0.6476476,1.3955886
825,0.6496496,1.3955028
826,0.6516516,1.3954202
827,0.6536536,1.3953414
828,0.6556556,1.3952662
829,0.6576576,1.3951942
830,0.6596596,1.3951259
831,0.6616616,1.3950607
832,0.6636636,1.3949984
833,0.6656656,1.3949393
834,0.6676677,1.3948828
835,0.6696697,1.3948292
836,0.6716717,1.3947784
837,0.6736737,1.39473
838,0.6756757,1.3946841
839,0.6776777,1.3946406
840,0.6796797,1.3945992
841,0.6816817,1.3945601
842,0.6836837,1.3945231
843,0.6856857,1.3944881
844,0.6876877,1.3944551
845,0.6896897,1.3944237
846,0.6916917,1.3943944
847,0.6936937,1.3943663
848,0.6956957,1.39434
849,0.6976977,1.394315
850,0.6996997,1.3942915
851,0.7017017,1.3942695
852,0.7037037,1.3942486
853,0.7057057,1.3942289
854,0.7077077,1.3942102
855,0.7097097,1.3941927
856,0.7117117,1.3941761
857,0.7137137,1.3941605
858,0.7157157,1.3941456
859,0.7177177,1.3941315
860,0.71971977,1.3941181
861,0.72172177,1.3941056
862,0.72372377,1.3940934
863,0.72572577,1.3940818
864,0.7277278,1.3940706
865,0.7297298,1.39406
866,0.7317318,1.3940498
867,0.7337338,1.3940398
868,0.7357358,1.3940301
869,0.7377378,1.3940206
870,0.7397398,1.3940113
871,0.7417418,1.394002
872,0.7437438,1.393993
873,0.7457458,1.393984
874,0.7477478,1.3939749
875,0.7497498,1.3939658
876,0.7517518,1.3939567
877,0.7537538,1.3939475
878,0.7557558,1.3939381
879,0.7577578,1.3939284
880,0.7597598,1.3939186
881,0.7617618,1.3939085
882,0.7637638,1.393898
883,0.7657658,1.3938876
884,0.7677678,1.3938767
885,0.7697698,1.3938652
886,0.7717718,1.3938535
887,0.7737738,1.3938414
888,0.7757758,1.3938287
889,0.7777778,1.3938158
890,0.7797798,1.3938023
891,0.7817818,1.3937882
892,0.7837838,1.3937736
893,0.7857858,1.3937587
894,0.7877878,1.3937432
895,0.7897898,1.3937268
896,0.7917918,1.39371
897,0.7937938,1.3936926
898,0.7957958,1.3936746
899,0.7977978,1.3936559
900,0.7997998,1.3936367
901,0.8018018,1.3936168
902,0.8038038,1.393596
903,0.8058058,1.393575
904,0.8078078,1.393553
905,0.8098098,1.3935304
906,0.8118118,1.3935069
907,0.8138138,1.3934828
908,0.8158158,1.3934584
909,0.8178178,1.3934327
910,0.8198198,1.3934067
911,0.8218218,1.3933798
912,0.8238238,1.3933524
913,0.8258258,1.3933241
914,0.8278278,1.3932952
915,0.8298298,1.3932654
916,0.8318318,1.3932348
917,0.8338338,1.3932039
918,0.8358358,1.3931721
919,0.8378378,1.3931396
920,0.8398398,1.3931061
921,0.8418418,1.3930721
922,0.8438438,1.3930377
923,0.8458458,1.3930024
924,0.8478478,1.3929663
925,0.8498498,1.3929296
926,0.8518518,1.392892
927,0.8538538,1.3928541
928,0.8558558,1.3928152
929,0.8578578,1.3927757
930,0.8598599,1.3927358
931,0.8618619,1.3926948
932,0.8638639,1.3926538
933,0.8658659,1.3926119
934,0.8678679,1.3925693
935,0.8698699,1.3925263
936,0.8718719,1.3924824
937,0.8738739,1.392438
938,0.8758759,1.3923934
939,0.8778779,1.3923478
940,0.8798799,1.392302
941,0.8818819,1.3922554
942,0.8838839,1.3922083
943,0.8858859,1.3921608
944,0.8878879,1.3921126
945,0.8898899,1.3920643
946,0.8918919,1.3920153
947,0.8938939,1.3919659
948,0.8958959,1.3919159
949,0.8978979,1.3918656
950,0.8998999,1.3918151
951,0.9019019,1.3917637
952,0.9039039,1.3917123
953,0.9059059,1.3916605
954,0.9079079,1.3916084
955,0.9099099,1.3915558
956,0.9119119,1.3915029
957,0.9139139,1.3914497
958,0.9159159,1.3913963
959,0.9179179,1.3913426
960,0.9199199,1.3912885
961,0.9219219,1.3912344
962,0.9239239,1.3911799
963,0.9259259,1.3911252
964,0.9279279,1.3910704
965,0.9299299,1.3910153
966,0.9319319,1.39096
967,0.9339339,1.3909049
968,0.9359359,1.3908492
969,0.9379379,1.3907937
970,0.9399399,1.3907381
971,0.9419419,1.3906822
972,0.9439439,1.3906264
973,0.945946,1.3905706
974,0.947948,1.3905147
975,0.94995,1.3904591
976,0.951952,1.3904032
977,0.953954,1.3903474
978,0.955956,1.3902916
979,0.957958,1.390236
980,0.95996,1.3901802
981,0.961962,1.3901247
982,0.963964,1.3900694
983,0.965966,1.3900142
984,0.967968,1.3899591
985,0.96997,1.3899041
986,0.971972,1.3898492
987,0.973974,1.3897946
988,0.975976,1.3897403
989,0.977978,1.3896861
990,0.97998,1.3896325
991,0.981982,1.3895789
992,0.983984,1.3895255
993,0.985986,1.3894726
994,0.987988,1.3894199
995,0.98999,1.3893676
996,0.991992,1.3893157
997,0.993994,1.3892642
998,0.995996,1.389213
999,0.997998,1.3891622
1000,1.0,1.3891118


==> data/widely-separated-symbols/bad_history.csv <==
,epoch,train loss,train acc.,valid. loss,valid. acc.
0,0,1.394644,0.22800002,1.3865932,0.26000002
1,1,1.3896328,0.22800002,1.3860896,0.273
2,2,1.3866508,0.24100001,1.3868183,0.23900001
3,3,1.3849473,0.261,1.3885431,0.23300001
4,4,1.384385,0.268,1.3910741,0.24000001
5,5,1.3848151,0.263,1.3933895,0.25300002
6,6,1.3853596,0.26500002,1.3940047,0.25300002
7,7,1.3852916,0.26500002,1.3934606,0.25300002
8,8,1.3849692,0.26500002,1.3930118,0.25300002
9,9,1.3847424,0.26500002,1.3929666,0.25300002
10,10,1.3846262,0.26500002,1.3931546,0.25300002
11,11,1.3845425,0.26500002,1.3933791,0.25300002
12,12,1.3844278,0.26500002,1.3935663,0.25300002
13,13,1.3842591,0.266,1.3937529,0.254
14,14,1.3840336,0.26500002,1.3940134,0.24800001
15,15,1.383736,0.27100003,1.3944281,0.25
16,16,1.3833213,0.26900002,1.3951195,0.246
17,17,1.3827075,0.266,1.3963699,0.24300002
18,18,1.3818448,0.28300002,1.3988241,0.24000001
19,19,1.3814577,0.28100002,1.4023889,0.22500001
20,20,1.3813196,0.273,1.4020423,0.223
21,21,1.3794924,0.284,1.4005692,0.21900001
22,22,1.3789071,0.27100003,1.4028867,0.22100002
23,23,1.3778042,0.28100002,1.4022311,0.223
24,24,1.3774525,0.28100002,1.4030637,0.22700001
25,25,1.376638,0.28500003,1.402678,0.22600001
26,26,1.3769314,0.28,1.4035412,0.224
27,27,1.3755513,0.28500003,1.4037601,0.22600001
28,28,1.3776815,0.29000002,1.4049855,0.22800002
29,29,1.374881,0.294,1.4025176,0.231
30,30,1.3781073,0.289,1.4087322,0.224
31,31,1.374339,0.298,1.4023496,0.23400001
32,32,1.3760186,0.29000002,1.4097723,0.22900002
33,33,1.3735759,0.293,1.4033903,0.23200001
34,34,1.3748357,0.3,1.4112351,0.231
35,35,1.373152,0.298,1.4059429,0.23
36,36,1.3738836,0.303,1.4124093,0.23500001
37,37,1.3732442,0.30600002,1.4095585,0.23400001
38,38,1.3731595,0.30100003,1.4131855,0.23500001
39,39,1.3730575,0.303,1.4130062,0.23600002
40,40,1.3730043,0.30400002,1.4152446,0.23900001
41,41,1.3722091,0.29900002,1.4160556,0.24000001
42,42,1.372861,0.30400002,1.415996,0.24300002
43,43,1.3709972,0.303,1.4141494,0.23600002
44,44,1.3702621,0.298,1.4099101,0.24000001
45,45,1.3693478,0.30100003,1.4209785,0.23300001
46,46,1.3711791,0.29500002,1.413217,0.23600002
47,47,1.3689052,0.296,1.4231446,0.231
48,48,1.3711822,0.29500002,1.4136804,0.23200001
49,49,1.3674935,0.30100003,1.4211674,0.231
50,50,1.367207,0.303,1.4184141,0.22600001
51,51,1.3688519,0.29700002,1.4220995,0.23400001
52,52,1.3695005,0.3,1.4110774,0.23500001
53,53,1.3691707,0.30100003,1.4107516,0.23
54,54,1.3688142,0.303,1.4081742,0.23400001
55,55,1.3673087,0.29200003,1.4164889,0.223
56,56,1.3635947,0.3,1.4224054,0.22900002
57,57,1.3664206,0.29700002,1.4156958,0.224
58,58,1.3643786,0.31300002,1.4201037,0.22900002
59,59,1.3662225,0.30200002,1.4119996,0.23
60,60,1.3606161,0.30400002,1.4246886,0.23400001
61,61,1.3663539,0.29900002,1.4141942,0.22000001
62,62,1.3575381,0.312,1.4228673,0.23600002
63,63,1.3617606,0.3,1.421998,0.23400001
64,64,1.3610115,0.30900002,1.414631,0.224
65,65,1.3603148,0.3,1.4202808,0.21700001
66,66,1.3597128,0.29900002,1.4244757,0.22000001
67,67,1.3582927,0.321,1.426952,0.23300001
68,68,1.3757318,0.298,1.405762,0.22900002
69,69,1.3595034,0.29500002,1.4200417,0.23400001
70,70,1.357301,0.29900002,1.4172409,0.22600001
71,71,1.3535259,0.319,1.4197417,0.22900002
72,72,1.3682674,0.31100002,1.4084748,0.23400001
73,73,1.3669136,0.30200002,1.422452,0.24100001
74,74,1.3622653,0.29900002,1.4236436,0.22600001
75,75,1.3570235,0.31100002,1.4112579,0.22700001
76,76,1.3535736,0.316,1.4346199,0.22900002
77,77,1.3683292,0.29200003,1.4200494,0.23200001
78,78,1.3583686,0.31300002,1.4187835,0.22700001
79,79,1.3573763,0.32900003,1.4185157,0.23200001
80,80,1.3538116,0.31300002,1.4321002,0.22000001
81,81,1.3659232,0.30200002,1.4118005,0.22800002
82,82,1.3533938,0.317,1.4314612,0.22000001
83,83,1.3722694,0.3,1.426959,0.22200002
84,84,1.3661902,0.319,1.417399,0.216
85,85,1.359946,0.312,1.4168692,0.21900001
86,86,1.3494744,0.307,1.4242915,0.21900001
87,87,1.3568957,0.3,1.4254949,0.215
88,88,1.3508402,0.31800002,1.421503,0.22200002
89,89,1.3492712,0.31500003,1.4390309,0.22900002
90,90,1.3647598,0.29700002,1.4317296,0.21900001
91,91,1.3554732,0.32000002,1.4337175,0.22500001
92,92,1.3579055,0.30200002,1.4216986,0.208
93,93,1.3572218,0.307,1.4317309,0.216
94,94,1.3490603,0.30600002,1.4422923,0.223
95,95,1.350097,0.32200003,1.4411992,0.22100002
96,96,1.3505538,0.328,1.4471046,0.22200002
97,97,1.3570141,0.32700002,1.4371673,0.22000001
98,98,1.3427463,0.33,1.4448538,0.23200001
99,99,1.3539004,0.32200003,1.4301362,0.23300001
100,100,1.3574468,0.32000002,1.4208937,0.223
101,101,1.3490645,0.32900003,1.4350654,0.224
102,102,1.3469238,0.33400002,1.452483,0.23500001
103,103,1.3573648,0.335,1.4399529,0.224
104,104,1.3458205,0.34300002,1.4348618,0.216
105,105,1.3433592,0.34,1.4367107,0.22700001
106,106,1.3480833,0.32900003,1.443862,0.224
107,107,1.3439487,0.337,1.4402775,0.22500001
108,108,1.3399639,0.34500003,1.448115,0.23300001
109,109,1.3535142,0.326,1.4547095,0.23200001
110,110,1.3463279,0.33600003,1.4384567,0.231
111,111,1.3455908,0.333,1.4386129,0.23
112,112,1.3370962,0.33200002,1.4553914,0.238
113,113,1.3479704,0.333,1.4379071,0.22200002
114,114,1.3620211,0.33400002,1.427566,0.216
115,115,1.3430477,0.33200002,1.4464602,0.21200001
116,116,1.3520086,0.33800003,1.4331475,0.22000001
117,117,1.3510973,0.33400002,1.4438233,0.24000001
118,118,1.3431026,0.33200002,1.4432747,0.224
119,119,1.3398626,0.326,1.4456073,0.21400002
120,120,1.3399279,0.33800003,1.4501871,0.22200002
121,121,1.3579103,0.33200002,1.4385802,0.23400001
122,122,1.3376716,0.34,1.460222,0.22600001
123,123,1.4046183,0.29200003,1.4674911,0.231
124,124,1.4382199,0.28500003,1.5068233,0.24700001
125,125,1.4470277,0.26700002,1.4560803,0.246
126,126,1.3960147,0.296,1.4203203,0.22500001
127,127,1.380883,0.293,1.4043368,0.21300001
128,128,1.370781,0.314,1.4069667,0.23
129,129,1.3654195,0.303,1.4181831,0.22100002
130,130,1.3608179,0.317,1.4165959,0.215
131,131,1.3557059,0.33900002,1.4234735,0.21300001
132,132,1.3504978,0.34300002,1.431293,0.21900001
133,133,1.3440402,0.344,1.4235855,0.23300001
134,134,1.3397256,0.351,1.4306557,0.22200002
135,135,1.3424498,0.34,1.4219005,0.21900001
136,136,1.3384752,0.342,1.4356928,0.231
137,137,1.3399546,0.349,1.434443,0.21800001
138,138,1.3394191,0.33900002,1.4352757,0.224
139,139,1.3410754,0.34500003,1.439987,0.22800002
140,140,1.3426063,0.34,1.4305459,0.223
141,141,1.3363444,0.34800002,1.4353621,0.23600002
142,142,1.3348155,0.342,1.4502878,0.22800002
143,143,1.3517059,0.326,1.4353851,0.22600001
144,144,1.3425045,0.33200002,1.4302349,0.23200001
145,145,1.3409162,0.33200002,1.4206226,0.24100001
146,146,1.3608487,0.317,1.4420904,0.24400002
147,147,1.3651845,0.342,1.4678348,0.22600001
148,148,1.3746763,0.30600002,1.4513422,0.21000001
149,149,1.3536837,0.328,1.4113272,0.215
150,150,1.3479571,0.33100003,1.4182677,0.22100002
151,151,1.3382659,0.344,1.4399825,0.238
152,152,1.3424454,0.342,1.4315585,0.231
153,153,1.3398849,0.36600003,1.4396625,0.23300001
154,154,1.343776,0.344,1.4243841,0.22100002
155,155,1.3449434,0.34300002,1.437542,0.22100002
156,156,1.340253,0.35000002,1.4402578,0.223
157,157,1.339326,0.349,1.4375293,0.22900002
158,158,1.3340433,0.354,1.4426166,0.215
159,159,1.3277382,0.356,1.4493786,0.23
160,160,1.3294365,0.351,1.4553572,0.22700001
161,161,1.3469813,0.33400002,1.450205,0.22600001
162,162,1.3559587,0.337,1.4281095,0.22800002
163,163,1.3385782,0.34300002,1.4547974,0.21900001
164,164,1.3399813,0.342,1.4369298,0.22100002
165,165,1.3413519,0.34300002,1.4345753,0.215
166,166,1.3332132,0.34,1.4463365,0.22100002
167,167,1.3345785,0.333,1.4517076,0.22600001
168,168,1.3307488,0.34500003,1.451707,0.22500001
169,169,1.3238957,0.356,1.4636421,0.223
170,170,1.3364415,0.35000002,1.4367472,0.23400001
171,171,1.3285596,0.34500003,1.439723,0.23
172,172,1.323975,0.349,1.4346985,0.22900002
173,173,1.3342613,0.351,1.445793,0.23300001
174,174,1.3291703,0.34800002,1.4287207,0.22600001
175,175,1.3468789,0.34100002,1.4445014,0.23600002
176,176,1.335847,0.33600003,1.4342157,0.21700001
177,177,1.3287153,0.358,1.4483716,0.23900001
178,178,1.3213519,0.35500002,1.4496958,0.238
179,179,1.3264403,0.34600002,1.4428566,0.22500001
180,180,1.3285238,0.351,1.4385893,0.23500001
181,181,1.3349724,0.34300002,1.4904536,0.238
182,182,1.3638037,0.323,1.4610631,0.224
183,183,1.3296922,0.35700002,1.4231769,0.22800002
184,184,1.3404703,0.34800002,1.4463526,0.223
185,185,1.3240786,0.37100002,1.4551932,0.22800002
186,186,1.320371,0.37,1.4452207,0.223
187,187,1.3204947,0.35900003,1.4450862,0.22000001
188,188,1.321992,0.356,1.4596276,0.22200002
189,189,1.3187369,0.34600002,1.4505669,0.224
190,190,1.3160506,0.367,1.4628904,0.23500001
191,191,1.3191164,0.36400002,1.4469155,0.231
192,192,1.3222036,0.377,1.4529376,0.224
193,193,1.3102918,0.367,1.4478979,0.21700001
194,194,1.3110167,0.363,1.4644412,0.22200002
195,195,1.3139658,0.365,1.4551545,0.23200001
196,196,1.3104002,0.363,1.4645772,0.22500001
197,197,1.3086498,0.365,1.4655899,0.22000001
198,198,1.3076851,0.37300003,1.4672903,0.22000001
199,199,1.3048251,0.36600003,1.4573466,0.22800002
200,200,1.3063154,0.358,1.4741104,0.223
201,201,1.3151151,0.36900002,1.4601718,0.23600002
202,202,1.3130108,0.36100003,1.4690914,0.215
203,203,1.323117,0.36600003,1.452703,0.22600001
204,204,1.3129028,0.37600002,1.4685804,0.23300001
205,205,1.3107078,0.37100002,1.4597734,0.22800002
206,206,1.315463,0.36,1.477585,0.21200001
207,207,1.3080089,0.37100002,1.4470104,0.23200001
208,208,1.3338646,0.356,1.4625932,0.223
209,209,1.3006233,0.37600002,1.472047,0.21400002
210,210,1.3143705,0.35700002,1.4616554,0.231
211,211,1.306368,0.377,1.4860834,0.22700001
212,212,1.324211,0.35200003,1.469804,0.224
213,213,1.3205731,0.35500002,1.4408414,0.22900002
214,214,1.3226855,0.354,1.459304,0.22200002
215,215,1.323013,0.34500003,1.4584646,0.22900002
216,216,1.3121759,0.36900002,1.4783823,0.22600001
217,217,1.3278958,0.35500002,1.4630141,0.23600002
218,218,1.3250042,0.36400002,1.46056,0.22500001
219,219,1.3037256,0.384,1.458521,0.21200001
220,220,1.3020939,0.36600003,1.4560045,0.21800001
221,221,1.2968408,0.37800002,1.4651705,0.20300001
222,222,1.3166012,0.349,1.4485708,0.23200001
223,223,1.3333514,0.34600002,1.4717507,0.22000001
224,224,1.3193568,0.36100003,1.4662037,0.21200001
225,225,1.3049235,0.374,1.4631329,0.22200002
226,226,1.3126465,0.36900002,1.4833262,0.22700001
227,227,1.3018987,0.37600002,1.4592478,0.21700001
228,228,1.2973291,0.379,1.4806101,0.215
229,229,1.2992542,0.37600002,1.4702636,0.21800001
230,230,1.3082882,0.37800002,1.4564136,0.21100001
231,231,1.2956959,0.37800002,1.4866508,0.22900002
232,232,1.3172369,0.37,1.4643791,0.22800002
233,233,1.3165802,0.37,1.4544134,0.22100002
234,234,1.3373771,0.33200002,1.4652395,0.21000001
235,235,1.3126659,0.36100003,1.4555832,0.23200001
236,236,1.3119696,0.38200003,1.4499022,0.23300001
237,237,1.3038858,0.363,1.4780985,0.216
238,238,1.3079572,0.363,1.4685001,0.21400002
239,239,1.3030384,0.36400002,1.4730285,0.22600001
240,240,1.304549,0.35700002,1.4895041,0.24400002
241,241,1.2984102,0.365,1.462181,0.22800002
242,242,1.2970668,0.39000002,1.4803973,0.22100002
243,243,1.3025438,0.36600003,1.4670826,0.22900002
244,244,1.3090129,0.367,1.4976326,0.22100002
245,245,1.3194346,0.35900003,1.4804786,0.23200001
246,246,1.3040962,0.37800002,1.4718767,0.22600001
247,247,1.2892742,0.39000002,1.4896455,0.21900001
248,248,1.2847466,0.397,1.4565407,0.238
249,249,1.3597132,0.33800003,1.4503051,0.22900002
250,250,1.3935313,0.31100002,1.4829088,0.24800001
251,251,1.3891953,0.317,1.5096129,0.245
252,252,1.4188148,0.3,1.5105945,0.238
253,253,1.4265839,0.31300002,1.4972203,0.25100002
254,254,1.3995992,0.32000002,1.4451125,0.25300002
255,255,1.3840421,0.287,1.4517275,0.23700002
256,256,1.3922064,0.29000002,1.4394705,0.27
257,257,1.414438,0.27800003,1.458161,0.25
258,258,1.4503973,0.245,1.4651386,0.256
259,259,1.4293284,0.26200002,1.4580839,0.23600002
260,260,1.4272513,0.26700002,1.4246104,0.25300002
261,261,1.402379,0.272,1.4253522,0.23500001
262,262,1.3840598,0.296,1.4114442,0.24400002
263,263,1.3786684,0.30100003,1.4144661,0.23900001
264,264,1.3825674,0.294,1.4035373,0.24700001
265,265,1.3749509,0.303,1.4049697,0.23500001
266,266,1.3686076,0.31500003,1.410105,0.24000001
267,267,1.3751378,0.296,1.4054387,0.26000002
268,268,1.3774331,0.29200003,1.403401,0.238
269,269,1.3616272,0.31800002,1.4127526,0.252
270,270,1.3453472,0.321,1.4343036,0.22200002
271,271,1.3421516,0.32900003,1.4427301,0.22000001
272,272,1.3240755,0.335,1.455295,0.21900001
273,273,1.3148763,0.35500002,1.4427513,0.22700001
274,274,1.3154773,0.363,1.4337456,0.216
275,275,1.3112901,0.37,1.4593041,0.24400002
276,276,1.301079,0.372,1.4661326,0.22100002
277,277,1.2932342,0.37600002,1.4685143,0.224
278,278,1.3032298,0.36600003,1.4979479,0.22600001
279,279,1.3173295,0.35200003,1.4718492,0.22200002
280,280,1.2881587,0.37600002,1.4667572,0.22500001
281,281,1.2833537,0.37500003,1.4619701,0.21900001
282,282,1.2827959,0.37600002,1.4737428,0.21200001
283,283,1.2801224,0.381,1.4585733,0.21300001
284,284,1.2809284,0.39900002,1.4848783,0.21700001
285,285,1.2927186,0.36800003,1.4696308,0.22900002
286,286,1.2792003,0.402,1.4867684,0.215
287,287,1.2836245,0.372,1.4710457,0.22100002
288,288,1.2842221,0.384,1.4885377,0.22000001
289,289,1.2829441,0.38700002,1.4770001,0.22800002
290,290,1.270754,0.4,1.4945307,0.22000001
291,291,1.2772484,0.388,1.4702796,0.216
292,292,1.2849766,0.38200003,1.5019641,0.21700001
293,293,1.2724327,0.393,1.479786,0.23400001
294,294,1.2768668,0.393,1.4822049,0.231
295,295,1.2914343,0.38200003,1.4778942,0.21800001
296,296,1.2881864,0.38500002,1.4760761,0.22900002
297,297,1.2780463,0.388,1.4883101,0.22600001
298,298,1.2737575,0.38900003,1.5047039,0.21800001
299,299,1.2643929,0.404,1.4994782,0.231
300,300,1.2938379,0.393,1.5195385,0.21900001
301,301,1.3219488,0.36800003,1.5086483,0.22900002
302,302,1.305161,0.35700002,1.4927646,0.23300001
303,303,1.2846396,0.37100002,1.4768062,0.22200002
304,304,1.2717801,0.40300003,1.4876533,0.21700001
305,305,1.2688707,0.404,1.4955992,0.22000001
306,306,1.2725174,0.388,1.4799684,0.21700001
307,307,1.2746804,0.402,1.5003399,0.22100002
308,308,1.2757001,0.39400002,1.4866052,0.21900001
309,309,1.2625622,0.409,1.4933504,0.21700001
310,310,1.2551231,0.418,1.5043837,0.20500001
311,311,1.2702856,0.384,1.4899516,0.22900002
312,312,1.2670753,0.411,1.5012584,0.21300001
313,313,1.2585748,0.40300003,1.4969369,0.21800001
314,314,1.2640607,0.40800002,1.488043,0.21100001
315,315,1.2691861,0.41400003,1.5093433,0.20600002
316,316,1.266205,0.41300002,1.4878318,0.21900001
317,317,1.25963,0.409,1.5060145,0.215
318,318,1.2530035,0.41900003,1.4894804,0.21800001
319,319,1.2567074,0.41000003,1.5079595,0.21400002
320,320,1.2586803,0.40500003,1.489975,0.22200002
321,321,1.2509253,0.42100003,1.5158522,0.22900002
322,322,1.266447,0.40500003,1.5166385,0.21800001
323,323,1.2593286,0.416,1.492531,0.224
324,324,1.2638767,0.402,1.4990929,0.22200002
325,325,1.2890086,0.386,1.4918659,0.22800002
326,326,1.2703159,0.402,1.5142745,0.224
327,327,1.2460263,0.43300003,1.5040741,0.23200001
328,328,1.2461866,0.42000002,1.5143868,0.223
329,329,1.2374237,0.42900002,1.5172713,0.208
330,330,1.2397066,0.41700003,1.5125837,0.22500001
331,331,1.2350483,0.44300002,1.5316734,0.23600002
332,332,1.2561902,0.41000003,1.5052319,0.23300001
333,333,1.2554336,0.41900003,1.5128393,0.22100002
334,334,1.2558923,0.411,1.5180881,0.22700001
335,335,1.2468237,0.423,1.534013,0.21900001
336,336,1.2331642,0.43600002,1.5435665,0.208
337,337,1.2245127,0.439,1.538033,0.216
338,338,1.2323059,0.423,1.5374457,0.209
339,339,1.2401934,0.42800003,1.5049611,0.22600001
340,340,1.23692,0.43100002,1.5345187,0.22700001
341,341,1.2437954,0.42100003,1.5419296,0.22100002
342,342,1.2486593,0.425,1.5442072,0.21200001
343,343,1.2365403,0.42200002,1.5308391,0.21100001
344,344,1.2319349,0.448,1.5497694,0.21200001
345,345,1.2502863,0.41200003,1.5328867,0.21800001
346,346,1.2800429,0.397,1.5492613,0.20600002
347,347,1.2532173,0.41200003,1.5394424,0.21000001
348,348,1.2265174,0.425,1.5301261,0.21700001
349,349,1.2312456,0.432,1.5387236,0.215
350,350,1.2325838,0.42700002,1.545765,0.22000001
351,351,1.2304786,0.42000002,1.5193045,0.223
352,352,1.2254337,0.43100002,1.5396351,0.231
353,353,1.2152927,0.44400004,1.5259379,0.23
354,354,1.2126048,0.453,1.5543156,0.22700001
355,355,1.26811,0.41000003,1.5597705,0.224
356,356,1.2557973,0.42700002,1.5401736,0.22800002
357,357,1.2406198,0.432,1.5286856,0.20600002
358,358,1.2693031,0.40600002,1.4947847,0.208
359,359,1.2447554,0.42900002,1.5338985,0.22200002
360,360,1.2524103,0.425,1.5220344,0.22700001
361,361,1.2211267,0.43300003,1.5203314,0.22700001
362,362,1.2119417,0.441,1.5564448,0.22000001
363,363,1.2210089,0.44200003,1.532888,0.23200001
364,364,1.2090291,0.43,1.5701259,0.21300001
365,365,1.2272677,0.42000002,1.5684706,0.215
366,366,1.2471273,0.411,1.5293545,0.22200002
367,367,1.229963,0.43100002,1.5207428,0.22900002
368,368,1.2159497,0.44400004,1.5556966,0.223
369,369,1.2109236,0.44300002,1.5242008,0.231
370,370,1.2188299,0.432,1.5561284,0.21900001
371,371,1.2191354,0.441,1.5512263,0.22500001
372,372,1.2062794,0.45100003,1.5365453,0.216
373,373,1.2220277,0.42700002,1.5431256,0.22800002
374,374,1.2075485,0.453,1.5593021,0.21800001
375,375,1.2215548,0.44500002,1.5463424,0.224
376,376,1.2078329,0.46100003,1.5543458,0.21900001
377,377,1.2276042,0.441,1.5439361,0.22200002
378,378,1.2058356,0.44900003,1.5591723,0.22900002
379,379,1.1940855,0.45800003,1.5636327,0.21900001
380,380,1.2040513,0.45000002,1.5640712,0.224
381,381,1.2111351,0.439,1.5740496,0.21700001
382,382,1.2072357,0.44900003,1.5704978,0.21200001
383,383,1.2110252,0.453,1.5493003,0.23
384,384,1.2244824,0.448,1.5643226,0.231
385,385,1.2069548,0.44400004,1.5647104,0.23
386,386,1.1828227,0.46600002,1.55704,0.223
387,387,1.2104385,0.45200002,1.5653064,0.231
388,388,1.2038536,0.45800003,1.5947505,0.22900002
389,389,1.1875149,0.45000002,1.5905355,0.23500001
390,390,1.1959791,0.45900002,1.5782046,0.23300001
391,391,1.1789075,0.45900002,1.5751599,0.22700001
392,392,1.1758113,0.47300002,1.5863153,0.24100001
393,393,1.2054355,0.45400003,1.5480372,0.23
394,394,1.221954,0.43300003,1.5827703,0.24300002
395,395,1.2072486,0.45400003,1.5444309,0.224
396,396,1.1970072,0.455,1.597765,0.231
397,397,1.186281,0.46500003,1.5567654,0.22200002
398,398,1.183741,0.46600002,1.5652397,0.22100002
399,399,1.1939121,0.45600003,1.5693278,0.22700001
400,400,1.186086,0.45400003,1.5670161,0.23500001
401,401,1.1943307,0.45600003,1.5762994,0.23400001
402,402,1.1740643,0.47100002,1.5833771,0.22200002
403,403,1.1763387,0.46400002,1.5712659,0.21300001
404,404,1.1736747,0.46300003,1.5874274,0.224
405,405,1.168937,0.483,1.6084404,0.23400001
406,406,1.1819141,0.47100002,1.5876231,0.23300001
407,407,1.1716653,0.47300002,1.5860069,0.23300001
408,408,1.1969894,0.47200003,1.5964466,0.24200001
409,409,1.203494,0.45400003,1.620435,0.23500001
410,410,1.1835965,0.47000003,1.585491,0.23400001
411,411,1.1695614,0.47900003,1.6013622,0.24000001
412,412,1.1634898,0.47500002,1.5738739,0.24100001
413,413,1.1843805,0.46300003,1.5764418,0.23400001
414,414,1.19151,0.46600002,1.6025984,0.231
415,415,1.1869648,0.47500002,1.576319,0.23500001
416,416,1.189986,0.46100003,1.5939821,0.216
417,417,1.1646918,0.49,1.5924691,0.224
418,418,1.1526415,0.48200002,1.6164479,0.223
419,419,1.1698884,0.47500002,1.5894623,0.22900002
420,420,1.2080302,0.45400003,1.5783166,0.22000001
421,421,1.1830715,0.467,1.6191672,0.23500001
422,422,1.1817524,0.48100004,1.5782982,0.22600001
423,423,1.2060082,0.446,1.6217391,0.223
424,424,1.1903614,0.45400003,1.5583231,0.22700001
425,425,1.2004539,0.45100003,1.6123086,0.23700002
426,426,1.2232407,0.439,1.5892775,0.24000001
427,427,1.1827927,0.47500002,1.5921514,0.22700001
428,428,1.1744146,0.46600002,1.5866994,0.231
429,429,1.171579,0.46600002,1.5999937,0.22600001
430,430,1.1667645,0.47200003,1.6228306,0.21900001
431,431,1.1649044,0.47700003,1.5891384,0.23600002
432,432,1.1485943,0.49,1.6114608,0.23
433,433,1.1370527,0.49500003,1.629236,0.22100002
434,434,1.1259698,0.507,1.6105192,0.22500001
435,435,1.1408229,0.497,1.59614,0.23200001
436,436,1.1525105,0.467,1.6414195,0.22800002
437,437,1.1306859,0.49500003,1.611112,0.23300001
438,438,1.1444569,0.499,1.635709,0.22600001
439,439,1.147013,0.48200002,1.6239784,0.23400001
440,440,1.1301694,0.49500003,1.6317728,0.22900002
441,441,1.1722399,0.469,1.6341316,0.22600001
442,442,1.1417751,0.49600002,1.6422513,0.224
443,443,1.152209,0.48400003,1.6315296,0.23
444,444,1.1189297,0.507,1.6151044,0.22900002
445,445,1.1274158,0.5,1.6239496,0.23700002
446,446,1.1314623,0.51500005,1.6265134,0.23900001
447,447,1.14579,0.48800004,1.5948223,0.24200001
448,448,1.1351435,0.497,1.6486785,0.24400002
449,449,1.1233509,0.51500005,1.6369238,0.224
450,450,1.1346066,0.48600003,1.679912,0.23300001
451,451,1.2053694,0.448,1.6818292,0.216
452,452,1.2424095,0.42900002,1.5938231,0.245
453,453,1.1631691,0.476,1.6481466,0.23900001
454,454,1.1601827,0.48100004,1.6200427,0.21700001
455,455,1.1565822,0.47400004,1.6523446,0.23700002
456,456,1.158578,0.48700002,1.5896763,0.231
457,457,1.1212486,0.50600004,1.6275402,0.238
458,458,1.1084971,0.517,1.6174668,0.24000001
459,459,1.0992937,0.52400005,1.6782963,0.24400002
460,460,1.1242421,0.505,1.6701149,0.23200001
461,461,1.1426939,0.499,1.6263543,0.24200001
462,462,1.1401485,0.50600004,1.6083568,0.23300001
463,463,1.1235206,0.509,1.6511259,0.238
464,464,1.1252979,0.513,1.6409078,0.231
465,465,1.1273332,0.499,1.6669656,0.231
466,466,1.1283323,0.512,1.6692923,0.23
467,467,1.1118685,0.51100004,1.6482023,0.24200001
468,468,1.1653517,0.48200002,1.6245111,0.223
469,469,1.1895521,0.453,1.6547022,0.24000001
470,470,1.1216611,0.504,1.6296462,0.238
471,471,1.1132009,0.508,1.6353421,0.245
472,472,1.1179146,0.50600004,1.6412203,0.22900002
473,473,1.1008002,0.51500005,1.6536233,0.24300002
474,474,1.110576,0.51900005,1.6665362,0.24200001
475,475,1.1239058,0.49500003,1.680459,0.23
476,476,1.1335369,0.49800003,1.6681947,0.23700002
477,477,1.194569,0.462,1.600452,0.24100001
478,478,1.221727,0.437,1.652858,0.22700001
479,479,1.1872988,0.46600002,1.6799242,0.24100001
480,480,1.142688,0.49400002,1.6463959,0.23400001
481,481,1.1153655,0.514,1.6821592,0.23200001
482,482,1.1089181,0.53000003,1.6321858,0.24400002
483,483,1.118787,0.51100004,1.6755729,0.25100002
484,484,1.1164224,0.517,1.6287624,0.245
485,485,1.0946646,0.513,1.6801512,0.25300002
486,486,1.1027325,0.52000004,1.6659927,0.23200001
487,487,1.1122257,0.503,1.6576425,0.25500003
488,488,1.084754,0.51900005,1.6607854,0.23400001
489,489,1.1101441,0.51900005,1.6804421,0.24400002
490,490,1.1639054,0.45900002,1.6148314,0.23700002
491,491,1.1384441,0.485,1.648429,0.24800001
492,492,1.1209714,0.49100003,1.6383805,0.24000001
493,493,1.0949236,0.521,1.6551555,0.24700001
494,494,1.0966932,0.526,1.673499,0.238
495,495,1.0961595,0.513,1.6996397,0.23
496,496,1.1154782,0.503,1.6695005,0.257
497,497,1.1377612,0.499,1.6677718,0.23400001
498,498,1.0992637,0.52000004,1.6994396,0.23200001
499,499,1.0887922,0.51500005,1.7078382,0.23
500,500,1.0836171,0.52500004,1.6850896,0.23900001
501,501,1.0612608,0.536,1.6604105,0.23900001
502,502,1.04927,0.55300003,1.6698995,0.25100002
503,503,1.0441098,0.55200005,1.6622217,0.24200001
504,504,1.0354818,0.559,1.6733382,0.25
505,505,1.038003,0.55300003,1.6883857,0.23900001
506,506,1.0348283,0.558,1.6811094,0.24200001
507,507,1.0292705,0.56,1.6695477,0.245
508,508,1.0418707,0.56200004,1.6928163,0.24400002
509,509,1.0276589,0.56,1.6892041,0.24200001
510,510,1.0222205,0.56700003,1.6959399,0.24700001
511,511,1.0256847,0.563,1.6958379,0.245
512,512,1.0178906,0.565,1.6891388,0.23700002
513,513,1.0178131,0.573,1.6954832,0.23200001
514,514,1.0168662,0.578,1.7203423,0.238
515,515,1.0245272,0.56100005,1.6986653,0.23900001
516,516,1.0115873,0.578,1.7162372,0.245
517,517,1.015906,0.572,1.7094358,0.23
518,518,1.0057484,0.573,1.7114269,0.23600002
519,519,1.0017543,0.57600003,1.6942325,0.23400001
520,520,1.008933,0.569,1.7010436,0.231
521,521,1.0121895,0.572,1.7123963,0.23
522,522,1.0045565,0.57900006,1.7116401,0.23300001
523,523,1.006142,0.583,1.7367555,0.24100001
524,524,1.0012745,0.572,1.7204747,0.23600002
525,525,1.0026716,0.578,1.740805,0.24300002
526,526,1.0003691,0.582,1.7253389,0.22200002
527,527,0.9975526,0.58400005,1.7471719,0.22600001
528,528,0.9933844,0.58900005,1.7308406,0.23300001
529,529,0.9914011,0.59300005,1.7483469,0.22800002
530,530,0.98259777,0.59900004,1.739185,0.23400001
531,531,0.9840231,0.591,1.732812,0.223
532,532,0.99744034,0.587,1.7422379,0.23200001
533,533,0.9858503,0.58000004,1.7545002,0.23
534,534,0.9864452,0.588,1.7551553,0.24100001
535,535,0.987505,0.58100003,1.756635,0.231
536,536,0.98172915,0.59300005,1.7579662,0.22500001
537,537,0.9812604,0.59400004,1.7526802,0.23600002
538,538,0.9735757,0.6,1.7514464,0.22000001
539,539,0.98409903,0.588,1.7582716,0.22500001
540,540,0.98943913,0.591,1.7584132,0.23300001
541,541,0.97842443,0.597,1.7615876,0.22800002
542,542,0.98425764,0.59000003,1.764454,0.23
543,543,0.9946439,0.58900005,1.7621891,0.22700001
544,544,1.0022485,0.569,1.761171,0.22700001
545,545,0.98946285,0.587,1.7540457,0.224
546,546,0.9868829,0.586,1.7735721,0.22600001
547,547,0.9784167,0.6,1.7715713,0.23400001
548,548,0.97275025,0.60700005,1.7863996,0.22500001
549,549,0.9819462,0.59900004,1.7789084,0.22900002
550,550,0.98205477,0.60200006,1.7911718,0.21900001
551,551,0.9891949,0.59800005,1.7518815,0.22900002
552,552,0.98213774,0.588,1.7792203,0.23600002
553,553,0.977942,0.609,1.7745253,0.22600001
554,554,0.9686775,0.60300004,1.7671933,0.23600002
555,555,0.9846246,0.59800005,1.7783922,0.23600002
556,556,0.96975595,0.605,1.7679164,0.23400001
557,557,0.9793418,0.59900004,1.7618837,0.22700001
558,558,0.96699125,0.6,1.7771813,0.22000001
559,559,0.96789336,0.60400003,1.789976,0.231
560,560,0.9697277,0.60200006,1.7738085,0.23500001
561,561,0.9767477,0.59300005,1.7991595,0.23200001
562,562,0.967359,0.606,1.7646983,0.22900002
563,563,0.9652759,0.59900004,1.7912318,0.23400001
564,564,0.9542757,0.61,1.7895725,0.22800002
565,565,0.9587276,0.61200005,1.8146907,0.22000001
566,566,0.95528054,0.61,1.796598,0.22800002
567,567,0.9573562,0.61200005,1.8141556,0.23300001
568,568,0.957634,0.61200005,1.794912,0.22800002
569,569,0.96088755,0.609,1.8162582,0.22200002
570,570,0.9536646,0.624,1.8066455,0.22800002
571,571,0.9574903,0.611,1.8017473,0.23300001
572,572,0.94831795,0.61700004,1.8026953,0.22900002
573,573,0.94141847,0.61800003,1.8169817,0.223
574,574,0.9469862,0.61200005,1.822034,0.223
575,575,0.95502675,0.614,1.8079741,0.22200002
576,576,0.94057506,0.61600006,1.8101685,0.22800002
577,577,0.95565814,0.606,1.8153553,0.22800002
578,578,0.9480564,0.614,1.7993758,0.23700002
579,579,0.9437244,0.62100005,1.8242471,0.23400001
580,580,0.9405679,0.62,1.7995474,0.22700001
581,581,0.9462215,0.61600006,1.8198497,0.22900002
582,582,0.94500875,0.611,1.8123322,0.22200002
583,583,0.9466116,0.611,1.8286133,0.224
584,584,0.93921685,0.614,1.8163971,0.22800002
585,585,0.95144033,0.61,1.8183542,0.22900002
586,586,0.94431394,0.61300004,1.830575,0.22500001
587,587,0.9387224,0.61600006,1.8306032,0.22000001
588,588,0.9330214,0.61,1.8300979,0.22800002
589,589,0.9308483,0.62,1.846688,0.22100002
590,590,0.9453024,0.61,1.8292754,0.22700001
591,591,0.93968827,0.615,1.8344857,0.22800002
592,592,0.92459077,0.62100005,1.83869,0.22600001
593,593,0.93389475,0.61600006,1.8186748,0.231
594,594,0.9406447,0.61300004,1.8333077,0.23
595,595,0.9266531,0.61200005,1.8523847,0.22600001
596,596,0.94044155,0.614,1.8247355,0.22500001
597,597,0.94846797,0.60400003,1.8500323,0.23600002
598,598,0.9304148,0.623,1.8469261,0.22200002
599,599,0.9345203,0.619,1.8407199,0.22800002
600,600,0.922928,0.623,1.8347583,0.22000001
601,601,0.9224351,0.623,1.8511137,0.22000001
602,602,0.92591715,0.61800003,1.8403277,0.23
603,603,0.9200109,0.628,1.8415859,0.223
604,604,0.9174533,0.62200004,1.8447226,0.22200002
605,605,0.91785777,0.628,1.8414005,0.22600001
606,606,0.92497355,0.61700004,1.8619223,0.21900001
607,607,0.93409413,0.60800004,1.8632255,0.223
608,608,0.9209198,0.623,1.8596573,0.22500001
609,609,0.9193347,0.625,1.8633082,0.22000001
610,610,0.9168704,0.62200004,1.8539891,0.22500001
611,611,0.93968403,0.614,1.8725255,0.22800002
612,612,0.908005,0.628,1.8751905,0.21400002
613,613,0.92436916,0.62700003,1.8706967,0.224
614,614,0.9240882,0.623,1.8695952,0.224
615,615,0.91975605,0.62200004,1.8658701,0.216
616,616,0.9390639,0.61700004,1.8637986,0.231
617,617,0.93322194,0.61300004,1.8680155,0.22700001
618,618,0.9246805,0.614,1.8611633,0.22800002
619,619,0.9193152,0.625,1.8763396,0.231
620,620,0.91962117,0.62700003,1.8635145,0.22800002
621,621,0.92024714,0.62,1.86847,0.23400001
622,622,0.9077853,0.62200004,1.8821601,0.22600001
623,623,0.91422737,0.62200004,1.8732568,0.22700001
624,624,0.91343546,0.62700003,1.8711132,0.22600001
625,625,0.90325755,0.637,1.8963006,0.216
626,626,0.9018844,0.638,1.8766203,0.22500001
627,627,0.90186167,0.63000005,1.8767724,0.23200001
628,628,0.9071408,0.623,1.8952059,0.223
629,629,0.90592295,0.625,1.8890767,0.223
630,630,0.91309035,0.629,1.886673,0.22100002
631,631,0.90166545,0.63600004,1.8943847,0.22100002
632,632,0.90233904,0.632,1.89466,0.23
633,633,0.89018166,0.64000005,1.9091331,0.215
634,634,0.9019925,0.628,1.8956887,0.223
635,635,0.9025412,0.634,1.8931893,0.22600001
636,636,0.8881827,0.638,1.9017478,0.21800001
637,637,0.9084629,0.62200004,1.9188122,0.22200002
638,638,0.89082056,0.64100003,1.9026866,0.223
639,639,0.8867566,0.64400005,1.9095914,0.21900001
640,640,0.88188773,0.647,1.9120632,0.22200002
641,641,0.8774504,0.648,1.9047328,0.21300001
642,642,0.88845295,0.63600004,1.9064453,0.21900001
643,643,0.88944775,0.646,1.9145353,0.21900001
644,644,0.8859012,0.642,1.907119,0.23400001
645,645,0.90149367,0.63000005,1.9312334,0.22600001
646,646,0.88080937,0.64500004,1.9274888,0.22000001
647,647,0.8940368,0.642,1.9187411,0.21300001
648,648,0.8914665,0.63900006,1.9250816,0.21900001
649,649,0.8874603,0.63500005,1.9243478,0.21800001
650,650,0.90059125,0.63100004,1.9171461,0.223
651,651,0.9053354,0.632,1.929285,0.23500001
652,652,0.8826777,0.642,1.9204319,0.21800001
653,653,0.9004733,0.63100004,1.9345934,0.23
654,654,0.89463717,0.634,1.9271041,0.21900001
655,655,0.88856244,0.63900006,1.9318893,0.22800002
656,656,0.8877673,0.64000005,1.9328438,0.224
657,657,0.87425405,0.65400004,1.9358419,0.22900002
658,658,0.89009446,0.638,1.9404715,0.22600001
659,659,0.89104944,0.63500005,1.9230626,0.216
660,660,0.88630015,0.64100003,1.9412739,0.22200002
661,661,0.9006408,0.62100005,1.95283,0.22800002
662,662,0.88331205,0.63900006,1.9357461,0.22100002
663,663,0.879649,0.64000005,1.9510316,0.22500001
664,664,0.8853309,0.64000005,1.9436686,0.22000001
665,665,0.88786227,0.64100003,1.9422154,0.22600001
666,666,0.87427837,0.646,1.9530233,0.22800002
667,667,0.8736045,0.642,1.9542711,0.22100002
668,668,0.9228655,0.62100005,1.9606792,0.23300001
669,669,0.9141289,0.625,1.9523127,0.215
670,670,0.90464604,0.63900006,1.9554859,0.224
671,671,0.9066646,0.632,1.9461713,0.231
672,672,0.87748635,0.652,1.9489157,0.23200001
673,673,0.88065284,0.648,1.9543618,0.224
674,674,0.8763852,0.65000004,1.9554749,0.22900002
675,675,0.8780905,0.652,1.9489335,0.23
676,676,0.8868401,0.64100003,1.9675362,0.23700002
677,677,0.87474895,0.647,1.9332592,0.224
678,678,0.8867177,0.64000005,1.9602832,0.22800002
679,679,0.87546426,0.652,1.9402784,0.22100002
680,680,0.87676674,0.64900005,1.9540546,0.22900002
681,681,0.8936636,0.64000005,1.9628664,0.215
682,682,0.89328486,0.64500004,1.9886327,0.224
683,683,0.8831709,0.64500004,1.9567974,0.23700002
684,684,0.8778357,0.647,1.9756534,0.22900002
685,685,0.86686194,0.65000004,1.9556116,0.22800002
686,686,0.87917715,0.647,1.9693066,0.22700001
687,687,0.861174,0.65800005,1.9796978,0.216
688,688,0.8646728,0.64900005,1.9775308,0.231
689,689,0.8546015,0.669,1.9912951,0.215
690,690,0.8641599,0.657,1.9745847,0.223
691,691,0.8683936,0.652,1.9748889,0.23500001
692,692,0.85633534,0.65900004,1.9817431,0.22800002
693,693,0.86241394,0.65500003,1.9781345,0.23400001
694,694,0.8562474,0.66300005,1.9758985,0.22600001
695,695,0.855376,0.66300005,1.9848053,0.224
696,696,0.85542053,0.661,1.9882526,0.23700002
697,697,0.85080767,0.66,1.9972211,0.22200002
698,698,0.8664003,0.65400004,1.9903888,0.23600002
699,699,0.8548781,0.665,1.9840484,0.231
700,700,0.84628266,0.66700006,1.9914359,0.23
701,701,0.85989165,0.652,1.9796461,0.23200001
702,702,0.892257,0.64500004,1.997316,0.22900002
703,703,0.8725069,0.646,1.9696406,0.22800002
704,704,0.87929124,0.63900006,1.9941801,0.23300001
705,705,0.869053,0.638,1.982583,0.22700001
706,706,0.8624941,0.661,1.9787174,0.23200001
707,707,0.87382865,0.64500004,1.9921278,0.22800002
708,708,0.8487339,0.66,1.9935067,0.223
709,709,0.84781444,0.66700006,2.0105789,0.23
710,710,0.85572165,0.661,2.002234,0.22600001
711,711,0.8553467,0.656,2.0289176,0.22600001
712,712,0.8423037,0.669,2.0135875,0.23
713,713,0.84211314,0.67600006,2.0062826,0.22100002
714,714,0.86382097,0.65400004,2.0125976,0.23900001
715,715,0.91176397,0.623,2.0111394,0.23200001
716,716,0.86780226,0.651,1.9766839,0.22800002
717,717,0.88763225,0.637,1.9877495,0.23600002
718,718,0.86661285,0.648,1.9752986,0.224
719,719,0.8540492,0.66400003,2.0039167,0.22700001
720,720,0.8409285,0.669,1.9944475,0.23400001
721,721,0.841289,0.66200006,2.0146074,0.23
722,722,0.8518835,0.666,2.0235658,0.22800002
723,723,0.8606038,0.651,2.0148177,0.231
724,724,0.84334207,0.67,2.007969,0.231
725,725,0.833235,0.67700005,2.0156932,0.23600002
726,726,0.83610827,0.67200005,2.007978,0.23
727,727,0.8324317,0.67300004,2.017192,0.22900002
728,728,0.8360205,0.669,2.0322757,0.22200002
729,729,0.8312896,0.665,2.0280902,0.231
730,730,0.8284467,0.675,2.0315604,0.231
731,731,0.82571983,0.68200004,2.0296445,0.23200001
732,732,0.8290184,0.669,2.0136797,0.23
733,733,0.8358692,0.669,2.0336199,0.23600002
734,734,0.8395647,0.665,2.0202763,0.23700002
735,735,0.8427452,0.661,2.0222065,0.238
736,736,0.8548032,0.661,2.014601,0.23500001
737,737,0.8435621,0.661,2.0310273,0.231
738,738,0.8306293,0.66800004,2.0250149,0.23600002
739,739,0.83233887,0.67300004,2.0433702,0.23200001
740,740,0.8321226,0.67200005,2.0323782,0.231
741,741,0.8351708,0.66800004,2.0549443,0.23
742,742,0.8341439,0.674,2.038297,0.23200001
743,743,0.82451814,0.67,2.0519438,0.22900002
744,744,0.8237601,0.669,2.0451798,0.23900001
745,745,0.8240841,0.675,2.058939,0.22700001
746,746,0.82581806,0.66800004,2.0454233,0.23300001
747,747,0.82259727,0.67,2.0512004,0.24000001
748,748,0.83660406,0.67200005,2.038417,0.238
749,749,0.8415264,0.656,2.0532544,0.23900001
750,750,0.828591,0.665,2.0340524,0.245
751,751,0.8303592,0.661,2.0595822,0.23900001
752,752,0.82624537,0.675,2.0393152,0.23500001
753,753,0.8184268,0.679,2.0568507,0.22600001
754,754,0.821114,0.669,2.0575135,0.23700002
755,755,0.8285876,0.67300004,2.0806358,0.23
756,756,0.8220838,0.67300004,2.0682325,0.23700002
757,757,0.8140285,0.675,2.0717044,0.23300001
758,758,0.8108892,0.684,2.0481915,0.22600001
759,759,0.8339296,0.66400003,2.050875,0.22700001
760,760,0.812681,0.683,2.0588717,0.23500001
761,761,0.8153568,0.679,2.0637195,0.23300001
762,762,0.81504613,0.671,2.0745215,0.22700001
763,763,0.8130864,0.67200005,2.066874,0.23400001
764,764,0.82323766,0.665,2.0660102,0.231
765,765,0.82738215,0.67200005,2.0616586,0.23300001
766,766,0.81857914,0.67600006,2.0594792,0.23900001
767,767,0.82516557,0.669,2.0818944,0.23600002
768,768,0.8105437,0.68500006,2.0811706,0.23700002
769,769,0.8118829,0.68,2.066768,0.231
770,770,0.8140454,0.67800003,2.073128,0.23600002
771,771,0.8143191,0.68200004,2.0696638,0.22200002
772,772,0.8295022,0.66700006,2.0624912,0.23500001
773,773,0.83788943,0.66700006,2.0751019,0.23600002
774,774,0.8495076,0.66400003,2.0625129,0.23
775,775,0.8250386,0.669,2.0658734,0.24100001
776,776,0.8153471,0.671,2.0669482,0.23600002
777,777,0.8120554,0.67700005,2.0542955,0.23300001
778,778,0.8341077,0.66700006,2.060312,0.224
779,779,0.81754804,0.66800004,2.073381,0.22900002
780,780,0.8190377,0.67,2.0663662,0.24000001
781,781,0.8037172,0.69100004,2.076958,0.24100001
782,782,0.8096463,0.67700005,2.078926,0.23
783,783,0.8210391,0.683,2.0870752,0.24900001
784,784,0.81253654,0.674,2.0867505,0.24100001
785,785,0.81015116,0.68500006,2.0877714,0.23400001
786,786,0.8201862,0.67700005,2.0865831,0.22900002
787,787,0.8049446,0.69200003,2.0861342,0.23200001
788,788,0.8055905,0.68,2.1091967,0.23500001
789,789,0.7921015,0.688,2.0995998,0.23300001
790,790,0.8069064,0.67800003,2.0806746,0.231
791,791,0.82521534,0.66800004,2.1063006,0.23300001
792,792,0.8130809,0.67800003,2.0885844,0.23900001
793,793,0.81973356,0.67,2.098547,0.24000001
794,794,0.80426854,0.67700005,2.108625,0.224
795,795,0.8142462,0.67700005,2.073886,0.245
796,796,0.81348985,0.68100005,2.1060255,0.23300001
797,797,0.79295415,0.69000006,2.0950832,0.22500001
798,798,0.79926157,0.688,2.1033854,0.24200001
799,799,0.8108608,0.679,2.1110475,0.24000001
800,800,0.82041913,0.671,2.1415002,0.231
801,801,0.8311823,0.666,2.0851386,0.238
802,802,0.8511578,0.66700006,2.0913997,0.23200001
803,803,0.79966444,0.68600005,2.096279,0.23300001
804,804,0.7991317,0.68,2.1172507,0.24400002
805,805,0.8063119,0.67700005,2.0982614,0.23900001
806,806,0.8051032,0.67800003,2.1156242,0.23
807,807,0.810229,0.68,2.1204426,0.24100001
808,808,0.792116,0.69000006,2.1115558,0.238
809,809,0.7943797,0.688,2.1041024,0.24300002
810,810,0.7857152,0.69500005,2.0989723,0.24000001
811,811,0.7925013,0.688,2.1274965,0.238
812,812,0.82041126,0.66300005,2.111688,0.231
813,813,0.8586303,0.64900005,2.0982978,0.23700002
814,814,0.8854428,0.646,2.1243439,0.24200001
815,815,0.95207167,0.60400003,2.1337276,0.23
816,816,0.85520136,0.67,2.1100903,0.223
817,817,0.8209234,0.666,2.0871365,0.22700001
818,818,0.82949865,0.669,2.0800598,0.245
819,819,0.80678946,0.68,2.117888,0.23600002
820,820,0.80197847,0.68700004,2.074404,0.24400002
821,821,0.80763245,0.68,2.1224,0.23500001
822,822,0.8102122,0.67300004,2.1147814,0.238
823,823,0.81136465,0.67300004,2.1201863,0.231
824,824,0.81588507,0.669,2.120806,0.23900001
825,825,0.8210637,0.675,2.1366987,0.23700002
826,826,0.8143644,0.68500006,2.1111596,0.23900001
827,827,0.83106273,0.66200006,2.1188266,0.22600001
828,828,0.82951796,0.666,2.1353374,0.23700002
829,829,0.8271901,0.67700005,2.1270163,0.231
830,830,0.83051044,0.674,2.111911,0.22800002
831,831,0.8165071,0.68,2.1226606,0.22800002
832,832,0.82953,0.671,2.1130211,0.24300002
833,833,0.80983025,0.675,2.1052833,0.23500001
834,834,0.8127624,0.68200004,2.1292725,0.23200001
835,835,0.804306,0.697,2.0825539,0.245
836,836,0.79904693,0.68500006,2.127986,0.238
837,837,0.79919106,0.68500006,2.1297414,0.23200001
838,838,0.79218876,0.69000006,2.113193,0.24000001
839,839,0.7944906,0.68600005,2.1128578,0.24000001
840,840,0.81438994,0.67700005,2.1078665,0.24400002
841,841,0.8008418,0.689,2.1249986,0.24400002
842,842,0.7812441,0.693,2.1265023,0.23600002
843,843,0.80365306,0.68200004,2.1394708,0.231
844,844,0.7850714,0.69500005,2.15197,0.22900002
845,845,0.786134,0.69500005,2.1275654,0.24400002
846,846,0.7954403,0.68600005,2.1519053,0.23
847,847,0.78319496,0.70100003,2.1427093,0.23700002
848,848,0.7734758,0.70100003,2.1443312,0.238
849,849,0.7995048,0.68200004,2.1852653,0.231
850,850,0.7971469,0.688,2.1654973,0.23500001
851,851,0.7839975,0.69200003,2.1446612,0.24100001
852,852,0.7842599,0.69500005,2.180126,0.23600002
853,853,0.7962285,0.698,2.1494768,0.23900001
854,854,0.7881606,0.683,2.1592934,0.22900002
855,855,0.76822424,0.711,2.1533983,0.24000001
856,856,0.76497674,0.70500004,2.172828,0.24000001
857,857,0.7791513,0.694,2.1406775,0.23700002
858,858,0.77994365,0.69600004,2.142371,0.22900002
859,859,0.78135407,0.69100004,2.1537964,0.23600002
860,860,0.78069884,0.70000005,2.177165,0.23400001
861,861,0.771758,0.69600004,2.1588473,0.23400001
862,862,0.7759122,0.69500005,2.1629825,0.22500001
863,863,0.7693923,0.702,2.1462078,0.23900001
864,864,0.7641461,0.70600003,2.1526306,0.23200001
865,865,0.77796507,0.69500005,2.1611905,0.24300002
866,866,0.77589744,0.70000005,2.1872358,0.231
867,867,0.7655107,0.702,2.1483898,0.23200001
868,868,0.7677088,0.70600003,2.1927342,0.22600001
869,869,0.7889663,0.694,2.186958,0.24100001
870,870,0.7690116,0.697,2.1605015,0.22700001
871,871,0.7628791,0.70600003,2.1920335,0.23300001
872,872,0.7788656,0.693,2.1638842,0.24100001
873,873,0.76818186,0.71000004,2.1780105,0.24100001
874,874,0.76024956,0.712,2.1823575,0.23700002
875,875,0.7620256,0.70400006,2.191484,0.231
876,876,0.7593616,0.708,2.1744232,0.24000001
877,877,0.76737136,0.70000005,2.1589787,0.24300002
878,878,0.75386417,0.712,2.1982455,0.23300001
879,879,0.78040683,0.688,2.2037125,0.22800002
880,880,0.80305225,0.68100005,2.175135,0.238
881,881,0.7721664,0.69500005,2.179777,0.23500001
882,882,0.77404386,0.69600004,2.183505,0.24100001
883,883,0.7827068,0.689,2.1856883,0.23600002
884,884,0.7743317,0.703,2.1620834,0.24400002
885,885,0.7708883,0.697,2.173623,0.23200001
886,886,0.78611356,0.68500006,2.1952376,0.24100001
887,887,0.7832749,0.69100004,2.1993883,0.238
888,888,0.7725682,0.69900006,2.1758387,0.24000001
889,889,0.7622965,0.70400006,2.1740494,0.23200001
890,890,0.782835,0.688,2.22526,0.23500001
891,891,0.78083676,0.69000006,2.198332,0.23
892,892,0.7706387,0.697,2.1799738,0.23600002
893,893,0.77868044,0.693,2.2022862,0.23900001
894,894,0.7701108,0.69600004,2.2126276,0.224
895,895,0.80336297,0.68600005,2.2137642,0.24200001
896,896,0.7792403,0.698,2.1666288,0.24200001
897,897,0.7764339,0.70000005,2.221382,0.23900001
898,898,0.7597409,0.711,2.1819258,0.22800002
899,899,0.7431305,0.71800005,2.194396,0.23300001
900,900,0.74603194,0.71300006,2.2227159,0.24100001
901,901,0.75727916,0.70900005,2.1984787,0.24000001
902,902,0.75254923,0.71300006,2.2175465,0.23500001
903,903,0.7429133,0.71900004,2.205817,0.23400001
904,904,0.74087244,0.711,2.1855843,0.23900001
905,905,0.7532345,0.716,2.2104266,0.23500001
906,906,0.75162613,0.71500003,2.2241437,0.23200001
907,907,0.7480372,0.708,2.1963608,0.23900001
908,908,0.7556339,0.708,2.1942484,0.24300002
909,909,0.75823426,0.712,2.2145538,0.23500001
910,910,0.7549662,0.71900004,2.1782117,0.23900001
911,911,0.7619563,0.71000004,2.1969395,0.23200001
912,912,0.742245,0.71500003,2.198888,0.24000001
913,913,0.7383439,0.71900004,2.2134945,0.23
914,914,0.7514773,0.70900005,2.2070007,0.23600002
915,915,0.7519155,0.71900004,2.2299128,0.23400001
916,916,0.7469746,0.712,2.2432902,0.23200001
917,917,0.7638486,0.711,2.199627,0.24900001
918,918,0.7573083,0.707,2.232641,0.23500001
919,919,0.7663088,0.70900005,2.2047932,0.238
920,920,0.74709696,0.72,2.239719,0.24000001
921,921,0.8144897,0.69100004,2.2322242,0.23500001
922,922,0.7609318,0.70600003,2.221865,0.23300001
923,923,0.77101624,0.693,2.2325468,0.22900002
924,924,0.7530115,0.70400006,2.2412474,0.23700002
925,925,0.80089664,0.698,2.2399433,0.23200001
926,926,0.807515,0.683,2.1891997,0.23900001
927,927,0.7557868,0.71300006,2.241483,0.22500001
928,928,0.7458089,0.71000004,2.2440667,0.23500001
929,929,0.7697507,0.70600003,2.234385,0.23900001
930,930,0.7508917,0.71900004,2.229978,0.22800002
931,931,0.7391855,0.72300005,2.2536914,0.23900001
932,932,0.7287422,0.721,2.2298882,0.231
933,933,0.7225482,0.72900003,2.2303092,0.23400001
934,934,0.7272142,0.72800004,2.1975482,0.24400002
935,935,0.7237159,0.73200005,2.2319434,0.23600002
936,936,0.74032867,0.717,2.241851,0.24000001
937,937,0.7437514,0.72200006,2.2451882,0.238
938,938,0.75175846,0.72200006,2.222087,0.23900001
939,939,0.742776,0.717,2.2034886,0.24000001
940,940,0.7369866,0.721,2.2234461,0.231
941,941,0.72680926,0.73300004,2.2526364,0.24400002
942,942,0.7221114,0.72800004,2.2621596,0.22500001
943,943,0.7472422,0.71400005,2.2402034,0.24300002
944,944,0.74367565,0.717,2.2465963,0.23
945,945,0.73818,0.711,2.230626,0.24000001
946,946,0.7378267,0.72300005,2.2676427,0.23200001
947,947,0.7188483,0.734,2.2328048,0.23500001
948,948,0.7207426,0.734,2.2493234,0.23900001
949,949,0.71485096,0.739,2.2288392,0.24700001
950,950,0.7337449,0.712,2.262677,0.22600001
951,951,0.7117148,0.73200005,2.2449932,0.23400001
952,952,0.7297084,0.734,2.2452834,0.238
953,953,0.75722826,0.70500004,2.2668498,0.23500001
954,954,0.7442074,0.71900004,2.2132304,0.24300002
955,955,0.7234206,0.74,2.2695105,0.23400001
956,956,0.7162055,0.73,2.2528903,0.231
957,957,0.71288174,0.739,2.2632868,0.245
958,958,0.7305626,0.72400004,2.263419,0.24200001
959,959,0.7081929,0.74,2.2654006,0.23500001
960,960,0.7128977,0.73300004,2.254182,0.24400002
961,961,0.7293549,0.72800004,2.27911,0.238
962,962,0.7329068,0.726,2.3068657,0.23500001
963,963,0.7131945,0.73,2.269531,0.238
964,964,0.7264595,0.734,2.2560186,0.23900001
965,965,0.7070786,0.74300003,2.2703574,0.23600002
966,966,0.7068868,0.74100006,2.2887805,0.24200001
967,967,0.7214441,0.725,2.2939706,0.23700002
968,968,0.7168371,0.72800004,2.261293,0.24000001
969,969,0.729835,0.72200006,2.3387444,0.23500001
970,970,0.70501566,0.75000006,2.280884,0.24100001
971,971,0.72066385,0.72400004,2.2766135,0.245
972,972,0.7127815,0.72900003,2.2950125,0.238
973,973,0.73625404,0.71500003,2.2918036,0.23200001
974,974,0.7262942,0.725,2.2759995,0.24100001
975,975,0.71207625,0.734,2.2945309,0.24000001
976,976,0.6974016,0.74200004,2.270832,0.24400002
977,977,0.72949886,0.72700006,2.317136,0.231
978,978,0.73129016,0.731,2.2705255,0.238
979,979,0.7227078,0.73200005,2.2804115,0.24200001
980,980,0.7231587,0.74,2.314892,0.23300001
981,981,0.7453303,0.72,2.2946665,0.238
982,982,0.7435181,0.72200006,2.2905793,0.24700001
983,983,0.7260127,0.72400004,2.3167872,0.23400001
984,984,0.7646503,0.71500003,2.3088772,0.23600002
985,985,0.73961556,0.716,2.2682257,0.24100001
986,986,0.7192435,0.71800005,2.2867312,0.24400002
987,987,0.7001516,0.735,2.2871017,0.231
988,988,0.69738823,0.739,2.2942257,0.238
989,989,0.69498503,0.75000006,2.268388,0.24100001
990,990,0.719109,0.726,2.2932932,0.24400002
991,991,0.7108973,0.731,2.3275616,0.23500001
992,992,0.7057635,0.73200005,2.3171875,0.22500001
993,993,0.6893396,0.73800004,2.2892232,0.23700002
994,994,0.70300275,0.74200004,2.3228188,0.23500001
995,995,0.6932126,0.744,2.304659,0.23300001
996,996,0.68006253,0.75000006,2.3547096,0.231
997,997,0.7068029,0.74100006,2.3264663,0.23
998,998,0.68634605,0.74600005,2.3101408,0.23900001
999,999,0.7306002,0.71800005,2.3377275,0.23500001
1000,1000,0.68417186,0.75000006,2.3381004,0.23300001
1001,1001,0.6731543,0.75000006,2.343929,0.231
1002,1002,0.66690916,0.758,2.3346767,0.23500001
1003,1003,0.6684925,0.753,2.33766,0.23900001
1004,1004,0.6656183,0.758,2.3338606,0.23200001
1005,1005,0.66482157,0.754,2.3400455,0.23600002
1006,1006,0.6629227,0.757,2.3269126,0.23300001
1007,1007,0.66261226,0.75600004,2.3366227,0.23500001
1008,1008,0.65659004,0.762,2.3402548,0.24100001
1009,1009,0.6600415,0.76100004,2.3361244,0.23200001
1010,1010,0.6575518,0.76600003,2.347797,0.23300001
1011,1011,0.65600604,0.76400006,2.3438125,0.23500001
1012,1012,0.65278125,0.763,2.3358045,0.23200001
1013,1013,0.6539185,0.76600003,2.3420582,0.23400001
1014,1014,0.6534948,0.76500005,2.3463905,0.23700002
1015,1015,0.6525464,0.767,2.339139,0.24100001
1016,1016,0.6494039,0.767,2.346367,0.24100001
1017,1017,0.64860255,0.767,2.3469427,0.23900001
1018,1018,0.6505472,0.77000004,2.344852,0.24000001
1019,1019,0.6516476,0.76600003,2.3511035,0.24100001
1020,1020,0.65488625,0.76500005,2.3627982,0.23900001
1021,1021,0.6514745,0.77300006,2.3433526,0.24000001
1022,1022,0.64843446,0.768,2.3530984,0.23900001
1023,1023,0.648304,0.77000004,2.3476121,0.23700002
1024,1024,0.65040743,0.76900005,2.3551025,0.23200001
1025,1025,0.64682657,0.76900005,2.3503668,0.23400001
1026,1026,0.64758545,0.768,2.362317,0.23900001
1027,1027,0.6521162,0.76500005,2.357494,0.23600002
1028,1028,0.64446354,0.772,2.3505168,0.23300001
1029,1029,0.6438594,0.768,2.3472395,0.24300002
1030,1030,0.6464866,0.768,2.3594785,0.23400001
1031,1031,0.64739364,0.771,2.3493896,0.23600002
1032,1032,0.6431443,0.772,2.367263,0.24100001
1033,1033,0.6410305,0.768,2.3528178,0.238
1034,1034,0.6463459,0.77300006,2.3612614,0.23
1035,1035,0.64636654,0.77000004,2.351895,0.23300001
1036,1036,0.6402578,0.772,2.363122,0.231
1037,1037,0.640568,0.771,2.3681924,0.23
1038,1038,0.6392058,0.77300006,2.3750958,0.23400001
1039,1039,0.64268273,0.772,2.3593047,0.23700002
1040,1040,0.6432007,0.771,2.3683088,0.23
1041,1041,0.63998467,0.77300006,2.3689184,0.22900002
1042,1042,0.63832766,0.77300006,2.3747735,0.24100001
1043,1043,0.6386512,0.772,2.360676,0.23700002
1044,1044,0.64269507,0.76900005,2.3759863,0.23400001
1045,1045,0.6385254,0.77300006,2.3724897,0.23700002
1046,1046,0.635349,0.77800006,2.376479,0.23200001
1047,1047,0.6335426,0.77400005,2.380338,0.23300001
1048,1048,0.6386874,0.77500004,2.372959,0.23500001
1049,1049,0.6379995,0.77300006,2.3803856,0.23200001
1050,1050,0.6362656,0.776,2.3801744,0.23600002
1051,1051,0.6343652,0.776,2.371303,0.23900001
1052,1052,0.6402453,0.77300006,2.3951774,0.23500001
1053,1053,0.6384941,0.77500004,2.382416,0.23500001
1054,1054,0.63767207,0.771,2.3794105,0.23600002
1055,1055,0.6334781,0.777,2.3818104,0.24100001
1056,1056,0.6390782,0.777,2.3743782,0.24000001
1057,1057,0.6311757,0.776,2.376931,0.231
1058,1058,0.6407837,0.76600003,2.3741083,0.23600002
1059,1059,0.6357264,0.77900004,2.3814533,0.23700002
1060,1060,0.64059556,0.77000004,2.3929932,0.238
1061,1061,0.6318773,0.77500004,2.3689382,0.23300001
1062,1062,0.6314174,0.77900004,2.3854234,0.23900001
1063,1063,0.62962663,0.777,2.3868337,0.24000001
1064,1064,0.63265276,0.77400005,2.3859065,0.23300001
1065,1065,0.63042414,0.777,2.3911924,0.23400001
1066,1066,0.63115484,0.777,2.3923204,0.238
1067,1067,0.6316278,0.78000003,2.3824227,0.23400001
1068,1068,0.6316374,0.77500004,2.3931623,0.24000001
1069,1069,0.63346046,0.77500004,2.3790224,0.23400001
1070,1070,0.62883896,0.78000003,2.4019165,0.23200001
1071,1071,0.6260324,0.77800006,2.389147,0.238
1072,1072,0.63395023,0.777,2.3926444,0.23
1073,1073,0.6305632,0.777,2.388427,0.24300002
1074,1074,0.6387416,0.77300006,2.3858829,0.231
1075,1075,0.62925583,0.77400005,2.4146545,0.23300001
1076,1076,0.6322067,0.77500004,2.3920074,0.23500001
1077,1077,0.62444377,0.77800006,2.4055128,0.23300001
1078,1078,0.6230112,0.78000003,2.3853502,0.23400001
1079,1079,0.63212746,0.77800006,2.3989716,0.24100001
1080,1080,0.6275423,0.78000003,2.398164,0.231
1081,1081,0.6260884,0.777,2.4035327,0.22900002
1082,1082,0.6262244,0.776,2.3987195,0.238
1083,1083,0.6297656,0.777,2.4056413,0.22800002
1084,1084,0.6233009,0.78000003,2.4042757,0.23500001
1085,1085,0.6246925,0.77900004,2.395223,0.23700002
1086,1086,0.63496304,0.77400005,2.396669,0.23600002
1087,1087,0.6250316,0.77800006,2.4002106,0.22900002
1088,1088,0.6455119,0.772,2.3888755,0.22600001
1089,1089,0.62508833,0.78200006,2.4038033,0.23200001
1090,1090,0.63577366,0.77900004,2.394756,0.23500001
1091,1091,0.6279261,0.78000003,2.3964133,0.23500001
1092,1092,0.62609446,0.78200006,2.3979638,0.23500001
1093,1093,0.6349146,0.77900004,2.3903131,0.23200001
1094,1094,0.62485135,0.777,2.3952606,0.23500001
1095,1095,0.6305997,0.77900004,2.3865175,0.23300001
1096,1096,0.62664485,0.78200006,2.4120717,0.23
1097,1097,0.6214994,0.777,2.4063275,0.238
1098,1098,0.6215309,0.78200006,2.3896394,0.23
1099,1099,0.6406184,0.77000004,2.3921103,0.23
1100,1100,0.6272313,0.777,2.426075,0.22800002
1101,1101,0.6304446,0.77400005,2.3885055,0.23600002
1102,1102,0.6302584,0.77900004,2.400427,0.23300001
1103,1103,0.63021404,0.78000003,2.3988554,0.23500001
1104,1104,0.62825865,0.781,2.4154441,0.23700002
1105,1105,0.6214954,0.77800006,2.381663,0.23200001
1106,1106,0.6276588,0.78000003,2.4011724,0.23200001
1107,1107,0.6198214,0.78000003,2.416276,0.23
1108,1108,0.6179455,0.781,2.398458,0.23300001
1109,1109,0.6172929,0.786,2.4056861,0.22900002
1110,1110,0.62686676,0.77900004,2.3966675,0.23900001
1111,1111,0.62294465,0.77800006,2.4090364,0.238
1112,1112,0.61976606,0.78000003,2.391192,0.22700001
1113,1113,0.6201073,0.781,2.4002216,0.23900001
1114,1114,0.6236901,0.78200006,2.4227006,0.23
1115,1115,0.6155814,0.78400004,2.393418,0.23300001
1116,1116,0.6184218,0.78300005,2.4227068,0.231
1117,1117,0.61773205,0.78300005,2.410076,0.23
1118,1118,0.6172501,0.78400004,2.4080484,0.22800002
1119,1119,0.6153157,0.785,2.4048703,0.231
1120,1120,0.626318,0.78000003,2.4023092,0.23300001
1121,1121,0.61733824,0.77900004,2.4279082,0.22800002
1122,1122,0.6167533,0.78300005,2.4055524,0.23900001
1123,1123,0.61939603,0.785,2.4519198,0.22700001
1124,1124,0.61717415,0.78400004,2.410557,0.24100001
1125,1125,0.6220456,0.78400004,2.4155993,0.23
1126,1126,0.6219107,0.77800006,2.4276693,0.22700001
1127,1127,0.6176006,0.78400004,2.3997877,0.23300001
1128,1128,0.6128972,0.78200006,2.43327,0.22900002
1129,1129,0.61649466,0.786,2.4064217,0.22900002
1130,1130,0.61287475,0.785,2.4368467,0.231
1131,1131,0.61675763,0.785,2.4200904,0.23700002
1132,1132,0.60958725,0.785,2.405746,0.22600001
1133,1133,0.6134749,0.785,2.4239645,0.23400001
1134,1134,0.6167922,0.785,2.4236143,0.23900001
1135,1135,0.61296463,0.79,2.4181225,0.22800002
1136,1136,0.61489755,0.78300005,2.401968,0.22800002
1137,1137,0.61237717,0.785,2.4327838,0.23200001
1138,1138,0.6110578,0.781,2.4191623,0.231
1139,1139,0.61179924,0.785,2.4233775,0.22800002
1140,1140,0.6150999,0.785,2.4224207,0.24100001
1141,1141,0.61533403,0.78900003,2.4071555,0.23
1142,1142,0.6109618,0.78800005,2.4086912,0.23200001
1143,1143,0.6108878,0.78700006,2.4140198,0.23300001
1144,1144,0.61022323,0.78700006,2.415044,0.23600002
1145,1145,0.6075193,0.79200006,2.4207132,0.23400001
1146,1146,0.6107567,0.78800005,2.4188008,0.23200001
1147,1147,0.6182747,0.785,2.4209895,0.23500001
1148,1148,0.610598,0.78700006,2.411016,0.23
1149,1149,0.61043817,0.78700006,2.4092097,0.23400001
1150,1150,0.6046515,0.791,2.4274445,0.22900002
1151,1151,0.60622,0.79,2.4147875,0.238
1152,1152,0.6055263,0.791,2.4186857,0.238
1153,1153,0.6095026,0.79,2.4103436,0.23
1154,1154,0.6143399,0.78400004,2.4221032,0.23300001
1155,1155,0.6048501,0.79,2.4269848,0.23400001
1156,1156,0.61108553,0.79,2.4281726,0.23
1157,1157,0.6092433,0.78700006,2.4276028,0.22900002
1158,1158,0.60470146,0.79200006,2.4210536,0.23200001
1159,1159,0.60852253,0.78900003,2.43065,0.22800002
1160,1160,0.6080663,0.79,2.408332,0.23400001
1161,1161,0.60560316,0.79200006,2.4221108,0.22700001
1162,1162,0.6055276,0.791,2.4223964,0.23500001
1163,1163,0.6061684,0.79,2.4137785,0.23
1164,1164,0.6030792,0.79200006,2.4190693,0.23
1165,1165,0.60883474,0.79200006,2.4407732,0.24100001
1166,1166,0.61672515,0.785,2.4326324,0.23
1167,1167,0.60651493,0.78700006,2.4150305,0.23400001
1168,1168,0.62442195,0.78400004,2.434234,0.231
1169,1169,0.6037398,0.795,2.4274373,0.23600002
1170,1170,0.6002366,0.791,2.42275,0.22900002
1171,1171,0.6019978,0.791,2.44321,0.23400001
1172,1172,0.6048665,0.79,2.4256756,0.23
1173,1173,0.6022239,0.794,2.4355025,0.23600002
1174,1174,0.6019577,0.78700006,2.4349153,0.22900002
1175,1175,0.60461473,0.794,2.4225554,0.24000001
1176,1176,0.6001744,0.79,2.417817,0.238
1177,1177,0.5979855,0.79300004,2.4354112,0.22900002
1178,1178,0.6054668,0.794,2.4241903,0.24000001
1179,1179,0.59917766,0.79800004,2.436446,0.22900002
1180,1180,0.610174,0.79,2.414494,0.22800002
1181,1181,0.60319436,0.79300004,2.4505072,0.224
1182,1182,0.59708774,0.795,2.4258404,0.23200001
1183,1183,0.60732466,0.78700006,2.4307573,0.24100001
1184,1184,0.60894567,0.79200006,2.4356916,0.23600002
1185,1185,0.59984744,0.79300004,2.4381957,0.23200001
1186,1186,0.59928995,0.79700005,2.4488895,0.22900002
1187,1187,0.59820575,0.8,2.4288204,0.23500001
1188,1188,0.5964143,0.79700005,2.4472618,0.23300001
1189,1189,0.5962236,0.795,2.4273226,0.231
1190,1190,0.6016063,0.79300004,2.4527707,0.22800002
1191,1191,0.6044829,0.795,2.4327214,0.22900002
1192,1192,0.6046504,0.79300004,2.4256725,0.23400001
1193,1193,0.59560984,0.794,2.434393,0.22800002
1194,1194,0.5972806,0.79300004,2.4553924,0.231
1195,1195,0.6129591,0.78900003,2.4239368,0.23200001
1196,1196,0.5955856,0.79800004,2.4362085,0.23200001
1197,1197,0.5908319,0.80300003,2.4421954,0.23500001
1198,1198,0.59376544,0.80100006,2.4482644,0.23300001
1199,1199,0.5939412,0.79800004,2.4256585,0.23500001
1200,1200,0.5970692,0.795,2.4453034,0.22800002
1201,1201,0.59511006,0.79700005,2.424557,0.23700002
1202,1202,0.5915672,0.799,2.4576836,0.22800002
1203,1203,0.59891903,0.79700005,2.4541888,0.22500001
1204,1204,0.59272873,0.80300003,2.445215,0.23300001
1205,1205,0.59019053,0.79700005,2.4496934,0.22500001
1206,1206,0.5925094,0.80300003,2.452029,0.223
1207,1207,0.6040129,0.795,2.4290767,0.23400001
1208,1208,0.59450626,0.79300004,2.4420815,0.23700002
1209,1209,0.5962205,0.795,2.4483168,0.23600002
1210,1210,0.59691846,0.8,2.455451,0.22600001
1211,1211,0.59226364,0.79700005,2.434019,0.23600002
1212,1212,0.5999096,0.799,2.4626555,0.23
1213,1213,0.59467334,0.795,2.413499,0.238
1214,1214,0.5938921,0.795,2.4655175,0.23200001
1215,1215,0.60264665,0.79700005,2.4336417,0.24000001
1216,1216,0.5913919,0.79700005,2.4523253,0.22500001
1217,1217,0.59334123,0.799,2.4446146,0.23400001
1218,1218,0.6080459,0.794,2.4511817,0.23900001
1219,1219,0.5987197,0.799,2.4610586,0.22700001
1220,1220,0.5946991,0.79600006,2.4459312,0.23400001
1221,1221,0.5947398,0.799,2.4436283,0.23200001
1222,1222,0.59118813,0.8,2.4582946,0.231
1223,1223,0.6022887,0.79600006,2.4626236,0.238
1224,1224,0.59343857,0.79600006,2.4526432,0.23400001
1225,1225,0.59016585,0.79700005,2.4299536,0.23500001
1226,1226,0.59000134,0.80200005,2.4714465,0.23400001
1227,1227,0.5862438,0.80200005,2.4655833,0.22800002
1228,1228,0.5887154,0.799,2.4835122,0.22900002
1229,1229,0.5921532,0.79700005,2.426054,0.22800002
1230,1230,0.5895646,0.79300004,2.453218,0.224
1231,1231,0.58626115,0.79800004,2.4623983,0.23
1232,1232,0.5981057,0.799,2.481925,0.21900001
1233,1233,0.5904636,0.79600006,2.4352925,0.23300001
1234,1234,0.5895432,0.799,2.4836252,0.22500001
1235,1235,0.5978382,0.79800004,2.4541292,0.23300001
1236,1236,0.5865077,0.79800004,2.4482577,0.23
1237,1237,0.5831923,0.8,2.4552338,0.23200001
1238,1238,0.58412534,0.8,2.478588,0.22800002
1239,1239,0.5842343,0.80100006,2.4787235,0.22800002
1240,1240,0.5847124,0.804,2.484388,0.22200002
1241,1241,0.59135723,0.79800004,2.4390583,0.23400001
1242,1242,0.58416337,0.80200005,2.4403098,0.22800002
1243,1243,0.5851431,0.79800004,2.471389,0.23400001
1244,1244,0.60092187,0.791,2.4567375,0.23600002
1245,1245,0.591034,0.79600006,2.4648426,0.22800002
1246,1246,0.5889147,0.8,2.4528933,0.23200001
1247,1247,0.5874512,0.80100006,2.482505,0.22600001
1248,1248,0.5841796,0.799,2.4401817,0.23400001
1249,1249,0.5860365,0.80100006,2.468673,0.23
1250,1250,0.5963954,0.795,2.463641,0.231
1251,1251,0.592556,0.79800004,2.4437287,0.23200001
1252,1252,0.592106,0.799,2.477731,0.22700001
1253,1253,0.5829632,0.804,2.4553776,0.231
1254,1254,0.580302,0.80700004,2.4572623,0.22800002
1255,1255,0.58348477,0.8,2.4802082,0.231
1256,1256,0.58481157,0.79800004,2.4752285,0.22700001
1257,1257,0.58305335,0.80200005,2.4665809,0.23
1258,1258,0.5835171,0.80500007,2.454025,0.23700002
1259,1259,0.59303045,0.79700005,2.481904,0.22700001
1260,1260,0.5852451,0.794,2.456212,0.231
1261,1261,0.58382463,0.79800004,2.4652946,0.23300001
1262,1262,0.5821404,0.80100006,2.4798002,0.23200001
1263,1263,0.58072454,0.8,2.4742126,0.22200002
1264,1264,0.5863403,0.79800004,2.4567084,0.23200001
1265,1265,0.6078228,0.78900003,2.4565377,0.231
1266,1266,0.59539545,0.79600006,2.4695835,0.23200001
1267,1267,0.58350366,0.79800004,2.4640841,0.22800002
1268,1268,0.58234733,0.80200005,2.5005856,0.22500001
1269,1269,0.58268946,0.80100006,2.4708247,0.231
1270,1270,0.58514786,0.79700005,2.4795198,0.231
1271,1271,0.5859974,0.799,2.483591,0.23200001
1272,1272,0.57902277,0.804,2.4693425,0.23300001
1273,1273,0.57958966,0.80100006,2.4756522,0.23200001
1274,1274,0.5829805,0.804,2.463488,0.23600002
1275,1275,0.58306706,0.80300003,2.4930935,0.22600001
1276,1276,0.5784706,0.80200005,2.4854753,0.22800002
1277,1277,0.5804386,0.80100006,2.444731,0.23400001
1278,1278,0.57784647,0.80300003,2.4918,0.22700001
1279,1279,0.57859665,0.80500007,2.4819496,0.23200001
1280,1280,0.57425416,0.80300003,2.494221,0.23
1281,1281,0.5788783,0.80100006,2.4680393,0.231
1282,1282,0.57993394,0.80200005,2.475713,0.23200001
1283,1283,0.5808231,0.80100006,2.4906564,0.22900002
1284,1284,0.58149874,0.79800004,2.4941087,0.22900002
1285,1285,0.5818409,0.80200005,2.4886441,0.231
1286,1286,0.578496,0.80100006,2.4869578,0.22800002
1287,1287,0.58430696,0.80100006,2.4765606,0.22800002
1288,1288,0.5809331,0.79700005,2.4698718,0.23200001
1289,1289,0.5818961,0.8,2.4725115,0.23500001
1290,1290,0.5782635,0.79600006,2.4855623,0.231
1291,1291,0.5758584,0.80300003,2.4897683,0.231
1292,1292,0.57279587,0.80500007,2.4864247,0.23
1293,1293,0.58135307,0.80200005,2.507154,0.22200002
1294,1294,0.5785818,0.80300003,2.4660182,0.23700002
1295,1295,0.5755134,0.80300003,2.4859068,0.23200001
1296,1296,0.5745255,0.80200005,2.4831436,0.23600002
1297,1297,0.5738559,0.804,2.4768453,0.22900002
1298,1298,0.576036,0.804,2.4887297,0.22800002
1299,1299,0.57478726,0.80600005,2.4996572,0.224
1300,1300,0.57622397,0.8,2.45354,0.238
1301,1301,0.5868267,0.79800004,2.4998698,0.23
1302,1302,0.5780711,0.80200005,2.497615,0.23
1303,1303,0.5724953,0.80600005,2.493401,0.231
1304,1304,0.5711785,0.80500007,2.4991412,0.23
1305,1305,0.5799479,0.80100006,2.4872522,0.23500001
1306,1306,0.5825278,0.799,2.466959,0.22800002
1307,1307,0.58145714,0.794,2.501387,0.231
1308,1308,0.5726133,0.79800004,2.483316,0.22800002
1309,1309,0.576657,0.80300003,2.470108,0.23600002
1310,1310,0.57754546,0.80300003,2.5236223,0.22500001
1311,1311,0.57621735,0.80200005,2.466753,0.22900002
1312,1312,0.58015484,0.795,2.517194,0.23
1313,1313,0.57246125,0.80700004,2.499076,0.231
1314,1314,0.5797792,0.80200005,2.5112097,0.23700002
1315,1315,0.60277843,0.79,2.4899032,0.22900002
1316,1316,0.5793987,0.79600006,2.496321,0.23700002
1317,1317,0.58293664,0.8,2.5173378,0.22000001
1318,1318,0.5808644,0.80200005,2.4725277,0.238
1319,1319,0.57131904,0.804,2.5094547,0.22900002
1320,1320,0.57979363,0.80200005,2.4899843,0.22700001
1321,1321,0.56905484,0.80600005,2.504291,0.23200001
1322,1322,0.5693153,0.808,2.5049589,0.23300001
1323,1323,0.58075005,0.79800004,2.5193799,0.22600001
1324,1324,0.5732847,0.804,2.4824822,0.23
1325,1325,0.5715539,0.804,2.4953523,0.231
1326,1326,0.5731994,0.80300003,2.5121064,0.22600001
1327,1327,0.5766297,0.804,2.5008051,0.23
1328,1328,0.5745692,0.80200005,2.4637768,0.23200001
1329,1329,0.5701723,0.80200005,2.499481,0.22900002
1330,1330,0.5953214,0.79,2.4746294,0.231
1331,1331,0.5769904,0.804,2.5238476,0.22700001
1332,1332,0.57007694,0.80200005,2.5070157,0.22900002
1333,1333,0.56743836,0.80700004,2.5246105,0.22200002
1334,1334,0.567012,0.804,2.4959226,0.22700001
1335,1335,0.5675351,0.808,2.4887319,0.23400001
1336,1336,0.5674125,0.80500007,2.5053682,0.22800002
1337,1337,0.57877094,0.80200005,2.543208,0.22800002
1338,1338,0.5777387,0.80300003,2.5092201,0.22500001
1339,1339,0.56682014,0.80700004,2.4760156,0.238
1340,1340,0.5717238,0.804,2.531242,0.23500001
1341,1341,0.5720355,0.804,2.5225616,0.22900002
1342,1342,0.57442594,0.80300003,2.4981902,0.23
1343,1343,0.567091,0.809,2.5404656,0.23
1344,1344,0.57724977,0.80200005,2.5230093,0.231
1345,1345,0.5689664,0.80300003,2.505986,0.231
1346,1346,0.57387483,0.80200005,2.521942,0.23400001
1347,1347,0.5684196,0.80500007,2.5051095,0.23200001
1348,1348,0.56526154,0.80500007,2.5121856,0.23
1349,1349,0.5625499,0.80700004,2.5183372,0.23
1350,1350,0.5720352,0.80300003,2.52827,0.231
1351,1351,0.56841415,0.804,2.5111985,0.22800002
1352,1352,0.56254786,0.80700004,2.512247,0.23500001
1353,1353,0.56011575,0.81100005,2.5063365,0.22500001
1354,1354,0.563949,0.80500007,2.5227857,0.22700001
1355,1355,0.5646205,0.80700004,2.5379457,0.22800002
1356,1356,0.5675992,0.80600005,2.52847,0.22800002
1357,1357,0.5656005,0.80700004,2.5106757,0.231
1358,1358,0.56789225,0.809,2.53469,0.22900002
1359,1359,0.55887693,0.808,2.5340736,0.231
1360,1360,0.5622297,0.80700004,2.532753,0.23200001
1361,1361,0.57397693,0.79800004,2.5381074,0.22700001
1362,1362,0.57921505,0.795,2.4983518,0.23600002
1363,1363,0.58332676,0.79800004,2.5333025,0.23300001
1364,1364,0.5656082,0.80300003,2.504278,0.23
1365,1365,0.57483023,0.80500007,2.5146985,0.22700001
1366,1366,0.5749162,0.808,2.5302262,0.23
1367,1367,0.5652742,0.804,2.5050602,0.23200001
1368,1368,0.5713777,0.804,2.5233192,0.23300001
1369,1369,0.5843633,0.79700005,2.4848578,0.24000001
1370,1370,0.5677802,0.799,2.5546002,0.22700001
1371,1371,0.5639545,0.80700004,2.5117292,0.23400001
1372,1372,0.56285477,0.80500007,2.534366,0.22800002
1373,1373,0.56678444,0.80600005,2.527848,0.22900002
1374,1374,0.5608429,0.81000006,2.5377424,0.231
1375,1375,0.5589943,0.81000006,2.5460632,0.231
1376,1376,0.5577388,0.81200004,2.5428178,0.224
1377,1377,0.5672141,0.804,2.4929411,0.23700002
1378,1378,0.5647787,0.804,2.5511203,0.23
1379,1379,0.5812767,0.79700005,2.5055983,0.23400001
1380,1380,0.58950883,0.78900003,2.5436926,0.22900002
1381,1381,0.5740321,0.80200005,2.504902,0.23600002
1382,1382,0.56763536,0.80700004,2.5486722,0.23200001
1383,1383,0.56667316,0.80500007,2.5152113,0.23400001
1384,1384,0.56204677,0.81100005,2.544362,0.22800002
1385,1385,0.5610733,0.808,2.5372581,0.22900002
1386,1386,0.5588002,0.808,2.5292418,0.231
1387,1387,0.5559612,0.809,2.5116682,0.23600002
1388,1388,0.5580147,0.808,2.5222607,0.231
1389,1389,0.5594532,0.81000006,2.5344362,0.23400001
1390,1390,0.55973977,0.80700004,2.5150645,0.23500001
1391,1391,0.574076,0.8,2.534197,0.23600002
1392,1392,0.5898757,0.799,2.5503511,0.22700001
1393,1393,0.5626424,0.80600005,2.5287695,0.22900002
1394,1394,0.56471246,0.80700004,2.5553145,0.22600001
1395,1395,0.5579554,0.80700004,2.5297058,0.23300001
1396,1396,0.566593,0.80700004,2.5506852,0.22800002
1397,1397,0.5604515,0.80600005,2.5470183,0.231
1398,1398,0.5619536,0.809,2.5534737,0.22700001
1399,1399,0.563082,0.80700004,2.5368624,0.23200001
1400,1400,0.5617538,0.80600005,2.5561416,0.23
1401,1401,0.5543674,0.813,2.543949,0.22900002
1402,1402,0.5561386,0.814,2.5585825,0.23
1403,1403,0.55754495,0.813,2.5157506,0.23600002
1404,1404,0.55550164,0.813,2.5600648,0.22500001
1405,1405,0.56027895,0.813,2.5577912,0.23300001
1406,1406,0.5606564,0.80500007,2.5274117,0.23300001
1407,1407,0.55759144,0.80700004,2.5313015,0.24000001
1408,1408,0.56762344,0.804,2.5677938,0.22600001
1409,1409,0.5609891,0.80600005,2.5226479,0.24000001
1410,1410,0.55814534,0.809,2.5620613,0.23200001
1411,1411,0.55571795,0.81000006,2.5590017,0.22600001
1412,1412,0.55882156,0.80600005,2.5209215,0.238
1413,1413,0.55760556,0.809,2.5552387,0.23400001
1414,1414,0.5543687,0.81000006,2.5508635,0.23500001
1415,1415,0.55650806,0.809,2.5676858,0.23400001
1416,1416,0.55978024,0.80600005,2.5271504,0.23300001
1417,1417,0.5638659,0.80700004,2.548514,0.23400001
1418,1418,0.5546533,0.81000006,2.5715816,0.22500001
1419,1419,0.55635524,0.81200004,2.555201,0.23500001
1420,1420,0.553136,0.81200004,2.5214553,0.23900001
1421,1421,0.5599262,0.809,2.5562825,0.231
1422,1422,0.5714655,0.80700004,2.5563,0.23400001
1423,1423,0.5566092,0.81100005,2.554239,0.22900002
1424,1424,0.5613269,0.80700004,2.566975,0.23
1425,1425,0.56671065,0.808,2.5532203,0.23300001
1426,1426,0.5578246,0.81100005,2.5602436,0.231
1427,1427,0.5735117,0.80700004,2.5643055,0.231
1428,1428,0.5577378,0.81000006,2.5534346,0.23500001
1429,1429,0.5588469,0.81000006,2.5664682,0.23200001
1430,1430,0.5606939,0.81100005,2.5661259,0.231
1431,1431,0.55161256,0.81100005,2.5362701,0.23400001
1432,1432,0.5560213,0.81100005,2.5621147,0.23500001
1433,1433,0.55251956,0.81200004,2.5590382,0.22600001
1434,1434,0.56245655,0.81000006,2.5741713,0.22900002
1435,1435,0.5532731,0.81000006,2.5440423,0.23600002
1436,1436,0.55543077,0.81100005,2.569331,0.23500001
1437,1437,0.563429,0.81000006,2.5630739,0.23
1438,1438,0.5507728,0.813,2.5674934,0.23600002
1439,1439,0.5587962,0.81100005,2.5667078,0.231
1440,1440,0.5581812,0.809,2.56636,0.23500001
1441,1441,0.5482681,0.814,2.5752661,0.23
1442,1442,0.5511678,0.81600004,2.5885427,0.23
1443,1443,0.5679583,0.81200004,2.5822942,0.22800002
1444,1444,0.5526461,0.814,2.577687,0.231
1445,1445,0.5522121,0.81200004,2.5776644,0.231
1446,1446,0.55412084,0.813,2.5792065,0.23600002
1447,1447,0.559743,0.80700004,2.5392742,0.23400001
1448,1448,0.5630457,0.804,2.5747156,0.23200001
1449,1449,0.55513096,0.809,2.5682206,0.22500001
1450,1450,0.55020106,0.814,2.5754085,0.231
1451,1451,0.5512848,0.814,2.546649,0.23500001
1452,1452,0.557378,0.804,2.572497,0.23200001
1453,1453,0.5508976,0.809,2.5568166,0.231
1454,1454,0.5481483,0.814,2.57171,0.23500001
1455,1455,0.55087197,0.813,2.5836265,0.231
1456,1456,0.5562371,0.81100005,2.591081,0.22000001
1457,1457,0.54598564,0.81500006,2.5801482,0.231
1458,1458,0.55250335,0.808,2.5825305,0.231
1459,1459,0.55342704,0.81100005,2.591008,0.23600002
1460,1460,0.551364,0.81100005,2.593879,0.23
1461,1461,0.5446958,0.81700003,2.5730677,0.231
1462,1462,0.54772055,0.81600004,2.5739863,0.23600002
1463,1463,0.54848766,0.81100005,2.581645,0.23500001
1464,1464,0.54812884,0.81600004,2.5696948,0.22900002
1465,1465,0.5524309,0.81000006,2.5735998,0.23500001
1466,1466,0.5506235,0.809,2.588779,0.23
1467,1467,0.5638729,0.81000006,2.5585437,0.23300001
1468,1468,0.554747,0.804,2.5888076,0.23400001
1469,1469,0.54900694,0.814,2.553701,0.22800002
1470,1470,0.54918975,0.814,2.5996897,0.23400001
1471,1471,0.5502574,0.81600004,2.57558,0.22700001
1472,1472,0.5495768,0.81100005,2.5723093,0.23400001
1473,1473,0.54501545,0.81500006,2.5662465,0.23600002
1474,1474,0.546174,0.81600004,2.5767481,0.23400001
1475,1475,0.56530845,0.809,2.5702062,0.23300001
1476,1476,0.54499656,0.81500006,2.5830128,0.23300001
1477,1477,0.542479,0.818,2.582462,0.23400001
1478,1478,0.5477201,0.81200004,2.5899005,0.231
1479,1479,0.54766095,0.813,2.5863378,0.23600002
1480,1480,0.54460275,0.81600004,2.5805132,0.231
1481,1481,0.5438308,0.81900007,2.5860677,0.23200001
1482,1482,0.55360425,0.813,2.5960553,0.24000001
1483,1483,0.5417172,0.814,2.5833251,0.23400001
1484,1484,0.5500192,0.814,2.5826485,0.238
1485,1485,0.5500562,0.81000006,2.587682,0.238
1486,1486,0.54794157,0.809,2.5995405,0.23600002
1487,1487,0.5488523,0.818,2.5934515,0.23200001
1488,1488,0.54772097,0.81600004,2.5732918,0.23500001
1489,1489,0.54002506,0.81900007,2.5854309,0.23400001
1490,1490,0.54450214,0.81600004,2.5886629,0.23500001
1491,1491,0.55169594,0.81500006,2.5900176,0.231
1492,1492,0.5452814,0.814,2.5784292,0.23500001
1493,1493,0.5407147,0.818,2.5857751,0.24200001
1494,1494,0.5480441,0.81600004,2.587843,0.23500001
1495,1495,0.5475581,0.81600004,2.5848439,0.23300001
1496,1496,0.54478365,0.813,2.5978937,0.23600002
1497,1497,0.5404902,0.81600004,2.573494,0.23500001
1498,1498,0.54641664,0.81500006,2.5837855,0.231
1499,1499,0.54066974,0.81600004,2.5790997,0.24100001
1500,1500,0.5478434,0.81500006,2.607126,0.23
1501,1501,0.5443659,0.81500006,2.5801497,0.238
1502,1502,0.54882795,0.81200004,2.6139753,0.231
1503,1503,0.5424667,0.81500006,2.5971825,0.22700001
1504,1504,0.53898126,0.818,2.5996864,0.23600002
1505,1505,0.5405696,0.81900007,2.5907404,0.23400001
1506,1506,0.53685236,0.82100004,2.6167161,0.231
1507,1507,0.53799087,0.82000005,2.5872252,0.23700002
1508,1508,0.55139714,0.81500006,2.602664,0.23400001
1509,1509,0.54212785,0.813,2.6126883,0.22800002
1510,1510,0.5521641,0.808,2.5957928,0.231
1511,1511,0.55060303,0.813,2.5961876,0.23300001
1512,1512,0.5424411,0.81500006,2.5989485,0.23200001
1513,1513,0.53584486,0.81900007,2.6060703,0.23200001
1514,1514,0.5408259,0.81900007,2.616719,0.22800002
1515,1515,0.5485338,0.81100005,2.5640006,0.23500001
1516,1516,0.56416214,0.80600005,2.6340022,0.23300001
1517,1517,0.5615713,0.804,2.5937707,0.23
1518,1518,0.5516531,0.81100005,2.5991604,0.23300001
1519,1519,0.54065764,0.81900007,2.6170757,0.22900002
1520,1520,0.54558635,0.81500006,2.6207786,0.23300001
1521,1521,0.55120397,0.81500006,2.6018069,0.23200001
1522,1522,0.5536713,0.81200004,2.6321821,0.23300001
1523,1523,0.5597706,0.81100005,2.6253572,0.23200001
1524,1524,0.5448744,0.81500006,2.6110318,0.23900001
1525,1525,0.5472464,0.81700003,2.6173785,0.22900002
1526,1526,0.5356779,0.822,2.605983,0.23500001
1527,1527,0.547142,0.81200004,2.5855956,0.23600002
1528,1528,0.5483271,0.81500006,2.6264853,0.23200001
1529,1529,0.5379497,0.81900007,2.584332,0.23200001
1530,1530,0.5540309,0.81000006,2.6214077,0.23600002
1531,1531,0.5454202,0.818,2.5974076,0.231
1532,1532,0.53645074,0.822,2.6239395,0.23300001
1533,1533,0.535729,0.81700003,2.59245,0.231
1534,1534,0.53614193,0.823,2.623618,0.23200001
1535,1535,0.5456995,0.81200004,2.5804381,0.23500001
1536,1536,0.54653424,0.814,2.609894,0.238
1537,1537,0.53788835,0.82000005,2.6208239,0.24100001
1538,1538,0.5391427,0.81600004,2.630082,0.23300001
1539,1539,0.5382827,0.82100004,2.6059892,0.23400001
1540,1540,0.5448613,0.81900007,2.5956614,0.23700002
1541,1541,0.5478927,0.81600004,2.6289663,0.23300001
1542,1542,0.5400249,0.818,2.6268284,0.23600002
1543,1543,0.5729437,0.80300003,2.6045117,0.23700002
1544,1544,0.5413157,0.818,2.6157856,0.23
1545,1545,0.5384721,0.81500006,2.6297805,0.23600002
1546,1546,0.5440037,0.81600004,2.6182106,0.23700002
1547,1547,0.54209816,0.81000006,2.60964,0.23300001
1548,1548,0.5383176,0.81700003,2.6161375,0.24000001
1549,1549,0.540476,0.81600004,2.5920644,0.238
1550,1550,0.539079,0.822,2.6202729,0.23300001
1551,1551,0.5344304,0.82400006,2.609865,0.238
1552,1552,0.5333959,0.82100004,2.6107347,0.23700002
1553,1553,0.5352421,0.82000005,2.6244962,0.23200001
1554,1554,0.54253304,0.81700003,2.6342053,0.23200001
1555,1555,0.5406697,0.81600004,2.6124403,0.24100001
1556,1556,0.5393234,0.81600004,2.621831,0.23600002
1557,1557,0.5401666,0.81700003,2.6244848,0.23400001
1558,1558,0.52963895,0.823,2.6293466,0.23300001
1559,1559,0.53753436,0.82100004,2.6125479,0.23400001
1560,1560,0.541313,0.818,2.6241589,0.23400001
1561,1561,0.53067225,0.82400006,2.624489,0.23500001
1562,1562,0.53400964,0.82100004,2.63777,0.23700002
1563,1563,0.53199375,0.82000005,2.618393,0.238
1564,1564,0.53424776,0.823,2.6209373,0.23900001
1565,1565,0.53585815,0.823,2.6318316,0.23400001
1566,1566,0.53486747,0.81700003,2.6358829,0.238
1567,1567,0.5744241,0.80500007,2.6251605,0.24200001
1568,1568,0.5454818,0.82000005,2.6368153,0.22900002
1569,1569,0.5474744,0.808,2.6322844,0.23
1570,1570,0.5475627,0.81600004,2.6167662,0.238
1571,1571,0.5321398,0.818,2.6321688,0.23300001
1572,1572,0.53115726,0.81900007,2.6331096,0.23300001
1573,1573,0.5364083,0.818,2.6399777,0.23300001
1574,1574,0.52915627,0.823,2.6411815,0.231
1575,1575,0.5344631,0.823,2.6310978,0.23900001
1576,1576,0.5423005,0.81600004,2.6288493,0.23200001
1577,1577,0.5369671,0.82000005,2.6451225,0.23600002
1578,1578,0.53119326,0.82100004,2.6313672,0.23500001
1579,1579,0.53261024,0.81700003,2.6440709,0.23700002
1580,1580,0.52879304,0.82400006,2.6371276,0.23500001
1581,1581,0.5371089,0.81900007,2.6386757,0.23300001
1582,1582,0.52698547,0.823,2.6442924,0.23500001
1583,1583,0.5259354,0.822,2.6418126,0.24000001
1584,1584,0.5286771,0.822,2.6610627,0.23400001
1585,1585,0.5237838,0.82000005,2.639146,0.22900002
1586,1586,0.5245379,0.82600003,2.6414466,0.23500001
1587,1587,0.5312549,0.82000005,2.6440158,0.22900002
1588,1588,0.5367775,0.81700003,2.6438098,0.23600002
1589,1589,0.5373603,0.82000005,2.632038,0.238
1590,1590,0.53469825,0.823,2.6509948,0.23400001
1591,1591,0.53026557,0.823,2.6506207,0.23400001
1592,1592,0.53061324,0.823,2.6335168,0.24100001
1593,1593,0.5311034,0.81900007,2.6474254,0.24100001
1594,1594,0.54245096,0.818,2.630449,0.23500001
1595,1595,0.5316836,0.82400006,2.6371267,0.238
1596,1596,0.5326284,0.81600004,2.6402864,0.23700002
1597,1597,0.5299329,0.82500005,2.62949,0.23500001
1598,1598,0.54582345,0.81200004,2.620285,0.23900001
1599,1599,0.5349918,0.814,2.643703,0.23
1600,1600,0.5305495,0.82500005,2.6300764,0.23900001
1601,1601,0.53970623,0.82100004,2.6350005,0.23600002
1602,1602,0.5297233,0.82600003,2.636651,0.23900001
1603,1603,0.53130215,0.82400006,2.6471841,0.23200001
1604,1604,0.54550946,0.81700003,2.6587892,0.238
1605,1605,0.549339,0.81200004,2.6394532,0.238
1606,1606,0.5441959,0.81200004,2.6197581,0.23400001
1607,1607,0.54436207,0.814,2.6589742,0.22700001
1608,1608,0.53889346,0.81700003,2.6245754,0.23200001
1609,1609,0.5381957,0.82000005,2.640896,0.23500001
1610,1610,0.53419656,0.81900007,2.6375089,0.23700002
1611,1611,0.531672,0.81900007,2.6330285,0.23
1612,1612,0.52700955,0.823,2.6353483,0.23600002
1613,1613,0.52797383,0.823,2.6488242,0.23
1614,1614,0.5239164,0.82600003,2.6486056,0.238
1615,1615,0.52734256,0.823,2.6580853,0.23
1616,1616,0.5259691,0.82100004,2.6429963,0.23400001
1617,1617,0.5281931,0.82500005,2.649504,0.238
1618,1618,0.53134817,0.81900007,2.628863,0.23300001
1619,1619,0.5250089,0.82600003,2.6591983,0.23700002
1620,1620,0.5454353,0.813,2.6372242,0.23900001
1621,1621,0.5304567,0.822,2.6452372,0.23500001
1622,1622,0.53179336,0.81900007,2.6543458,0.23400001
1623,1623,0.53984016,0.814,2.6699092,0.23600002
1624,1624,0.5388139,0.81500006,2.6386714,0.23600002
1625,1625,0.53816915,0.81100005,2.665975,0.23
1626,1626,0.5409964,0.818,2.650435,0.23
1627,1627,0.534593,0.81600004,2.6411128,0.23300001
1628,1628,0.53622025,0.822,2.642807,0.23500001
1629,1629,0.5250822,0.822,2.6649885,0.23500001
1630,1630,0.5335786,0.823,2.6541674,0.23300001
1631,1631,0.5316823,0.82400006,2.6565132,0.23700002
1632,1632,0.53384686,0.81600004,2.6307244,0.23500001
1633,1633,0.5246947,0.82500005,2.658049,0.23600002
1634,1634,0.5294306,0.822,2.645063,0.23600002
1635,1635,0.5255567,0.82400006,2.661705,0.23
1636,1636,0.520398,0.82400006,2.650512,0.23600002
1637,1637,0.53129447,0.81200004,2.6613379,0.23600002
1638,1638,0.52531886,0.82400006,2.665009,0.238
1639,1639,0.5322501,0.82100004,2.6599672,0.23600002
1640,1640,0.53488654,0.82100004,2.666231,0.23300001
1641,1641,0.52290213,0.82500005,2.6403823,0.23300001
1642,1642,0.5298565,0.82000005,2.668888,0.23400001
1643,1643,0.5225581,0.82100004,2.6645794,0.23700002
1644,1644,0.5206881,0.82600003,2.6746206,0.23500001
1645,1645,0.5182544,0.82500005,2.6442566,0.23500001
1646,1646,0.52005047,0.82800007,2.659242,0.23200001
1647,1647,0.5223634,0.82500005,2.6627028,0.24000001
1648,1648,0.5342515,0.81900007,2.656427,0.23300001
1649,1649,0.5235451,0.823,2.6467614,0.23600002
1650,1650,0.54488367,0.814,2.6744246,0.23300001
1651,1651,0.53999406,0.818,2.6593668,0.24100001
1652,1652,0.5253046,0.82500005,2.6665184,0.23300001
1653,1653,0.5187757,0.82500005,2.675958,0.23
1654,1654,0.5228122,0.823,2.6570504,0.23400001
1655,1655,0.5236208,0.82400006,2.6629653,0.23200001
1656,1656,0.5193271,0.82500005,2.6603472,0.23700002
1657,1657,0.5277703,0.82100004,2.6795282,0.23700002
1658,1658,0.5332923,0.81200004,2.6373599,0.23500001
1659,1659,0.53213596,0.81600004,2.673959,0.238
1660,1660,0.52471507,0.82600003,2.6819518,0.238
1661,1661,0.5172727,0.823,2.6681893,0.23600002
1662,1662,0.52412826,0.823,2.668297,0.23600002
1663,1663,0.52519083,0.82000005,2.6724584,0.23700002
1664,1664,0.55931294,0.80600005,2.6396477,0.23500001
1665,1665,0.5332981,0.81500006,2.6714163,0.238
1666,1666,0.53141856,0.82000005,2.6730368,0.24100001
1667,1667,0.52387947,0.823,2.6740441,0.23600002
1668,1668,0.5301708,0.81700003,2.6739407,0.23600002
1669,1669,0.533612,0.81900007,2.6609504,0.23200001
1670,1670,0.5278491,0.82100004,2.6762567,0.23200001
1671,1671,0.52702683,0.81600004,2.6827152,0.23200001
1672,1672,0.5206275,0.82500005,2.671923,0.23700002
1673,1673,0.5191438,0.82600003,2.6693084,0.23600002
1674,1674,0.51580656,0.82600003,2.6831303,0.238
1675,1675,0.5220037,0.82600003,2.6596632,0.23700002
1676,1676,0.5258336,0.818,2.6711273,0.23200001
1677,1677,0.5178476,0.82500005,2.6670208,0.238
1678,1678,0.52572775,0.82000005,2.653764,0.238
1679,1679,0.5265252,0.818,2.6739676,0.24400002
1680,1680,0.51920605,0.818,2.6552773,0.24200001
1681,1681,0.5198381,0.827,2.6797717,0.23400001
1682,1682,0.5273375,0.823,2.64594,0.238
1683,1683,0.52366376,0.822,2.680281,0.238
1684,1684,0.521733,0.82400006,2.6679213,0.23600002
1685,1685,0.5191733,0.82600003,2.667381,0.238
1686,1686,0.51433873,0.827,2.671522,0.23400001
1687,1687,0.5114145,0.82600003,2.6792202,0.23700002
1688,1688,0.5190609,0.82500005,2.674191,0.23700002
1689,1689,0.5175621,0.82800007,2.664373,0.238
1690,1690,0.51328856,0.82800007,2.680182,0.24000001
1691,1691,0.52465105,0.818,2.6771896,0.238
1692,1692,0.52068067,0.82600003,2.6637402,0.238
1693,1693,0.517166,0.82900006,2.6791458,0.23600002
1694,1694,0.51346946,0.82900006,2.6779273,0.24000001
1695,1695,0.5125716,0.82900006,2.6902382,0.238
1696,1696,0.5162906,0.82600003,2.6586008,0.24000001
1697,1697,0.51873755,0.82800007,2.6817153,0.23200001
1698,1698,0.5175461,0.823,2.6679044,0.24100001
1699,1699,0.5255654,0.82100004,2.6829395,0.238
1700,1700,0.5169824,0.823,2.6807325,0.24200001
1701,1701,0.5161688,0.82600003,2.6939685,0.23300001
1702,1702,0.51861745,0.82500005,2.6910636,0.23600002
1703,1703,0.5282833,0.818,2.6770096,0.24000001
1704,1704,0.51253486,0.82400006,2.6717918,0.23300001
1705,1705,0.5122167,0.82600003,2.68528,0.24200001
1706,1706,0.51134694,0.82800007,2.664315,0.23900001
1707,1707,0.511236,0.83000004,2.677511,0.24000001
1708,1708,0.53018355,0.81700003,2.6509035,0.24200001
1709,1709,0.5143578,0.82500005,2.6828456,0.23700002
1710,1710,0.5201926,0.822,2.7055886,0.23700002
1711,1711,0.5383122,0.813,2.668076,0.24100001
1712,1712,0.52082026,0.82100004,2.6958601,0.23300001
1713,1713,0.5203193,0.822,2.697489,0.24200001
1714,1714,0.5246639,0.82100004,2.6764548,0.23900001
1715,1715,0.51415217,0.82600003,2.6731944,0.24100001
1716,1716,0.5146861,0.82100004,2.6809733,0.23700002
1717,1717,0.5105469,0.827,2.6814377,0.238
1718,1718,0.5200783,0.823,2.6796184,0.23400001
1719,1719,0.50779796,0.827,2.6814313,0.24000001
1720,1720,0.51661026,0.82400006,2.6721556,0.24400002
1721,1721,0.5295764,0.82100004,2.6776924,0.24100001
1722,1722,0.51579976,0.822,2.6870525,0.24000001
1723,1723,0.51908505,0.82600003,2.6877599,0.24400002
1724,1724,0.51470494,0.827,2.6953201,0.238
1725,1725,0.5162696,0.823,2.670936,0.23700002
1726,1726,0.5190746,0.82000005,2.6944087,0.24100001
1727,1727,0.51578224,0.82000005,2.6940734,0.23900001
1728,1728,0.5105093,0.82800007,2.694238,0.24000001
1729,1729,0.5136531,0.82100004,2.6826005,0.24000001
1730,1730,0.51044357,0.82600003,2.6793115,0.23600002
1731,1731,0.5105109,0.82400006,2.692735,0.24200001
1732,1732,0.52666837,0.81700003,2.6775422,0.245
1733,1733,0.5189527,0.822,2.6802852,0.23500001
1734,1734,0.5166227,0.82400006,2.6754818,0.24000001
1735,1735,0.52003974,0.823,2.7107265,0.23500001
1736,1736,0.5121999,0.823,2.6826525,0.246
1737,1737,0.5172801,0.82000005,2.679333,0.24800001
1738,1738,0.5171406,0.82600003,2.669426,0.23300001
1739,1739,0.51404214,0.82400006,2.666251,0.23900001
1740,1740,0.5063385,0.82900006,2.695053,0.24400002
1741,1741,0.52455634,0.81500006,2.684921,0.238
1742,1742,0.5140262,0.82000005,2.6844506,0.23300001
1743,1743,0.5100332,0.823,2.6987457,0.238
1744,1744,0.51141703,0.822,2.7036622,0.238
1745,1745,0.5274601,0.81500006,2.6612678,0.24200001
1746,1746,0.5195665,0.818,2.6680462,0.23400001
1747,1747,0.5116233,0.82400006,2.7031496,0.24200001
1748,1748,0.51616836,0.82000005,2.6945913,0.23700002
1749,1749,0.51120126,0.823,2.691673,0.238
1750,1750,0.5094199,0.823,2.6959114,0.24100001
1751,1751,0.51181155,0.82600003,2.6727571,0.23600002
1752,1752,0.5080187,0.823,2.7016628,0.23900001
1753,1753,0.5081015,0.82500005,2.697055,0.23900001
1754,1754,0.5082633,0.82100004,2.6924582,0.23900001
1755,1755,0.5090288,0.82400006,2.7120953,0.23600002
1756,1756,0.51798886,0.822,2.7081227,0.24100001
1757,1757,0.5152711,0.822,2.67537,0.23400001
1758,1758,0.516739,0.823,2.6895738,0.24200001
1759,1759,0.5142494,0.82100004,2.6989686,0.23400001
1760,1760,0.5110119,0.82400006,2.6979988,0.23400001
1761,1761,0.51107955,0.82500005,2.692659,0.238
1762,1762,0.50593215,0.82500005,2.6872368,0.24000001
1763,1763,0.5093579,0.823,2.7060826,0.238
1764,1764,0.51441526,0.82100004,2.6885371,0.23500001
1765,1765,0.52824074,0.81100005,2.7245817,0.23700002
1766,1766,0.5168035,0.82000005,2.6715653,0.23500001
1767,1767,0.5236546,0.81700003,2.7166433,0.23700002
1768,1768,0.51496685,0.81700003,2.6881382,0.24900001
1769,1769,0.52940196,0.81500006,2.7171848,0.231
1770,1770,0.512795,0.82600003,2.69678,0.23900001
1771,1771,0.5103629,0.822,2.7180228,0.238
1772,1772,0.5183742,0.82000005,2.704921,0.24000001
1773,1773,0.51740783,0.81900007,2.6839094,0.23400001
1774,1774,0.5383229,0.81900007,2.718749,0.23300001
1775,1775,0.52030784,0.82500005,2.6915345,0.23500001
1776,1776,0.50935525,0.82000005,2.713771,0.24300002
1777,1777,0.52318496,0.82500005,2.7152703,0.23300001
1778,1778,0.5086328,0.823,2.7025855,0.24100001
1779,1779,0.51947916,0.82000005,2.719678,0.24300002
1780,1780,0.50895894,0.82100004,2.6891603,0.23900001
1781,1781,0.5183204,0.82000005,2.7163424,0.23300001
1782,1782,0.51134104,0.822,2.7154787,0.23200001
1783,1783,0.5103546,0.823,2.7184274,0.23900001
1784,1784,0.5105491,0.822,2.7203984,0.24100001
1785,1785,0.5133262,0.823,2.70446,0.23400001
1786,1786,0.49957076,0.82600003,2.7117321,0.23900001
1787,1787,0.5028374,0.82800007,2.7134356,0.24300002
1788,1788,0.5122685,0.82600003,2.7131078,0.24100001
1789,1789,0.50664765,0.82400006,2.687626,0.246
1790,1790,0.5028661,0.83000004,2.7094762,0.23600002
1791,1791,0.51338845,0.82100004,2.6855273,0.23600002
1792,1792,0.5059804,0.827,2.7260532,0.24000001
1793,1793,0.49928793,0.82500005,2.7011523,0.23700002
1794,1794,0.50443774,0.827,2.708069,0.238
1795,1795,0.50243205,0.823,2.7044497,0.24200001
1796,1796,0.5075057,0.82600003,2.713777,0.24300002
1797,1797,0.5093355,0.82600003,2.7208035,0.23700002
1798,1798,0.51679665,0.827,2.6828387,0.23700002
1799,1799,0.5185021,0.818,2.7284875,0.23400001
1800,1800,0.5073576,0.823,2.7104568,0.24100001
1801,1801,0.51516664,0.82400006,2.7246444,0.231
1802,1802,0.5010382,0.83300006,2.695563,0.23900001
1803,1803,0.52091664,0.82000005,2.7300758,0.24300002
1804,1804,0.51898396,0.82500005,2.6898658,0.245
1805,1805,0.5113485,0.82400006,2.697694,0.238
1806,1806,0.51821655,0.82000005,2.7159135,0.24100001
1807,1807,0.50718015,0.81900007,2.7260165,0.23500001
1808,1808,0.50814724,0.82600003,2.7053065,0.246
1809,1809,0.5136193,0.81900007,2.7418315,0.23500001
1810,1810,0.51303256,0.82500005,2.7001042,0.23300001
1811,1811,0.5187136,0.814,2.7014992,0.246
1812,1812,0.5183227,0.82400006,2.7451172,0.23600002
1813,1813,0.5131124,0.82400006,2.7298768,0.23500001
1814,1814,0.50960386,0.823,2.7032313,0.246
1815,1815,0.5070868,0.82500005,2.7037723,0.23200001
1816,1816,0.5084396,0.823,2.7336183,0.23700002
1817,1817,0.51667345,0.818,2.716655,0.23500001
1818,1818,0.5047148,0.83000004,2.7152188,0.24200001
1819,1819,0.5027896,0.827,2.709824,0.24000001
1820,1820,0.5092143,0.823,2.7414825,0.238
1821,1821,0.51256686,0.82500005,2.711888,0.23500001
1822,1822,0.5249528,0.81600004,2.7454658,0.23700002
1823,1823,0.5070969,0.82400006,2.7133574,0.23900001
1824,1824,0.50727206,0.822,2.7161205,0.23600002
1825,1825,0.5098465,0.82500005,2.7305982,0.23300001
1826,1826,0.5030345,0.82100004,2.7192295,0.24200001
1827,1827,0.5013803,0.82900006,2.7097232,0.23400001
1828,1828,0.50213933,0.82400006,2.7198458,0.23700002
1829,1829,0.5102746,0.82100004,2.7223756,0.24000001
1830,1830,0.5033791,0.823,2.7014933,0.24100001
1831,1831,0.50655323,0.82600003,2.7669942,0.224
1832,1832,0.5113729,0.823,2.7613175,0.23500001
1833,1833,0.5170538,0.822,2.6950762,0.24300002
1834,1834,0.54158217,0.808,2.760414,0.23400001
1835,1835,0.5454571,0.809,2.7002897,0.23400001
1836,1836,0.5071613,0.82600003,2.741127,0.23700002
1837,1837,0.5112105,0.82800007,2.7378056,0.24300002
1838,1838,0.50005513,0.82900006,2.7024932,0.23400001
1839,1839,0.5220169,0.82100004,2.7551482,0.23500001
1840,1840,0.5061678,0.82800007,2.7280726,0.24100001
1841,1841,0.51092833,0.81600004,2.7477918,0.23300001
1842,1842,0.50356555,0.82500005,2.7353966,0.23700002
1843,1843,0.4942037,0.832,2.753046,0.23400001
1844,1844,0.50156164,0.827,2.718484,0.24200001
1845,1845,0.509276,0.82800007,2.7393067,0.23900001
1846,1846,0.5023896,0.823,2.725775,0.24000001
1847,1847,0.49552593,0.82500005,2.7499716,0.23900001
1848,1848,0.49564546,0.83300006,2.7448452,0.23700002
1849,1849,0.50293195,0.827,2.7456617,0.23600002
1850,1850,0.50265855,0.82500005,2.740075,0.24000001
1851,1851,0.4962492,0.82900006,2.7408507,0.24200001
1852,1852,0.51264155,0.823,2.7446196,0.23500001
1853,1853,0.5109137,0.82000005,2.7497377,0.23600002
1854,1854,0.5062409,0.827,2.7291632,0.23500001
1855,1855,0.49966836,0.827,2.7372913,0.23300001
1856,1856,0.49869543,0.83000004,2.7399228,0.24000001
1857,1857,0.49272949,0.83000004,2.7539,0.24000001
1858,1858,0.50121963,0.83000004,2.7334034,0.24200001
1859,1859,0.49379572,0.827,2.7200294,0.23200001
1860,1860,0.49792978,0.83000004,2.7533557,0.238
1861,1861,0.5109949,0.82400006,2.7553382,0.24100001
1862,1862,0.49191782,0.832,2.7560518,0.23600002
1863,1863,0.49018633,0.83100003,2.745917,0.23600002
1864,1864,0.49696252,0.82500005,2.7439353,0.24100001
1865,1865,0.4907929,0.83300006,2.7468371,0.23200001
1866,1866,0.49783075,0.83100003,2.7549686,0.23900001
1867,1867,0.5048549,0.82900006,2.7482758,0.24100001
1868,1868,0.5070877,0.82600003,2.7462316,0.24200001
1869,1869,0.5005294,0.83100003,2.7452056,0.238
1870,1870,0.49738863,0.83000004,2.7402604,0.24200001
1871,1871,0.49684337,0.823,2.7483912,0.23600002
1872,1872,0.4999407,0.82400006,2.737801,0.238
1873,1873,0.50122076,0.82600003,2.7584732,0.23500001
1874,1874,0.50576377,0.823,2.7449455,0.23400001
1875,1875,0.49276215,0.82800007,2.7544112,0.23500001
1876,1876,0.49512297,0.83100003,2.7397902,0.24100001
1877,1877,0.49318656,0.827,2.7460737,0.24000001
1878,1878,0.49906114,0.82800007,2.759296,0.24000001
1879,1879,0.5054516,0.82500005,2.7497041,0.23900001
1880,1880,0.49557477,0.83100003,2.7439046,0.24100001
1881,1881,0.4896524,0.836,2.7590554,0.23700002
1882,1882,0.4938028,0.82800007,2.7634776,0.23600002
1883,1883,0.4943926,0.83000004,2.7461367,0.238
1884,1884,0.5036826,0.83300006,2.7673893,0.23
1885,1885,0.50184166,0.827,2.7671452,0.24000001
1886,1886,0.49756625,0.82800007,2.7476354,0.23200001
1887,1887,0.5012416,0.822,2.7441006,0.23500001
1888,1888,0.51099205,0.82400006,2.7606468,0.23600002
1889,1889,0.50260794,0.82100004,2.7520123,0.24200001
1890,1890,0.49829677,0.82400006,2.7727664,0.231
1891,1891,0.4999131,0.823,2.735194,0.24000001
1892,1892,0.48360056,0.832,2.772406,0.23400001
1893,1893,0.5108017,0.827,2.7538602,0.23600002
1894,1894,0.5001546,0.827,2.7634704,0.24000001
1895,1895,0.500286,0.82800007,2.7496989,0.23700002
1896,1896,0.49075183,0.832,2.7628715,0.23900001
1897,1897,0.49755037,0.827,2.755749,0.24000001
1898,1898,0.4972999,0.82800007,2.7429774,0.231
1899,1899,0.5067572,0.82100004,2.7906492,0.23400001
1900,1900,0.50079113,0.82500005,2.7705564,0.23
1901,1901,0.49694633,0.82900006,2.7492664,0.23600002
1902,1902,0.4980506,0.82600003,2.783987,0.23600002
1903,1903,0.4990036,0.83100003,2.7554543,0.24100001
1904,1904,0.5066982,0.82900006,2.7596176,0.23400001
1905,1905,0.49934924,0.83100003,2.7395537,0.23700002
1906,1906,0.50024545,0.827,2.7877297,0.231
1907,1907,0.50735444,0.82800007,2.7654774,0.23700002
1908,1908,0.49742356,0.82900006,2.746376,0.24100001
1909,1909,0.49719578,0.83100003,2.776193,0.238
1910,1910,0.51525253,0.82000005,2.7583723,0.23600002
1911,1911,0.5121876,0.82400006,2.7762816,0.238
1912,1912,0.4989501,0.83000004,2.7677624,0.23600002
1913,1913,0.49326062,0.832,2.7866027,0.24000001
1914,1914,0.50403196,0.82900006,2.7597895,0.238
1915,1915,0.5047857,0.822,2.7522516,0.22900002
1916,1916,0.50748795,0.82800007,2.7630038,0.23600002
1917,1917,0.48560232,0.83900005,2.761851,0.23
1918,1918,0.4928032,0.83400005,2.7661157,0.23300001
1919,1919,0.4860647,0.832,2.761404,0.23400001
1920,1920,0.48929867,0.83400005,2.7461877,0.238
1921,1921,0.48877227,0.83300006,2.764807,0.23400001
1922,1922,0.5008337,0.827,2.765398,0.24100001
1923,1923,0.50175446,0.82900006,2.7541833,0.23700002
1924,1924,0.5050484,0.827,2.7669713,0.23500001
1925,1925,0.4944891,0.832,2.7675822,0.23900001
1926,1926,0.50394833,0.83000004,2.7629519,0.23700002
1927,1927,0.50133944,0.82800007,2.7516952,0.23900001
1928,1928,0.4964779,0.83000004,2.7507792,0.24200001
1929,1929,0.4871967,0.83400005,2.7675824,0.23700002
1930,1930,0.49739376,0.82600003,2.7622955,0.23400001
1931,1931,0.49502325,0.82600003,2.743214,0.238
1932,1932,0.49671113,0.837,2.7777271,0.23900001
1933,1933,0.4954485,0.82500005,2.772594,0.23700002
1934,1934,0.5014126,0.82800007,2.7451596,0.23500001
1935,1935,0.4962232,0.827,2.7835073,0.23500001
1936,1936,0.49326843,0.827,2.7705,0.24000001
1937,1937,0.492877,0.83000004,2.765837,0.23500001
1938,1938,0.49015042,0.82800007,2.7901566,0.23700002
1939,1939,0.4962815,0.82800007,2.7797573,0.24000001
1940,1940,0.49609968,0.82400006,2.7897327,0.23500001
1941,1941,0.49157423,0.83400005,2.790324,0.23300001
1942,1942,0.4865696,0.832,2.7849038,0.23600002
1943,1943,0.48950168,0.83100003,2.7711627,0.23400001
1944,1944,0.49597085,0.82900006,2.792822,0.23400001
1945,1945,0.49474525,0.82800007,2.7775533,0.23600002
1946,1946,0.49395558,0.827,2.745154,0.23700002
1947,1947,0.48975584,0.83400005,2.7929251,0.23900001
1948,1948,0.49374878,0.83300006,2.7984285,0.24000001
1949,1949,0.49043074,0.82900006,2.7687423,0.24200001
1950,1950,0.49240184,0.83100003,2.78114,0.23700002
1951,1951,0.48850775,0.837,2.7691193,0.23300001
1952,1952,0.5043992,0.827,2.8187444,0.23700002
1953,1953,0.50934035,0.82000005,2.7534575,0.23700002
1954,1954,0.52781636,0.818,2.8282483,0.231
1955,1955,0.5062407,0.823,2.7949088,0.24100001
1956,1956,0.49519712,0.832,2.7849355,0.23300001
1957,1957,0.5009259,0.82900006,2.8014836,0.23500001
1958,1958,0.49699625,0.82600003,2.7975907,0.23500001
1959,1959,0.5041189,0.827,2.789969,0.23600002
1960,1960,0.49910378,0.827,2.7865162,0.23500001
1961,1961,0.49353385,0.83300006,2.7917902,0.24000001
1962,1962,0.50069284,0.82800007,2.7986255,0.23600002
1963,1963,0.49045888,0.82800007,2.795239,0.23500001
1964,1964,0.48363954,0.832,2.7999928,0.23700002
1965,1965,0.48897463,0.832,2.7941797,0.23900001
1966,1966,0.4857531,0.83100003,2.811507,0.23400001
1967,1967,0.49176076,0.83300006,2.8073924,0.23500001
1968,1968,0.48708943,0.82800007,2.76535,0.23400001
1969,1969,0.49869934,0.83000004,2.766231,0.23300001
1970,1970,0.490066,0.83300006,2.820332,0.238
1971,1971,0.51168996,0.823,2.7880387,0.238
1972,1972,0.49366176,0.83100003,2.7768574,0.23600002
1973,1973,0.4949787,0.83100003,2.775253,0.23300001
1974,1974,0.4859794,0.832,2.7877572,0.23600002
1975,1975,0.486051,0.82900006,2.8061292,0.238
1976,1976,0.49030095,0.82800007,2.7975097,0.23700002
1977,1977,0.5086121,0.82400006,2.7845693,0.22500001
1978,1978,0.48473793,0.83400005,2.7623148,0.23700002
1979,1979,0.48576444,0.832,2.8100712,0.23600002
1980,1980,0.4832103,0.837,2.7829387,0.23900001
1981,1981,0.48728332,0.83400005,2.7836103,0.22900002
1982,1982,0.48289445,0.836,2.8056045,0.23300001
1983,1983,0.48294622,0.837,2.8148685,0.23300001
1984,1984,0.49045348,0.82100004,2.7860975,0.231
1985,1985,0.4833803,0.841,2.8052354,0.231
1986,1986,0.47913647,0.837,2.8048794,0.23500001
1987,1987,0.5011426,0.82900006,2.7866764,0.23
1988,1988,0.49196807,0.83400005,2.8056035,0.23600002
1989,1989,0.51485664,0.823,2.7983537,0.23200001
1990,1990,0.4825749,0.83000004,2.819291,0.23500001
1991,1991,0.4943827,0.82900006,2.8094587,0.23400001
1992,1992,0.49150914,0.832,2.7931285,0.23200001
1993,1993,0.49144605,0.82800007,2.8185208,0.23200001
1994,1994,0.48630935,0.827,2.7869186,0.23400001
1995,1995,0.48966798,0.82800007,2.8216949,0.23700002
1996,1996,0.4862853,0.83400005,2.7938368,0.24200001
1997,1997,0.4818874,0.83300006,2.8293576,0.231
1998,1998,0.4895223,0.83800006,2.7860298,0.23700002
1999,1999,0.47838888,0.832,2.7977023,0.23500001
2000,2000,0.48084024,0.836,2.7938366,0.23200001
2001,2001,0.469542,0.841,2.798516,0.23400001
2002,2002,0.46849686,0.83900005,2.800069,0.231
2003,2003,0.46726224,0.84000003,2.7967703,0.23300001
2004,2004,0.46574077,0.84000003,2.7978594,0.23300001
2005,2005,0.46648335,0.84000003,2.8047361,0.23400001
2006,2006,0.46528164,0.841,2.7996461,0.23300001
2007,2007,0.46661606,0.84200007,2.80102,0.23200001
2008,2008,0.4645215,0.84300005,2.8146045,0.23
2009,2009,0.46565682,0.84400004,2.801375,0.23500001
2010,2010,0.46417212,0.841,2.8135703,0.23
2011,2011,0.4651675,0.84200007,2.8045046,0.23300001
2012,2012,0.46444303,0.84200007,2.8156238,0.23
2013,2013,0.46592677,0.84300005,2.8059776,0.23300001
2014,2014,0.46474215,0.84200007,2.8190496,0.22900002
2015,2015,0.46629792,0.84300005,2.8112388,0.23300001
2016,2016,0.46520776,0.84000003,2.8218093,0.22900002
2017,2017,0.4664459,0.845,2.8208842,0.23600002
2018,2018,0.4653945,0.841,2.8250005,0.22800002
2019,2019,0.46676874,0.845,2.8208718,0.23500001
2020,2020,0.46517196,0.84000003,2.827461,0.22800002
2021,2021,0.46661952,0.845,2.820672,0.23400001
2022,2022,0.46490827,0.841,2.827548,0.22900002
2023,2023,0.46606153,0.845,2.8215191,0.23200001
2024,2024,0.4647027,0.84200007,2.8257842,0.22900002
2025,2025,0.46526718,0.845,2.8172905,0.23200001
2026,2026,0.4642497,0.841,2.824083,0.231
2027,2027,0.4646157,0.84200007,2.8281887,0.23300001
2028,2028,0.46422672,0.84400004,2.8286698,0.23
2029,2029,0.46452847,0.84300005,2.8205085,0.23400001
2030,2030,0.46488982,0.84000003,2.8287363,0.23
2031,2031,0.4646672,0.84400004,2.828302,0.23400001
2032,2032,0.46520936,0.84200007,2.8281975,0.23
2033,2033,0.463801,0.84400004,2.8196688,0.23400001
2034,2034,0.46390048,0.84000003,2.825649,0.23200001
2035,2035,0.46267754,0.845,2.819614,0.23200001
2036,2036,0.46281752,0.84400004,2.8307538,0.231
2037,2037,0.46328363,0.84400004,2.8236024,0.23200001
2038,2038,0.46343648,0.84400004,2.832043,0.231
2039,2039,0.4639924,0.84400004,2.8290422,0.23200001
2040,2040,0.46503606,0.84200007,2.8337138,0.23
2041,2041,0.46339172,0.84400004,2.8253536,0.23500001
2042,2042,0.464246,0.841,2.830727,0.23
2043,2043,0.46282765,0.84400004,2.8209717,0.23300001
2044,2044,0.46334034,0.84300005,2.8339334,0.231
2045,2045,0.4620577,0.845,2.8255913,0.231
2046,2046,0.46413583,0.84400004,2.8311207,0.23200001
2047,2047,0.46246964,0.84400004,2.8254857,0.23200001
2048,2048,0.46261308,0.84300005,2.8328145,0.231
2049,2049,0.46269202,0.845,2.828075,0.23200001
2050,2050,0.4646459,0.84300005,2.8302076,0.231
2051,2051,0.4614528,0.846,2.8211925,0.23200001
2052,2052,0.46295035,0.84200007,2.8305435,0.23200001
2053,2053,0.46169162,0.846,2.8306558,0.23200001
2054,2054,0.46419197,0.84400004,2.8309834,0.231
2055,2055,0.46095517,0.846,2.8257687,0.231
2056,2056,0.46260017,0.84200007,2.8300319,0.23200001
2057,2057,0.46065062,0.845,2.831727,0.231
2058,2058,0.46258974,0.84400004,2.8339682,0.231
2059,2059,0.46147168,0.846,2.8336945,0.23200001
2060,2060,0.46330032,0.84300005,2.8328896,0.23200001
2061,2061,0.4604116,0.846,2.8302197,0.23300001
2062,2062,0.46267954,0.84400004,2.8318124,0.23200001
2063,2063,0.4602635,0.846,2.833678,0.23300001
2064,2064,0.4622322,0.84300005,2.8309822,0.231
2065,2065,0.45975253,0.845,2.837236,0.23200001
2066,2066,0.46252954,0.84400004,2.8340182,0.23200001
2067,2067,0.46029702,0.845,2.836113,0.23
2068,2068,0.46242508,0.84300005,2.8292048,0.231
2069,2069,0.459956,0.846,2.835751,0.23200001
2070,2070,0.46326005,0.845,2.832743,0.22800002
2071,2071,0.4595737,0.84400004,2.8285367,0.231
2072,2072,0.45893672,0.84400004,2.8327708,0.23400001
2073,2073,0.45905045,0.846,2.8415678,0.23
2074,2074,0.45972562,0.84300005,2.8337288,0.23300001
2075,2075,0.45996085,0.84300005,2.8341496,0.22800002
2076,2076,0.4588323,0.845,2.8320727,0.23
2077,2077,0.45992464,0.84700006,2.8365338,0.22700001
2078,2078,0.45890453,0.846,2.8330247,0.23
2079,2079,0.46021104,0.846,2.8311584,0.23
2080,2080,0.45822018,0.84700006,2.8322086,0.23300001
2081,2081,0.4591384,0.84700006,2.8390653,0.23
2082,2082,0.4596557,0.846,2.8312187,0.231
2083,2083,0.45977178,0.84400004,2.8346188,0.23300001
2084,2084,0.45848855,0.845,2.8345218,0.23200001
2085,2085,0.46013632,0.84900004,2.838148,0.23
2086,2086,0.4626455,0.84700006,2.8372576,0.23200001
2087,2087,0.46073335,0.846,2.8296092,0.23500001
2088,2088,0.4613919,0.84400004,2.8403986,0.23200001
2089,2089,0.45824772,0.84900004,2.8345196,0.231
2090,2090,0.45900282,0.84800005,2.835099,0.23500001
2091,2091,0.45839867,0.84800005,2.833879,0.23200001
2092,2092,0.45874208,0.84800005,2.8539715,0.22700001
2093,2093,0.459951,0.845,2.8348937,0.23300001
2094,2094,0.45887044,0.845,2.8422024,0.23300001
2095,2095,0.46237513,0.846,2.8371835,0.23300001
2096,2096,0.45836425,0.84800005,2.8395963,0.23300001
2097,2097,0.45815217,0.84700006,2.8352659,0.23
2098,2098,0.45921874,0.846,2.8491633,0.231
2099,2099,0.4586744,0.84700006,2.836341,0.231
2100,2100,0.45932567,0.84700006,2.845675,0.23200001
2101,2101,0.45950755,0.846,2.8387218,0.231
2102,2102,0.45874044,0.846,2.8419502,0.23200001
2103,2103,0.45839942,0.84700006,2.8316154,0.231
2104,2104,0.45813993,0.84800005,2.8449724,0.231
2105,2105,0.45935038,0.84700006,2.833836,0.23300001
2106,2106,0.45832458,0.84700006,2.8491807,0.23300001
2107,2107,0.46021798,0.84700006,2.832872,0.23400001
2108,2108,0.45855036,0.84700006,2.843174,0.23200001
2109,2109,0.4600623,0.846,2.8316314,0.23200001
2110,2110,0.45917577,0.846,2.8408327,0.23400001
2111,2111,0.46152663,0.84700006,2.8434596,0.23200001
2112,2112,0.4586874,0.84800005,2.8492746,0.23400001
2113,2113,0.4579384,0.84700006,2.8391733,0.23300001
2114,2114,0.45709297,0.84900004,2.8374207,0.23300001
2115,2115,0.45662174,0.84900004,2.8378778,0.23200001
2116,2116,0.45614874,0.85,2.8437512,0.23200001
2117,2117,0.45692068,0.85,2.8337677,0.231
2118,2118,0.4567294,0.84900004,2.8453124,0.23300001
2119,2119,0.45623514,0.84800005,2.8326306,0.23300001
2120,2120,0.4570701,0.84800005,2.845052,0.23300001
2121,2121,0.45722008,0.84800005,2.8329723,0.23400001
2122,2122,0.45691246,0.84800005,2.847983,0.23300001
2123,2123,0.4576614,0.846,2.8331895,0.23300001
2124,2124,0.4574934,0.84900004,2.8471246,0.23300001
2125,2125,0.459015,0.84900004,2.8370879,0.23500001
2126,2126,0.45685497,0.84800005,2.843667,0.23200001
2127,2127,0.4587567,0.84800005,2.8356524,0.23500001
2128,2128,0.45819572,0.84900004,2.8536568,0.231
2129,2129,0.4611744,0.84800005,2.8448558,0.23300001
2130,2130,0.4578709,0.84900004,2.8533018,0.23400001
2131,2131,0.4568895,0.84900004,2.8415554,0.23200001
2132,2132,0.45645607,0.85,2.8432848,0.23400001
2133,2133,0.4561257,0.85,2.8371086,0.23500001
2134,2134,0.4559557,0.851,2.8455777,0.231
2135,2135,0.45710933,0.84900004,2.8361444,0.23300001
2136,2136,0.45543098,0.84900004,2.8453698,0.23500001
2137,2137,0.4573714,0.84800005,2.837771,0.23300001
2138,2138,0.4561422,0.84900004,2.8516762,0.23600002
2139,2139,0.45841074,0.84900004,2.8384988,0.23500001
2140,2140,0.45682985,0.84900004,2.8538263,0.23300001
2141,2141,0.45914307,0.84900004,2.8366804,0.23300001
2142,2142,0.458564,0.85,2.8521817,0.23400001
2143,2143,0.45887572,0.85,2.8441994,0.23400001
2144,2144,0.4571295,0.851,2.8506327,0.23400001
2145,2145,0.45773298,0.85,2.8468802,0.23200001
2146,2146,0.45614633,0.851,2.8488693,0.23400001
2147,2147,0.4567373,0.85,2.8406057,0.23500001
2148,2148,0.45450187,0.851,2.8552165,0.23600002
2149,2149,0.4554836,0.84900004,2.8411536,0.23400001
2150,2150,0.45457476,0.851,2.8552303,0.23200001
2151,2151,0.45722115,0.85,2.8489256,0.23200001
2152,2152,0.45439807,0.851,2.8565252,0.23500001
2153,2153,0.45434088,0.851,2.8463554,0.23
2154,2154,0.45525828,0.851,2.8583639,0.23300001
2155,2155,0.4541618,0.85200006,2.8483438,0.23300001
2156,2156,0.45436397,0.851,2.8523698,0.23700002
2157,2157,0.4534661,0.851,2.8430982,0.23300001
2158,2158,0.45507625,0.84900004,2.8648877,0.23500001
2159,2159,0.45752752,0.85,2.8473094,0.231
2160,2160,0.45424655,0.85200006,2.859604,0.23600002
2161,2161,0.4552971,0.85,2.8530943,0.23200001
2162,2162,0.454368,0.85,2.866996,0.238
2163,2163,0.4552182,0.85,2.8490822,0.23300001
2164,2164,0.45477033,0.851,2.866354,0.23700002
2165,2165,0.45626265,0.851,2.8527126,0.23300001
2166,2166,0.4572867,0.85,2.8557966,0.23700002
2167,2167,0.45848894,0.85200006,2.8496754,0.23500001
2168,2168,0.45544532,0.85200006,2.866644,0.23400001
2169,2169,0.45481238,0.85300004,2.856309,0.231
2170,2170,0.4541571,0.851,2.853888,0.23700002
2171,2171,0.4544784,0.85200006,2.8582678,0.23300001
2172,2172,0.45310315,0.85200006,2.8572996,0.23600002
2173,2173,0.45261368,0.85300004,2.8545072,0.23700002
2174,2174,0.45763907,0.85200006,2.8676245,0.23200001
2175,2175,0.4534894,0.85,2.8518045,0.23
2176,2176,0.4546568,0.85300004,2.8599484,0.23600002
2177,2177,0.45261735,0.855,2.8521023,0.23300001
2178,2178,0.45498857,0.85300004,2.8595083,0.23400001
2179,2179,0.45214272,0.85300004,2.8543878,0.23200001
2180,2180,0.4541276,0.85300004,2.8572662,0.23400001
2181,2181,0.45170176,0.85300004,2.8543575,0.23500001
2182,2182,0.45320165,0.85200006,2.8589015,0.23300001
2183,2183,0.45194244,0.85300004,2.8629909,0.23300001
2184,2184,0.45307598,0.85300004,2.8650062,0.23400001
2185,2185,0.45223537,0.85400003,2.8532176,0.23400001
2186,2186,0.45317838,0.85400003,2.860292,0.23600002
2187,2187,0.45189443,0.85200006,2.853378,0.23200001
2188,2188,0.45243764,0.85300004,2.8644485,0.23600002
2189,2189,0.45117372,0.85300004,2.858544,0.231
2190,2190,0.45250636,0.85,2.8677146,0.23500001
2191,2191,0.4516455,0.85400003,2.8601794,0.23
2192,2192,0.452075,0.85300004,2.8654485,0.23600002
2193,2193,0.45106065,0.85300004,2.8577437,0.23400001
2194,2194,0.4527384,0.85200006,2.8637981,0.23400001
2195,2195,0.45214874,0.85400003,2.8643732,0.23400001
2196,2196,0.45104602,0.85300004,2.8665676,0.23300001
2197,2197,0.45121896,0.85300004,2.8573124,0.23200001
2198,2198,0.45158437,0.855,2.8619266,0.23300001
2199,2199,0.45288226,0.85200006,2.854513,0.23300001
2200,2200,0.45108485,0.85600007,2.8590915,0.23500001
2201,2201,0.45332813,0.85300004,2.8729029,0.23400001
2202,2202,0.45208472,0.855,2.8540285,0.23300001
2203,2203,0.4514431,0.85400003,2.8608565,0.23700002
2204,2204,0.4508227,0.851,2.8646328,0.22900002
2205,2205,0.451982,0.85400003,2.8741992,0.23200001
2206,2206,0.45192105,0.85300004,2.8565664,0.231
2207,2207,0.4519495,0.855,2.8745358,0.23200001
2208,2208,0.4510826,0.85300004,2.8620205,0.23200001
2209,2209,0.45274428,0.85200006,2.878858,0.23400001
2210,2210,0.4525444,0.855,2.8695567,0.23300001
2211,2211,0.45059398,0.85700005,2.8673387,0.23300001
2212,2212,0.44997823,0.85700005,2.863019,0.23
2213,2213,0.45118082,0.85300004,2.8718808,0.23200001
2214,2214,0.4505938,0.85600007,2.8663313,0.23300001
2215,2215,0.45197538,0.85400003,2.8775647,0.231
2216,2216,0.45024905,0.85700005,2.8573387,0.23400001
2217,2217,0.4511007,0.85700005,2.8656547,0.23500001
2218,2218,0.450431,0.855,2.8708408,0.23400001
2219,2219,0.4508736,0.855,2.8690007,0.22900002
2220,2220,0.450268,0.85400003,2.8688848,0.23
2221,2221,0.4527136,0.85300004,2.8834503,0.23300001
2222,2222,0.45330235,0.85700005,2.872191,0.23600002
2223,2223,0.45075646,0.85600007,2.8686428,0.23300001
2224,2224,0.4505214,0.85400003,2.8703854,0.231
2225,2225,0.44953358,0.85600007,2.8685827,0.23200001
2226,2226,0.44982752,0.85600007,2.8675766,0.231
2227,2227,0.44921082,0.855,2.8709621,0.231
2228,2228,0.44950438,0.85400003,2.8689942,0.22900002
2229,2229,0.45283547,0.85400003,2.878116,0.23300001
2230,2230,0.44903392,0.855,2.8682325,0.23200001
2231,2231,0.45102948,0.85300004,2.873426,0.23400001
2232,2232,0.44902995,0.855,2.8680048,0.231
2233,2233,0.45075214,0.85200006,2.8762057,0.23200001
2234,2234,0.45021003,0.85600007,2.8601046,0.23300001
2235,2235,0.45279595,0.85700005,2.8766358,0.23500001
2236,2236,0.4510987,0.855,2.874351,0.23300001
2237,2237,0.4507249,0.85600007,2.8704433,0.23300001
2238,2238,0.44996506,0.85700005,2.8766851,0.231
2239,2239,0.45143202,0.85600007,2.8805737,0.23400001
2240,2240,0.44946805,0.85700005,2.8638053,0.23200001
2241,2241,0.4536247,0.85400003,2.8786297,0.23300001
2242,2242,0.45287356,0.85600007,2.878917,0.23300001
2243,2243,0.45476896,0.855,2.8668022,0.231
2244,2244,0.45122275,0.85600007,2.872986,0.23200001
2245,2245,0.4485045,0.85400003,2.8794427,0.23500001
2246,2246,0.44934547,0.859,2.8528478,0.23400001
2247,2247,0.4521907,0.85400003,2.8849132,0.23200001
2248,2248,0.45166874,0.855,2.8801954,0.23500001
2249,2249,0.45244935,0.855,2.8724651,0.22900002
2250,2250,0.45093578,0.855,2.8733168,0.23200001
2251,2251,0.447722,0.855,2.8781047,0.23400001
2252,2252,0.4475955,0.85800004,2.8748925,0.23400001
2253,2253,0.45191357,0.85700005,2.8738737,0.23200001
2254,2254,0.4477433,0.85600007,2.872177,0.22900002
2255,2255,0.4493762,0.85700005,2.8792045,0.23300001
2256,2256,0.449362,0.85600007,2.874083,0.23400001
2257,2257,0.45009068,0.85700005,2.8720849,0.23500001
2258,2258,0.4500791,0.85400003,2.8726807,0.231
2259,2259,0.44769475,0.85700005,2.8807185,0.23500001
2260,2260,0.44776973,0.85700005,2.8622425,0.23300001
2261,2261,0.44782746,0.85700005,2.8832774,0.23200001
2262,2262,0.44732127,0.85800004,2.8765726,0.231
2263,2263,0.44814,0.85700005,2.8755913,0.23
2264,2264,0.450629,0.855,2.8706908,0.22500001
2265,2265,0.44861928,0.859,2.876878,0.23200001
2266,2266,0.44876656,0.85700005,2.8764346,0.231
2267,2267,0.44688028,0.859,2.865058,0.23300001
2268,2268,0.44667578,0.85700005,2.8767881,0.231
2269,2269,0.44749415,0.85700005,2.8820357,0.23200001
2270,2270,0.44790477,0.855,2.8631563,0.23200001
2271,2271,0.44853064,0.85700005,2.865158,0.23500001
2272,2272,0.45055136,0.85400003,2.8766863,0.231
2273,2273,0.4480267,0.859,2.8651013,0.23200001
2274,2274,0.4481559,0.855,2.8828259,0.231
2275,2275,0.44873935,0.85800004,2.8690796,0.231
2276,2276,0.44832042,0.855,2.8759713,0.23200001
2277,2277,0.4479654,0.85800004,2.8637774,0.23400001
2278,2278,0.44690925,0.85700005,2.8687847,0.231
2279,2279,0.4478783,0.85700005,2.870131,0.23300001
2280,2280,0.44836015,0.85700005,2.874112,0.23
2281,2281,0.44985798,0.859,2.8725433,0.231
2282,2282,0.44818604,0.85700005,2.8762035,0.23200001
2283,2283,0.44867915,0.85800004,2.871754,0.23
2284,2284,0.44775122,0.85600007,2.8719165,0.23400001
2285,2285,0.44944915,0.85800004,2.8723018,0.23200001
2286,2286,0.44951838,0.85600007,2.8748393,0.22900002
2287,2287,0.44843432,0.859,2.8706212,0.23400001
2288,2288,0.44886434,0.855,2.8719327,0.22900002
2289,2289,0.44929567,0.85700005,2.8790908,0.23300001
2290,2290,0.4472893,0.85600007,2.8658023,0.23200001
2291,2291,0.4489207,0.859,2.8725631,0.23200001
2292,2292,0.44984967,0.85600007,2.8723717,0.23
2293,2293,0.44747493,0.859,2.8748965,0.23600002
2294,2294,0.44726828,0.85700005,2.872254,0.23200001
2295,2295,0.44915742,0.85800004,2.8810968,0.23400001
2296,2296,0.4499859,0.85400003,2.8744583,0.231
2297,2297,0.44861063,0.859,2.876457,0.23300001
2298,2298,0.4489212,0.85600007,2.879557,0.22900002
2299,2299,0.44707137,0.85700005,2.8778453,0.23400001
2300,2300,0.44753653,0.85700005,2.8698993,0.231
2301,2301,0.44744155,0.859,2.8781602,0.23200001
2302,2302,0.45038348,0.85700005,2.8745131,0.23200001
2303,2303,0.44671148,0.859,2.875076,0.23300001
2304,2304,0.45055243,0.85700005,2.8730707,0.231
2305,2305,0.44755128,0.85800004,2.8873413,0.23200001
2306,2306,0.44803107,0.85700005,2.8702457,0.231
2307,2307,0.44779867,0.859,2.8803053,0.23500001
2308,2308,0.45032322,0.855,2.871108,0.23300001
2309,2309,0.44695443,0.85700005,2.880094,0.23500001
2310,2310,0.4477863,0.85700005,2.8681257,0.231
2311,2311,0.44750527,0.859,2.8768756,0.23300001
2312,2312,0.44983003,0.85700005,2.884375,0.23
2313,2313,0.4473712,0.859,2.8881388,0.23300001
2314,2314,0.44773495,0.85700005,2.8826685,0.23
2315,2315,0.44608724,0.86,2.8750987,0.23600002
2316,2316,0.44616503,0.85600007,2.872386,0.23300001
2317,2317,0.44614223,0.859,2.8770614,0.23200001
2318,2318,0.44976202,0.85600007,2.8757265,0.23
2319,2319,0.44718388,0.859,2.8815722,0.231
2320,2320,0.45057833,0.85600007,2.8851213,0.23200001
2321,2321,0.4465737,0.86,2.8937056,0.23200001
2322,2322,0.4464638,0.859,2.8895035,0.231
2323,2323,0.44597295,0.859,2.8797073,0.23600002
2324,2324,0.4460279,0.859,2.8805413,0.23
2325,2325,0.44547826,0.85800004,2.8784654,0.231
2326,2326,0.44577894,0.86,2.8814585,0.23300001
2327,2327,0.4446678,0.85800004,2.8805528,0.23200001
2328,2328,0.444462,0.859,2.882373,0.23
2329,2329,0.44484353,0.85700005,2.8825264,0.23200001
2330,2330,0.4447314,0.86,2.8810124,0.23400001
2331,2331,0.4445082,0.859,2.8919618,0.23400001
2332,2332,0.44469818,0.86,2.8795826,0.23
2333,2333,0.44447365,0.86,2.884065,0.23500001
2334,2334,0.4439684,0.85700005,2.8887212,0.23
2335,2335,0.44847268,0.85700005,2.8922238,0.23200001
2336,2336,0.4464539,0.85800004,2.8803973,0.23
2337,2337,0.446309,0.85600007,2.8844724,0.23300001
2338,2338,0.4452447,0.859,2.887921,0.23200001
2339,2339,0.44851848,0.85700005,2.8867502,0.23700002
2340,2340,0.4455049,0.859,2.879237,0.231
2341,2341,0.4465951,0.85800004,2.8906877,0.23500001
2342,2342,0.44530433,0.85700005,2.88046,0.231
2343,2343,0.44528627,0.85800004,2.878274,0.23500001
2344,2344,0.44385323,0.85800004,2.885451,0.231
2345,2345,0.44980395,0.85800004,2.8860488,0.23300001
2346,2346,0.4440704,0.859,2.8895466,0.23300001
2347,2347,0.4503591,0.855,2.8842802,0.23300001
2348,2348,0.44484368,0.85800004,2.8880558,0.23
2349,2349,0.44672456,0.85600007,2.88514,0.23
2350,2350,0.44323355,0.86,2.8842437,0.23200001
2351,2351,0.44578937,0.85800004,2.8864486,0.23300001
2352,2352,0.44582236,0.859,2.8910074,0.23200001
2353,2353,0.44731936,0.855,2.8839233,0.23400001
2354,2354,0.44647825,0.86,2.8901644,0.231
2355,2355,0.4481289,0.855,2.882975,0.231
2356,2356,0.44514555,0.859,2.8930402,0.231
2357,2357,0.44576338,0.85700005,2.89551,0.23
2358,2358,0.44330442,0.859,2.8949482,0.23200001
2359,2359,0.44709295,0.859,2.8932838,0.23200001
2360,2360,0.44270375,0.86100006,2.8888288,0.23300001
2361,2361,0.44538894,0.85700005,2.8978384,0.23
2362,2362,0.4431254,0.86,2.894369,0.22900002
2363,2363,0.446475,0.85800004,2.8935559,0.22900002
2364,2364,0.4432642,0.859,2.8928244,0.22900002
2365,2365,0.44334632,0.85700005,2.8877966,0.23400001
2366,2366,0.4440193,0.86,2.889458,0.231
2367,2367,0.44489476,0.85600007,2.8892667,0.23
2368,2368,0.44272736,0.859,2.8878427,0.23300001
2369,2369,0.44200075,0.85800004,2.888881,0.231
2370,2370,0.44168615,0.86,2.8889048,0.23300001
2371,2371,0.44862008,0.855,2.892457,0.23
2372,2372,0.44571465,0.85800004,2.8972824,0.23200001
2373,2373,0.4462831,0.85800004,2.893065,0.23400001
2374,2374,0.446024,0.85700005,2.896498,0.23600002
2375,2375,0.44497442,0.86,2.8939419,0.231
2376,2376,0.4464873,0.85700005,2.8980057,0.23600002
2377,2377,0.4453403,0.85400003,2.8925624,0.231
2378,2378,0.4458061,0.85600007,2.8994908,0.23300001
2379,2379,0.44342306,0.859,2.892914,0.231
2380,2380,0.44638523,0.85700005,2.8931289,0.23300001
2381,2381,0.44280526,0.86,2.8930564,0.23200001
2382,2382,0.4456653,0.86,2.8956048,0.23500001
2383,2383,0.44428372,0.85600007,2.8985412,0.23200001
2384,2384,0.4452691,0.85700005,2.896423,0.23500001
2385,2385,0.44147387,0.859,2.9018936,0.231
2386,2386,0.44294208,0.85700005,2.8879416,0.23500001
2387,2387,0.44069082,0.859,2.8896294,0.23300001
2388,2388,0.44275635,0.859,2.8905144,0.231
2389,2389,0.44324487,0.85700005,2.894421,0.23200001
2390,2390,0.441985,0.859,2.8880987,0.238
2391,2391,0.44142634,0.85700005,2.8981576,0.22800002
2392,2392,0.44470227,0.85800004,2.8968687,0.23300001
2393,2393,0.44204095,0.859,2.8988612,0.231
2394,2394,0.44273415,0.86,2.8903906,0.23300001
2395,2395,0.4423747,0.85600007,2.8936956,0.23400001
2396,2396,0.4458967,0.85600007,2.892619,0.23700002
2397,2397,0.44439286,0.859,2.8922753,0.23200001
2398,2398,0.44356045,0.859,2.8988833,0.23400001
2399,2399,0.4442598,0.85600007,2.8977206,0.231
2400,2400,0.44570845,0.85800004,2.8959904,0.23400001
2401,2401,0.4433951,0.859,2.8939967,0.23200001
2402,2402,0.44424015,0.85800004,2.8974016,0.231
2403,2403,0.44353053,0.85700005,2.89496,0.23200001
2404,2404,0.4456921,0.859,2.8925865,0.23600002
2405,2405,0.44237077,0.85800004,2.8933115,0.23200001
2406,2406,0.44344515,0.85600007,2.9001508,0.231
2407,2407,0.44224185,0.85800004,2.8954213,0.231
2408,2408,0.44567594,0.86100006,2.8989794,0.23300001
2409,2409,0.44411343,0.855,2.8926063,0.23
2410,2410,0.4438376,0.86,2.9022205,0.231
2411,2411,0.44290107,0.859,2.8948855,0.23200001
2412,2412,0.44305715,0.859,2.8959355,0.23500001
2413,2413,0.44084224,0.86,2.9046807,0.22900002
2414,2414,0.44123942,0.86100006,2.9004762,0.23300001
2415,2415,0.4406954,0.86200005,2.9019496,0.23300001
2416,2416,0.44146624,0.85800004,2.8940635,0.231
2417,2417,0.44082284,0.86100006,2.897144,0.23200001
2418,2418,0.4428617,0.86,2.9001765,0.231
2419,2419,0.44617033,0.855,2.8991096,0.23
2420,2420,0.44113895,0.859,2.89851,0.23600002
2421,2421,0.44082975,0.86,2.8979304,0.23200001
2422,2422,0.44903705,0.85700005,2.898147,0.231
2423,2423,0.44026136,0.86300004,2.8950748,0.23400001
2424,2424,0.43887368,0.86200005,2.8971095,0.23300001
2425,2425,0.4389047,0.86100006,2.9019246,0.231
2426,2426,0.44425896,0.85800004,2.8949738,0.23400001
2427,2427,0.43809086,0.86200005,2.8934538,0.23300001
2428,2428,0.43948928,0.859,2.9084773,0.231
2429,2429,0.43893388,0.85800004,2.9075785,0.23200001
2430,2430,0.4436727,0.85800004,2.8967557,0.23700002
2431,2431,0.43925977,0.86200005,2.8891304,0.23500001
2432,2432,0.43922138,0.86,2.9000518,0.23
2433,2433,0.44486797,0.85400003,2.9062634,0.22700001
2434,2434,0.43870157,0.86100006,2.9090905,0.23300001
2435,2435,0.43965662,0.85800004,2.900914,0.231
2436,2436,0.44114602,0.85700005,2.906266,0.23
2437,2437,0.44460696,0.85800004,2.9015086,0.23500001
2438,2438,0.44106072,0.859,2.9062095,0.23
2439,2439,0.44053003,0.85800004,2.8984048,0.23300001
2440,2440,0.43798104,0.86100006,2.9061124,0.23200001
2441,2441,0.43988088,0.85700005,2.8967226,0.22800002
2442,2442,0.43828717,0.86300004,2.903664,0.231
2443,2443,0.44248295,0.859,2.894372,0.22900002
2444,2444,0.440516,0.86100006,2.898717,0.23200001
2445,2445,0.4430462,0.86100006,2.9001129,0.231
2446,2446,0.43914172,0.864,2.8997061,0.23300001
2447,2447,0.4445168,0.859,2.908067,0.22900002
2448,2448,0.43932554,0.85800004,2.9015398,0.23200001
2449,2449,0.44125864,0.859,2.9045684,0.23200001
2450,2450,0.43979517,0.86200005,2.9010777,0.22800002
2451,2451,0.4442771,0.85800004,2.9046211,0.22900002
2452,2452,0.437401,0.864,2.906259,0.23
2453,2453,0.44273335,0.85800004,2.899583,0.23200001
2454,2454,0.43718472,0.86100006,2.9054775,0.231
2455,2455,0.44283852,0.859,2.907294,0.22800002
2456,2456,0.4386953,0.86100006,2.9129167,0.231
2457,2457,0.44360402,0.85800004,2.919375,0.22800002
2458,2458,0.43921614,0.859,2.905745,0.231
2459,2459,0.44280088,0.859,2.9126356,0.22900002
2460,2460,0.43732688,0.86200005,2.9098468,0.231
2461,2461,0.4423993,0.859,2.911291,0.224
2462,2462,0.43743706,0.86100006,2.909499,0.23
2463,2463,0.4381659,0.86300004,2.9196806,0.22800002
2464,2464,0.4391005,0.86,2.9078736,0.23
2465,2465,0.43880066,0.86100006,2.9069157,0.231
2466,2466,0.43908998,0.859,2.907164,0.23200001
2467,2467,0.44294056,0.86100006,2.9058683,0.23
2468,2468,0.44372863,0.85800004,2.9071696,0.22900002
2469,2469,0.44118324,0.86,2.9067988,0.22800002
2470,2470,0.43944177,0.86100006,2.9089406,0.22900002
2471,2471,0.43782485,0.86,2.9119005,0.22900002
2472,2472,0.4393864,0.85700005,2.9038794,0.231
2473,2473,0.44155672,0.86100006,2.9065194,0.231
2474,2474,0.4398696,0.85800004,2.904751,0.23
2475,2475,0.44014946,0.86100006,2.916799,0.22900002
2476,2476,0.43928745,0.859,2.9087126,0.23
2477,2477,0.43962863,0.86,2.905302,0.23200001
2478,2478,0.43776113,0.86,2.915226,0.22800002
2479,2479,0.4427675,0.859,2.9141989,0.22800002
2480,2480,0.43801495,0.86100006,2.915935,0.22500001
2481,2481,0.43812394,0.86100006,2.9153545,0.22900002
2482,2482,0.4380066,0.859,2.9166996,0.22500001
2483,2483,0.4403239,0.86100006,2.9141462,0.231
2484,2484,0.43664485,0.86,2.9195468,0.22700001
2485,2485,0.4387125,0.85800004,2.9118478,0.22900002
2486,2486,0.43688416,0.859,2.9194617,0.22700001
2487,2487,0.44130892,0.85800004,2.9175668,0.23
2488,2488,0.43703416,0.86100006,2.9204936,0.22700001
2489,2489,0.43782517,0.86100006,2.9143655,0.23
2490,2490,0.4352646,0.86100006,2.9186535,0.22900002
2491,2491,0.44283038,0.859,2.919347,0.22700001
2492,2492,0.43539813,0.86200005,2.92161,0.22900002
2493,2493,0.44060293,0.86200005,2.9166827,0.22900002
2494,2494,0.4379087,0.859,2.9198284,0.22500001
2495,2495,0.43909773,0.86,2.9145443,0.22700001
2496,2496,0.43857136,0.86100006,2.914324,0.22500001
2497,2497,0.44123542,0.85700005,2.9137266,0.22700001
2498,2498,0.43708348,0.86,2.9079733,0.22800002
2499,2499,0.43869877,0.86,2.9126837,0.23
2500,2500,0.43726316,0.86,2.9185765,0.23
2501,2501,0.4403315,0.859,2.916488,0.22700001
2502,2502,0.43486622,0.86200005,2.9162278,0.23
2503,2503,0.4355361,0.86100006,2.9349673,0.22600001
2504,2504,0.44012448,0.85700005,2.9197664,0.22800002
2505,2505,0.43592218,0.86200005,2.9201047,0.22900002
2506,2506,0.43701464,0.859,2.9192216,0.22800002
2507,2507,0.43515792,0.86100006,2.9260056,0.22900002
2508,2508,0.4374367,0.86,2.9162264,0.22600001
2509,2509,0.43546596,0.859,2.9230626,0.22800002
2510,2510,0.43585578,0.86,2.9285383,0.23
2511,2511,0.43941268,0.859,2.9107544,0.23
2512,2512,0.44276312,0.86100006,2.926499,0.22800002
2513,2513,0.43618453,0.86200005,2.9216337,0.23
2514,2514,0.44008428,0.86200005,2.914788,0.23
2515,2515,0.43424472,0.86200005,2.9215975,0.231
2516,2516,0.4361726,0.85800004,2.92144,0.22900002
2517,2517,0.43749717,0.86,2.920425,0.22900002
2518,2518,0.43746033,0.86100006,2.9184372,0.22900002
2519,2519,0.43706238,0.86200005,2.9251125,0.22900002
2520,2520,0.44209343,0.859,2.919053,0.22500001
2521,2521,0.43492907,0.86200005,2.9258454,0.22700001
2522,2522,0.4349941,0.864,2.9231825,0.22900002
2523,2523,0.43693584,0.85800004,2.9160945,0.22800002
2524,2524,0.436443,0.86,2.918492,0.22800002
2525,2525,0.4353514,0.86200005,2.9271553,0.22900002
2526,2526,0.44154575,0.859,2.9232748,0.22600001
2527,2527,0.4343784,0.86300004,2.927203,0.22900002
2528,2528,0.43976617,0.864,2.92593,0.231
2529,2529,0.4355063,0.85800004,2.9205217,0.22700001
2530,2530,0.4397333,0.86,2.9297085,0.22900002
2531,2531,0.43551168,0.86200005,2.9323409,0.22500001
2532,2532,0.4366719,0.86100006,2.9144454,0.23
2533,2533,0.43568048,0.86300004,2.9341807,0.22800002
2534,2534,0.43364248,0.86200005,2.9284925,0.23200001
2535,2535,0.43762398,0.85800004,2.9280503,0.22600001
2536,2536,0.43522835,0.86100006,2.9266458,0.22700001
2537,2537,0.4367332,0.86100006,2.9289486,0.22600001
2538,2538,0.43496644,0.86200005,2.9271905,0.22800002
2539,2539,0.4349692,0.86100006,2.9363983,0.22800002
2540,2540,0.43881366,0.86200005,2.9289994,0.22900002
2541,2541,0.43951935,0.86,2.9254303,0.22800002
2542,2542,0.43719706,0.86300004,2.9300325,0.22900002
2543,2543,0.4363437,0.86100006,2.930192,0.22600001
2544,2544,0.43413112,0.86100006,2.9284205,0.22700001
2545,2545,0.43679863,0.86300004,2.9312084,0.22700001
2546,2546,0.43914962,0.86100006,2.9291453,0.22700001
2547,2547,0.43480942,0.86100006,2.929713,0.23
2548,2548,0.43998978,0.86300004,2.934421,0.22500001
2549,2549,0.43655217,0.86,2.9235573,0.22700001
2550,2550,0.43497494,0.86200005,2.9235082,0.22700001
2551,2551,0.434417,0.86200005,2.9329941,0.22700001
2552,2552,0.4377715,0.85800004,2.9313617,0.22500001
2553,2553,0.43624014,0.86100006,2.926374,0.22700001
2554,2554,0.43350077,0.86200005,2.928938,0.22600001
2555,2555,0.43509507,0.86100006,2.9357142,0.224
2556,2556,0.43638915,0.86200005,2.926442,0.22700001
2557,2557,0.43299764,0.86200005,2.9226472,0.231
2558,2558,0.43711826,0.86100006,2.9333165,0.22600001
2559,2559,0.4345503,0.86,2.9276094,0.22900002
2560,2560,0.4358198,0.86200005,2.9304376,0.22600001
2561,2561,0.43411082,0.86200005,2.9285076,0.23
2562,2562,0.43315014,0.86100006,2.9348536,0.23
2563,2563,0.4346253,0.86100006,2.9284573,0.22900002
2564,2564,0.43622598,0.86300004,2.9277756,0.22700001
2565,2565,0.4361696,0.86100006,2.9379349,0.22700001
2566,2566,0.43458545,0.86100006,2.937902,0.22800002
2567,2567,0.43704987,0.86100006,2.9297142,0.22700001
2568,2568,0.43379378,0.86300004,2.9417298,0.22900002
2569,2569,0.43583915,0.859,2.9305952,0.22900002
2570,2570,0.43378907,0.86200005,2.931999,0.22900002
2571,2571,0.4332204,0.86100006,2.9341223,0.22700001
2572,2572,0.43322703,0.864,2.9348495,0.22500001
2573,2573,0.43435386,0.86,2.932577,0.223
2574,2574,0.43226376,0.86200005,2.9326122,0.231
2575,2575,0.43426666,0.864,2.9343655,0.22700001
2576,2576,0.43755502,0.86100006,2.936117,0.22500001
2577,2577,0.43388394,0.86100006,2.937501,0.22500001
2578,2578,0.43694112,0.859,2.9378707,0.224
2579,2579,0.43535137,0.86100006,2.9303508,0.22900002
2580,2580,0.43413687,0.86200005,2.9331253,0.22900002
2581,2581,0.4345589,0.86100006,2.932085,0.22800002
2582,2582,0.43136567,0.86600006,2.936343,0.23
2583,2583,0.43277198,0.86300004,2.9307165,0.22900002
2584,2584,0.4322665,0.86500007,2.9366715,0.22900002
2585,2585,0.4325222,0.859,2.9361448,0.22800002
2586,2586,0.4318169,0.86200005,2.9343019,0.22500001
2587,2587,0.4349206,0.86200005,2.9349992,0.22500001
2588,2588,0.4309766,0.86500007,2.9382558,0.22800002
2589,2589,0.4313724,0.86200005,2.93356,0.22900002
2590,2590,0.43986866,0.85800004,2.9244027,0.22600001
2591,2591,0.43457076,0.86200005,2.9355226,0.22800002
2592,2592,0.4349161,0.86700004,2.9419675,0.22700001
2593,2593,0.43622172,0.859,2.9376915,0.22800002
2594,2594,0.43295377,0.86300004,2.939762,0.22700001
2595,2595,0.4327164,0.86100006,2.9327939,0.22500001
2596,2596,0.4306185,0.86500007,2.9357615,0.23
2597,2597,0.4354847,0.86,2.9434853,0.22600001
2598,2598,0.43495685,0.86200005,2.9394698,0.22600001
2599,2599,0.4336712,0.86100006,2.9390407,0.231
2600,2600,0.4329633,0.864,2.9397483,0.22900002
2601,2601,0.43983498,0.85800004,2.9328156,0.22900002
2602,2602,0.43387783,0.86300004,2.9451168,0.224
2603,2603,0.4341481,0.86200005,2.930354,0.22900002
2604,2604,0.431589,0.86700004,2.9397223,0.22700001
2605,2605,0.43258113,0.864,2.9407716,0.22700001
2606,2606,0.43564376,0.864,2.9409337,0.22800002
2607,2607,0.4317264,0.86300004,2.9304342,0.22500001
2608,2608,0.4296749,0.86800003,2.9357266,0.22800002
2609,2609,0.43338218,0.86200005,2.9447374,0.224
2610,2610,0.43062884,0.864,2.9350364,0.22800002
2611,2611,0.43104774,0.86300004,2.9319792,0.22800002
2612,2612,0.4302068,0.864,2.9367423,0.22800002
2613,2613,0.43301272,0.86300004,2.9389699,0.22500001
2614,2614,0.43064484,0.86300004,2.9377515,0.23
2615,2615,0.43416107,0.86300004,2.9360785,0.23
2616,2616,0.43277532,0.864,2.9334228,0.22600001
2617,2617,0.4339475,0.86100006,2.9378834,0.23
2618,2618,0.43143505,0.864,2.9374204,0.22600001
2619,2619,0.43427768,0.864,2.944697,0.231
2620,2620,0.43160832,0.86500007,2.929076,0.22800002
2621,2621,0.431493,0.864,2.9445012,0.23
2622,2622,0.42965767,0.86600006,2.9410317,0.22700001
2623,2623,0.43808025,0.86,2.9311793,0.22800002
2624,2624,0.43157592,0.864,2.9481707,0.22600001
2625,2625,0.43435845,0.86100006,2.9397228,0.23
2626,2626,0.43215457,0.86100006,2.9353523,0.22500001
2627,2627,0.4290563,0.864,2.9405794,0.22700001
2628,2628,0.4311396,0.86600006,2.9486563,0.22700001
2629,2629,0.4333177,0.86,2.9425004,0.22800002
2630,2630,0.43062484,0.86300004,2.9409115,0.23
2631,2631,0.43031913,0.86800003,2.9420583,0.22700001
2632,2632,0.42875418,0.86500007,2.948553,0.22500001
2633,2633,0.434372,0.86200005,2.9412756,0.22600001
2634,2634,0.4285329,0.86600006,2.9497705,0.224
2635,2635,0.43264005,0.864,2.9442704,0.22700001
2636,2636,0.42936814,0.864,2.946606,0.22600001
2637,2637,0.43696758,0.864,2.9367328,0.23
2638,2638,0.43113318,0.86200005,2.9435592,0.22500001
2639,2639,0.43429846,0.864,2.943782,0.22700001
2640,2640,0.43433812,0.86300004,2.9539576,0.22600001
2641,2641,0.43739015,0.86200005,2.949133,0.22800002
2642,2642,0.42928004,0.86500007,2.9441464,0.22700001
2643,2643,0.4297181,0.864,2.9493995,0.22700001
2644,2644,0.42835775,0.86600006,2.9442677,0.22500001
2645,2645,0.42966437,0.864,2.9529293,0.22900002
2646,2646,0.43032593,0.86600006,2.939559,0.22700001
2647,2647,0.4333643,0.86600006,2.9522004,0.22500001
2648,2648,0.4293398,0.86500007,2.9531941,0.22700001
2649,2649,0.42788213,0.86500007,2.9544933,0.22600001
2650,2650,0.42894748,0.86800003,2.954279,0.224
2651,2651,0.42970166,0.86200005,2.9488118,0.22900002
2652,2652,0.43050614,0.86600006,2.9595492,0.22800002
2653,2653,0.42944705,0.86300004,2.9430063,0.22700001
2654,2654,0.4302274,0.86600006,2.9460788,0.231
2655,2655,0.43329233,0.86600006,2.9532466,0.22800002
2656,2656,0.43118465,0.86200005,2.9476194,0.22600001
2657,2657,0.4295378,0.86600006,2.9530337,0.231
2658,2658,0.4301761,0.86500007,2.9515421,0.22500001
2659,2659,0.4325148,0.86300004,2.9442086,0.23200001
2660,2660,0.42960662,0.86600006,2.959653,0.22700001
2661,2661,0.4315136,0.86600006,2.9478092,0.22700001
2662,2662,0.4300197,0.864,2.9520338,0.22500001
2663,2663,0.4326725,0.864,2.9464931,0.22900002
2664,2664,0.43129826,0.86600006,2.945258,0.22900002
2665,2665,0.43343094,0.864,2.9531322,0.22800002
2666,2666,0.43073753,0.86500007,2.9538214,0.22600001
2667,2667,0.43501633,0.86100006,2.940156,0.22900002
2668,2668,0.4292469,0.86500007,2.9495473,0.22800002
2669,2669,0.43330607,0.864,2.9570231,0.22700001
2670,2670,0.43173409,0.86500007,2.9586413,0.22600001
2671,2671,0.43470404,0.86300004,2.9503787,0.23
2672,2672,0.43144956,0.86600006,2.951114,0.22700001
2673,2673,0.43039316,0.86500007,2.9586291,0.22500001
2674,2674,0.42873365,0.86600006,2.953515,0.224
2675,2675,0.43240935,0.86600006,2.9564986,0.22800002
2676,2676,0.43148497,0.86500007,2.9527535,0.22700001
2677,2677,0.4299074,0.86700004,2.9466727,0.22900002
2678,2678,0.4293264,0.86500007,2.9618804,0.22600001
2679,2679,0.4331824,0.864,2.947599,0.22700001
2680,2680,0.43490586,0.86300004,2.9459321,0.22900002
2681,2681,0.42882717,0.86700004,2.9627874,0.22800002
2682,2682,0.43171313,0.86600006,2.9469411,0.23
2683,2683,0.42913625,0.86300004,2.9543955,0.23
2684,2684,0.43089834,0.86600006,2.957875,0.22600001
2685,2685,0.43386513,0.86600006,2.9568846,0.22900002
2686,2686,0.4267654,0.86700004,2.9556363,0.22600001
2687,2687,0.434071,0.86500007,2.9487276,0.22700001
2688,2688,0.42804623,0.86800003,2.9556494,0.22700001
2689,2689,0.42762142,0.86500007,2.953696,0.23
2690,2690,0.42919058,0.864,2.9639075,0.22700001
2691,2691,0.4298735,0.86800003,2.950832,0.23
2692,2692,0.42674172,0.86800003,2.9649947,0.22500001
2693,2693,0.43007246,0.86500007,2.9689138,0.224
2694,2694,0.42805815,0.864,2.956919,0.22700001
2695,2695,0.4305673,0.86600006,2.9594166,0.23
2696,2696,0.42857954,0.86500007,2.9605746,0.22800002
2697,2697,0.4363095,0.86300004,2.950328,0.23200001
2698,2698,0.42688054,0.86800003,2.9637809,0.22800002
2699,2699,0.43065003,0.86600006,2.9509008,0.23
2700,2700,0.43002263,0.864,2.9484131,0.22900002
2701,2701,0.42981803,0.86800003,2.9719968,0.22900002
2702,2702,0.426885,0.86800003,2.9633293,0.22800002
2703,2703,0.42872664,0.86700004,2.9625075,0.23
2704,2704,0.42980996,0.86500007,2.9661036,0.22600001
2705,2705,0.42947778,0.86500007,2.960243,0.23400001
2706,2706,0.4318313,0.86500007,2.9668639,0.22500001
2707,2707,0.42972976,0.86600006,2.9568374,0.23
2708,2708,0.42753553,0.86600006,2.9679642,0.22800002
2709,2709,0.43227255,0.864,2.9570856,0.231
2710,2710,0.42695168,0.86600006,2.961389,0.22500001
2711,2711,0.43125197,0.86700004,2.9605772,0.231
2712,2712,0.42844486,0.86600006,2.9673872,0.23
2713,2713,0.43015587,0.86600006,2.9590313,0.231
2714,2714,0.42809153,0.86700004,2.9575975,0.22900002
2715,2715,0.43397084,0.86500007,2.9683478,0.22900002
2716,2716,0.42567262,0.869,2.95847,0.22800002
2717,2717,0.42592132,0.86800003,2.9664025,0.23300001
2718,2718,0.42964444,0.864,2.957211,0.22800002
2719,2719,0.42923436,0.869,2.9728155,0.22900002
2720,2720,0.42889315,0.86800003,2.9580872,0.22700001
2721,2721,0.4261337,0.86700004,2.9579527,0.23300001
2722,2722,0.4300828,0.864,2.9621842,0.22600001
2723,2723,0.43103063,0.86700004,2.9616246,0.22900002
2724,2724,0.4259812,0.869,2.9680402,0.22900002
2725,2725,0.42590967,0.87000006,2.9667802,0.23
2726,2726,0.42917538,0.86600006,2.9631567,0.22900002
2727,2727,0.428669,0.86700004,2.9662695,0.22800002
2728,2728,0.4262094,0.86600006,2.9602454,0.22800002
2729,2729,0.43218723,0.864,2.9622092,0.23
2730,2730,0.42591256,0.869,2.971222,0.23200001
2731,2731,0.42904183,0.86700004,2.9621282,0.231
2732,2732,0.42769694,0.864,2.972986,0.231
2733,2733,0.42970875,0.86700004,2.9702609,0.231
2734,2734,0.42701495,0.869,2.969717,0.22600001
2735,2735,0.43001103,0.864,2.9707477,0.231
2736,2736,0.42646065,0.86800003,2.9726942,0.22900002
2737,2737,0.4286926,0.86700004,2.9659483,0.231
2738,2738,0.42638898,0.86800003,2.9628112,0.22900002
2739,2739,0.42688522,0.86800003,2.9691632,0.23400001
2740,2740,0.42662853,0.86800003,2.967242,0.23200001
2741,2741,0.42442968,0.87000006,2.965803,0.22700001
2742,2742,0.42391837,0.869,2.9630604,0.22700001
2743,2743,0.42597803,0.869,2.9651196,0.23200001
2744,2744,0.4292074,0.86800003,2.9640281,0.231
2745,2745,0.4267533,0.87000006,2.9620645,0.23400001
2746,2746,0.4269293,0.87000006,2.970376,0.22900002
2747,2747,0.42500153,0.86800003,2.9639254,0.23200001
2748,2748,0.42543966,0.86700004,2.9653215,0.22800002
2749,2749,0.4284784,0.87000006,2.9682937,0.231
2750,2750,0.42625555,0.86800003,2.9637313,0.23
2751,2751,0.43205208,0.86800003,2.972825,0.22800002
2752,2752,0.42563483,0.87100005,2.9660244,0.231
2753,2753,0.4272776,0.87100005,2.9685001,0.23
2754,2754,0.4265728,0.869,2.9683337,0.22900002
2755,2755,0.42880005,0.87000006,2.9650733,0.231
2756,2756,0.4244735,0.869,2.965519,0.231
2757,2757,0.42883748,0.869,2.969445,0.22900002
2758,2758,0.42521083,0.86800003,2.9708223,0.22700001
2759,2759,0.42965326,0.87100005,2.9642358,0.23200001
2760,2760,0.4247199,0.869,2.9772758,0.22900002
2761,2761,0.42596206,0.869,2.965028,0.23500001
2762,2762,0.42806393,0.86800003,2.9628363,0.23200001
2763,2763,0.4241917,0.87100005,2.9745276,0.231
2764,2764,0.43098277,0.869,2.9654946,0.22900002
2765,2765,0.42447537,0.86800003,2.9744282,0.23
2766,2766,0.425626,0.87000006,2.969532,0.231
2767,2767,0.43047863,0.869,2.9634926,0.23300001
2768,2768,0.424279,0.86800003,2.9784088,0.23
2769,2769,0.42569283,0.87100005,2.979628,0.231
2770,2770,0.4269527,0.869,2.9720235,0.23200001
2771,2771,0.42344972,0.87000006,2.9730866,0.23300001
2772,2772,0.42536366,0.86800003,2.96797,0.22800002
2773,2773,0.4309518,0.869,2.9670014,0.23200001
2774,2774,0.42548066,0.869,2.980135,0.231
2775,2775,0.42867008,0.87200004,2.9681125,0.23300001
2776,2776,0.42720535,0.86700004,2.9748702,0.23
2777,2777,0.43265626,0.87100005,2.9776647,0.22900002
2778,2778,0.424504,0.86800003,2.9792387,0.231
2779,2779,0.4250105,0.869,2.9679952,0.23300001
2780,2780,0.4228989,0.87100005,2.97692,0.22900002
2781,2781,0.43024954,0.86800003,2.9774876,0.23200001
2782,2782,0.42492002,0.86800003,2.974406,0.23600002
2783,2783,0.42432594,0.87000006,2.9720016,0.23500001
2784,2784,0.42557824,0.86700004,2.9731367,0.23200001
2785,2785,0.42651805,0.86800003,2.9720974,0.23400001
2786,2786,0.42298552,0.87000006,2.9732316,0.23400001
2787,2787,0.42766044,0.87100005,2.9769912,0.23400001
2788,2788,0.42661032,0.869,2.9772067,0.23300001
2789,2789,0.4260353,0.87200004,2.9782763,0.23200001
2790,2790,0.42732263,0.86700004,2.9827359,0.23
2791,2791,0.4283292,0.87200004,2.9740882,0.23400001
2792,2792,0.42898375,0.86500007,2.9797063,0.23
2793,2793,0.42472017,0.873,2.9776452,0.23400001
2794,2794,0.42523497,0.87200004,2.97586,0.23
2795,2795,0.42347997,0.87100005,2.9733868,0.23300001
2796,2796,0.42465407,0.87100005,2.9843209,0.22800002
2797,2797,0.42953432,0.869,2.9769502,0.23300001
2798,2798,0.42310658,0.87000006,2.9796484,0.23
2799,2799,0.43024093,0.869,2.9754057,0.23200001
2800,2800,0.424431,0.87000006,2.980721,0.23300001
2801,2801,0.42681625,0.869,2.9737325,0.23600002
2802,2802,0.42483687,0.87000006,2.979736,0.231
2803,2803,0.42449823,0.87100005,2.9824464,0.23200001
2804,2804,0.42234033,0.87100005,2.9775887,0.22800002
2805,2805,0.4261268,0.86800003,2.979465,0.23300001
2806,2806,0.42404008,0.87100005,2.982676,0.23400001
2807,2807,0.42762762,0.87100005,2.9788833,0.23300001
2808,2808,0.42311984,0.869,2.991141,0.231
2809,2809,0.42870998,0.87000006,2.9764507,0.23200001
2810,2810,0.4225217,0.86800003,2.9764676,0.231
2811,2811,0.42752653,0.869,2.974662,0.23400001
2812,2812,0.42508268,0.86800003,2.9827712,0.23500001
2813,2813,0.4233976,0.87200004,2.9706495,0.23500001
2814,2814,0.42460236,0.87000006,2.986568,0.23600002
2815,2815,0.4233374,0.87100005,2.9761808,0.23700002
2816,2816,0.421115,0.87200004,2.975006,0.23
2817,2817,0.42685235,0.869,2.9838972,0.23300001
2818,2818,0.42312735,0.869,2.9812288,0.23400001
2819,2819,0.42781308,0.87200004,2.9844327,0.23200001
2820,2820,0.42492193,0.869,2.9831367,0.23400001
2821,2821,0.4265168,0.87100005,2.987039,0.231
2822,2822,0.423276,0.87000006,2.9841125,0.231
2823,2823,0.42780444,0.869,2.9855008,0.23200001
2824,2824,0.42171744,0.87000006,2.9879012,0.23500001
2825,2825,0.42765242,0.86700004,2.973569,0.23200001
2826,2826,0.42244655,0.87000006,2.9919593,0.23200001
2827,2827,0.42784852,0.873,2.984713,0.23500001
2828,2828,0.42145595,0.87000006,2.987082,0.23200001
2829,2829,0.42176884,0.86800003,2.9808607,0.23
2830,2830,0.4212468,0.869,2.9914973,0.23400001
2831,2831,0.42293876,0.87000006,2.9818783,0.23300001
2832,2832,0.42189574,0.87100005,2.9853806,0.23200001
2833,2833,0.42107332,0.87000006,2.9876232,0.23200001
2834,2834,0.42108542,0.87200004,2.9891484,0.231
2835,2835,0.42160338,0.87100005,2.9859653,0.23700002
2836,2836,0.4239835,0.873,2.9906397,0.23200001
2837,2837,0.42441076,0.87000006,2.9975493,0.23500001
2838,2838,0.42185885,0.873,2.9936202,0.23300001
2839,2839,0.42514738,0.87000006,2.9856532,0.23400001
2840,2840,0.42299798,0.87000006,2.9904199,0.23500001
2841,2841,0.42084882,0.873,2.9848316,0.23600002
2842,2842,0.42155614,0.87200004,2.9808512,0.23300001
2843,2843,0.42290515,0.873,2.9892077,0.23700002
2844,2844,0.42246747,0.874,2.9857204,0.23300001
2845,2845,0.42165685,0.87100005,2.9935894,0.23400001
2846,2846,0.42163962,0.87000006,2.9869373,0.23300001
2847,2847,0.4219453,0.874,2.9934292,0.23500001
2848,2848,0.42195714,0.87100005,2.9826243,0.23400001
2849,2849,0.41984317,0.873,2.977742,0.23500001
2850,2850,0.4251962,0.87000006,2.9954422,0.23300001
2851,2851,0.42748144,0.87000006,2.990203,0.23300001
2852,2852,0.4229616,0.874,2.990218,0.23200001
2853,2853,0.4242458,0.869,2.9819026,0.23700002
2854,2854,0.42233953,0.87000006,2.9994812,0.23300001
2855,2855,0.42092097,0.87200004,2.9839332,0.23500001
2856,2856,0.4212874,0.87200004,2.981618,0.231
2857,2857,0.42726055,0.86700004,2.9977274,0.23500001
2858,2858,0.42561084,0.87100005,2.9907796,0.23700002
2859,2859,0.42075172,0.87100005,2.9878414,0.23400001
2860,2860,0.42320493,0.86700004,2.9979632,0.23600002
2861,2861,0.42325735,0.87200004,2.9867086,0.23300001
2862,2862,0.42291936,0.86800003,2.983757,0.23700002
2863,2863,0.42181784,0.869,2.997745,0.23300001
2864,2864,0.42903733,0.87100005,2.9895666,0.23500001
2865,2865,0.42388743,0.869,2.9890409,0.23300001
2866,2866,0.42205396,0.86800003,2.998733,0.23700002
2867,2867,0.42070857,0.87100005,2.991519,0.23500001
2868,2868,0.4201723,0.869,2.9869165,0.23400001
2869,2869,0.41990605,0.87000006,2.9983609,0.23500001
2870,2870,0.41893587,0.87200004,2.9953966,0.23700002
2871,2871,0.4207224,0.873,2.9879315,0.23500001
2872,2872,0.41896695,0.873,2.9940145,0.23400001
2873,2873,0.42780837,0.869,2.993414,0.23700002
2874,2874,0.421605,0.869,3.0037167,0.23600002
2875,2875,0.42107415,0.87200004,2.9829726,0.23500001
2876,2876,0.42240256,0.869,2.9962108,0.23600002
2877,2877,0.4267394,0.87100005,2.9776607,0.23700002
2878,2878,0.4230928,0.869,3.0092695,0.23600002
2879,2879,0.4217493,0.873,2.9885747,0.23600002
2880,2880,0.42373332,0.86600006,3.002868,0.23400001
2881,2881,0.41871837,0.873,2.9982831,0.23700002
2882,2882,0.41991997,0.873,2.988563,0.238
2883,2883,0.4229189,0.87100005,2.9935973,0.23700002
2884,2884,0.42214897,0.869,2.9984639,0.23500001
2885,2885,0.4187576,0.87100005,2.996829,0.23700002
2886,2886,0.4221754,0.87200004,2.9942772,0.23500001
2887,2887,0.41933855,0.87000006,3.003429,0.23500001
2888,2888,0.41980052,0.87100005,2.9961653,0.23300001
2889,2889,0.41790572,0.87200004,2.9983373,0.23700002
2890,2890,0.42478025,0.87100005,2.996589,0.23200001
2891,2891,0.41917372,0.87100005,2.9972858,0.23200001
2892,2892,0.41849223,0.87100005,3.0090969,0.238
2893,2893,0.4258813,0.873,2.9882298,0.238
2894,2894,0.41996992,0.87000006,2.9986947,0.23600002
2895,2895,0.42609975,0.86700004,2.99654,0.23700002
2896,2896,0.4189432,0.87100005,2.9988914,0.23300001
2897,2897,0.42756143,0.86800003,2.9964628,0.23600002
2898,2898,0.41888317,0.874,2.9993231,0.23700002
2899,2899,0.42555794,0.873,3.0040827,0.23600002
2900,2900,0.42189983,0.873,3.000688,0.23700002
2901,2901,0.4222978,0.87000006,2.9874966,0.23700002
2902,2902,0.41954175,0.87000006,3.0042021,0.23700002
2903,2903,0.42502832,0.86700004,2.9992206,0.23500001
2904,2904,0.41825795,0.87100005,2.9973583,0.23700002
2905,2905,0.42396253,0.87100005,2.9982927,0.23400001
2906,2906,0.41930908,0.87200004,3.0059812,0.238
2907,2907,0.41967103,0.87100005,2.999598,0.23400001
2908,2908,0.41955245,0.87100005,3.011279,0.23500001
2909,2909,0.42243826,0.869,2.996585,0.24100001
2910,2910,0.4185798,0.873,3.0024352,0.23700002
2911,2911,0.42455187,0.869,2.9971163,0.238
2912,2912,0.42427063,0.87100005,3.0015547,0.23900001
2913,2913,0.41841984,0.87000006,2.998561,0.23600002
2914,2914,0.42151734,0.87100005,3.0090427,0.23700002
2915,2915,0.42070797,0.87000006,2.995013,0.23500001
2916,2916,0.42104807,0.874,3.00163,0.24100001
2917,2917,0.4205474,0.87100005,2.999144,0.23700002
2918,2918,0.4201056,0.873,3.018188,0.23500001
2919,2919,0.42209846,0.869,2.998306,0.23600002
2920,2920,0.42010966,0.87100005,3.0067916,0.23700002
2921,2921,0.4202351,0.87000006,2.9983552,0.23900001
2922,2922,0.4213502,0.87000006,3.0164034,0.23500001
2923,2923,0.4235287,0.87200004,3.0010633,0.238
2924,2924,0.41991925,0.869,3.0128884,0.23400001
2925,2925,0.4217976,0.87200004,2.9995947,0.23900001
2926,2926,0.41903582,0.869,3.0083444,0.23700002
2927,2927,0.42067415,0.87200004,2.9954827,0.238
2928,2928,0.420255,0.86800003,3.0203948,0.238
2929,2929,0.42006922,0.87000006,3.001208,0.238
2930,2930,0.41773248,0.87200004,3.0033243,0.23900001
2931,2931,0.4213442,0.87000006,3.0048854,0.23700002
2932,2932,0.41873428,0.87500006,3.0131388,0.23600002
2933,2933,0.42085114,0.87100005,3.00967,0.238
2934,2934,0.41749263,0.87200004,2.9992354,0.23600002
2935,2935,0.42954457,0.87000006,3.0097976,0.23500001
2936,2936,0.41604814,0.87500006,3.0132787,0.238
2937,2937,0.42216897,0.87100005,3.0054383,0.23600002
2938,2938,0.429495,0.86800003,3.0098019,0.23600002
2939,2939,0.42303485,0.87000006,3.008366,0.23500001
2940,2940,0.4191161,0.87000006,3.006344,0.24100001
2941,2941,0.41832602,0.87100005,3.006391,0.24000001
2942,2942,0.41669574,0.87200004,3.0036876,0.23600002
2943,2943,0.41629606,0.87200004,2.9929063,0.238
2944,2944,0.41628847,0.87100005,3.0157888,0.238
2945,2945,0.42500663,0.87000006,3.0027297,0.23700002
2946,2946,0.4160239,0.87600005,2.9989967,0.238
2947,2947,0.42603868,0.869,3.0121837,0.23600002
2948,2948,0.41721544,0.87600005,3.0147066,0.238
2949,2949,0.41840684,0.87600005,3.0007854,0.23700002
2950,2950,0.41610122,0.87100005,3.0258353,0.23600002
2951,2951,0.41595435,0.87200004,3.004218,0.24000001
2952,2952,0.417419,0.87200004,3.0014875,0.23500001
2953,2953,0.4226931,0.87000006,3.0163624,0.23700002
2954,2954,0.4159813,0.87200004,3.022001,0.23600002
2955,2955,0.42296526,0.873,3.0116122,0.23500001
2956,2956,0.4176646,0.87100005,3.0136,0.23700002
2957,2957,0.42339066,0.87000006,3.0124426,0.23600002
2958,2958,0.41626424,0.87100005,3.0220923,0.23500001
2959,2959,0.42449436,0.87100005,3.0053592,0.24000001
2960,2960,0.4179022,0.87200004,3.0250106,0.23700002
2961,2961,0.42117554,0.87100005,3.0041125,0.23900001
2962,2962,0.41827884,0.873,3.0151443,0.24000001
2963,2963,0.42028302,0.87200004,3.0062249,0.238
2964,2964,0.41713807,0.873,3.0264559,0.238
2965,2965,0.41676614,0.873,2.9954243,0.23700002
2966,2966,0.41925588,0.87000006,3.0221727,0.238
2967,2967,0.41960958,0.873,3.009939,0.24100001
2968,2968,0.41615903,0.874,2.9945378,0.23700002
2969,2969,0.42305562,0.87000006,3.018774,0.23900001
2970,2970,0.4153683,0.874,3.0234292,0.24000001
2971,2971,0.41725922,0.87200004,3.014393,0.238
2972,2972,0.41672292,0.87100005,3.0151634,0.23700002
2973,2973,0.41958427,0.869,3.014359,0.24000001
2974,2974,0.4163152,0.869,3.0216022,0.24100001
2975,2975,0.4233701,0.87200004,3.0071647,0.23900001
2976,2976,0.41689903,0.869,3.027534,0.23700002
2977,2977,0.4218335,0.87100005,3.0093951,0.24000001
2978,2978,0.41871586,0.873,3.0233455,0.23700002
2979,2979,0.4216073,0.869,3.0118742,0.23900001
2980,2980,0.4181372,0.873,3.0261457,0.238
2981,2981,0.41898298,0.87200004,3.0090697,0.23900001
2982,2982,0.41708952,0.87100005,3.0196533,0.23900001
2983,2983,0.4210125,0.87100005,3.0137691,0.24000001
2984,2984,0.4165708,0.87200004,3.022598,0.24000001
2985,2985,0.42172056,0.873,3.0085146,0.23900001
2986,2986,0.41572922,0.87100005,3.0367055,0.23900001
2987,2987,0.42108458,0.86800003,3.0134385,0.23700002
2988,2988,0.42362106,0.87000006,3.0225337,0.24100001
2989,2989,0.41555533,0.874,3.0156932,0.23900001
2990,2990,0.41815886,0.873,3.0252237,0.23600002
2991,2991,0.42003998,0.87200004,3.0046685,0.24000001
2992,2992,0.41798013,0.87100005,3.0298262,0.24000001
2993,2993,0.41557425,0.87100005,3.0099723,0.24000001
2994,2994,0.4173696,0.87100005,3.0200388,0.24100001
2995,2995,0.41529658,0.87500006,3.020484,0.24200001
2996,2996,0.41378835,0.874,3.0189943,0.24200001
2997,2997,0.41959375,0.87200004,3.0186021,0.238
2998,2998,0.4133298,0.873,3.0206573,0.23900001
2999,2999,0.41542906,0.87100005,3.0226622,0.23900001
3000,3000,0.41693038,0.87100005,3.0221746,0.24000001
3001,3001,0.41758412,0.87000006,3.0171864,0.23900001
3002,3002,0.41569003,0.873,3.0203881,0.24100001
3003,3003,0.42058071,0.87200004,3.022767,0.24000001
3004,3004,0.41499582,0.873,3.021656,0.24000001
3005,3005,0.42229846,0.87000006,3.024007,0.23900001
3006,3006,0.41632223,0.874,3.023846,0.238
3007,3007,0.42029113,0.869,3.0195475,0.24100001
3008,3008,0.41549486,0.87200004,3.0264895,0.24200001
3009,3009,0.41752997,0.87000006,3.0132332,0.23900001
3010,3010,0.41474697,0.87600005,3.0230346,0.24000001
3011,3011,0.4172644,0.873,3.0212197,0.23900001
3012,3012,0.41401583,0.874,3.025064,0.24100001
3013,3013,0.41687998,0.87100005,3.0052433,0.24100001
3014,3014,0.41549572,0.87200004,3.0299315,0.23700002
3015,3015,0.41930124,0.87200004,3.0166562,0.24000001
3016,3016,0.41645765,0.87200004,3.0346582,0.238
3017,3017,0.41778153,0.873,3.0240252,0.23900001
3018,3018,0.41500136,0.874,3.0259683,0.23900001
3019,3019,0.42050704,0.87200004,3.0273347,0.238
3020,3020,0.41513887,0.87600005,3.0273936,0.23700002
3021,3021,0.4201335,0.87100005,3.0232346,0.24200001
3022,3022,0.41421986,0.873,3.0324469,0.24000001
3023,3023,0.41430536,0.873,3.0161679,0.24100001
3024,3024,0.41442588,0.87600005,3.0250764,0.24000001
3025,3025,0.41979128,0.873,3.021035,0.24000001
3026,3026,0.4156287,0.87500006,3.0274212,0.23700002
3027,3027,0.41655853,0.874,3.0256598,0.24200001
3028,3028,0.41784513,0.87200004,3.0268502,0.24000001
3029,3029,0.4147,0.87200004,3.0198903,0.238
3030,3030,0.4159354,0.873,3.0341337,0.24000001
3031,3031,0.41369447,0.878,3.0037696,0.24000001
3032,3032,0.42072308,0.87000006,3.0286267,0.23900001
3033,3033,0.41753778,0.87500006,3.018145,0.24000001
3034,3034,0.41316608,0.874,3.0241587,0.24000001
3035,3035,0.41217637,0.87600005,3.0278146,0.24000001
3036,3036,0.41260588,0.873,3.0320258,0.24100001
3037,3037,0.4133118,0.874,3.0255492,0.24400002
3038,3038,0.41243502,0.87500006,3.0311515,0.23700002
3039,3039,0.41114247,0.87500006,3.0225406,0.24000001
3040,3040,0.41517475,0.873,3.0287733,0.238
3041,3041,0.41568336,0.87000006,3.0316546,0.24000001
3042,3042,0.4131361,0.874,3.0317793,0.24000001
3043,3043,0.41351485,0.874,3.0245743,0.23900001
3044,3044,0.41408446,0.873,3.032948,0.23900001
3045,3045,0.41365448,0.874,3.0370605,0.24100001
3046,3046,0.41654363,0.87100005,3.029317,0.23900001
3047,3047,0.41603804,0.87500006,3.0355918,0.23900001
3048,3048,0.42017597,0.87100005,3.025307,0.23900001
3049,3049,0.41498163,0.874,3.044195,0.24000001
3050,3050,0.41300467,0.878,3.0203526,0.23700002
3051,3051,0.4155312,0.873,3.0242376,0.24200001
3052,3052,0.41535026,0.873,3.0398738,0.24000001
3053,3053,0.41228062,0.87600005,3.036153,0.238
3054,3054,0.41886514,0.87000006,3.0321448,0.24100001
3055,3055,0.41528958,0.874,3.0260637,0.23900001
3056,3056,0.41571864,0.873,3.038444,0.24000001
3057,3057,0.4150404,0.873,3.031836,0.238
3058,3058,0.41871127,0.869,3.0443425,0.24200001
3059,3059,0.41275522,0.873,3.035493,0.238
3060,3060,0.4225532,0.873,3.0314806,0.23900001
3061,3061,0.42021483,0.874,3.0291328,0.245
3062,3062,0.41406795,0.873,3.0330057,0.23900001
3063,3063,0.4144331,0.873,3.0376608,0.24000001
3064,3064,0.4172221,0.87200004,3.0331192,0.238
3065,3065,0.41499949,0.87200004,3.0361638,0.24000001
3066,3066,0.41838408,0.873,3.035877,0.238
3067,3067,0.41522604,0.873,3.035492,0.24100001
3068,3068,0.41463506,0.873,3.043011,0.24000001
3069,3069,0.4194637,0.873,3.039978,0.23700002
3070,3070,0.41382217,0.874,3.0346317,0.23900001
3071,3071,0.4129379,0.87200004,3.043837,0.24100001
3072,3072,0.41776276,0.874,3.03894,0.24100001
3073,3073,0.41206074,0.87200004,3.0245953,0.24000001
3074,3074,0.41847745,0.87100005,3.0566134,0.24400002
3075,3075,0.4119453,0.87600005,3.0465603,0.23900001
3076,3076,0.41291043,0.87500006,3.0381405,0.23900001
3077,3077,0.41311973,0.874,3.0412514,0.24200001
3078,3078,0.41836324,0.873,3.0398462,0.24000001
3079,3079,0.41211438,0.87700003,3.0463228,0.24100001
3080,3080,0.4143899,0.874,3.0278733,0.24000001
3081,3081,0.4115056,0.874,3.0483387,0.24100001
3082,3082,0.4197368,0.874,3.0321245,0.238
3083,3083,0.41287738,0.87600005,3.0405128,0.23900001
3084,3084,0.41992348,0.87200004,3.025226,0.24000001
3085,3085,0.41446838,0.87200004,3.036805,0.238
3086,3086,0.4162588,0.874,3.0403228,0.23900001
3087,3087,0.41464993,0.87100005,3.0437174,0.238
3088,3088,0.4162582,0.87200004,3.0451,0.24200001
3089,3089,0.41159493,0.874,3.05073,0.24100001
3090,3090,0.42305255,0.87100005,3.034585,0.23900001
3091,3091,0.4146565,0.873,3.0531657,0.24000001
3092,3092,0.42210144,0.87000006,3.0277457,0.23900001
3093,3093,0.41467944,0.873,3.0532925,0.23900001
3094,3094,0.41595966,0.87700003,3.0278673,0.23900001
3095,3095,0.41327128,0.87200004,3.043675,0.24300002
3096,3096,0.41689673,0.87700003,3.0341449,0.24300002
3097,3097,0.41364834,0.873,3.0481687,0.23900001
3098,3098,0.41890845,0.87000006,3.048315,0.24200001
3099,3099,0.4115477,0.87200004,3.0450141,0.24000001
3100,3100,0.41992554,0.874,3.0448132,0.238
3101,3101,0.41197017,0.87200004,3.0418823,0.24000001
3102,3102,0.41558358,0.87200004,3.0486755,0.24100001
3103,3103,0.41016102,0.87700003,3.0366712,0.24000001
3104,3104,0.42095533,0.87100005,3.0485687,0.238
3105,3105,0.41324595,0.874,3.0482898,0.24400002
3106,3106,0.41689935,0.873,3.0539434,0.238
3107,3107,0.4100312,0.87500006,3.0433245,0.238
3108,3108,0.4158092,0.873,3.0547793,0.238
3109,3109,0.41011128,0.87500006,3.0462384,0.23900001
3110,3110,0.4159008,0.874,3.0441532,0.23700002
3111,3111,0.41292024,0.873,3.044797,0.24000001
3112,3112,0.4145675,0.87200004,3.0486472,0.23900001
3113,3113,0.41301593,0.874,3.0475729,0.23900001
3114,3114,0.4153037,0.87200004,3.0453467,0.23900001
3115,3115,0.41233614,0.87100005,3.0542753,0.24100001
3116,3116,0.4185434,0.87000006,3.0435023,0.238
3117,3117,0.415056,0.87200004,3.0545545,0.24100001
3118,3118,0.41465676,0.87500006,3.0407794,0.24000001
3119,3119,0.41328445,0.873,3.0488791,0.24100001
3120,3120,0.4104652,0.874,3.0451694,0.24200001
3121,3121,0.41256043,0.87500006,3.0511541,0.24000001
3122,3122,0.41508102,0.873,3.0447083,0.23600002
3123,3123,0.41268146,0.87200004,3.0625489,0.24000001
3124,3124,0.41157556,0.87600005,3.0383203,0.23900001
3125,3125,0.4131933,0.87200004,3.0533478,0.24000001
3126,3126,0.4158552,0.873,3.0341167,0.24200001
3127,3127,0.41333655,0.87000006,3.052799,0.24100001
3128,3128,0.41371444,0.873,3.0397792,0.24100001
3129,3129,0.40995863,0.874,3.0564134,0.24100001
3130,3130,0.4150856,0.87000006,3.0448656,0.23900001
3131,3131,0.41264686,0.87100005,3.0617812,0.24200001
3132,3132,0.41707468,0.873,3.0477726,0.238
3133,3133,0.4141665,0.873,3.0614758,0.23900001
3134,3134,0.4174796,0.874,3.0415106,0.238
3135,3135,0.41384664,0.87000006,3.0554428,0.23900001
3136,3136,0.41603905,0.873,3.0400329,0.238
3137,3137,0.41283134,0.87200004,3.05659,0.23900001
3138,3138,0.4135187,0.87600005,3.037558,0.23900001
3139,3139,0.41322613,0.87100005,3.057958,0.24000001
3140,3140,0.4133202,0.87200004,3.0444639,0.23900001
3141,3141,0.41273347,0.87100005,3.0522873,0.24300002
3142,3142,0.4126761,0.87500006,3.039874,0.23900001
3143,3143,0.412683,0.87200004,3.0540662,0.24100001
3144,3144,0.41391757,0.874,3.0384047,0.23900001
3145,3145,0.4106711,0.87100005,3.0595376,0.24000001
3146,3146,0.4128045,0.873,3.0477583,0.24100001
3147,3147,0.41130063,0.873,3.0614853,0.24000001
3148,3148,0.41349754,0.87500006,3.0472047,0.23900001
3149,3149,0.41042736,0.874,3.0538926,0.24100001
3150,3150,0.41693896,0.87100005,3.055744,0.24000001
3151,3151,0.41013807,0.873,3.0490189,0.24100001
3152,3152,0.41033277,0.874,3.0565958,0.23700002
3153,3153,0.41110638,0.87000006,3.0436707,0.24300002
3154,3154,0.4129374,0.873,3.0676062,0.23900001
3155,3155,0.40852392,0.87500006,3.0523405,0.24000001
3156,3156,0.40854457,0.874,3.0585163,0.24000001
3157,3157,0.41088527,0.87500006,3.0573602,0.24200001
3158,3158,0.40963158,0.87500006,3.0658526,0.23700002
3159,3159,0.41019577,0.873,3.049579,0.23700002
3160,3160,0.41365457,0.874,3.0580983,0.24300002
3161,3161,0.41898492,0.87100005,3.0480194,0.23900001
3162,3162,0.41237742,0.87600005,3.0605886,0.24000001
3163,3163,0.412802,0.874,3.062066,0.23700002
3164,3164,0.41172418,0.873,3.0655394,0.23900001
3165,3165,0.41059437,0.873,3.0618987,0.24200001
3166,3166,0.4091681,0.873,3.0586271,0.23700002
3167,3167,0.41098917,0.874,3.0632858,0.23700002
3168,3168,0.4091508,0.873,3.0586615,0.24200001
3169,3169,0.41090438,0.873,3.0638125,0.23700002
3170,3170,0.40924257,0.873,3.0668576,0.23600002
3171,3171,0.40900135,0.874,3.058681,0.23500001
3172,3172,0.4102419,0.87100005,3.063629,0.23700002
3173,3173,0.41221577,0.873,3.0696394,0.24100001
3174,3174,0.40937668,0.87500006,3.0733805,0.23700002
3175,3175,0.4158379,0.87100005,3.0552683,0.24000001
3176,3176,0.41089833,0.87200004,3.0674553,0.23900001
3177,3177,0.41471776,0.87200004,3.0524201,0.23500001
3178,3178,0.40979305,0.87000006,3.0622818,0.238
3179,3179,0.4135879,0.873,3.0666387,0.23700002
3180,3180,0.41148975,0.87100005,3.062927,0.24000001
3181,3181,0.41419086,0.874,3.0541444,0.238
3182,3182,0.41169134,0.87100005,3.0644379,0.238
3183,3183,0.41312972,0.874,3.0571256,0.23900001
3184,3184,0.4088531,0.87500006,3.067579,0.24300002
3185,3185,0.41176957,0.87500006,3.05669,0.23900001
3186,3186,0.40984547,0.87700003,3.0598629,0.24000001
3187,3187,0.4131467,0.874,3.0663881,0.24000001
3188,3188,0.40959126,0.873,3.0670738,0.238
3189,3189,0.4111908,0.87100005,3.0693595,0.238
3190,3190,0.4102632,0.874,3.0602624,0.23900001
3191,3191,0.4108805,0.873,3.0719628,0.238
3192,3192,0.41150323,0.873,3.0671487,0.24000001
3193,3193,0.4066325,0.87600005,3.0727165,0.24000001
3194,3194,0.40737042,0.87500006,3.066856,0.23700002
3195,3195,0.41098243,0.87100005,3.0759144,0.238
3196,3196,0.41042006,0.87600005,3.0585368,0.23700002
3197,3197,0.4112853,0.87100005,3.0763898,0.238
3198,3198,0.41164437,0.874,3.0629592,0.238
3199,3199,0.41207257,0.87100005,3.0638819,0.23900001
3200,3200,0.41014245,0.874,3.0761316,0.23500001
3201,3201,0.41180533,0.87500006,3.0644994,0.24000001
3202,3202,0.41098356,0.87200004,3.0769398,0.24000001
3203,3203,0.40930772,0.874,3.0670269,0.23600002
3204,3204,0.4088583,0.874,3.0741582,0.23700002
3205,3205,0.40629867,0.87500006,3.0651624,0.24000001
3206,3206,0.41013294,0.87100005,3.0861957,0.23400001
3207,3207,0.4097334,0.87200004,3.0685775,0.23700002
3208,3208,0.41112489,0.87000006,3.082229,0.24000001
3209,3209,0.41342226,0.87200004,3.0675528,0.23900001
3210,3210,0.4079328,0.873,3.0798323,0.23600002
3211,3211,0.40892214,0.87500006,3.0712187,0.238
3212,3212,0.40813807,0.87200004,3.0792034,0.23900001
3213,3213,0.41198897,0.87600005,3.0688753,0.23700002
3214,3214,0.40800574,0.873,3.0765548,0.23600002
3215,3215,0.41188258,0.87500006,3.0758688,0.23600002
3216,3216,0.4081414,0.87200004,3.0777524,0.23700002
3217,3217,0.41331393,0.87500006,3.066029,0.23700002
3218,3218,0.41164988,0.873,3.0698397,0.23700002
3219,3219,0.41140926,0.874,3.0684023,0.23900001
3220,3220,0.4076161,0.873,3.0673919,0.238
3221,3221,0.4108948,0.87200004,3.0790718,0.238
3222,3222,0.40900496,0.874,3.0695329,0.23400001
3223,3223,0.4095678,0.87600005,3.0634868,0.23700002
3224,3224,0.40927014,0.874,3.0740323,0.238
3225,3225,0.41702652,0.874,3.077735,0.24000001
3226,3226,0.40619633,0.874,3.0748017,0.23700002
3227,3227,0.4110629,0.874,3.0637681,0.23600002
3228,3228,0.4079608,0.87200004,3.0758445,0.238
3229,3229,0.41683093,0.87000006,3.078095,0.23700002
3230,3230,0.40812084,0.87700003,3.0730062,0.23700002
3231,3231,0.41159037,0.87100005,3.0783942,0.24000001
3232,3232,0.40607432,0.87500006,3.0778844,0.23400001
3233,3233,0.41366464,0.87200004,3.0714397,0.23600002
3234,3234,0.41132182,0.873,3.0803447,0.24200001
3235,3235,0.41014132,0.874,3.0738535,0.24100001
3236,3236,0.40803182,0.87200004,3.074671,0.238
3237,3237,0.40909943,0.874,3.0802376,0.24000001
3238,3238,0.41057247,0.87200004,3.075189,0.24100001
3239,3239,0.40809083,0.87500006,3.0680058,0.238
3240,3240,0.40817323,0.873,3.0797324,0.23700002
3241,3241,0.4091975,0.873,3.073457,0.23700002
3242,3242,0.40816933,0.874,3.0797145,0.23700002
3243,3243,0.4073143,0.87600005,3.084299,0.24000001
3244,3244,0.40494198,0.874,3.0791395,0.238
3245,3245,0.40925372,0.873,3.093069,0.23700002
3246,3246,0.4084318,0.87600005,3.0747826,0.23500001
3247,3247,0.40951934,0.873,3.0817957,0.24100001
3248,3248,0.4103408,0.87500006,3.076468,0.23700002
3249,3249,0.41077352,0.874,3.0892775,0.23700002
3250,3250,0.40603268,0.87600005,3.0803242,0.238
3251,3251,0.40692648,0.874,3.084953,0.23700002
3252,3252,0.40621096,0.87600005,3.0896294,0.23600002
3253,3253,0.4096817,0.87600005,3.091026,0.23500001
3254,3254,0.40714487,0.874,3.0821888,0.24000001
3255,3255,0.40994138,0.87500006,3.0851843,0.23600002
3256,3256,0.404362,0.87700003,3.0919397,0.23700002
3257,3257,0.40677115,0.87600005,3.075865,0.24000001
3258,3258,0.41012532,0.87100005,3.0862286,0.238
3259,3259,0.40624398,0.874,3.0926337,0.23700002
3260,3260,0.4073743,0.87600005,3.0830998,0.23900001
3261,3261,0.40829852,0.87000006,3.090322,0.23400001
3262,3262,0.41180903,0.873,3.0768166,0.238
3263,3263,0.40638486,0.87600005,3.0802512,0.23600002
3264,3264,0.41595918,0.874,3.076625,0.23700002
3265,3265,0.40783694,0.873,3.0844147,0.23600002
3266,3266,0.40733102,0.87600005,3.0811956,0.238
3267,3267,0.40864608,0.87200004,3.0821302,0.238
3268,3268,0.4094421,0.87500006,3.080095,0.238
3269,3269,0.40833557,0.869,3.077468,0.23900001
3270,3270,0.4172048,0.87200004,3.0810554,0.23700002
3271,3271,0.40916786,0.87500006,3.0869935,0.238
3272,3272,0.40820974,0.87500006,3.0833266,0.23900001
3273,3273,0.406262,0.874,3.0849454,0.23700002
3274,3274,0.4100517,0.874,3.0843673,0.238
3275,3275,0.40795827,0.874,3.0836751,0.238
3276,3276,0.41194424,0.874,3.0852416,0.238
3277,3277,0.40959823,0.874,3.0835369,0.23600002
3278,3278,0.41233557,0.87500006,3.0825207,0.238
3279,3279,0.40626344,0.874,3.0860684,0.23700002
3280,3280,0.41082802,0.87600005,3.0795019,0.24000001
3281,3281,0.41027167,0.874,3.0798388,0.23700002
3282,3282,0.40734237,0.874,3.0810616,0.23900001
3283,3283,0.4059829,0.87500006,3.0840397,0.23400001
3284,3284,0.40413043,0.874,3.077482,0.238
3285,3285,0.40470797,0.88000005,3.0995824,0.238
3286,3286,0.4141859,0.873,3.0778103,0.24000001
3287,3287,0.40575236,0.873,3.1046426,0.23400001
3288,3288,0.4058871,0.87600005,3.076429,0.238
3289,3289,0.40732697,0.874,3.098493,0.23500001
3290,3290,0.4085496,0.87500006,3.092408,0.23300001
3291,3291,0.411009,0.87100005,3.084639,0.24200001
3292,3292,0.4052511,0.87500006,3.0830579,0.24000001
3293,3293,0.4065545,0.87500006,3.0927613,0.23700002
3294,3294,0.40895852,0.874,3.0811005,0.23700002
3295,3295,0.40787587,0.87000006,3.08782,0.24000001
3296,3296,0.41112185,0.87700003,3.0794318,0.238
3297,3297,0.40589052,0.874,3.0890996,0.24000001
3298,3298,0.41017303,0.873,3.0880055,0.238
3299,3299,0.40381905,0.87500006,3.0927496,0.23900001
3300,3300,0.40893164,0.874,3.0936754,0.23900001
3301,3301,0.40390962,0.87600005,3.088335,0.23900001
3302,3302,0.40651882,0.873,3.095065,0.23500001
3303,3303,0.4092672,0.873,3.0871375,0.23600002
3304,3304,0.40599874,0.87600005,3.0867445,0.238
3305,3305,0.4049303,0.87700003,3.0912235,0.238
3306,3306,0.4147572,0.87000006,3.085484,0.23600002
3307,3307,0.40995857,0.874,3.0940893,0.238
3308,3308,0.40694457,0.87600005,3.0857372,0.23700002
3309,3309,0.40693983,0.874,3.0887392,0.23400001
3310,3310,0.40769592,0.87600005,3.0877326,0.238
3311,3311,0.40476924,0.878,3.0941873,0.23500001
3312,3312,0.4146796,0.873,3.0827816,0.23900001
3313,3313,0.4059706,0.873,3.0872982,0.23600002
3314,3314,0.40280244,0.87900007,3.0794141,0.23400001
3315,3315,0.40950355,0.874,3.089607,0.238
3316,3316,0.4084316,0.87700003,3.0879095,0.23500001
3317,3317,0.40570617,0.87700003,3.0865035,0.23700002
3318,3318,0.40439308,0.87700003,3.093385,0.23700002
3319,3319,0.40323442,0.87700003,3.0918617,0.238
3320,3320,0.4083339,0.87500006,3.0955675,0.23900001
3321,3321,0.40710926,0.87600005,3.0934236,0.23700002
3322,3322,0.4117099,0.87600005,3.0866022,0.238
3323,3323,0.40630966,0.87100005,3.0890212,0.23500001
3324,3324,0.41278777,0.874,3.087837,0.24100001
3325,3325,0.40509093,0.874,3.1035202,0.23600002
3326,3326,0.41225293,0.87600005,3.084606,0.23700002
3327,3327,0.4042171,0.873,3.0927489,0.23600002
3328,3328,0.4087607,0.878,3.0768042,0.23700002
3329,3329,0.40632874,0.874,3.0979257,0.238
3330,3330,0.40448767,0.87600005,3.0837243,0.23900001
3331,3331,0.40577185,0.87600005,3.1020272,0.238
3332,3332,0.41616696,0.87500006,3.0834622,0.23500001
3333,3333,0.40568295,0.87700003,3.0935543,0.23900001
3334,3334,0.40517163,0.87700003,3.0890412,0.24200001
3335,3335,0.40337336,0.87700003,3.0975184,0.238
3336,3336,0.4043207,0.878,3.08905,0.23400001
3337,3337,0.40743068,0.87200004,3.0969474,0.23600002
3338,3338,0.40741697,0.87500006,3.092781,0.238
3339,3339,0.40698913,0.87600005,3.0921504,0.238
3340,3340,0.40381697,0.87600005,3.092302,0.23700002
3341,3341,0.40533584,0.87600005,3.0934167,0.23900001
3342,3342,0.40298542,0.878,3.093661,0.238
3343,3343,0.40186557,0.87600005,3.098793,0.23700002
3344,3344,0.4040843,0.87500006,3.0861511,0.23900001
3345,3345,0.40156183,0.878,3.0989332,0.23500001
3346,3346,0.40332186,0.87900007,3.0890548,0.23900001
3347,3347,0.40983957,0.87200004,3.0914283,0.23700002
3348,3348,0.40430906,0.873,3.088942,0.23600002
3349,3349,0.40450764,0.87600005,3.0954404,0.238
3350,3350,0.41005898,0.87500006,3.092947,0.23900001
3351,3351,0.40778497,0.874,3.1044176,0.238
3352,3352,0.40329695,0.87900007,3.0979817,0.231
3353,3353,0.41110554,0.87000006,3.093727,0.238
3354,3354,0.4057341,0.874,3.0926447,0.23500001
3355,3355,0.40673056,0.87500006,3.0934536,0.23900001
3356,3356,0.40387902,0.87700003,3.0864918,0.23600002
3357,3357,0.4039698,0.87700003,3.0916886,0.23500001
3358,3358,0.40721196,0.87500006,3.0915878,0.23500001
3359,3359,0.4025565,0.87500006,3.1034384,0.23200001
3360,3360,0.4052386,0.87700003,3.0921586,0.23700002
3361,3361,0.40479255,0.878,3.0921478,0.23200001
3362,3362,0.4107294,0.87500006,3.0967045,0.23400001
3363,3363,0.40223533,0.87900007,3.102697,0.23500001
3364,3364,0.40577975,0.878,3.0965981,0.23400001
3365,3365,0.40603924,0.874,3.0961895,0.23700002
3366,3366,0.40525874,0.874,3.0887256,0.238
3367,3367,0.4013478,0.87500006,3.1005538,0.23400001
3368,3368,0.40916413,0.87600005,3.0953212,0.23700002
3369,3369,0.40190175,0.87500006,3.0982764,0.23400001
3370,3370,0.4073579,0.87700003,3.0932562,0.23300001
3371,3371,0.40136176,0.874,3.1091752,0.23400001
3372,3372,0.40516767,0.878,3.099202,0.23400001
3373,3373,0.4025147,0.878,3.0986152,0.23400001
3374,3374,0.4140088,0.87500006,3.0933628,0.23400001
3375,3375,0.4027904,0.87500006,3.098414,0.23600002
3376,3376,0.40857884,0.87700003,3.0883756,0.23300001
3377,3377,0.40447035,0.878,3.0949275,0.23700002
3378,3378,0.40508404,0.878,3.0869422,0.238
3379,3379,0.4009197,0.878,3.1092618,0.23400001
3380,3380,0.40471187,0.88000005,3.086515,0.23400001
3381,3381,0.40267196,0.873,3.1016548,0.23400001
3382,3382,0.4044495,0.87900007,3.0871687,0.23600002
3383,3383,0.4016261,0.87600005,3.108347,0.23200001
3384,3384,0.4051293,0.878,3.0943024,0.23300001
3385,3385,0.40087485,0.87600005,3.1048622,0.23300001
3386,3386,0.40844485,0.87700003,3.098483,0.23300001
3387,3387,0.4064314,0.874,3.0931916,0.24100001
3388,3388,0.40727592,0.87700003,3.107672,0.231
3389,3389,0.4058313,0.878,3.0950422,0.23300001
3390,3390,0.4050886,0.87700003,3.0885177,0.23600002
3391,3391,0.4026819,0.87600005,3.091591,0.23200001
3392,3392,0.41097063,0.87500006,3.0912952,0.23600002
3393,3393,0.4030256,0.87600005,3.0918374,0.23200001
3394,3394,0.40203178,0.882,3.1016932,0.23600002
3395,3395,0.40143412,0.88100004,3.0921977,0.23500001
3396,3396,0.40544063,0.878,3.0947373,0.23300001
3397,3397,0.40105838,0.88100004,3.1004333,0.23600002
3398,3398,0.40191787,0.88100004,3.102533,0.23500001
3399,3399,0.40490922,0.87700003,3.0991008,0.23500001
3400,3400,0.4012626,0.878,3.095472,0.23500001
3401,3401,0.40157816,0.878,3.1009912,0.23300001
3402,3402,0.40262774,0.87700003,3.0965042,0.23500001
3403,3403,0.39945725,0.87900007,3.1103804,0.23400001
3404,3404,0.40238538,0.88000005,3.0984938,0.23600002
3405,3405,0.40239388,0.87600005,3.1034446,0.23900001
3406,3406,0.40768594,0.87600005,3.0922809,0.23400001
3407,3407,0.40259707,0.87600005,3.10825,0.23
3408,3408,0.40314743,0.88000005,3.094959,0.238
3409,3409,0.40073603,0.87900007,3.1109414,0.23200001
3410,3410,0.40379727,0.88100004,3.103719,0.23400001
3411,3411,0.40419096,0.87500006,3.1010933,0.23900001
3412,3412,0.4048774,0.87900007,3.0909216,0.23700002
3413,3413,0.40380394,0.88100004,3.110473,0.23400001
3414,3414,0.40751675,0.87500006,3.1068401,0.231
3415,3415,0.4048746,0.87700003,3.1095197,0.23700002
3416,3416,0.40123868,0.87900007,3.1038678,0.23300001
3417,3417,0.40188,0.878,3.1128273,0.23
3418,3418,0.40084317,0.88000005,3.1058736,0.23700002
3419,3419,0.40175426,0.87900007,3.1114395,0.23
3420,3420,0.39940423,0.88000005,3.1087148,0.23600002
3421,3421,0.40095273,0.878,3.1022682,0.23300001
3422,3422,0.40470174,0.87900007,3.1036417,0.23400001
3423,3423,0.40397903,0.88000005,3.1136136,0.23
3424,3424,0.40067694,0.88100004,3.1128907,0.23700002
3425,3425,0.39872292,0.88100004,3.1029878,0.23500001
3426,3426,0.39852005,0.882,3.1090448,0.23500001
3427,3427,0.40200508,0.882,3.1020865,0.23200001
3428,3428,0.40248662,0.87700003,3.109144,0.23900001
3429,3429,0.3989197,0.883,3.0982282,0.23500001
3430,3430,0.4026482,0.882,3.108462,0.23400001
3431,3431,0.40158364,0.87900007,3.105237,0.23500001
3432,3432,0.40108016,0.88100004,3.1133394,0.231
3433,3433,0.40054804,0.882,3.1017632,0.23600002
3434,3434,0.3989914,0.87900007,3.1158965,0.23200001
3435,3435,0.3990014,0.88100004,3.1046574,0.23900001
3436,3436,0.3986626,0.883,3.1045964,0.23
3437,3437,0.40874887,0.87600005,3.1067255,0.23300001
3438,3438,0.40239137,0.87900007,3.1137264,0.23400001
3439,3439,0.4005898,0.87900007,3.10598,0.23400001
3440,3440,0.40345433,0.87500006,3.114358,0.23300001
3441,3441,0.40194678,0.88000005,3.1033022,0.23600002
3442,3442,0.40158966,0.88000005,3.1063502,0.23600002
3443,3443,0.40375322,0.87700003,3.1019685,0.23300001
3444,3444,0.40279248,0.88000005,3.1092894,0.23600002
3445,3445,0.3985033,0.882,3.108071,0.23900001
3446,3446,0.40111032,0.878,3.1139977,0.22900002
3447,3447,0.40272045,0.88100004,3.109278,0.23500001
3448,3448,0.39910907,0.882,3.1112947,0.23300001
3449,3449,0.40182006,0.88100004,3.1101587,0.238
3450,3450,0.39911538,0.88000005,3.104117,0.23500001
3451,3451,0.39968404,0.87700003,3.1129541,0.23400001
3452,3452,0.39950255,0.88100004,3.1070454,0.23500001
3453,3453,0.41027927,0.878,3.114569,0.238
3454,3454,0.4043346,0.878,3.1106503,0.238
3455,3455,0.40119413,0.882,3.0978544,0.23500001
3456,3456,0.3979686,0.882,3.1066802,0.23400001
3457,3457,0.4011113,0.87600005,3.1100776,0.23500001
3458,3458,0.39892644,0.883,3.1044521,0.23500001
3459,3459,0.39779663,0.883,3.1107254,0.23500001
3460,3460,0.4031437,0.88100004,3.1097398,0.23400001
3461,3461,0.39922285,0.878,3.11651,0.23300001
3462,3462,0.40263173,0.88100004,3.1038873,0.23600002
3463,3463,0.4007839,0.88000005,3.1196852,0.23200001
3464,3464,0.4010231,0.88400006,3.0992472,0.23600002
3465,3465,0.40086862,0.88400006,3.110774,0.23500001
3466,3466,0.40714467,0.878,3.1078327,0.23200001
3467,3467,0.3994997,0.88000005,3.115429,0.231
3468,3468,0.3990377,0.883,3.1062973,0.23500001
3469,3469,0.4032267,0.87700003,3.1159391,0.23500001
3470,3470,0.40091002,0.882,3.105088,0.23400001
3471,3471,0.39824703,0.88100004,3.1191728,0.22900002
3472,3472,0.39810234,0.88000005,3.1046746,0.23700002
3473,3473,0.39741153,0.88100004,3.1105294,0.23600002
3474,3474,0.4033134,0.88100004,3.1084287,0.23900001
3475,3475,0.40236136,0.878,3.1173468,0.23300001
3476,3476,0.3993887,0.882,3.1096957,0.23500001
3477,3477,0.4024445,0.88100004,3.1193998,0.238
3478,3478,0.4004213,0.882,3.1104982,0.23700002
3479,3479,0.40258053,0.88000005,3.1104376,0.23600002
3480,3480,0.39737222,0.883,3.1101341,0.23600002
3481,3481,0.40038761,0.88000005,3.1224802,0.231
3482,3482,0.40468368,0.88000005,3.1027381,0.23700002
3483,3483,0.3996244,0.883,3.1147294,0.231
3484,3484,0.3968096,0.883,3.1067443,0.238
3485,3485,0.39732316,0.882,3.1183138,0.23300001
3486,3486,0.39717606,0.883,3.1176686,0.23300001
3487,3487,0.40233406,0.87600005,3.1189156,0.238
3488,3488,0.40703836,0.878,3.1165814,0.23600002
3489,3489,0.3974446,0.88100004,3.1204548,0.23
3490,3490,0.39937103,0.878,3.1192222,0.23500001
3491,3491,0.3976868,0.88400006,3.113204,0.231
3492,3492,0.39983976,0.88400006,3.1046734,0.23600002
3493,3493,0.40189978,0.878,3.1218507,0.23
3494,3494,0.39733544,0.88400006,3.1135712,0.23500001
3495,3495,0.397979,0.883,3.1127193,0.23500001
3496,3496,0.39731348,0.88000005,3.1108541,0.238
3497,3497,0.40496013,0.878,3.1152785,0.23400001
3498,3498,0.40207022,0.88100004,3.1082852,0.23700002
3499,3499,0.39864793,0.882,3.1156154,0.23
3500,3500,0.39813742,0.882,3.1074417,0.23700002
3501,3501,0.40614492,0.878,3.108787,0.23600002
3502,3502,0.39906392,0.88100004,3.1158714,0.23500001
3503,3503,0.39828134,0.88100004,3.1145308,0.23
3504,3504,0.39649576,0.88400006,3.1088526,0.23700002
3505,3505,0.39795706,0.882,3.1065648,0.23400001
3506,3506,0.39881384,0.882,3.1099665,0.23200001
3507,3507,0.4012444,0.882,3.1104074,0.23500001
3508,3508,0.40042922,0.883,3.1159341,0.23500001
3509,3509,0.39591435,0.882,3.1248622,0.231
3510,3510,0.3986058,0.88000005,3.1215992,0.23600002
3511,3511,0.39705065,0.88100004,3.1094666,0.23500001
3512,3512,0.402934,0.88100004,3.1170974,0.231
3513,3513,0.4027115,0.883,3.1120062,0.23500001
3514,3514,0.395843,0.883,3.1086774,0.23600002
3515,3515,0.3979904,0.882,3.110552,0.23400001
3516,3516,0.3976649,0.88100004,3.112364,0.23700002
3517,3517,0.39687943,0.88100004,3.1227427,0.23200001
3518,3518,0.396573,0.88600004,3.1116662,0.23200001
3519,3519,0.39786026,0.88400006,3.1084082,0.23900001
3520,3520,0.39955738,0.882,3.119476,0.231
3521,3521,0.39875135,0.87900007,3.1146731,0.23700002
3522,3522,0.40034264,0.87900007,3.116319,0.238
3523,3523,0.39540553,0.882,3.1192322,0.23300001
3524,3524,0.39639154,0.88400006,3.1043196,0.23700002
3525,3525,0.39461192,0.88100004,3.1227345,0.23600002
3526,3526,0.3953447,0.88600004,3.122381,0.231
3527,3527,0.3984344,0.88000005,3.1087985,0.238
3528,3528,0.40360793,0.87900007,3.1145246,0.23600002
3529,3529,0.39401656,0.882,3.1195662,0.23500001
3530,3530,0.39597297,0.883,3.121596,0.231
3531,3531,0.39921746,0.878,3.1123,0.23500001
3532,3532,0.39602914,0.88400006,3.1188233,0.23400001
3533,3533,0.4030872,0.87900007,3.118988,0.23700002
3534,3534,0.39489788,0.88500005,3.117649,0.23400001
3535,3535,0.39564028,0.87900007,3.1152992,0.24000001
3536,3536,0.3964387,0.882,3.114442,0.231
3537,3537,0.39517537,0.882,3.1235924,0.23300001
3538,3538,0.3978468,0.88400006,3.1055274,0.23700002
3539,3539,0.3969805,0.882,3.128326,0.22900002
3540,3540,0.39830926,0.883,3.1171346,0.231
3541,3541,0.39667284,0.88100004,3.1142204,0.23700002
3542,3542,0.39852437,0.88100004,3.1224399,0.231
3543,3543,0.40111387,0.88000005,3.1178453,0.23600002
3544,3544,0.39562118,0.883,3.1102545,0.23700002
3545,3545,0.39834687,0.88100004,3.1185324,0.23400001
3546,3546,0.39874128,0.88100004,3.1147935,0.23300001
3547,3547,0.4002866,0.87900007,3.1214497,0.23200001
3548,3548,0.40073597,0.88400006,3.113514,0.23300001
3549,3549,0.40028456,0.87900007,3.118964,0.23500001
3550,3550,0.40096617,0.87900007,3.1045463,0.23500001
3551,3551,0.3977738,0.882,3.1150136,0.23500001
3552,3552,0.39877543,0.88500005,3.1170025,0.23400001
3553,3553,0.39901048,0.878,3.1223903,0.23600002
3554,3554,0.39679426,0.88400006,3.1111119,0.23500001
3555,3555,0.39735404,0.882,3.1197908,0.23500001
3556,3556,0.39934024,0.88400006,3.1144724,0.23700002
3557,3557,0.4016101,0.87700003,3.1232483,0.23700002
3558,3558,0.39532313,0.88400006,3.1116567,0.23700002
3559,3559,0.39510533,0.88400006,3.1210105,0.23700002
3560,3560,0.39991838,0.88000005,3.1229768,0.23200001
3561,3561,0.39437085,0.883,3.1265373,0.23200001
3562,3562,0.39985454,0.88400006,3.1147351,0.23300001
3563,3563,0.39365003,0.88400006,3.1270752,0.231
3564,3564,0.4007433,0.87900007,3.1263118,0.23200001
3565,3565,0.3939388,0.88600004,3.1129904,0.23500001
3566,3566,0.39619774,0.88400006,3.1287234,0.22900002
3567,3567,0.4018949,0.88100004,3.1232307,0.23200001
3568,3568,0.39608455,0.88000005,3.1254096,0.23400001
3569,3569,0.39614764,0.88400006,3.1260803,0.22800002
3570,3570,0.40052935,0.88000005,3.1171207,0.23300001
3571,3571,0.39626244,0.883,3.113789,0.23600002
3572,3572,0.3977173,0.88100004,3.1324537,0.23
3573,3573,0.3983113,0.88100004,3.1170537,0.238
3574,3574,0.4056531,0.87700003,3.1100366,0.23600002
3575,3575,0.39455226,0.88100004,3.1295793,0.231
3576,3576,0.39690724,0.883,3.11883,0.231
3577,3577,0.39926222,0.88400006,3.1156394,0.23400001
3578,3578,0.3961627,0.88100004,3.1206522,0.23200001
3579,3579,0.39646837,0.883,3.1264033,0.23400001
3580,3580,0.3975025,0.88500005,3.1182497,0.23600002
3581,3581,0.39627483,0.87700003,3.1257894,0.22900002
3582,3582,0.3941378,0.88500005,3.1277366,0.23400001
3583,3583,0.39342776,0.88500005,3.12548,0.23200001
3584,3584,0.3989785,0.88000005,3.13415,0.23200001
3585,3585,0.39643955,0.88000005,3.1139498,0.238
3586,3586,0.39713094,0.883,3.12588,0.23
3587,3587,0.39570805,0.88100004,3.113326,0.23200001
3588,3588,0.39500406,0.883,3.1252506,0.23300001
3589,3589,0.3945519,0.88400006,3.1214337,0.23400001
3590,3590,0.3987443,0.878,3.126714,0.231
3591,3591,0.40619346,0.882,3.121717,0.23300001
3592,3592,0.40224046,0.88100004,3.123156,0.231
3593,3593,0.40889212,0.878,3.1405263,0.23200001
3594,3594,0.40460157,0.87900007,3.1203485,0.23300001
3595,3595,0.39735863,0.88500005,3.119939,0.23300001
3596,3596,0.39386132,0.883,3.1276896,0.23300001
3597,3597,0.39499605,0.88100004,3.11974,0.23400001
3598,3598,0.39619824,0.88100004,3.135846,0.22800002
3599,3599,0.3922368,0.88400006,3.1236665,0.23300001
3600,3600,0.3953461,0.88100004,3.128681,0.22900002
3601,3601,0.39396775,0.88000005,3.1297264,0.23200001
3602,3602,0.39767417,0.882,3.1244864,0.22700001
3603,3603,0.3925826,0.88500005,3.1272473,0.231
3604,3604,0.3930488,0.88100004,3.1201832,0.23400001
3605,3605,0.39397272,0.882,3.135424,0.22900002
3606,3606,0.3924939,0.88400006,3.1265368,0.23
3607,3607,0.39470214,0.88400006,3.121877,0.23400001
3608,3608,0.39440316,0.88100004,3.1318321,0.231
3609,3609,0.39494118,0.882,3.1289225,0.23200001
3610,3610,0.39372668,0.882,3.1327088,0.23
3611,3611,0.39502558,0.88400006,3.1212993,0.23700002
3612,3612,0.4012808,0.87700003,3.1329114,0.23300001
3613,3613,0.396653,0.882,3.1231115,0.23400001
3614,3614,0.39458385,0.88100004,3.1217568,0.23
3615,3615,0.39353612,0.882,3.1227193,0.23300001
3616,3616,0.39323783,0.88500005,3.1275036,0.23400001
3617,3617,0.39639834,0.87700003,3.1264207,0.23500001
3618,3618,0.3949863,0.882,3.1216977,0.23200001
3619,3619,0.39320055,0.882,3.1279304,0.23400001
3620,3620,0.40268224,0.88100004,3.1193051,0.23900001
3621,3621,0.39429706,0.882,3.1324801,0.23200001
3622,3622,0.39773872,0.88400006,3.1221724,0.231
3623,3623,0.3929921,0.882,3.1320837,0.23300001
3624,3624,0.39667803,0.88400006,3.1333308,0.23
3625,3625,0.39373404,0.882,3.129679,0.23700002
3626,3626,0.39734456,0.882,3.117013,0.23600002
3627,3627,0.39245304,0.88400006,3.137239,0.231
3628,3628,0.39616713,0.883,3.1173067,0.23400001
3629,3629,0.3947499,0.883,3.1418228,0.231
3630,3630,0.39602667,0.88400006,3.117247,0.23300001
3631,3631,0.39713308,0.882,3.1326787,0.23400001
3632,3632,0.3973002,0.882,3.1178238,0.238
3633,3633,0.39488384,0.88000005,3.1342483,0.23600002
3634,3634,0.3960702,0.88400006,3.130762,0.22900002
3635,3635,0.39417154,0.88400006,3.1247768,0.23600002
3636,3636,0.39674088,0.88000005,3.118358,0.23600002
3637,3637,0.393054,0.88000005,3.1337862,0.23300001
3638,3638,0.39803946,0.883,3.1329074,0.23
3639,3639,0.39817792,0.882,3.128379,0.23200001
3640,3640,0.396377,0.88400006,3.128468,0.23300001
3641,3641,0.39529067,0.882,3.128888,0.23400001
3642,3642,0.40043703,0.88000005,3.1274426,0.23300001
3643,3643,0.39279348,0.88500005,3.1328366,0.23300001
3644,3644,0.3921663,0.88100004,3.1396239,0.22700001
3645,3645,0.39619875,0.878,3.1257398,0.23600002
3646,3646,0.39993107,0.88000005,3.1149049,0.23700002
3647,3647,0.39313164,0.87900007,3.1384892,0.23200001
3648,3648,0.3958571,0.88400006,3.1389794,0.22900002
3649,3649,0.39814618,0.882,3.1234853,0.23400001
3650,3650,0.3979218,0.88000005,3.138915,0.23
3651,3651,0.3913847,0.88600004,3.1368728,0.22900002
3652,3652,0.39684495,0.883,3.1311908,0.23200001
3653,3653,0.3902319,0.883,3.1286492,0.23500001
3654,3654,0.3926725,0.883,3.1470509,0.22700001
3655,3655,0.39482772,0.882,3.1265414,0.231
3656,3656,0.39195502,0.882,3.1356547,0.23
3657,3657,0.3959089,0.88100004,3.1222572,0.23400001
3658,3658,0.39285976,0.88000005,3.1304908,0.231
3659,3659,0.3940932,0.883,3.1317132,0.23400001
3660,3660,0.39340952,0.883,3.1391838,0.231
3661,3661,0.39571765,0.88100004,3.1277342,0.23700002
3662,3662,0.3949123,0.883,3.139311,0.22800002
3663,3663,0.39208642,0.883,3.122166,0.23300001
3664,3664,0.3936197,0.883,3.126151,0.23500001
3665,3665,0.39337656,0.88500005,3.1533735,0.22800002
3666,3666,0.3938112,0.88100004,3.130601,0.23400001
3667,3667,0.39518365,0.88400006,3.145521,0.23
3668,3668,0.39127424,0.88500005,3.141058,0.231
3669,3669,0.39345333,0.883,3.1379313,0.23200001
3670,3670,0.3936782,0.882,3.1398797,0.23
3671,3671,0.40373328,0.87700003,3.1305726,0.23300001
3672,3672,0.4209895,0.87600005,3.131636,0.23600002
3673,3673,0.39167202,0.882,3.1314025,0.23600002
3674,3674,0.39005944,0.88400006,3.1341205,0.23200001
3675,3675,0.3899413,0.883,3.1444716,0.22800002
3676,3676,0.39056504,0.88500005,3.1357658,0.23
3677,3677,0.40273443,0.88000005,3.1403384,0.23200001
3678,3678,0.39811328,0.882,3.13577,0.22900002
3679,3679,0.39079133,0.883,3.1427586,0.23
3680,3680,0.39221287,0.882,3.128418,0.23400001
3681,3681,0.39574206,0.87900007,3.1408422,0.23400001
3682,3682,0.39145273,0.88400006,3.14019,0.23200001
3683,3683,0.39192536,0.882,3.1301653,0.231
3684,3684,0.391363,0.883,3.1457639,0.231
3685,3685,0.39183986,0.88500005,3.1317294,0.23700002
3686,3686,0.39541906,0.88100004,3.143275,0.231
3687,3687,0.39580896,0.88100004,3.1342423,0.23500001
3688,3688,0.39958674,0.87900007,3.1357288,0.23400001
3689,3689,0.3927841,0.88400006,3.1500359,0.22900002
3690,3690,0.3934712,0.883,3.1360078,0.23400001
3691,3691,0.3916453,0.882,3.1441095,0.23200001
3692,3692,0.39313668,0.88400006,3.1262188,0.23300001
3693,3693,0.39231196,0.882,3.141408,0.231
3694,3694,0.39414263,0.88500005,3.1393478,0.23200001
3695,3695,0.39286512,0.88100004,3.1462333,0.23300001
3696,3696,0.39912203,0.883,3.1362066,0.23300001
3697,3697,0.3933815,0.88000005,3.1451623,0.23200001
3698,3698,0.39342716,0.883,3.1480064,0.22900002
3699,3699,0.39252388,0.883,3.1471317,0.23200001
3700,3700,0.39468282,0.882,3.1378834,0.22900002
3701,3701,0.40252814,0.87600005,3.1427193,0.22900002
3702,3702,0.3934991,0.883,3.1471944,0.22800002
3703,3703,0.39931104,0.882,3.152116,0.22700001
3704,3704,0.39184946,0.882,3.1426518,0.231
3705,3705,0.39397615,0.88100004,3.1521983,0.22900002
3706,3706,0.3979782,0.88000005,3.139542,0.23200001
3707,3707,0.39890897,0.882,3.1534302,0.22900002
3708,3708,0.39156428,0.883,3.1495497,0.22600001
3709,3709,0.39548257,0.878,3.15037,0.23200001
3710,3710,0.3955582,0.88400006,3.14929,0.22800002
3711,3711,0.3898862,0.88100004,3.1670005,0.22900002
3712,3712,0.39190185,0.88100004,3.146777,0.22800002
3713,3713,0.39206326,0.88400006,3.1490724,0.23
3714,3714,0.39631885,0.88400006,3.1481729,0.22800002
3715,3715,0.39338732,0.88100004,3.140557,0.22800002
3716,3716,0.39508885,0.883,3.1447356,0.231
3717,3717,0.39170012,0.882,3.1500056,0.22900002
3718,3718,0.39650548,0.88100004,3.1451228,0.231
3719,3719,0.3902269,0.883,3.1443293,0.23
3720,3720,0.39291978,0.88100004,3.1542282,0.22900002
3721,3721,0.39750576,0.88500005,3.1502748,0.22700001
3722,3722,0.3909054,0.882,3.1425226,0.22800002
3723,3723,0.39308995,0.88000005,3.1578033,0.23200001
3724,3724,0.39579058,0.883,3.136337,0.231
3725,3725,0.39597812,0.87900007,3.154678,0.23300001
3726,3726,0.400227,0.882,3.1440609,0.22800002
3727,3727,0.3927407,0.88100004,3.1428716,0.23300001
3728,3728,0.39993763,0.88100004,3.1447916,0.23200001
3729,3729,0.3906495,0.88400006,3.1439803,0.231
3730,3730,0.39787447,0.88100004,3.1448927,0.231
3731,3731,0.39172578,0.882,3.1508605,0.231
3732,3732,0.39573708,0.88600004,3.1559734,0.23300001
3733,3733,0.39399648,0.882,3.1406884,0.23
3734,3734,0.39577326,0.88000005,3.1545322,0.22800002
3735,3735,0.3908256,0.88500005,3.14503,0.23400001
3736,3736,0.39691812,0.88000005,3.1442416,0.231
3737,3737,0.3898705,0.887,3.1473699,0.23
3738,3738,0.39214832,0.88400006,3.1536531,0.23
3739,3739,0.38813815,0.88500005,3.1464362,0.23200001
3740,3740,0.3890786,0.88100004,3.1601484,0.22600001
3741,3741,0.39114666,0.883,3.1424158,0.23500001
3742,3742,0.39678207,0.883,3.1568515,0.23300001
3743,3743,0.3931545,0.88500005,3.1322067,0.23300001
3744,3744,0.39591193,0.882,3.1531575,0.231
3745,3745,0.38912982,0.88600004,3.1420496,0.22900002
3746,3746,0.38907135,0.88600004,3.1549957,0.22900002
3747,3747,0.3919184,0.88400006,3.139178,0.231
3748,3748,0.39130238,0.88400006,3.1558235,0.23200001
3749,3749,0.39296946,0.88500005,3.1413145,0.22900002
3750,3750,0.40000525,0.882,3.1536932,0.23700002
3751,3751,0.3920604,0.88500005,3.1522286,0.23
3752,3752,0.39008024,0.887,3.1453578,0.23
3753,3753,0.3933205,0.882,3.1519837,0.23500001
3754,3754,0.3899448,0.887,3.1496532,0.23
3755,3755,0.38873827,0.88400006,3.1554387,0.23300001
3756,3756,0.39205313,0.88000005,3.1456714,0.23200001
3757,3757,0.38775107,0.887,3.1558769,0.23300001
3758,3758,0.39182287,0.887,3.1511369,0.22700001
3759,3759,0.39029825,0.88400006,3.1522245,0.231
3760,3760,0.3931174,0.88500005,3.1475008,0.23500001
3761,3761,0.38724792,0.887,3.1552808,0.23200001
3762,3762,0.39048854,0.883,3.1516123,0.231
3763,3763,0.39189965,0.88600004,3.155256,0.23400001
3764,3764,0.3933485,0.88400006,3.1526327,0.23
3765,3765,0.38790038,0.8880001,3.145312,0.23500001
3766,3766,0.40254787,0.88000005,3.1634402,0.23
3767,3767,0.38972503,0.887,3.1398025,0.231
3768,3768,0.3908676,0.88600004,3.1571908,0.23
3769,3769,0.388735,0.88500005,3.1511528,0.23300001
3770,3770,0.39078456,0.88500005,3.1511374,0.23200001
3771,3771,0.39107838,0.882,3.15157,0.23400001
3772,3772,0.38823375,0.88500005,3.1546047,0.23300001
3773,3773,0.38868362,0.88500005,3.143546,0.231
3774,3774,0.38905028,0.88500005,3.1566784,0.23
3775,3775,0.39742756,0.88500005,3.1387575,0.23200001
3776,3776,0.39693376,0.88000005,3.1538668,0.22800002
3777,3777,0.39146438,0.887,3.1445963,0.23200001
3778,3778,0.3896063,0.88500005,3.1481583,0.23
3779,3779,0.3943075,0.88400006,3.1496348,0.231
3780,3780,0.38653114,0.8880001,3.1469855,0.23
3781,3781,0.39067537,0.8880001,3.1618705,0.23
3782,3782,0.38788286,0.883,3.151248,0.231
3783,3783,0.38839093,0.887,3.1538281,0.23
3784,3784,0.38744923,0.887,3.1500044,0.23
3785,3785,0.3887247,0.88600004,3.1574855,0.23
3786,3786,0.3886799,0.88600004,3.1587753,0.23200001
3787,3787,0.38914686,0.883,3.1482832,0.231
3788,3788,0.3883036,0.88600004,3.1417603,0.231
3789,3789,0.38759336,0.88500005,3.1576583,0.23
3790,3790,0.39110819,0.88400006,3.145428,0.23200001
3791,3791,0.3882758,0.88600004,3.1592524,0.23300001
3792,3792,0.39078498,0.88400006,3.1545477,0.23300001
3793,3793,0.39520442,0.883,3.162569,0.23300001
3794,3794,0.3905776,0.88600004,3.1471593,0.23
3795,3795,0.38976216,0.88400006,3.1570299,0.23
3796,3796,0.39043954,0.88500005,3.1373188,0.22900002
3797,3797,0.39081752,0.88400006,3.1605105,0.23300001
3798,3798,0.40840185,0.882,3.1470668,0.231
3799,3799,0.3876975,0.88600004,3.1497355,0.23200001
3800,3800,0.39094248,0.88400006,3.1500802,0.23
3801,3801,0.39111486,0.88500005,3.160797,0.22900002
3802,3802,0.39350984,0.88600004,3.1514988,0.23200001
3803,3803,0.3872047,0.887,3.1567476,0.23400001
3804,3804,0.3925264,0.883,3.1581514,0.23400001
3805,3805,0.38651296,0.887,3.1570168,0.23300001
3806,3806,0.39052778,0.882,3.1482215,0.23200001
3807,3807,0.3899056,0.88500005,3.1487114,0.23500001
3808,3808,0.39446887,0.88100004,3.1572042,0.231
3809,3809,0.39252743,0.883,3.160652,0.23300001
3810,3810,0.39158958,0.88400006,3.1578486,0.231
3811,3811,0.3931028,0.883,3.1684358,0.23200001
3812,3812,0.39582115,0.882,3.1543398,0.23200001
3813,3813,0.3940844,0.883,3.1578321,0.23300001
3814,3814,0.39155927,0.88100004,3.1451976,0.231
3815,3815,0.38635048,0.887,3.1513295,0.231
3816,3816,0.38597855,0.88600004,3.155915,0.231
3817,3817,0.39259973,0.88400006,3.1553373,0.23
3818,3818,0.38668463,0.887,3.1624126,0.231
3819,3819,0.38790113,0.88600004,3.1713474,0.22900002
3820,3820,0.39030126,0.88500005,3.1497443,0.23200001
3821,3821,0.38992622,0.883,3.1653473,0.231
3822,3822,0.38702452,0.887,3.1525521,0.23300001
3823,3823,0.38923937,0.88500005,3.1509936,0.23400001
3824,3824,0.385763,0.88600004,3.1583633,0.23600002
3825,3825,0.39569855,0.88500005,3.159691,0.23300001
3826,3826,0.38694894,0.89000005,3.1601062,0.22900002
3827,3827,0.38925862,0.88600004,3.1608741,0.23200001
3828,3828,0.38752332,0.88500005,3.1564615,0.23500001
3829,3829,0.39050418,0.88600004,3.1516156,0.23200001
3830,3830,0.3882258,0.88400006,3.1519976,0.231
3831,3831,0.3892957,0.8880001,3.1548142,0.23500001
3832,3832,0.3849915,0.8880001,3.1546338,0.23
3833,3833,0.38876957,0.88500005,3.162968,0.23500001
3834,3834,0.38587323,0.88600004,3.154897,0.23300001
3835,3835,0.39091566,0.883,3.1580894,0.23500001
3836,3836,0.38635245,0.8880001,3.1625414,0.23400001
3837,3837,0.39510426,0.88400006,3.1595604,0.23200001
3838,3838,0.38653895,0.88600004,3.1703725,0.231
3839,3839,0.39029372,0.88600004,3.1596801,0.23300001
3840,3840,0.38697588,0.88600004,3.1570475,0.231
3841,3841,0.39653233,0.88000005,3.1469054,0.23400001
3842,3842,0.38895074,0.88400006,3.1616323,0.231
3843,3843,0.39148915,0.88500005,3.1636307,0.22900002
3844,3844,0.38767433,0.887,3.158028,0.22900002
3845,3845,0.3901367,0.887,3.1604304,0.23300001
3846,3846,0.38498455,0.8880001,3.1629004,0.22900002
3847,3847,0.3856472,0.887,3.1581295,0.23400001
3848,3848,0.38657528,0.88400006,3.1636016,0.231
3849,3849,0.38754356,0.8880001,3.1569586,0.23400001
3850,3850,0.3856229,0.887,3.1586301,0.23500001
3851,3851,0.39051202,0.88500005,3.155865,0.23500001
3852,3852,0.38859427,0.88600004,3.162647,0.23
3853,3853,0.3899692,0.887,3.1586642,0.23600002
3854,3854,0.3867993,0.88600004,3.171627,0.23200001
3855,3855,0.38879934,0.88600004,3.1676905,0.23300001
3856,3856,0.3898134,0.88600004,3.1678329,0.23200001
3857,3857,0.38527015,0.8880001,3.1668656,0.231
3858,3858,0.38530064,0.8880001,3.1623821,0.23200001
3859,3859,0.39491984,0.88500005,3.1627316,0.23
3860,3860,0.38604152,0.88900006,3.1656015,0.22900002
3861,3861,0.38870445,0.88500005,3.1729414,0.231
3862,3862,0.38529465,0.8880001,3.159622,0.23200001
3863,3863,0.39001125,0.88600004,3.163778,0.23200001
3864,3864,0.38731632,0.88500005,3.1594567,0.23200001
3865,3865,0.3910469,0.88400006,3.160554,0.23400001
3866,3866,0.38416526,0.8880001,3.1666064,0.23200001
3867,3867,0.39125437,0.88600004,3.1677525,0.23200001
3868,3868,0.38518995,0.88900006,3.1710355,0.23200001
3869,3869,0.38860273,0.8880001,3.1747034,0.23300001
3870,3870,0.3872906,0.88400006,3.1629713,0.23
3871,3871,0.38734666,0.88600004,3.1682346,0.23300001
3872,3872,0.39375192,0.883,3.1615353,0.23200001
3873,3873,0.38668707,0.88600004,3.1664274,0.23300001
3874,3874,0.38516936,0.88600004,3.1606932,0.231
3875,3875,0.38796487,0.88500005,3.1606886,0.23200001
3876,3876,0.39288583,0.88400006,3.1613777,0.23600002
3877,3877,0.38552868,0.8880001,3.1625392,0.23200001
3878,3878,0.38584742,0.887,3.1678762,0.23400001
3879,3879,0.3884811,0.88400006,3.1684935,0.23500001
3880,3880,0.38609442,0.88900006,3.1732335,0.23600002
3881,3881,0.38710704,0.88500005,3.1665356,0.231
3882,3882,0.3970256,0.882,3.1810236,0.23
3883,3883,0.38571364,0.887,3.1590447,0.23200001
3884,3884,0.38623816,0.887,3.1696568,0.23
3885,3885,0.38897103,0.88500005,3.173921,0.231
3886,3886,0.38589618,0.88500005,3.166095,0.22900002
3887,3887,0.39003542,0.88400006,3.1645231,0.23600002
3888,3888,0.38560438,0.883,3.168542,0.23400001
3889,3889,0.38866422,0.88500005,3.1614976,0.23300001
3890,3890,0.38605323,0.887,3.1659522,0.23300001
3891,3891,0.38710344,0.88600004,3.165793,0.23200001
3892,3892,0.38691714,0.88400006,3.1717303,0.238
3893,3893,0.38961133,0.88600004,3.1652663,0.231
3894,3894,0.3854953,0.8880001,3.1714547,0.23300001
3895,3895,0.38694337,0.887,3.1787171,0.23400001
3896,3896,0.3930468,0.88500005,3.1678681,0.23200001
3897,3897,0.3855672,0.88600004,3.1773274,0.23300001
3898,3898,0.39589888,0.88400006,3.1730385,0.23300001
3899,3899,0.38628986,0.88600004,3.1690614,0.23400001
3900,3900,0.3893238,0.88400006,3.169826,0.22900002
3901,3901,0.38578355,0.88600004,3.171931,0.23300001
3902,3902,0.3856097,0.88600004,3.1677873,0.23200001
3903,3903,0.38619244,0.88500005,3.1671555,0.23400001
3904,3904,0.38476652,0.88600004,3.1750681,0.231
3905,3905,0.384161,0.887,3.1695046,0.23200001
3906,3906,0.38830063,0.88600004,3.180381,0.22600001
3907,3907,0.38470882,0.8880001,3.1593447,0.23500001
3908,3908,0.38605165,0.887,3.1822326,0.23300001
3909,3909,0.40083876,0.88100004,3.1696565,0.231
3910,3910,0.38749394,0.88500005,3.1773462,0.23400001
3911,3911,0.38382813,0.8880001,3.1799002,0.23
3912,3912,0.3911379,0.883,3.1828725,0.23
3913,3913,0.38693193,0.88600004,3.1721802,0.23300001
3914,3914,0.38716987,0.88400006,3.1730113,0.23200001
3915,3915,0.38685846,0.887,3.1881196,0.231
3916,3916,0.3848619,0.887,3.1700432,0.231
3917,3917,0.38631517,0.88500005,3.178164,0.23
3918,3918,0.38559288,0.88500005,3.1625512,0.23500001
3919,3919,0.3881193,0.8880001,3.1707706,0.231
3920,3920,0.38354003,0.887,3.1789994,0.23200001
3921,3921,0.3848129,0.88600004,3.1645985,0.23200001
3922,3922,0.3949561,0.88400006,3.1602767,0.23400001
3923,3923,0.38435686,0.887,3.1778305,0.23300001
3924,3924,0.38536265,0.88600004,3.1612582,0.23300001
3925,3925,0.3895698,0.88600004,3.1772482,0.23
3926,3926,0.3850622,0.88600004,3.1811295,0.23200001
3927,3927,0.38340527,0.8880001,3.1739662,0.23500001
3928,3928,0.38479337,0.88600004,3.1733847,0.23400001
3929,3929,0.3857978,0.887,3.1822853,0.23300001
3930,3930,0.3864166,0.887,3.1800106,0.23
3931,3931,0.38558897,0.88900006,3.1765444,0.23400001
3932,3932,0.38397464,0.88600004,3.178253,0.23400001
3933,3933,0.3868231,0.883,3.1787078,0.22900002
3934,3934,0.39336973,0.88400006,3.1748078,0.23400001
3935,3935,0.38654464,0.88500005,3.1779497,0.23200001
3936,3936,0.38500673,0.8880001,3.1746695,0.23300001
3937,3937,0.38440484,0.88400006,3.1776848,0.23200001
3938,3938,0.38709223,0.88400006,3.1767988,0.231
3939,3939,0.3877193,0.88600004,3.1754973,0.23500001
3940,3940,0.38297284,0.887,3.172126,0.23300001
3941,3941,0.3857499,0.887,3.170341,0.22700001
3942,3942,0.38502687,0.88600004,3.1717613,0.23
3943,3943,0.38227794,0.88900006,3.1780102,0.23400001
3944,3944,0.38317144,0.88900006,3.1829424,0.231
3945,3945,0.3850818,0.88500005,3.1923985,0.22900002
3946,3946,0.39338732,0.88500005,3.1728828,0.23300001
3947,3947,0.3862433,0.88500005,3.1825416,0.22800002
3948,3948,0.3840915,0.88500005,3.1777294,0.23400001
3949,3949,0.38310167,0.887,3.175151,0.23
3950,3950,0.38869795,0.88500005,3.16714,0.23400001
3951,3951,0.3831499,0.88600004,3.1855447,0.23200001
3952,3952,0.39147437,0.88600004,3.1755548,0.231
3953,3953,0.38329276,0.88600004,3.1882913,0.23
3954,3954,0.3856816,0.8880001,3.182961,0.231
3955,3955,0.3821408,0.8880001,3.1872926,0.23200001
3956,3956,0.3910989,0.88500005,3.1903474,0.22800002
3957,3957,0.39213377,0.882,3.1816163,0.231
3958,3958,0.3835192,0.88600004,3.1848931,0.22900002
3959,3959,0.38567698,0.88400006,3.1788695,0.23200001
3960,3960,0.38119957,0.89000005,3.1908526,0.22700001
3961,3961,0.38830638,0.887,3.1714387,0.23
3962,3962,0.39176488,0.887,3.1769967,0.23200001
3963,3963,0.38276333,0.887,3.1793878,0.23300001
3964,3964,0.39006895,0.882,3.1792197,0.23
3965,3965,0.3904371,0.88600004,3.1796625,0.22800002
3966,3966,0.39014262,0.887,3.1800313,0.23200001
3967,3967,0.38158965,0.89000005,3.1803956,0.231
3968,3968,0.38316658,0.88500005,3.187255,0.23
3969,3969,0.38528633,0.887,3.1801302,0.23400001
3970,3970,0.38298836,0.887,3.1879244,0.231
3971,3971,0.38981888,0.882,3.184855,0.22900002
3972,3972,0.38312632,0.887,3.1855593,0.231
3973,3973,0.3825649,0.88600004,3.1803174,0.231
3974,3974,0.3841076,0.8880001,3.1906781,0.22800002
3975,3975,0.3862444,0.887,3.1838965,0.23
3976,3976,0.3861408,0.887,3.1902037,0.22700001
3977,3977,0.3852989,0.88600004,3.1807027,0.23200001
3978,3978,0.38601607,0.88600004,3.1843667,0.22600001
3979,3979,0.38065842,0.8880001,3.1823175,0.231
3980,3980,0.38309914,0.88500005,3.1991346,0.22700001
3981,3981,0.38278908,0.88900006,3.1820018,0.23500001
3982,3982,0.38207272,0.8880001,3.1918285,0.23
3983,3983,0.3837851,0.8880001,3.184193,0.231
3984,3984,0.38131142,0.8880001,3.195151,0.22900002
3985,3985,0.38060614,0.887,3.1871212,0.23200001
3986,3986,0.38065144,0.8880001,3.1888707,0.231
3987,3987,0.38644326,0.887,3.176847,0.23300001
3988,3988,0.38293973,0.88600004,3.191627,0.22700001
3989,3989,0.38560256,0.89000005,3.1841886,0.23200001
3990,3990,0.386901,0.88100004,3.1732535,0.23
3991,3991,0.38364318,0.8880001,3.181679,0.231
3992,3992,0.38121298,0.887,3.1864989,0.231
3993,3993,0.3806044,0.89000005,3.1864293,0.22900002
3994,3994,0.38141307,0.887,3.186213,0.23200001
3995,3995,0.38443977,0.8880001,3.1813595,0.231
3996,3996,0.38591957,0.883,3.1846125,0.23400001
3997,3997,0.38831884,0.88600004,3.1828806,0.231
3998,3998,0.38246295,0.88600004,3.1955218,0.22700001
3999,3999,0.38133016,0.887,3.1958592,0.22500001
4000,4000,0.37895188,0.89100003,3.178306,0.23
4001,4001,0.38426587,0.8880001,3.194767,0.23
4002,4002,0.38283157,0.88900006,3.1804276,0.22900002
4003,4003,0.38392115,0.887,3.196695,0.22900002
4004,4004,0.3862513,0.88600004,3.177478,0.22500001
4005,4005,0.4053692,0.883,3.1679678,0.23200001
4006,4006,0.3889906,0.88400006,3.1888285,0.22700001
4007,4007,0.38154233,0.88900006,3.1895697,0.23200001
4008,4008,0.3809168,0.8880001,3.1792479,0.231
4009,4009,0.38290173,0.88400006,3.1916935,0.22900002
4010,4010,0.38243514,0.88900006,3.1925652,0.23
4011,4011,0.3824933,0.88500005,3.1953166,0.22900002
4012,4012,0.38219076,0.89000005,3.189939,0.23200001
4013,4013,0.37977463,0.88600004,3.1925461,0.23300001
4014,4014,0.3829249,0.8880001,3.1800141,0.231
4015,4015,0.38227746,0.88600004,3.191909,0.231
4016,4016,0.3814179,0.88900006,3.195445,0.22800002
4017,4017,0.38231277,0.88600004,3.1866908,0.23300001
4018,4018,0.39024034,0.88100004,3.1850305,0.22900002
4019,4019,0.38177276,0.89100003,3.1913152,0.23200001
4020,4020,0.38926426,0.88600004,3.1827078,0.23
4021,4021,0.38189578,0.89000005,3.1938071,0.23200001
4022,4022,0.38017213,0.8880001,3.1770682,0.23300001
4023,4023,0.38371006,0.88600004,3.1992126,0.22700001
4024,4024,0.3811963,0.88900006,3.1853485,0.23200001
4025,4025,0.3812416,0.88900006,3.1898031,0.23200001
4026,4026,0.38020182,0.8880001,3.183544,0.22800002
4027,4027,0.3839979,0.88600004,3.1870384,0.22900002
4028,4028,0.3804229,0.88900006,3.1984727,0.22900002
4029,4029,0.38546088,0.88500005,3.20378,0.22900002
4030,4030,0.3857068,0.88900006,3.1853495,0.231
4031,4031,0.38316542,0.88600004,3.183477,0.23200001
4032,4032,0.38430464,0.88600004,3.1987302,0.22600001
4033,4033,0.380302,0.88900006,3.1874173,0.22900002
4034,4034,0.3871285,0.88400006,3.2012043,0.22800002
4035,4035,0.3790313,0.89000005,3.19401,0.22800002
4036,4036,0.3823721,0.887,3.189473,0.22900002
4037,4037,0.38090187,0.88900006,3.1927834,0.22800002
4038,4038,0.38756433,0.887,3.2065313,0.22600001
4039,4039,0.3785885,0.88900006,3.1899881,0.22500001
4040,4040,0.3829832,0.88600004,3.191075,0.231
4041,4041,0.38194168,0.887,3.1920793,0.231
4042,4042,0.38523403,0.88600004,3.1817822,0.23
4043,4043,0.38008937,0.8880001,3.19042,0.23
4044,4044,0.3869308,0.88600004,3.1937895,0.22600001
4045,4045,0.38086966,0.88900006,3.1815872,0.22900002
4046,4046,0.38136363,0.88900006,3.1987126,0.22900002
4047,4047,0.38701043,0.883,3.1872766,0.23400001
4048,4048,0.38085508,0.88600004,3.1799293,0.23
4049,4049,0.37993056,0.88600004,3.1883197,0.22800002
4050,4050,0.38330612,0.88600004,3.1916006,0.23
4051,4051,0.3803788,0.89100003,3.200854,0.22700001
4052,4052,0.38077268,0.8880001,3.1872838,0.23
4053,4053,0.38395497,0.887,3.1855116,0.23
4054,4054,0.37759203,0.8880001,3.185295,0.23
4055,4055,0.38072425,0.8880001,3.2131999,0.22500001
4056,4056,0.38555482,0.88500005,3.194107,0.23
4057,4057,0.39371374,0.883,3.2092874,0.22500001
4058,4058,0.3828068,0.887,3.209639,0.22900002
4059,4059,0.38021016,0.88900006,3.2012239,0.231
4060,4060,0.3787447,0.887,3.2114043,0.22600001
4061,4061,0.38498792,0.88900006,3.188904,0.22900002
4062,4062,0.38296613,0.88500005,3.2070317,0.22900002
4063,4063,0.38169616,0.8880001,3.2002249,0.22900002
4064,4064,0.38322237,0.887,3.2084155,0.22600001
4065,4065,0.395596,0.88400006,3.1970208,0.22500001
4066,4066,0.38143516,0.88600004,3.1957276,0.22700001
4067,4067,0.37891594,0.8880001,3.1946642,0.231
4068,4068,0.3816535,0.8880001,3.2038057,0.22600001
4069,4069,0.38036013,0.88500005,3.2011871,0.23
4070,4070,0.3830381,0.88600004,3.2034025,0.22500001
4071,4071,0.38201743,0.89000005,3.1904864,0.22800002
4072,4072,0.38140163,0.88600004,3.1996026,0.22900002
4073,4073,0.38671845,0.88600004,3.1977723,0.22700001
4074,4074,0.38046837,0.8880001,3.19436,0.22700001
4075,4075,0.39281932,0.88500005,3.207573,0.22800002
4076,4076,0.37923017,0.8880001,3.2058728,0.22900002
4077,4077,0.3871489,0.88600004,3.192449,0.22700001
4078,4078,0.38532728,0.88600004,3.209626,0.22600001
4079,4079,0.38110557,0.89000005,3.1983697,0.22900002
4080,4080,0.37823117,0.88900006,3.1979518,0.231
4081,4081,0.3824661,0.8880001,3.199281,0.22900002
4082,4082,0.3790229,0.89100003,3.1962335,0.22700001
4083,4083,0.38149607,0.88900006,3.1935172,0.22800002
4084,4084,0.37976176,0.88600004,3.2026975,0.22700001
4085,4085,0.38158008,0.88600004,3.2064135,0.22700001
4086,4086,0.38040355,0.89100003,3.1998305,0.22800002
4087,4087,0.38185585,0.88600004,3.212226,0.22900002
4088,4088,0.38413486,0.88600004,3.2029765,0.22700001
4089,4089,0.38052347,0.88500005,3.1949494,0.22600001
4090,4090,0.38151422,0.88600004,3.1948302,0.22900002
4091,4091,0.38091436,0.88500005,3.2046227,0.23
4092,4092,0.38045377,0.88600004,3.1956663,0.23
4093,4093,0.38130218,0.89100003,3.1971838,0.23
4094,4094,0.38592455,0.882,3.2208774,0.22700001
4095,4095,0.37958384,0.89000005,3.2052937,0.22600001
4096,4096,0.37865537,0.88600004,3.2001374,0.22700001
4097,4097,0.37938228,0.88900006,3.207245,0.22600001
4098,4098,0.37905616,0.887,3.2054143,0.23200001
4099,4099,0.38086298,0.89000005,3.2025008,0.22800002
4100,4100,0.3786323,0.887,3.210953,0.22700001
4101,4101,0.37770468,0.88900006,3.2134879,0.224
4102,4102,0.377643,0.89000005,3.2181563,0.224
4103,4103,0.38385352,0.8880001,3.205164,0.22600001
4104,4104,0.38102266,0.887,3.2120614,0.22700001
4105,4105,0.38195717,0.887,3.2028894,0.22600001
4106,4106,0.37947276,0.89000005,3.2027311,0.22600001
4107,4107,0.37894824,0.887,3.2212682,0.22200002
4108,4108,0.37590373,0.892,3.2163289,0.22500001
4109,4109,0.37869516,0.88900006,3.2158716,0.22900002
4110,4110,0.37775248,0.89100003,3.2286627,0.224
4111,4111,0.38339078,0.88600004,3.2133293,0.22900002
4112,4112,0.3796061,0.8880001,3.2193666,0.22500001
4113,4113,0.3817816,0.88600004,3.2072937,0.22900002
4114,4114,0.3792141,0.89100003,3.2175176,0.22500001
4115,4115,0.3916257,0.88600004,3.2104435,0.22500001
4116,4116,0.38017523,0.887,3.2009387,0.23
4117,4117,0.38204023,0.887,3.2210438,0.22500001
4118,4118,0.3802137,0.887,3.217876,0.22900002
4119,4119,0.3778307,0.89000005,3.2229228,0.22700001
4120,4120,0.38313466,0.887,3.2143424,0.22600001
4121,4121,0.37829092,0.89100003,3.2090788,0.23200001
4122,4122,0.38836175,0.88400006,3.2191699,0.22800002
4123,4123,0.3793927,0.89000005,3.2098024,0.22800002
4124,4124,0.37691575,0.89000005,3.209729,0.22600001
4125,4125,0.3781486,0.88900006,3.213654,0.22500001
4126,4126,0.37771297,0.887,3.2073314,0.22600001
4127,4127,0.38225868,0.8880001,3.225317,0.22600001
4128,4128,0.37789488,0.89000005,3.1936867,0.22800002
4129,4129,0.37965414,0.89100003,3.2085886,0.22800002
4130,4130,0.37675482,0.892,3.234815,0.223
4131,4131,0.37960395,0.89100003,3.2246203,0.23
4132,4132,0.3820382,0.89000005,3.2183442,0.22700001
4133,4133,0.3814197,0.887,3.2202156,0.231
4134,4134,0.38414603,0.8880001,3.213907,0.22900002
4135,4135,0.38509616,0.88400006,3.2362885,0.22500001
4136,4136,0.38131052,0.88600004,3.2099156,0.22700001
4137,4137,0.38008976,0.887,3.2268107,0.22100002
4138,4138,0.3787785,0.89000005,3.1993687,0.22600001
4139,4139,0.37942794,0.88900006,3.2245052,0.22600001
4140,4140,0.3783527,0.89000005,3.2325423,0.223
4141,4141,0.3760033,0.88900006,3.204197,0.22700001
4142,4142,0.37874198,0.89100003,3.226404,0.22700001
4143,4143,0.3767897,0.88900006,3.2054718,0.22600001
4144,4144,0.38424864,0.88900006,3.2163396,0.22700001
4145,4145,0.3767221,0.89000005,3.2282834,0.22500001
4146,4146,0.37552297,0.89100003,3.2043157,0.23
4147,4147,0.38282865,0.88600004,3.2221026,0.224
4148,4148,0.37694356,0.892,3.204992,0.22700001
4149,4149,0.38198832,0.88900006,3.218641,0.22500001
4150,4150,0.37733978,0.89400005,3.2241857,0.224
4151,4151,0.37737224,0.892,3.2130713,0.22600001
4152,4152,0.3813022,0.89000005,3.2092094,0.22600001
4153,4153,0.37816685,0.887,3.224685,0.224
4154,4154,0.37669483,0.89100003,3.2117574,0.22600001
4155,4155,0.37579027,0.89300007,3.2245371,0.224
4156,4156,0.37697792,0.89000005,3.228735,0.22600001
4157,4157,0.38375542,0.8880001,3.220314,0.22600001
4158,4158,0.37701637,0.89000005,3.2146819,0.22600001
4159,4159,0.3754234,0.89100003,3.2053137,0.22900002
4160,4160,0.3875843,0.88600004,3.2244997,0.22500001
4161,4161,0.37670296,0.892,3.2011871,0.22700001
4162,4162,0.37770838,0.89000005,3.2294312,0.22500001
4163,4163,0.38508746,0.88600004,3.2237742,0.224
4164,4164,0.38372427,0.8880001,3.211009,0.22600001
4165,4165,0.37646383,0.892,3.2098475,0.22700001
4166,4166,0.3805639,0.887,3.2283702,0.22800002
4167,4167,0.3809581,0.88900006,3.204907,0.22700001
4168,4168,0.37794378,0.89100003,3.2342973,0.22500001
4169,4169,0.37729427,0.89100003,3.2026963,0.22700001
4170,4170,0.38089088,0.887,3.2279143,0.22800002
4171,4171,0.37824637,0.89100003,3.2141547,0.22700001
4172,4172,0.3779294,0.89000005,3.2318337,0.22200002
4173,4173,0.38100272,0.88600004,3.2253828,0.22500001
4174,4174,0.37803817,0.89100003,3.232089,0.224
4175,4175,0.37922144,0.89000005,3.2296355,0.22600001
4176,4176,0.37844843,0.88900006,3.216024,0.22700001
4177,4177,0.37980786,0.88900006,3.2270014,0.22500001
4178,4178,0.3775045,0.89000005,3.2226427,0.224
4179,4179,0.38479957,0.8880001,3.2145526,0.22600001
4180,4180,0.37506136,0.89400005,3.2321355,0.223
4181,4181,0.37564865,0.89100003,3.2184055,0.22600001
4182,4182,0.3745902,0.89300007,3.2310557,0.22200002
4183,4183,0.3773201,0.88900006,3.2182655,0.22600001
4184,4184,0.37578517,0.89100003,3.2140627,0.22500001
4185,4185,0.38052413,0.88600004,3.2342067,0.22600001
4186,4186,0.37386283,0.892,3.2178786,0.223
4187,4187,0.3764255,0.89100003,3.23607,0.22500001
4188,4188,0.37688047,0.88900006,3.2351005,0.223
4189,4189,0.3807119,0.8880001,3.2262948,0.22800002
4190,4190,0.3755266,0.89100003,3.2288384,0.22600001
4191,4191,0.38294122,0.88500005,3.223242,0.22500001
4192,4192,0.37586987,0.89100003,3.2178586,0.22700001
4193,4193,0.38272318,0.89000005,3.2237206,0.22600001
4194,4194,0.3762099,0.892,3.2304063,0.22600001
4195,4195,0.3780273,0.88900006,3.2254007,0.22500001
4196,4196,0.3841517,0.88600004,3.2267535,0.22200002
4197,4197,0.37447622,0.88900006,3.215731,0.22600001
4198,4198,0.37870717,0.88900006,3.217712,0.22500001
4199,4199,0.3775217,0.89300007,3.233173,0.22600001
4200,4200,0.38100815,0.887,3.238093,0.22600001
4201,4201,0.37982062,0.88900006,3.2408571,0.22500001
4202,4202,0.37759566,0.89000005,3.2346804,0.22600001
4203,4203,0.37747556,0.89100003,3.2222822,0.22500001
4204,4204,0.37656534,0.892,3.2203708,0.224
4205,4205,0.3781987,0.88900006,3.2323813,0.22600001
4206,4206,0.37621012,0.892,3.2302718,0.223
4207,4207,0.37610772,0.89100003,3.2291036,0.22700001
4208,4208,0.37891775,0.89000005,3.2391815,0.22200002
4209,4209,0.3759342,0.89000005,3.233157,0.223
4210,4210,0.37391993,0.89300007,3.2460487,0.22100002
4211,4211,0.37688413,0.89000005,3.245375,0.223
4212,4212,0.37638715,0.89000005,3.2458982,0.22200002
4213,4213,0.37826198,0.8880001,3.2353463,0.22900002
4214,4214,0.37727892,0.89100003,3.2127497,0.231
4215,4215,0.37875983,0.892,3.2417636,0.22800002
4216,4216,0.37774813,0.88900006,3.2153509,0.22600001
4217,4217,0.37800407,0.89100003,3.2217984,0.22700001
4218,4218,0.37448403,0.892,3.2464185,0.22100002
4219,4219,0.37953985,0.892,3.2176216,0.22500001
4220,4220,0.38065895,0.892,3.2282043,0.22600001
4221,4221,0.3776692,0.88900006,3.2534976,0.22200002
4222,4222,0.3754057,0.892,3.2159576,0.22600001
4223,4223,0.38204464,0.89000005,3.2436619,0.22500001
4224,4224,0.37652743,0.8880001,3.222217,0.22600001
4225,4225,0.37546855,0.89100003,3.240987,0.223
4226,4226,0.3846161,0.8880001,3.2499554,0.22500001
4227,4227,0.3770457,0.89000005,3.2391217,0.223
4228,4228,0.3735574,0.89100003,3.2428055,0.224
4229,4229,0.3781475,0.88900006,3.2306511,0.22700001
4230,4230,0.37642998,0.887,3.2254536,0.22700001
4231,4231,0.3753899,0.89100003,3.2382293,0.22200002
4232,4232,0.37359738,0.892,3.2501214,0.224
4233,4233,0.37291542,0.89300007,3.2246897,0.22500001
4234,4234,0.37222308,0.89300007,3.2428782,0.224
4235,4235,0.37287366,0.892,3.238953,0.223
4236,4236,0.37490398,0.88900006,3.2525673,0.22000001
4237,4237,0.3733701,0.896,3.2374902,0.224
4238,4238,0.37269112,0.892,3.2337284,0.22500001
4239,4239,0.38370696,0.8880001,3.25409,0.22600001
4240,4240,0.3782216,0.89000005,3.2247562,0.223
4241,4241,0.377848,0.88900006,3.230276,0.22800002
4242,4242,0.37695807,0.89000005,3.2332654,0.22600001
4243,4243,0.37661746,0.88900006,3.2264128,0.22700001
4244,4244,0.37506816,0.89100003,3.2417176,0.223
4245,4245,0.37339494,0.89100003,3.2468078,0.22200002
4246,4246,0.3738429,0.89100003,3.2444863,0.22200002
4247,4247,0.37285322,0.89400005,3.2417734,0.22600001
4248,4248,0.3751223,0.88900006,3.2522337,0.22500001
4249,4249,0.3741289,0.89100003,3.2379303,0.224
4250,4250,0.37564662,0.88900006,3.241953,0.22600001
4251,4251,0.37260687,0.89300007,3.2364867,0.22500001
4252,4252,0.3752603,0.89000005,3.258637,0.22600001
4253,4253,0.37653694,0.892,3.234498,0.22700001
4254,4254,0.3774449,0.89400005,3.253318,0.224
4255,4255,0.37366688,0.89300007,3.2663276,0.22200002
4256,4256,0.37352142,0.892,3.2502413,0.22600001
4257,4257,0.37423125,0.89300007,3.2426314,0.22200002
4258,4258,0.37733766,0.887,3.2547686,0.223
4259,4259,0.37763935,0.89100003,3.2354672,0.22500001
4260,4260,0.37271962,0.892,3.2502038,0.22600001
4261,4261,0.37451905,0.89100003,3.2457104,0.223
4262,4262,0.3778459,0.89000005,3.2445848,0.22800002
4263,4263,0.37324786,0.89300007,3.2281716,0.23
4264,4264,0.37811458,0.88900006,3.249293,0.22500001
4265,4265,0.3776348,0.8880001,3.2368155,0.22500001
4266,4266,0.3808873,0.8880001,3.2492318,0.22100002
4267,4267,0.37989503,0.89000005,3.2563546,0.22500001
4268,4268,0.3766794,0.892,3.245012,0.224
4269,4269,0.37818557,0.892,3.2500277,0.223
4270,4270,0.3748921,0.892,3.228676,0.22500001
4271,4271,0.38165572,0.89000005,3.2314196,0.22800002
4272,4272,0.37541375,0.89100003,3.2515519,0.22200002
4273,4273,0.37271008,0.89100003,3.2392683,0.22600001
4274,4274,0.3725274,0.89300007,3.2396252,0.22000001
4275,4275,0.375673,0.89000005,3.2604146,0.22500001
4276,4276,0.37326655,0.892,3.2366745,0.22500001
4277,4277,0.3759867,0.89300007,3.2595534,0.22500001
4278,4278,0.37330258,0.89400005,3.254749,0.223
4279,4279,0.375176,0.892,3.2401087,0.22600001
4280,4280,0.3718834,0.89100003,3.2528398,0.223
4281,4281,0.37236682,0.89300007,3.244794,0.22500001
4282,4282,0.3792299,0.892,3.2564435,0.22200002
4283,4283,0.3735676,0.89300007,3.263375,0.223
4284,4284,0.37358615,0.89300007,3.2403135,0.22100002
4285,4285,0.3773168,0.89000005,3.2464132,0.22200002
4286,4286,0.37392777,0.89300007,3.2582364,0.22200002
4287,4287,0.37260363,0.89500004,3.254969,0.22500001
4288,4288,0.37188643,0.89400005,3.2398143,0.22500001
4289,4289,0.37622362,0.89000005,3.256514,0.22200002
4290,4290,0.37404454,0.892,3.236226,0.22500001
4291,4291,0.37610695,0.88900006,3.2473464,0.22600001
4292,4292,0.3803605,0.8880001,3.2435613,0.224
4293,4293,0.3744097,0.89300007,3.2583814,0.22500001
4294,4294,0.3750859,0.896,3.258899,0.223
4295,4295,0.37262326,0.89100003,3.2497768,0.22200002
4296,4296,0.38431436,0.8880001,3.2394257,0.22500001
4297,4297,0.3765864,0.892,3.252392,0.22500001
4298,4298,0.3766554,0.89100003,3.2417867,0.22600001
4299,4299,0.37288824,0.896,3.2562082,0.223
4300,4300,0.37242267,0.89100003,3.2523162,0.22200002
4301,4301,0.3754759,0.89000005,3.2600904,0.224
4302,4302,0.37304762,0.89100003,3.2615955,0.22100002
4303,4303,0.37498367,0.89400005,3.2640078,0.22600001
4304,4304,0.37129903,0.896,3.2477682,0.22100002
4305,4305,0.3756489,0.89400005,3.261978,0.223
4306,4306,0.37865594,0.89000005,3.222913,0.22500001
4307,4307,0.37656835,0.89000005,3.261756,0.224
4308,4308,0.373968,0.892,3.2475698,0.22700001
4309,4309,0.37674844,0.89300007,3.253531,0.22500001
4310,4310,0.37317735,0.896,3.259363,0.224
4311,4311,0.3765225,0.89100003,3.249322,0.22600001
4312,4312,0.37378263,0.892,3.266182,0.22000001
4313,4313,0.37258878,0.89300007,3.2585943,0.22100002
4314,4314,0.3720353,0.89300007,3.2662823,0.22100002
4315,4315,0.37602818,0.89500004,3.269506,0.223
4316,4316,0.37158498,0.896,3.2614005,0.22100002
4317,4317,0.37311658,0.89300007,3.2612975,0.22200002
4318,4318,0.37393954,0.89100003,3.270009,0.22200002
4319,4319,0.3755241,0.89300007,3.2592256,0.22200002
4320,4320,0.37261778,0.89300007,3.2705514,0.22100002
4321,4321,0.37125766,0.892,3.2642467,0.22000001
4322,4322,0.37166432,0.89400005,3.2531664,0.22600001
4323,4323,0.3725592,0.89400005,3.2669802,0.223
4324,4324,0.37091085,0.89400005,3.256261,0.224
4325,4325,0.3746728,0.89400005,3.2604568,0.23
4326,4326,0.38034105,0.89100003,3.2708867,0.21900001
4327,4327,0.37396926,0.89500004,3.2711647,0.22500001
4328,4328,0.37220636,0.896,3.2640476,0.22100002
4329,4329,0.37318984,0.89400005,3.270066,0.223
4330,4330,0.37395945,0.892,3.2576988,0.22200002
4331,4331,0.37749448,0.89100003,3.2691789,0.223
4332,4332,0.37114727,0.89400005,3.2570336,0.22000001
4333,4333,0.37554833,0.892,3.2683663,0.22700001
4334,4334,0.3809669,0.89300007,3.2546496,0.223
4335,4335,0.3765825,0.892,3.2653325,0.22500001
4336,4336,0.37049642,0.896,3.261819,0.22100002
4337,4337,0.37429997,0.89400005,3.2687864,0.22700001
4338,4338,0.3719741,0.89500004,3.2599156,0.21800001
4339,4339,0.3735557,0.89400005,3.269607,0.224
4340,4340,0.37361747,0.892,3.2426662,0.22200002
4341,4341,0.37331575,0.89100003,3.2791507,0.224
4342,4342,0.37471715,0.89100003,3.2617583,0.21900001
4343,4343,0.37316957,0.89300007,3.2759655,0.22600001
4344,4344,0.37111956,0.89400005,3.2648027,0.22000001
4345,4345,0.37403882,0.89400005,3.2804503,0.224
4346,4346,0.37493905,0.89500004,3.2602043,0.223
4347,4347,0.37999,0.89300007,3.2788258,0.224
4348,4348,0.371658,0.89500004,3.2596164,0.22500001
4349,4349,0.37091124,0.89400005,3.2636728,0.22200002
4350,4350,0.3804197,0.892,3.2601519,0.223
4351,4351,0.37213722,0.896,3.275761,0.224
4352,4352,0.37253,0.89300007,3.2773511,0.223
4353,4353,0.36974928,0.896,3.256317,0.22500001
4354,4354,0.36950815,0.897,3.2781856,0.22200002
4355,4355,0.37145144,0.89400005,3.2740147,0.22200002
4356,4356,0.3782881,0.89100003,3.2694142,0.224
4357,4357,0.3697874,0.89400005,3.275537,0.22200002
4358,4358,0.37335375,0.89300007,3.2787273,0.223
4359,4359,0.37021804,0.896,3.2740705,0.21900001
4360,4360,0.3737916,0.89100003,3.2740693,0.22600001
4361,4361,0.37992808,0.892,3.2702134,0.223
4362,4362,0.37615156,0.89100003,3.2599921,0.223
4363,4363,0.37696028,0.892,3.2563238,0.223
4364,4364,0.370289,0.896,3.2694092,0.224
4365,4365,0.36973518,0.897,3.273533,0.22000001
4366,4366,0.37147835,0.89400005,3.2658472,0.22900002
4367,4367,0.37140602,0.89300007,3.265044,0.22500001
4368,4368,0.37067705,0.896,3.278431,0.22100002
4369,4369,0.3695035,0.896,3.2681394,0.22500001
4370,4370,0.37813386,0.892,3.2756188,0.22700001
4371,4371,0.37196797,0.89800006,3.2631094,0.21900001
4372,4372,0.37267095,0.892,3.2715602,0.223
4373,4373,0.37738857,0.89100003,3.264851,0.22100002
4374,4374,0.3697737,0.896,3.2889774,0.224
4375,4375,0.37226677,0.89500004,3.2403238,0.223
4376,4376,0.38009602,0.88900006,3.2750297,0.223
4377,4377,0.3739336,0.89400005,3.2567565,0.22500001
4378,4378,0.37270933,0.89400005,3.2783875,0.224
4379,4379,0.37215734,0.897,3.2705848,0.22200002
4380,4380,0.36894968,0.89400005,3.2769487,0.224
4381,4381,0.36886954,0.896,3.2706847,0.223
4382,4382,0.36966518,0.896,3.2779999,0.224
4383,4383,0.37161732,0.89500004,3.271045,0.223
4384,4384,0.37186155,0.89800006,3.2685485,0.223
4385,4385,0.37315187,0.89400005,3.2746854,0.224
4386,4386,0.3736492,0.89300007,3.2783835,0.22200002
4387,4387,0.38084865,0.89400005,3.2749195,0.22700001
4388,4388,0.3722731,0.89400005,3.2862678,0.22200002
4389,4389,0.37325615,0.89100003,3.2838178,0.224
4390,4390,0.3694959,0.89300007,3.2879174,0.22500001
4391,4391,0.37127224,0.897,3.2876287,0.21900001
4392,4392,0.37056804,0.89300007,3.2844448,0.22200002
4393,4393,0.36977765,0.89500004,3.2828665,0.22200002
4394,4394,0.37289503,0.89400005,3.2789662,0.22200002
4395,4395,0.3678716,0.897,3.291829,0.223
4396,4396,0.36972612,0.89500004,3.282844,0.22500001
4397,4397,0.37016356,0.89500004,3.2803671,0.22100002
4398,4398,0.37568924,0.897,3.2759695,0.22900002
4399,4399,0.37653983,0.89300007,3.2775743,0.223
4400,4400,0.3690976,0.89500004,3.2817287,0.22000001
4401,4401,0.368797,0.89800006,3.2820067,0.22500001
4402,4402,0.37447962,0.89800006,3.281533,0.22000001
4403,4403,0.37388363,0.89300007,3.290695,0.22200002
4404,4404,0.36762643,0.89800006,3.299689,0.22100002
4405,4405,0.3690626,0.897,3.2833016,0.223
4406,4406,0.3673597,0.89500004,3.2896214,0.22000001
4407,4407,0.3701973,0.89500004,3.2836766,0.22200002
4408,4408,0.37337694,0.89500004,3.2827437,0.22200002
4409,4409,0.37180528,0.89300007,3.2985122,0.22000001
4410,4410,0.37234253,0.89500004,3.2833133,0.22200002
4411,4411,0.36878604,0.89500004,3.2717218,0.224
4412,4412,0.36737844,0.89900005,3.2882884,0.223
4413,4413,0.37336275,0.89300007,3.2940116,0.23
4414,4414,0.37140658,0.896,3.2731445,0.22000001
4415,4415,0.37401313,0.89100003,3.2880852,0.22200002
4416,4416,0.36732456,0.89500004,3.293849,0.22100002
4417,4417,0.3688273,0.896,3.2874424,0.22500001
4418,4418,0.37050197,0.896,3.2806094,0.22100002
4419,4419,0.36978748,0.89400005,3.2910168,0.223
4420,4420,0.3700838,0.897,3.2934165,0.22500001
4421,4421,0.36661115,0.89800006,3.2962193,0.22500001
4422,4422,0.37000063,0.89500004,3.290278,0.224
4423,4423,0.36981884,0.897,3.2892401,0.22200002
4424,4424,0.36805946,0.89800006,3.2858198,0.22800002
4425,4425,0.37965968,0.892,3.2748775,0.21800001
4426,4426,0.37047276,0.89400005,3.279036,0.22700001
4427,4427,0.37390503,0.89500004,3.2700932,0.21800001
4428,4428,0.37017253,0.89400005,3.2900953,0.22200002
4429,4429,0.37416714,0.892,3.2881634,0.21900001
4430,4430,0.37067214,0.89300007,3.2931995,0.22200002
4431,4431,0.36894625,0.89400005,3.2732124,0.22000001
4432,4432,0.37070224,0.89400005,3.2981894,0.22500001
4433,4433,0.36976805,0.896,3.2695842,0.22200002
4434,4434,0.371182,0.89400005,3.294903,0.22800002
4435,4435,0.37465245,0.892,3.2780402,0.223
4436,4436,0.37044722,0.896,3.2971888,0.22200002
4437,4437,0.37062025,0.896,3.2664666,0.223
4438,4438,0.3695164,0.89500004,3.3019695,0.22100002
4439,4439,0.36911732,0.89800006,3.2722318,0.22100002
4440,4440,0.37193462,0.89300007,3.2922642,0.223
4441,4441,0.37101015,0.896,3.2835062,0.22000001
4442,4442,0.3740153,0.897,3.2964191,0.231
4443,4443,0.36832005,0.897,3.2837775,0.21900001
4444,4444,0.3681884,0.89800006,3.2851212,0.22200002
4445,4445,0.369832,0.89400005,3.2816532,0.22200002
4446,4446,0.36849216,0.897,3.298339,0.22500001
4447,4447,0.3711249,0.896,3.282221,0.22000001
4448,4448,0.3685962,0.896,3.2903652,0.224
4449,4449,0.37088367,0.89500004,3.2861307,0.22100002
4450,4450,0.3691862,0.896,3.3058646,0.22000001
4451,4451,0.36979628,0.89800006,3.2867448,0.22100002
4452,4452,0.3680787,0.897,3.306422,0.22600001
4453,4453,0.3671429,0.89800006,3.2879338,0.224
4454,4454,0.37377268,0.89300007,3.2974792,0.22600001
4455,4455,0.3706231,0.89500004,3.2770119,0.22200002
4456,4456,0.37268487,0.89300007,3.307768,0.22100002
4457,4457,0.36982372,0.89400005,3.2897742,0.22200002
4458,4458,0.37400147,0.89500004,3.3098505,0.22100002
4459,4459,0.3693275,0.89500004,3.2963486,0.223
4460,4460,0.37395415,0.892,3.3025348,0.22100002
4461,4461,0.36714303,0.897,3.2885222,0.22100002
4462,4462,0.3664467,0.89800006,3.2836,0.22000001
4463,4463,0.3712932,0.89800006,3.2847703,0.22500001
4464,4464,0.3666904,0.89900005,3.2949607,0.22200002
4465,4465,0.37056655,0.89400005,3.2873359,0.22500001
4466,4466,0.3769487,0.89100003,3.2904196,0.224
4467,4467,0.3668689,0.89800006,3.2888634,0.22100002
4468,4468,0.36751822,0.89800006,3.3025515,0.22500001
4469,4469,0.36919948,0.896,3.284788,0.21700001
4470,4470,0.3686694,0.89500004,3.3019776,0.22500001
4471,4471,0.36718678,0.89500004,3.2894719,0.224
4472,4472,0.36976007,0.89500004,3.292313,0.223
4473,4473,0.36670998,0.897,3.2929626,0.22000001
4474,4474,0.36805916,0.897,3.3009048,0.22200002
4475,4475,0.3679487,0.896,3.2953556,0.22100002
4476,4476,0.3692113,0.89400005,3.2998784,0.224
4477,4477,0.37180948,0.89400005,3.2944317,0.223
4478,4478,0.36811757,0.896,3.2968369,0.223
4479,4479,0.3672931,0.897,3.3039637,0.223
4480,4480,0.36583513,0.897,3.2943308,0.22100002
4481,4481,0.36766958,0.896,3.3063147,0.22700001
4482,4482,0.3733002,0.89400005,3.2928917,0.22100002
4483,4483,0.38211513,0.887,3.308719,0.22200002
4484,4484,0.36710715,0.89500004,3.2929204,0.224
4485,4485,0.36950594,0.89800006,3.3025513,0.22000001
4486,4486,0.36678728,0.89800006,3.2842174,0.223
4487,4487,0.36656454,0.897,3.3110752,0.224
4488,4488,0.36528057,0.89800006,3.298631,0.22200002
4489,4489,0.36779764,0.897,3.2981977,0.22100002
4490,4490,0.36791605,0.90000004,3.2996485,0.21800001
4491,4491,0.36579326,0.897,3.3146605,0.22100002
4492,4492,0.3667586,0.89800006,3.2950225,0.22500001
4493,4493,0.36924878,0.896,3.3132281,0.22100002
4494,4494,0.36797288,0.897,3.3118582,0.22100002
4495,4495,0.36781102,0.897,3.3081915,0.223
4496,4496,0.3693938,0.89500004,3.2989323,0.22000001
4497,4497,0.3777068,0.88900006,3.3234909,0.223
4498,4498,0.37096405,0.89500004,3.2930076,0.223
4499,4499,0.36916667,0.89400005,3.3094552,0.22500001
4500,4500,0.36617076,0.897,3.2926915,0.22000001
4501,4501,0.36540297,0.89900005,3.3058846,0.22100002
4502,4502,0.36545148,0.90000004,3.2906148,0.22500001
4503,4503,0.37065694,0.89500004,3.30642,0.22200002
4504,4504,0.3658857,0.89900005,3.2837296,0.224
4505,4505,0.36785737,0.89800006,3.308948,0.22600001
4506,4506,0.3696999,0.89300007,3.3026884,0.22100002
4507,4507,0.36873055,0.896,3.3120592,0.224
4508,4508,0.37331516,0.89400005,3.297701,0.21800001
4509,4509,0.36844033,0.896,3.309661,0.21900001
4510,4510,0.3661557,0.89800006,3.3057725,0.21800001
4511,4511,0.3683767,0.896,3.311599,0.223
4512,4512,0.36522806,0.89900005,3.2965727,0.21800001
4513,4513,0.36508325,0.897,3.3137949,0.22600001
4514,4514,0.36739644,0.896,3.2967024,0.224
4515,4515,0.37025204,0.89500004,3.3012211,0.223
4516,4516,0.36706346,0.89400005,3.301398,0.22600001
4517,4517,0.3677793,0.896,3.3036144,0.22200002
4518,4518,0.36644742,0.89800006,3.2972212,0.224
4519,4519,0.36526954,0.89800006,3.31301,0.22000001
4520,4520,0.36932492,0.89400005,3.297466,0.224
4521,4521,0.36363152,0.90000004,3.3108673,0.224
4522,4522,0.37506342,0.89400005,3.3062308,0.223
4523,4523,0.37218484,0.89500004,3.3101525,0.22500001
4524,4524,0.3689064,0.896,3.310875,0.21900001
4525,4525,0.37225947,0.89800006,3.31118,0.22100002
4526,4526,0.36689225,0.897,3.3166575,0.22200002
4527,4527,0.36815873,0.896,3.3067691,0.22000001
4528,4528,0.36673972,0.896,3.3097346,0.224
4529,4529,0.37082514,0.89400005,3.291099,0.223
4530,4530,0.36948156,0.89500004,3.3213608,0.21900001
4531,4531,0.36758134,0.896,3.301279,0.22600001
4532,4532,0.36594185,0.896,3.3126018,0.224
4533,4533,0.3734531,0.89500004,3.2949328,0.21900001
4534,4534,0.37038913,0.89500004,3.3121362,0.22600001
4535,4535,0.36355492,0.901,3.2905228,0.224
4536,4536,0.36449644,0.897,3.3224232,0.223
4537,4537,0.36790875,0.89500004,3.2912376,0.224
4538,4538,0.36638466,0.89900005,3.31006,0.223
4539,4539,0.37165025,0.896,3.2924924,0.224
4540,4540,0.3735215,0.89400005,3.3142357,0.22200002
4541,4541,0.36986905,0.896,3.306532,0.224
4542,4542,0.3692654,0.89400005,3.2992716,0.223
4543,4543,0.374963,0.89400005,3.3093321,0.22200002
4544,4544,0.36591467,0.89800006,3.3085532,0.22500001
4545,4545,0.37751037,0.89500004,3.3045115,0.22200002
4546,4546,0.36423436,0.89900005,3.2944756,0.224
4547,4547,0.36543992,0.89800006,3.295402,0.22200002
4548,4548,0.3646014,0.90000004,3.3024552,0.22200002
4549,4549,0.36555803,0.89800006,3.3042347,0.223
4550,4550,0.3783799,0.89100003,3.2999556,0.223
4551,4551,0.3705063,0.89300007,3.3122492,0.22700001
4552,4552,0.3700754,0.89800006,3.3040838,0.22000001
4553,4553,0.36461425,0.897,3.3149617,0.224
4554,4554,0.36911657,0.896,3.2961662,0.22500001
4555,4555,0.37462515,0.89300007,3.3028796,0.22900002
4556,4556,0.36529708,0.896,3.295204,0.223
4557,4557,0.3683868,0.896,3.310105,0.22600001
4558,4558,0.36680895,0.897,3.2900393,0.223
4559,4559,0.36596158,0.89500004,3.317093,0.22500001
4560,4560,0.36613348,0.897,3.2921426,0.22500001
4561,4561,0.37847525,0.892,3.2979047,0.22600001
4562,4562,0.36592168,0.89500004,3.3028464,0.22500001
4563,4563,0.36497316,0.89500004,3.2913826,0.22200002
4564,4564,0.36472297,0.90000004,3.3226967,0.223
4565,4565,0.36736363,0.897,3.3034103,0.224
4566,4566,0.36385706,0.901,3.3131886,0.224
4567,4567,0.36760744,0.897,3.302329,0.223
4568,4568,0.3618145,0.90000004,3.3022938,0.22600001
4569,4569,0.36834383,0.90000004,3.3167613,0.22500001
4570,4570,0.36269456,0.90000004,3.316546,0.224
4571,4571,0.3671982,0.89400005,3.3125532,0.224
4572,4572,0.3651103,0.89800006,3.3240554,0.224
4573,4573,0.37017205,0.896,3.2881453,0.22200002
4574,4574,0.36639416,0.89800006,3.3138442,0.22700001
4575,4575,0.3644333,0.89900005,3.2842183,0.224
4576,4576,0.3676621,0.896,3.319147,0.22600001
4577,4577,0.3713699,0.89300007,3.3074894,0.22500001
4578,4578,0.3661933,0.90000004,3.31234,0.224
4579,4579,0.37145174,0.896,3.3077412,0.22500001
4580,4580,0.37286848,0.896,3.3045144,0.223
4581,4581,0.3668678,0.89800006,3.3117375,0.22600001
4582,4582,0.36978543,0.897,3.317179,0.22200002
4583,4583,0.36519378,0.89900005,3.301863,0.22200002
4584,4584,0.36760452,0.89500004,3.319794,0.224
4585,4585,0.36578926,0.897,3.2980022,0.223
4586,4586,0.36809486,0.89300007,3.3235896,0.223
4587,4587,0.3748973,0.89300007,3.3142543,0.224
4588,4588,0.3677718,0.89800006,3.3045986,0.22000001
4589,4589,0.3681889,0.89500004,3.3183904,0.22700001
4590,4590,0.3699146,0.897,3.2868626,0.22500001
4591,4591,0.37143907,0.89500004,3.305143,0.22800002
4592,4592,0.3743054,0.89300007,3.2861683,0.22600001
4593,4593,0.36619046,0.89400005,3.309051,0.223
4594,4594,0.3692347,0.897,3.302797,0.22500001
4595,4595,0.36933458,0.897,3.3002608,0.22000001
4596,4596,0.36443487,0.89500004,3.3138556,0.22200002
4597,4597,0.36948845,0.89500004,3.306102,0.22500001
4598,4598,0.36805877,0.89800006,3.3126712,0.22000001
4599,4599,0.36479038,0.896,3.3000796,0.22700001
4600,4600,0.37398732,0.897,3.3054042,0.22600001
4601,4601,0.36956316,0.89400005,3.3057952,0.22500001
4602,4602,0.36641917,0.89900005,3.3076208,0.22100002
4603,4603,0.37098548,0.89800006,3.2977893,0.22500001
4604,4604,0.36512062,0.897,3.3095996,0.22500001
4605,4605,0.36368287,0.897,3.2953672,0.22700001
4606,4606,0.37201732,0.89400005,3.308362,0.22200002
4607,4607,0.3688253,0.896,3.310775,0.224
4608,4608,0.36898378,0.89800006,3.31798,0.22200002
4609,4609,0.3694024,0.89400005,3.3125296,0.223
4610,4610,0.36984512,0.89800006,3.3204584,0.22500001
4611,4611,0.36648563,0.897,3.3017228,0.21900001
4612,4612,0.37453407,0.897,3.3130755,0.22900002
4613,4613,0.36395586,0.901,3.3086052,0.22100002
4614,4614,0.37315884,0.89300007,3.3107145,0.224
4615,4615,0.3640673,0.896,3.3088307,0.22500001
4616,4616,0.3719803,0.89800006,3.3013568,0.22600001
4617,4617,0.36674446,0.89500004,3.3095717,0.22600001
4618,4618,0.36926454,0.90000004,3.2991843,0.223
4619,4619,0.36316803,0.89800006,3.3115327,0.22600001
4620,4620,0.36934966,0.896,3.306445,0.22200002
4621,4621,0.37463734,0.89500004,3.3127046,0.22100002
4622,4622,0.37143055,0.896,3.3064556,0.224
4623,4623,0.3667485,0.897,3.3243535,0.22600001
4624,4624,0.37351987,0.897,3.2994664,0.22200002
4625,4625,0.36473736,0.896,3.3240905,0.22800002
4626,4626,0.36885568,0.89800006,3.288701,0.22500001
4627,4627,0.37131786,0.897,3.3131642,0.23
4628,4628,0.36626276,0.901,3.299322,0.22500001
4629,4629,0.36693257,0.896,3.3056822,0.22100002
4630,4630,0.36428645,0.897,3.3124683,0.223
4631,4631,0.36843565,0.896,3.2946296,0.22900002
4632,4632,0.36935836,0.89400005,3.330022,0.22100002
4633,4633,0.3674649,0.89500004,3.309581,0.22600001
4634,4634,0.36913118,0.89300007,3.3127995,0.21900001
4635,4635,0.37429667,0.89500004,3.3086212,0.22600001
4636,4636,0.37403026,0.89900005,3.3143034,0.22000001
4637,4637,0.37477657,0.892,3.3140364,0.22800002
4638,4638,0.36968726,0.90000004,3.3062549,0.223
4639,4639,0.36398095,0.89800006,3.3176134,0.22100002
4640,4640,0.36816216,0.89900005,3.313652,0.22600001
4641,4641,0.3695387,0.90000004,3.3097796,0.22700001
4642,4642,0.36734238,0.89800006,3.3263516,0.22600001
4643,4643,0.3718062,0.89500004,3.317814,0.22700001
4644,4644,0.37339163,0.89400005,3.3212452,0.21700001
4645,4645,0.36594832,0.89900005,3.318917,0.224
4646,4646,0.36786464,0.897,3.3145308,0.22700001
4647,4647,0.36797073,0.89500004,3.3143933,0.22000001
4648,4648,0.36952266,0.89500004,3.329186,0.22700001
4649,4649,0.3715716,0.89900005,3.3166502,0.22600001
4650,4650,0.3632725,0.901,3.3182993,0.22500001
4651,4651,0.36816248,0.89900005,3.3118765,0.224
4652,4652,0.37009114,0.896,3.3169878,0.22500001
4653,4653,0.3699452,0.897,3.311685,0.22600001
4654,4654,0.36779544,0.89900005,3.329548,0.22500001
4655,4655,0.36911532,0.89900005,3.3044727,0.22500001
4656,4656,0.37175936,0.89800006,3.3237975,0.22700001
4657,4657,0.36997643,0.89500004,3.3156183,0.22800002
4658,4658,0.36693093,0.901,3.311491,0.22500001
4659,4659,0.3668885,0.896,3.3134031,0.22800002
4660,4660,0.3658598,0.89900005,3.3108542,0.22700001
4661,4661,0.3744943,0.89500004,3.318458,0.223
4662,4662,0.36360267,0.90000004,3.3245451,0.23
4663,4663,0.3731259,0.89900005,3.2997465,0.224
4664,4664,0.36787513,0.896,3.344282,0.231
4665,4665,0.36917102,0.897,3.300808,0.224
4666,4666,0.37215278,0.897,3.3171854,0.223
4667,4667,0.36727092,0.89800006,3.3160918,0.224
4668,4668,0.3646467,0.901,3.3142035,0.224
4669,4669,0.36525962,0.89800006,3.3160977,0.224
4670,4670,0.36329314,0.89800006,3.323946,0.22700001
4671,4671,0.36526045,0.89900005,3.3015537,0.22800002
4672,4672,0.36726838,0.89800006,3.3323514,0.223
4673,4673,0.36731952,0.897,3.3093388,0.22500001
4674,4674,0.36527136,0.89900005,3.320755,0.223
4675,4675,0.36570638,0.89900005,3.3108137,0.223
4676,4676,0.36271638,0.901,3.3088107,0.22700001
4677,4677,0.36650783,0.89900005,3.3155348,0.21900001
4678,4678,0.36468104,0.89800006,3.3283522,0.22700001
4679,4679,0.3753009,0.896,3.319153,0.22100002
4680,4680,0.36814138,0.90200007,3.3250678,0.22700001
4681,4681,0.3651051,0.89900005,3.3226173,0.22700001
4682,4682,0.3710616,0.89800006,3.3242092,0.22600001
4683,4683,0.3698053,0.896,3.313466,0.23200001
4684,4684,0.37140936,0.89800006,3.3102164,0.22800002
4685,4685,0.36501288,0.89900005,3.3146157,0.22600001
4686,4686,0.36259493,0.896,3.3270562,0.22500001
4687,4687,0.3627129,0.897,3.3206491,0.22500001
4688,4688,0.3631373,0.89900005,3.3268766,0.22800002
4689,4689,0.36101222,0.90000004,3.318253,0.22800002
4690,4690,0.36267653,0.90200007,3.319476,0.22900002
4691,4691,0.36769357,0.89900005,3.3224454,0.223
4692,4692,0.3628332,0.89800006,3.335998,0.22600001
4693,4693,0.3606149,0.90300006,3.3213456,0.223
4694,4694,0.36254773,0.89800006,3.3282218,0.22700001
4695,4695,0.35926226,0.90300006,3.3245888,0.22500001
4696,4696,0.36398318,0.89800006,3.329097,0.22900002
4697,4697,0.36537483,0.90000004,3.3239906,0.224
4698,4698,0.36431947,0.89800006,3.329095,0.22800002
4699,4699,0.35992652,0.90000004,3.3120317,0.223
4700,4700,0.37046638,0.89300007,3.354676,0.22500001
4701,4701,0.36979872,0.897,3.3149312,0.22600001
4702,4702,0.3651664,0.89800006,3.3502533,0.224
4703,4703,0.36288238,0.90300006,3.317932,0.231
4704,4704,0.3720539,0.897,3.3370414,0.22500001
4705,4705,0.36279026,0.901,3.3149922,0.22600001
4706,4706,0.35976258,0.89900005,3.3376417,0.22600001
4707,4707,0.36010954,0.901,3.303028,0.22600001
4708,4708,0.3727195,0.89300007,3.3280206,0.22700001
4709,4709,0.3612626,0.90200007,3.3169494,0.23
4710,4710,0.36189178,0.90200007,3.3453927,0.22500001
4711,4711,0.36324552,0.89800006,3.3205292,0.223
4712,4712,0.3591174,0.90000004,3.337147,0.22500001
4713,4713,0.36198422,0.90300006,3.3233356,0.22500001
4714,4714,0.36891067,0.89500004,3.3288963,0.22500001
4715,4715,0.3668908,0.89900005,3.3126266,0.231
4716,4716,0.3643547,0.89900005,3.3355095,0.22700001
4717,4717,0.3640874,0.89900005,3.3276644,0.224
4718,4718,0.36404994,0.89800006,3.3417645,0.23
4719,4719,0.36527416,0.901,3.3061554,0.223
4720,4720,0.36771047,0.897,3.3422945,0.22800002
4721,4721,0.36214432,0.90200007,3.3140197,0.22900002
4722,4722,0.36760628,0.89800006,3.33468,0.22700001
4723,4723,0.36236513,0.89800006,3.337008,0.22800002
4724,4724,0.36448523,0.90000004,3.330759,0.231
4725,4725,0.3717863,0.89900005,3.334295,0.22200002
4726,4726,0.36177698,0.90000004,3.34763,0.22600001
4727,4727,0.36129576,0.90300006,3.3264391,0.22800002
4728,4728,0.35866287,0.90200007,3.336273,0.22500001
4729,4729,0.36565176,0.89900005,3.3185341,0.22600001
4730,4730,0.3609803,0.901,3.341276,0.22800002
4731,4731,0.36833003,0.89500004,3.3254397,0.22600001
4732,4732,0.3603136,0.90000004,3.3334491,0.22800002
4733,4733,0.36504462,0.89900005,3.3129485,0.22700001
4734,4734,0.36219326,0.89500004,3.349984,0.224
4735,4735,0.3649635,0.90000004,3.3131773,0.22500001
4736,4736,0.3625243,0.896,3.3438773,0.22800002
4737,4737,0.36431667,0.90200007,3.331659,0.22500001
4738,4738,0.3644454,0.89800006,3.3531446,0.22800002
4739,4739,0.36384353,0.90000004,3.3242779,0.22600001
4740,4740,0.36225155,0.90200007,3.3374972,0.22700001
4741,4741,0.36006862,0.90000004,3.3235335,0.22900002
4742,4742,0.36058915,0.90200007,3.3324866,0.22700001
4743,4743,0.3597028,0.89900005,3.3309753,0.22600001
4744,4744,0.35937724,0.90400004,3.3378212,0.22500001
4745,4745,0.3600575,0.901,3.33097,0.22600001
4746,4746,0.35919312,0.90200007,3.3272934,0.22700001
4747,4747,0.36029232,0.90300006,3.3243172,0.223
4748,4748,0.3666798,0.89900005,3.3314633,0.22700001
4749,4749,0.35879102,0.90400004,3.355818,0.223
4750,4750,0.37007454,0.89500004,3.3279796,0.22900002
4751,4751,0.3589029,0.90300006,3.3289375,0.22600001
4752,4752,0.36507913,0.897,3.3298838,0.22700001
4753,4753,0.36509195,0.90000004,3.321446,0.22700001
4754,4754,0.3606765,0.901,3.3306053,0.22800002
4755,4755,0.3596587,0.90400004,3.3211088,0.22900002
4756,4756,0.3578842,0.90300006,3.3278766,0.22600001
4757,4757,0.36113584,0.90200007,3.3356884,0.22700001
4758,4758,0.36127248,0.901,3.3219855,0.22700001
4759,4759,0.36114195,0.90000004,3.343798,0.22200002
4760,4760,0.36438152,0.901,3.3256643,0.22800002
4761,4761,0.36550137,0.89800006,3.3344686,0.224
4762,4762,0.364414,0.89500004,3.32919,0.22800002
4763,4763,0.3642751,0.90000004,3.3322947,0.22800002
4764,4764,0.3602905,0.89800006,3.3323984,0.22600001
4765,4765,0.3634555,0.901,3.3299847,0.23
4766,4766,0.3576166,0.90300006,3.3220813,0.231
4767,4767,0.35881236,0.90200007,3.3347116,0.223
4768,4768,0.3612361,0.901,3.3303986,0.231
4769,4769,0.3591406,0.90200007,3.3343987,0.22500001
4770,4770,0.3635386,0.89900005,3.331133,0.22800002
4771,4771,0.36354116,0.90000004,3.333816,0.22500001
4772,4772,0.36263654,0.90200007,3.3338416,0.22600001
4773,4773,0.36154753,0.89900005,3.3349442,0.22800002
4774,4774,0.3572988,0.90400004,3.3233058,0.22900002
4775,4775,0.36757582,0.89400005,3.3617222,0.22000001
4776,4776,0.36149257,0.90200007,3.3205724,0.22800002
4777,4777,0.3589319,0.901,3.3546243,0.22500001
4778,4778,0.35881883,0.90200007,3.3324409,0.23
4779,4779,0.35927972,0.90000004,3.3392878,0.22800002
4780,4780,0.35663658,0.90500003,3.3265748,0.23
4781,4781,0.35716653,0.901,3.3391936,0.22800002
4782,4782,0.3610646,0.901,3.3322244,0.23
4783,4783,0.3581042,0.901,3.3487644,0.22500001
4784,4784,0.3602076,0.901,3.322487,0.23400001
4785,4785,0.3619727,0.90000004,3.3487785,0.22600001
4786,4786,0.36303684,0.89800006,3.3219142,0.22700001
4787,4787,0.3608188,0.90200007,3.3395693,0.22700001
4788,4788,0.35911804,0.901,3.3342814,0.22600001
4789,4789,0.3593641,0.897,3.3261375,0.22900002
4790,4790,0.35641047,0.90300006,3.3312156,0.23
4791,4791,0.3631823,0.90300006,3.349128,0.22600001
4792,4792,0.3594658,0.89900005,3.3304636,0.22800002
4793,4793,0.3602025,0.90000004,3.3379006,0.23
4794,4794,0.3613338,0.901,3.338007,0.22600001
4795,4795,0.35679474,0.90000004,3.3332956,0.23
4796,4796,0.35792285,0.90200007,3.3281653,0.23200001
4797,4797,0.36457106,0.89800006,3.3350422,0.22700001
4798,4798,0.35915008,0.90200007,3.3300073,0.22900002
4799,4799,0.35818753,0.90400004,3.3357086,0.22600001
4800,4800,0.36056963,0.90000004,3.3259544,0.22900002
4801,4801,0.36202967,0.901,3.336242,0.22900002
4802,4802,0.36100483,0.90000004,3.3269815,0.22800002
4803,4803,0.36117,0.90000004,3.3699746,0.223
4804,4804,0.36713725,0.897,3.325819,0.22900002
4805,4805,0.3583889,0.90000004,3.343439,0.22900002
4806,4806,0.36459094,0.89800006,3.3355007,0.22600001
4807,4807,0.35815707,0.90200007,3.339197,0.23
4808,4808,0.3642975,0.89900005,3.3358653,0.22600001
4809,4809,0.35860083,0.89900005,3.3455713,0.224
4810,4810,0.35904783,0.90200007,3.329689,0.22700001
4811,4811,0.35859197,0.90200007,3.3665516,0.22600001
4812,4812,0.35989532,0.90000004,3.3387265,0.22500001
4813,4813,0.36059657,0.89800006,3.355235,0.22500001
4814,4814,0.35673442,0.90300006,3.3403833,0.22500001
4815,4815,0.35987055,0.89900005,3.369999,0.22500001
4816,4816,0.36164632,0.90000004,3.3339708,0.22700001
4817,4817,0.35940173,0.90000004,3.347816,0.22500001
4818,4818,0.36398903,0.90000004,3.328247,0.22900002
4819,4819,0.3638086,0.89500004,3.352491,0.22700001
4820,4820,0.3719202,0.896,3.3377643,0.22700001
4821,4821,0.35810983,0.901,3.3488772,0.22500001
4822,4822,0.3591578,0.89900005,3.3319225,0.22900002
4823,4823,0.3561849,0.90300006,3.3389323,0.22700001
4824,4824,0.35638314,0.90400004,3.3325064,0.22900002
4825,4825,0.36412042,0.90200007,3.3543434,0.22700001
4826,4826,0.36249223,0.896,3.3303583,0.23
4827,4827,0.3572331,0.90300006,3.356707,0.223
4828,4828,0.35758063,0.901,3.3345163,0.22800002
4829,4829,0.35917255,0.90300006,3.3486927,0.22700001
4830,4830,0.36399743,0.90200007,3.3493245,0.22800002
4831,4831,0.35673854,0.90400004,3.3529398,0.23200001
4832,4832,0.3610105,0.90200007,3.3220382,0.231
4833,4833,0.36346665,0.89800006,3.3407857,0.231
4834,4834,0.36898273,0.897,3.3363223,0.231
4835,4835,0.3650864,0.89900005,3.340407,0.22700001
4836,4836,0.35789576,0.90200007,3.3342903,0.23
4837,4837,0.3590281,0.90300006,3.333503,0.23
4838,4838,0.36260757,0.90000004,3.329443,0.23500001
4839,4839,0.3562592,0.90500003,3.3332489,0.22700001
4840,4840,0.3587932,0.901,3.3512886,0.23400001
4841,4841,0.3598664,0.90300006,3.3363042,0.23
4842,4842,0.36747792,0.89900005,3.3357434,0.22800002
4843,4843,0.35811216,0.901,3.3421056,0.231
4844,4844,0.35772178,0.90300006,3.3477063,0.231
4845,4845,0.35625124,0.901,3.336276,0.22600001
4846,4846,0.3574826,0.90300006,3.3379421,0.22800002
4847,4847,0.35583833,0.901,3.3547077,0.22600001
4848,4848,0.35708588,0.89900005,3.3413322,0.231
4849,4849,0.35783052,0.90300006,3.3556094,0.22500001
4850,4850,0.36515632,0.89900005,3.352094,0.23
4851,4851,0.37014985,0.901,3.3431087,0.22800002
4852,4852,0.37049887,0.90000004,3.3595755,0.22700001
4853,4853,0.36456308,0.901,3.3629367,0.22700001
4854,4854,0.37527496,0.897,3.3427835,0.23
4855,4855,0.36126363,0.90400004,3.3549645,0.22700001
4856,4856,0.36153775,0.901,3.3544123,0.22800002
4857,4857,0.36448443,0.89900005,3.349906,0.23
4858,4858,0.3668584,0.90200007,3.34454,0.23
4859,4859,0.35821658,0.901,3.3579888,0.22800002
4860,4860,0.37165835,0.89800006,3.3406634,0.22900002
4861,4861,0.37147865,0.90000004,3.340727,0.22900002
4862,4862,0.35905024,0.90500003,3.341466,0.231
4863,4863,0.35721183,0.90200007,3.3641953,0.22500001
4864,4864,0.3609377,0.901,3.3625338,0.22600001
4865,4865,0.35885668,0.89900005,3.3585365,0.22700001
4866,4866,0.35995233,0.906,3.337511,0.224
4867,4867,0.3711277,0.892,3.3747005,0.22600001
4868,4868,0.36144558,0.901,3.3444934,0.23
4869,4869,0.35765123,0.90400004,3.3549232,0.22500001
4870,4870,0.35637397,0.90300006,3.3427455,0.22600001
4871,4871,0.35721686,0.90300006,3.3670197,0.22500001
4872,4872,0.36594483,0.89900005,3.3376427,0.23200001
4873,4873,0.35759506,0.90300006,3.3547523,0.22200002
4874,4874,0.35729507,0.90200007,3.3424957,0.22700001
4875,4875,0.35638526,0.90300006,3.3689601,0.224
4876,4876,0.36107224,0.89900005,3.3317,0.23200001
4877,4877,0.35863882,0.90200007,3.3457198,0.22700001
4878,4878,0.36118513,0.90300006,3.3542278,0.22600001
4879,4879,0.35495487,0.901,3.3447824,0.224
4880,4880,0.3686873,0.901,3.367288,0.223
4881,4881,0.35623682,0.90000004,3.3397944,0.22800002
4882,4882,0.35752776,0.90200007,3.357871,0.22100002
4883,4883,0.3576142,0.901,3.3479924,0.231
4884,4884,0.35557178,0.90400004,3.3573346,0.22800002
4885,4885,0.3578555,0.90300006,3.3470795,0.22900002
4886,4886,0.3598746,0.90300006,3.3536482,0.224
4887,4887,0.35929465,0.89800006,3.3625,0.22900002
4888,4888,0.35615876,0.901,3.3492258,0.22800002
4889,4889,0.35605752,0.90400004,3.3687449,0.22600001
4890,4890,0.3561766,0.90000004,3.341474,0.22700001
4891,4891,0.36257237,0.90400004,3.345643,0.22500001
4892,4892,0.37579545,0.897,3.3467903,0.22800002
4893,4893,0.35898083,0.901,3.3395135,0.23
4894,4894,0.36024588,0.897,3.359238,0.223
4895,4895,0.3589913,0.901,3.3475661,0.23
4896,4896,0.35557818,0.90500003,3.3501666,0.23
4897,4897,0.35465944,0.90300006,3.3519642,0.23
4898,4898,0.35920066,0.901,3.3552098,0.224
4899,4899,0.3647285,0.89900005,3.346401,0.23
4900,4900,0.3544477,0.90500003,3.3429422,0.22600001
4901,4901,0.35637546,0.90300006,3.370347,0.22600001
4902,4902,0.35885653,0.90000004,3.3421292,0.22800002
4903,4903,0.3565988,0.90300006,3.3548014,0.22700001
4904,4904,0.3547692,0.901,3.3560932,0.224
4905,4905,0.35428366,0.90300006,3.344538,0.23
4906,4906,0.3601667,0.90300006,3.3560042,0.22800002
4907,4907,0.35477138,0.90300006,3.3572729,0.22700001
4908,4908,0.35476208,0.90200007,3.3458605,0.22800002
4909,4909,0.3593261,0.90400004,3.3494394,0.22800002
4910,4910,0.35414797,0.90200007,3.341423,0.23200001
4911,4911,0.35403797,0.90300006,3.3475816,0.23
4912,4912,0.3609555,0.901,3.3645186,0.22900002
4913,4913,0.35661605,0.90300006,3.3584394,0.23300001
4914,4914,0.3558429,0.901,3.3440673,0.22800002
4915,4915,0.35502642,0.906,3.3641195,0.22600001
4916,4916,0.35732067,0.89900005,3.362801,0.23
4917,4917,0.35620543,0.90300006,3.3309183,0.23
4918,4918,0.36019656,0.901,3.3656676,0.22900002
4919,4919,0.3577502,0.90200007,3.348959,0.22900002
4920,4920,0.35634223,0.90300006,3.3618782,0.22800002
4921,4921,0.35512745,0.901,3.3573384,0.22800002
4922,4922,0.35266986,0.906,3.3457084,0.23200001
4923,4923,0.35877803,0.90200007,3.378896,0.224
4924,4924,0.35528842,0.90300006,3.358162,0.23300001
4925,4925,0.3559369,0.90300006,3.3477838,0.23200001
4926,4926,0.3589031,0.90000004,3.3667624,0.224
4927,4927,0.3569094,0.90300006,3.346879,0.23200001
4928,4928,0.35680604,0.90200007,3.3606536,0.22900002
4929,4929,0.35646212,0.90200007,3.3596022,0.22900002
4930,4930,0.35628566,0.901,3.38711,0.22200002
4931,4931,0.3651271,0.90200007,3.349749,0.231
4932,4932,0.35488722,0.90300006,3.3822277,0.223
4933,4933,0.36469194,0.901,3.3572443,0.22900002
4934,4934,0.35498267,0.90200007,3.379676,0.22700001
4935,4935,0.3551542,0.90200007,3.3493752,0.231
4936,4936,0.3560332,0.90300006,3.394693,0.223
4937,4937,0.35871524,0.90000004,3.3428867,0.23200001
4938,4938,0.3570142,0.90200007,3.349414,0.23200001
4939,4939,0.35356137,0.90200007,3.359404,0.22500001
4940,4940,0.3528887,0.90500003,3.3567476,0.22600001
4941,4941,0.36160478,0.90200007,3.3659296,0.22800002
4942,4942,0.36057752,0.89900005,3.3533168,0.23
4943,4943,0.3539399,0.90400004,3.3514268,0.231
4944,4944,0.3542635,0.90200007,3.372185,0.22600001
4945,4945,0.3613747,0.90000004,3.3647845,0.23
4946,4946,0.3606547,0.90000004,3.3582487,0.23200001
4947,4947,0.35789078,0.90000004,3.343954,0.23400001
4948,4948,0.35794175,0.90300006,3.3649182,0.22700001
4949,4949,0.3554811,0.90500003,3.356178,0.23
4950,4950,0.35311076,0.90300006,3.358591,0.22900002
4951,4951,0.35223842,0.90500003,3.362359,0.23200001
4952,4952,0.3534275,0.90300006,3.3831677,0.22700001
4953,4953,0.35538083,0.901,3.349813,0.231
4954,4954,0.36048526,0.901,3.3608048,0.22700001
4955,4955,0.35293278,0.906,3.3623204,0.23
4956,4956,0.35393256,0.90400004,3.365491,0.23
4957,4957,0.35587278,0.901,3.3519847,0.23600002
4958,4958,0.35252863,0.906,3.3780632,0.223
4959,4959,0.3584295,0.90300006,3.3514276,0.23400001
4960,4960,0.35269305,0.90500003,3.3572872,0.23
4961,4961,0.35397816,0.90400004,3.3597834,0.22700001
4962,4962,0.35769466,0.90500003,3.3599749,0.22500001
4963,4963,0.35607237,0.90300006,3.368008,0.22900002
4964,4964,0.3554294,0.90200007,3.371105,0.22500001
4965,4965,0.35321164,0.90400004,3.3440015,0.23200001
4966,4966,0.35333523,0.90300006,3.3611999,0.223
4967,4967,0.35525176,0.90300006,3.3523076,0.23
4968,4968,0.3527157,0.906,3.3623204,0.23
4969,4969,0.35578057,0.90200007,3.3545027,0.22900002
4970,4970,0.3529512,0.90500003,3.3846421,0.22200002
4971,4971,0.35866106,0.90500003,3.344121,0.23200001
4972,4972,0.3541797,0.90400004,3.379062,0.22500001
4973,4973,0.35490662,0.90500003,3.352674,0.231
4974,4974,0.35540724,0.90200007,3.3794198,0.224
4975,4975,0.3616811,0.90000004,3.3451343,0.22900002
4976,4976,0.35377774,0.90200007,3.383919,0.22100002
4977,4977,0.355165,0.90400004,3.3380785,0.231
4978,4978,0.3561474,0.90400004,3.3575797,0.22800002
4979,4979,0.35207218,0.90300006,3.362073,0.22600001
4980,4980,0.35484564,0.90300006,3.3510876,0.23400001
4981,4981,0.3527746,0.90400004,3.359532,0.22500001
4982,4982,0.35489497,0.901,3.372436,0.22900002
4983,4983,0.35190114,0.90500003,3.364158,0.22800002
4984,4984,0.35817963,0.90300006,3.3702486,0.231
4985,4985,0.3519182,0.90300006,3.3775926,0.22500001
4986,4986,0.35018736,0.906,3.3673892,0.23300001
4987,4987,0.3536411,0.90400004,3.3515265,0.22800002
4988,4988,0.35340396,0.90200007,3.3731759,0.22800002
4989,4989,0.3606091,0.90200007,3.388661,0.22900002
4990,4990,0.3597799,0.901,3.352182,0.231
4991,4991,0.35117036,0.90400004,3.3792512,0.22700001
4992,4992,0.3539096,0.90200007,3.35302,0.23300001
4993,4993,0.3515961,0.90500003,3.3662095,0.23
4994,4994,0.35642144,0.90200007,3.3843298,0.22500001
4995,4995,0.35359803,0.90300006,3.342284,0.23300001
4996,4996,0.3534608,0.90300006,3.3762941,0.22600001
4997,4997,0.35639983,0.901,3.3656347,0.23700002
4998,4998,0.35356534,0.90400004,3.3552992,0.231
4999,4999,0.35608387,0.90200007,3.3772516,0.23
5000,5000,0.35099262,0.90400004,3.3673837,0.22700001
5001,5001,0.3544189,0.90200007,3.3719559,0.231
5002,5002,0.3535231,0.90500003,3.3714013,0.22900002
5003,5003,0.35319498,0.90300006,3.3843236,0.22600001
5004,5004,0.3509445,0.906,3.3640141,0.23500001
5005,5005,0.35114658,0.90400004,3.3781188,0.22600001
5006,5006,0.35692936,0.90300006,3.3822134,0.23300001
5007,5007,0.3513336,0.90400004,3.3892365,0.22500001
5008,5008,0.35486093,0.906,3.3723521,0.23200001
5009,5009,0.3589338,0.90400004,3.387031,0.22900002
5010,5010,0.35692173,0.90400004,3.3803794,0.22800002
5011,5011,0.36303765,0.896,3.376752,0.22800002
5012,5012,0.35770229,0.906,3.3833919,0.231
5013,5013,0.35583383,0.90200007,3.3861551,0.22500001
5014,5014,0.3545905,0.901,3.3600225,0.22800002
5015,5015,0.35113934,0.906,3.3792875,0.22600001
5016,5016,0.35440108,0.90300006,3.3752067,0.231
5017,5017,0.34923375,0.906,3.367889,0.23
5018,5018,0.3513253,0.90300006,3.3789754,0.23500001
5019,5019,0.36828783,0.90000004,3.3656943,0.231
5020,5020,0.36080268,0.90400004,3.3904045,0.224
5021,5021,0.35981748,0.90500003,3.3742325,0.23300001
5022,5022,0.35436302,0.90400004,3.3922386,0.22600001
5023,5023,0.35577923,0.90300006,3.3861303,0.231
5024,5024,0.35902476,0.90300006,3.3939762,0.22600001
5025,5025,0.35497406,0.90400004,3.3688154,0.23600002
5026,5026,0.35470206,0.906,3.3978808,0.224
5027,5027,0.36225858,0.90300006,3.3789234,0.23
5028,5028,0.3559006,0.90300006,3.3948905,0.22900002
5029,5029,0.3584469,0.90500003,3.3749232,0.23300001
5030,5030,0.35648853,0.90500003,3.400604,0.22900002
5031,5031,0.35580125,0.90300006,3.389165,0.22700001
5032,5032,0.35246098,0.90800005,3.3846495,0.231
5033,5033,0.3524567,0.90800005,3.3775225,0.231
5034,5034,0.35461235,0.90300006,3.3957973,0.22800002
5035,5035,0.35365292,0.90400004,3.3742924,0.23
5036,5036,0.3529521,0.90700006,3.3834834,0.23
5037,5037,0.3575679,0.90300006,3.3933482,0.22700001
5038,5038,0.35212368,0.90400004,3.3962564,0.22900002
5039,5039,0.35186872,0.906,3.378466,0.231
5040,5040,0.35421395,0.90400004,3.401856,0.22700001
5041,5041,0.35425788,0.906,3.3818936,0.23200001
5042,5042,0.3513664,0.906,3.404628,0.22600001
5043,5043,0.35305375,0.90500003,3.3747892,0.23300001
5044,5044,0.3520375,0.90500003,3.3897598,0.22700001
5045,5045,0.35296938,0.906,3.4079382,0.22600001
5046,5046,0.35444716,0.90400004,3.386477,0.23600002
5047,5047,0.35265982,0.90400004,3.394986,0.22600001
5048,5048,0.35360378,0.90200007,3.392234,0.22500001
5049,5049,0.35408616,0.906,3.3664725,0.231
5050,5050,0.3577141,0.901,3.4002807,0.22800002
5051,5051,0.3547369,0.90500003,3.3694506,0.23500001
5052,5052,0.35458377,0.90300006,3.4036896,0.224
5053,5053,0.3570008,0.90000004,3.3791854,0.23
5054,5054,0.35702303,0.90400004,3.4122348,0.22500001
5055,5055,0.35386696,0.90400004,3.3774238,0.23200001
5056,5056,0.3563361,0.90200007,3.4021497,0.22500001
5057,5057,0.35345846,0.90500003,3.3765662,0.22900002
5058,5058,0.352128,0.90700006,3.3809016,0.23200001
5059,5059,0.35512775,0.90300006,3.405011,0.224
5060,5060,0.3561727,0.90300006,3.3830624,0.22800002
5061,5061,0.35562557,0.90500003,3.3939366,0.23
5062,5062,0.35360405,0.90500003,3.393639,0.23
5063,5063,0.35233727,0.90400004,3.3807116,0.22900002
5064,5064,0.35203683,0.90200007,3.4010792,0.22700001
5065,5065,0.35286272,0.90400004,3.3813436,0.22900002
5066,5066,0.3594258,0.90200007,3.413816,0.22500001
5067,5067,0.35521716,0.90700006,3.3659728,0.23400001
5068,5068,0.361414,0.90400004,3.3940403,0.22800002
5069,5069,0.35607472,0.90300006,3.395897,0.22600001
5070,5070,0.3510158,0.90400004,3.4009554,0.231
5071,5071,0.35084277,0.906,3.3864143,0.23
5072,5072,0.35471752,0.90300006,3.4180598,0.22000001
5073,5073,0.36219946,0.90200007,3.370193,0.23200001
5074,5074,0.35838836,0.90300006,3.4157236,0.223
5075,5075,0.35421354,0.90400004,3.390051,0.22700001
5076,5076,0.35323498,0.90300006,3.406946,0.22600001
5077,5077,0.3583124,0.90300006,3.4046223,0.22700001
5078,5078,0.35174763,0.90500003,3.397744,0.22700001
5079,5079,0.35444787,0.90400004,3.3824112,0.23700002
5080,5080,0.35220167,0.90700006,3.4171982,0.21800001
5081,5081,0.35653162,0.90200007,3.37987,0.23600002
5082,5082,0.36029685,0.90400004,3.4068947,0.224
5083,5083,0.3538246,0.901,3.3766718,0.23600002
5084,5084,0.36138234,0.90400004,3.3983703,0.224
5085,5085,0.3582385,0.901,3.4020836,0.231
5086,5086,0.35573867,0.90400004,3.4028077,0.22500001
5087,5087,0.35463825,0.90500003,3.3776262,0.23300001
5088,5088,0.35304767,0.90400004,3.4267719,0.22200002
5089,5089,0.35898986,0.90300006,3.3816507,0.22900002
5090,5090,0.3556132,0.90400004,3.419658,0.21900001
5091,5091,0.3535934,0.90400004,3.37473,0.231
5092,5092,0.35731524,0.90400004,3.4141011,0.22000001
5093,5093,0.35941947,0.90300006,3.363889,0.23400001
5094,5094,0.35349634,0.90500003,3.400036,0.22600001
5095,5095,0.3553782,0.90500003,3.3898318,0.23200001
5096,5096,0.35194275,0.906,3.3874013,0.22800002
5097,5097,0.3516537,0.90500003,3.3978724,0.22900002
5098,5098,0.3527344,0.90300006,3.41684,0.224
5099,5099,0.3523817,0.90400004,3.3926716,0.23200001
5100,5100,0.35208035,0.90500003,3.3835037,0.22900002
5101,5101,0.36135107,0.897,3.4214797,0.22200002
5102,5102,0.3517055,0.90700006,3.383667,0.23300001
5103,5103,0.3509905,0.90700006,3.4087648,0.22500001
5104,5104,0.35330787,0.90500003,3.409253,0.22700001
5105,5105,0.35065758,0.90700006,3.3782582,0.223
5106,5106,0.3599209,0.90000004,3.4131367,0.22500001
5107,5107,0.3525279,0.90500003,3.3951085,0.23200001
5108,5108,0.35141513,0.90500003,3.4168088,0.223
5109,5109,0.3510369,0.90400004,3.4060502,0.231
5110,5110,0.35144362,0.90700006,3.4069138,0.22900002
5111,5111,0.35193488,0.90300006,3.3951578,0.22700001
5112,5112,0.35665193,0.90200007,3.39413,0.22700001
5113,5113,0.35480285,0.90200007,3.4066975,0.22700001
5114,5114,0.35510787,0.90200007,3.4062748,0.224
5115,5115,0.3578127,0.90200007,3.3896708,0.22800002
5116,5116,0.35809457,0.90400004,3.4191964,0.22700001
5117,5117,0.37059787,0.89800006,3.4097588,0.22600001
5118,5118,0.3542634,0.90200007,3.4166849,0.22700001
5119,5119,0.3592665,0.90300006,3.394096,0.22600001
5120,5120,0.35301444,0.90400004,3.3976939,0.23400001
5121,5121,0.35522494,0.901,3.4060526,0.22600001
5122,5122,0.35434052,0.90400004,3.4065056,0.22900002
5123,5123,0.3521888,0.90400004,3.4136815,0.223
5124,5124,0.34924352,0.906,3.405561,0.22700001
5125,5125,0.3551353,0.90300006,3.3960695,0.22800002
5126,5126,0.3522656,0.90400004,3.4105084,0.224
5127,5127,0.3577222,0.90300006,3.3944519,0.22700001
5128,5128,0.35170308,0.90400004,3.4142811,0.22600001
5129,5129,0.3538624,0.90500003,3.4197526,0.22600001
5130,5130,0.3524023,0.90500003,3.4156456,0.22700001
5131,5131,0.35542324,0.90400004,3.3999295,0.22700001
5132,5132,0.35526687,0.901,3.4157174,0.22500001
5133,5133,0.34968263,0.906,3.388485,0.22600001
5134,5134,0.35355604,0.90400004,3.41189,0.22200002
5135,5135,0.35164392,0.90400004,3.4109757,0.22700001
5136,5136,0.35295644,0.90500003,3.3890054,0.23
5137,5137,0.3506378,0.90400004,3.4184856,0.22100002
5138,5138,0.3586807,0.90300006,3.378269,0.231
5139,5139,0.35109022,0.90500003,3.4145072,0.22800002
5140,5140,0.3512943,0.90400004,3.4212246,0.22800002
5141,5141,0.35101458,0.906,3.3919287,0.223
5142,5142,0.350625,0.90800005,3.421246,0.22600001
5143,5143,0.3525533,0.90300006,3.4180324,0.22700001
5144,5144,0.3558645,0.901,3.3884625,0.231
5145,5145,0.3556492,0.901,3.433761,0.22000001
5146,5146,0.35463688,0.901,3.3834248,0.231
5147,5147,0.35207897,0.90500003,3.430872,0.22200002
5148,5148,0.34956414,0.90500003,3.3847294,0.23300001
5149,5149,0.35292304,0.90300006,3.4112897,0.22500001
5150,5150,0.35025308,0.906,3.4143922,0.23200001
5151,5151,0.3501546,0.90400004,3.4135177,0.224
5152,5152,0.35346013,0.906,3.406526,0.22700001
5153,5153,0.35356998,0.90400004,3.4126053,0.22500001
5154,5154,0.3481902,0.90700006,3.4131885,0.22600001
5155,5155,0.34942487,0.90400004,3.4206057,0.23
5156,5156,0.34982955,0.90500003,3.4002779,0.22800002
5157,5157,0.35010865,0.90800005,3.425048,0.22700001
5158,5158,0.3498239,0.90300006,3.4131708,0.22800002
5159,5159,0.3499422,0.906,3.4062512,0.22800002
5160,5160,0.35493657,0.90400004,3.4276145,0.22700001
5161,5161,0.34903827,0.90500003,3.3899357,0.22900002
5162,5162,0.36288184,0.90000004,3.4267895,0.224
5163,5163,0.3509937,0.90500003,3.3961244,0.22800002
5164,5164,0.3499472,0.90500003,3.414377,0.22500001
5165,5165,0.35071883,0.90700006,3.4030094,0.22900002
5166,5166,0.34862038,0.90800005,3.4254017,0.22800002
5167,5167,0.35007226,0.90500003,3.415056,0.22900002
5168,5168,0.35247967,0.90200007,3.3995526,0.22700001
5169,5169,0.35419998,0.90400004,3.4287856,0.224
5170,5170,0.35072768,0.90500003,3.415059,0.22600001
5171,5171,0.3524031,0.906,3.4183269,0.22600001
5172,5172,0.35149902,0.90400004,3.3834908,0.23200001
5173,5173,0.3643835,0.89300007,3.4229693,0.21700001
5174,5174,0.35253665,0.906,3.383095,0.22900002
5175,5175,0.35636383,0.901,3.422884,0.22200002
5176,5176,0.3529157,0.90000004,3.3954036,0.22700001
5177,5177,0.34990478,0.90400004,3.4344628,0.223
5178,5178,0.3547163,0.90200007,3.4118497,0.22700001
5179,5179,0.35913846,0.90300006,3.4298122,0.22200002
5180,5180,0.35168618,0.90300006,3.3988154,0.22900002
5181,5181,0.34928933,0.90500003,3.4210286,0.22100002
5182,5182,0.35369393,0.90300006,3.3985467,0.23200001
5183,5183,0.34883943,0.90700006,3.421307,0.22200002
5184,5184,0.34927654,0.90300006,3.4228253,0.22800002
5185,5185,0.3490071,0.90800005,3.4150355,0.22800002
5186,5186,0.34908307,0.90500003,3.4170904,0.22600001
5187,5187,0.34734288,0.90700006,3.418971,0.224
5188,5188,0.3482145,0.90500003,3.4238315,0.23
5189,5189,0.3484806,0.906,3.4084578,0.22700001
5190,5190,0.35123745,0.90500003,3.422381,0.22500001
5191,5191,0.35377312,0.90500003,3.4002407,0.23
5192,5192,0.3465152,0.90700006,3.4310544,0.224
5193,5193,0.34803933,0.90500003,3.4267306,0.23
5194,5194,0.3512759,0.90400004,3.4186862,0.22800002
5195,5195,0.3548834,0.90400004,3.4248514,0.22500001
5196,5196,0.35351187,0.90400004,3.4300528,0.22700001
5197,5197,0.35038018,0.90700006,3.4122052,0.22800002
5198,5198,0.35301557,0.90200007,3.4356701,0.22100002
5199,5199,0.35112822,0.90800005,3.3991005,0.23
5200,5200,0.34947664,0.90400004,3.4309351,0.22100002
5201,5201,0.34711313,0.90700006,3.410854,0.23
5202,5202,0.347095,0.90800005,3.426333,0.23
5203,5203,0.34813017,0.906,3.40267,0.23
5204,5204,0.3568072,0.90000004,3.4390109,0.22500001
5205,5205,0.34915677,0.906,3.4056935,0.23
5206,5206,0.3479815,0.906,3.4304762,0.224
5207,5207,0.3491445,0.90400004,3.4377081,0.22500001
5208,5208,0.34684083,0.906,3.4040751,0.22800002
5209,5209,0.34808153,0.90500003,3.4365885,0.22600001
5210,5210,0.3475147,0.906,3.424709,0.22900002
5211,5211,0.35531303,0.90200007,3.4353955,0.224
5212,5212,0.35620683,0.90200007,3.4346647,0.224
5213,5213,0.35066608,0.90400004,3.4216924,0.223
5214,5214,0.34683365,0.90800005,3.4397595,0.22000001
5215,5215,0.34720773,0.90300006,3.426992,0.22500001
5216,5216,0.35072434,0.90200007,3.4187434,0.22600001
5217,5217,0.35099444,0.90500003,3.4434142,0.22200002
5218,5218,0.3463289,0.906,3.420161,0.23
5219,5219,0.3470726,0.90500003,3.426315,0.22200002
5220,5220,0.34773037,0.906,3.4217398,0.22800002
5221,5221,0.3518069,0.90400004,3.431474,0.22200002
5222,5222,0.34898788,0.90500003,3.3977983,0.23
5223,5223,0.35082448,0.90400004,3.4348638,0.22100002
5224,5224,0.34685054,0.90800005,3.4164212,0.22900002
5225,5225,0.3496854,0.90500003,3.4340641,0.22200002
5226,5226,0.34856758,0.906,3.4168656,0.22800002
5227,5227,0.34679294,0.90700006,3.4247649,0.224
5228,5228,0.34519088,0.90800005,3.4152803,0.23200001
5229,5229,0.353034,0.90800005,3.441012,0.22200002
5230,5230,0.34949952,0.90700006,3.4104428,0.23
5231,5231,0.35129392,0.90400004,3.4386432,0.223
5232,5232,0.34862238,0.90800005,3.411511,0.22800002
5233,5233,0.34714037,0.90900004,3.423342,0.223
5234,5234,0.34732902,0.90800005,3.4376888,0.223
5235,5235,0.34643593,0.906,3.4203138,0.22500001
5236,5236,0.34673792,0.90700006,3.4250488,0.22700001
5237,5237,0.3497728,0.90200007,3.4387512,0.22200002
5238,5238,0.34644696,0.906,3.4090207,0.23
5239,5239,0.34760523,0.90500003,3.4532955,0.21800001
5240,5240,0.34756392,0.906,3.4264805,0.224
5241,5241,0.34779522,0.90300006,3.416461,0.22600001
5242,5242,0.35313132,0.90300006,3.4292636,0.22100002
5243,5243,0.348862,0.90800005,3.4202466,0.23
5244,5244,0.348923,0.90400004,3.4303718,0.22700001
5245,5245,0.3475238,0.90500003,3.4205325,0.23200001
5246,5246,0.349222,0.90500003,3.4235709,0.22600001
5247,5247,0.34661493,0.90500003,3.416436,0.22900002
5248,5248,0.34756047,0.90500003,3.4432056,0.223
5249,5249,0.34686092,0.90400004,3.4239337,0.22800002
5250,5250,0.34688413,0.90800005,3.4221768,0.22500001
5251,5251,0.34408578,0.91,3.4337957,0.223
5252,5252,0.34573117,0.90800005,3.4296124,0.22600001
5253,5253,0.34601668,0.90800005,3.4361377,0.22500001
5254,5254,0.34451774,0.90900004,3.4358354,0.22600001
5255,5255,0.34720814,0.91,3.445673,0.22000001
5256,5256,0.34573835,0.90500003,3.4388514,0.22600001
5257,5257,0.34626165,0.90800005,3.419158,0.22500001
5258,5258,0.34678915,0.90700006,3.450932,0.21900001
5259,5259,0.3471125,0.90800005,3.4144084,0.231
5260,5260,0.34406844,0.90900004,3.4396563,0.21800001
5261,5261,0.3506846,0.90400004,3.4310596,0.23
5262,5262,0.3546283,0.90400004,3.4372566,0.21800001
5263,5263,0.35067147,0.901,3.4316053,0.22800002
5264,5264,0.34875634,0.906,3.4383357,0.22000001
5265,5265,0.3533017,0.90300006,3.4173071,0.22900002
5266,5266,0.34742883,0.90500003,3.449769,0.216
5267,5267,0.3517935,0.90200007,3.4244835,0.23
5268,5268,0.35320702,0.90500003,3.451215,0.22000001
5269,5269,0.3449763,0.90800005,3.4358785,0.22800002
5270,5270,0.34555492,0.906,3.4155817,0.22500001
5271,5271,0.35012484,0.90400004,3.439895,0.223
5272,5272,0.34710464,0.90400004,3.4306633,0.22100002
5273,5273,0.3450821,0.90700006,3.4276667,0.224
5274,5274,0.3483226,0.90800005,3.4446378,0.22600001
5275,5275,0.34399742,0.90700006,3.4542356,0.216
5276,5276,0.35476148,0.901,3.4225416,0.22900002
5277,5277,0.3523574,0.90200007,3.4552615,0.21700001
5278,5278,0.34551126,0.90700006,3.429421,0.22700001
5279,5279,0.35517582,0.90300006,3.445527,0.22200002
5280,5280,0.34724525,0.906,3.4247863,0.22700001
5281,5281,0.3472657,0.906,3.4447217,0.223
5282,5282,0.3440062,0.90900004,3.438899,0.22900002
5283,5283,0.3504064,0.90700006,3.4240272,0.22600001
5284,5284,0.34633133,0.90700006,3.4407954,0.22200002
5285,5285,0.3469019,0.90300006,3.4480288,0.223
5286,5286,0.35895434,0.90000004,3.4445367,0.22200002
5287,5287,0.34559128,0.906,3.4396484,0.223
5288,5288,0.34529766,0.906,3.4344904,0.22800002
5289,5289,0.3501381,0.90200007,3.4485626,0.22200002
5290,5290,0.34541926,0.906,3.4270535,0.23
5291,5291,0.34683448,0.90500003,3.443042,0.22000001
5292,5292,0.34848368,0.906,3.4311652,0.22800002
5293,5293,0.3471507,0.90400004,3.4517388,0.21900001
5294,5294,0.3532694,0.90300006,3.435267,0.22900002
5295,5295,0.3479053,0.901,3.4665742,0.21300001
5296,5296,0.34596235,0.90800005,3.4300797,0.23
5297,5297,0.3460331,0.906,3.4515822,0.21700001
5298,5298,0.34872836,0.90500003,3.4088979,0.231
5299,5299,0.3456293,0.90700006,3.4468033,0.22200002
5300,5300,0.34568116,0.90900004,3.4415357,0.223
5301,5301,0.3464342,0.906,3.436977,0.22900002
5302,5302,0.34478357,0.90700006,3.4546947,0.22000001
5303,5303,0.3484852,0.90500003,3.4313085,0.23
5304,5304,0.3498358,0.90700006,3.451257,0.223
5305,5305,0.34637737,0.906,3.4406543,0.22600001
5306,5306,0.34702814,0.90500003,3.4573004,0.22000001
5307,5307,0.35005596,0.90500003,3.4369657,0.231
5308,5308,0.34938204,0.90400004,3.4494,0.22200002
5309,5309,0.34280622,0.90800005,3.4307916,0.22800002
5310,5310,0.34442756,0.90500003,3.45563,0.224
5311,5311,0.34230468,0.90700006,3.4586692,0.21800001
5312,5312,0.35301146,0.90200007,3.4278262,0.23200001
5313,5313,0.34456193,0.90300006,3.4629138,0.21800001
5314,5314,0.346306,0.90500003,3.4377964,0.22500001
5315,5315,0.34824398,0.90400004,3.4565315,0.22600001
5316,5316,0.34595558,0.90700006,3.4588683,0.223
5317,5317,0.34327742,0.906,3.4420388,0.22600001
5318,5318,0.34634697,0.906,3.4423919,0.223
5319,5319,0.3496274,0.906,3.449364,0.22500001
5320,5320,0.34650865,0.901,3.4425335,0.22100002
5321,5321,0.3455474,0.90400004,3.4301896,0.23
5322,5322,0.34723946,0.90500003,3.4621046,0.22000001
5323,5323,0.35179785,0.906,3.4337647,0.22700001
5324,5324,0.34544644,0.90700006,3.4667506,0.21800001
5325,5325,0.34708363,0.90400004,3.4405696,0.22500001
5326,5326,0.34359643,0.906,3.4443326,0.224
5327,5327,0.34734637,0.906,3.449723,0.224
5328,5328,0.34733683,0.90700006,3.4496262,0.223
5329,5329,0.34362128,0.906,3.4361653,0.22200002
5330,5330,0.34783328,0.90400004,3.4419138,0.22900002
5331,5331,0.34208885,0.906,3.4548404,0.216
5332,5332,0.3448767,0.906,3.4449794,0.23
5333,5333,0.3423533,0.90800005,3.448267,0.22200002
5334,5334,0.344382,0.906,3.465406,0.22000001
5335,5335,0.3469639,0.90700006,3.4448698,0.224
5336,5336,0.34313288,0.90800005,3.44683,0.224
5337,5337,0.3424875,0.90800005,3.4627516,0.22200002
5338,5338,0.35071906,0.90300006,3.440201,0.224
5339,5339,0.3453001,0.906,3.4593136,0.22000001
5340,5340,0.34423047,0.906,3.4539397,0.21900001
5341,5341,0.34466282,0.90800005,3.4342062,0.22800002
5342,5342,0.34641927,0.90500003,3.471869,0.21800001
5343,5343,0.34733224,0.90800005,3.4366803,0.22500001
5344,5344,0.34696352,0.90500003,3.4526236,0.21900001
5345,5345,0.35358667,0.906,3.457137,0.22200002
5346,5346,0.3432813,0.90800005,3.4573228,0.21800001
5347,5347,0.35103676,0.901,3.4610186,0.223
5348,5348,0.3438961,0.90400004,3.458557,0.216
5349,5349,0.3431113,0.906,3.4566417,0.22700001
5350,5350,0.34614208,0.906,3.4724116,0.21800001
5351,5351,0.3435856,0.90800005,3.449417,0.22700001
5352,5352,0.3428865,0.90800005,3.4692292,0.21800001
5353,5353,0.34480628,0.90500003,3.441901,0.22500001
5354,5354,0.34196278,0.90700006,3.4618292,0.22200002
5355,5355,0.34494546,0.90700006,3.4478204,0.223
5356,5356,0.34842652,0.90400004,3.4335127,0.22600001
5357,5357,0.3476644,0.90500003,3.454601,0.224
5358,5358,0.35322168,0.90300006,3.448259,0.22200002
5359,5359,0.34313762,0.906,3.4636903,0.22200002
5360,5360,0.34399077,0.906,3.437117,0.22800002
5361,5361,0.3423306,0.906,3.4666748,0.22100002
5362,5362,0.34533572,0.906,3.4363494,0.223
5363,5363,0.34298438,0.90800005,3.4672575,0.21800001
5364,5364,0.34806794,0.90500003,3.4363332,0.22800002
5365,5365,0.34364724,0.906,3.47866,0.21700001
5366,5366,0.34286982,0.906,3.4512868,0.22800002
5367,5367,0.34030807,0.90700006,3.4645076,0.22200002
5368,5368,0.34394437,0.906,3.4490592,0.22600001
5369,5369,0.34207112,0.91,3.4677813,0.216
5370,5370,0.34145796,0.90500003,3.4624503,0.22700001
5371,5371,0.343793,0.906,3.461194,0.22100002
5372,5372,0.34208176,0.90500003,3.4657004,0.223
5373,5373,0.34501952,0.90400004,3.4580438,0.22000001
5374,5374,0.34427962,0.90500003,3.4543307,0.23300001
5375,5375,0.3455306,0.90400004,3.4697907,0.215
5376,5376,0.34854585,0.90500003,3.4422398,0.23
5377,5377,0.34799024,0.90400004,3.4724286,0.215
5378,5378,0.34149724,0.90700006,3.4482348,0.23300001
5379,5379,0.3442969,0.90700006,3.4796522,0.215
5380,5380,0.35079902,0.90400004,3.4357522,0.22500001
5381,5381,0.3433065,0.90700006,3.461334,0.21800001
5382,5382,0.34380433,0.90500003,3.4553218,0.22500001
5383,5383,0.3460678,0.906,3.451393,0.21900001
5384,5384,0.34193996,0.90300006,3.451505,0.22800002
5385,5385,0.34515443,0.90400004,3.4632537,0.223
5386,5386,0.3445936,0.90400004,3.4617615,0.224
5387,5387,0.34544167,0.90700006,3.4430122,0.22500001
5388,5388,0.34182733,0.906,3.4700854,0.21700001
5389,5389,0.34239092,0.90500003,3.4519584,0.22200002
5390,5390,0.3442815,0.90500003,3.46237,0.223
5391,5391,0.3482395,0.90300006,3.4405468,0.22200002
5392,5392,0.3432263,0.90400004,3.455126,0.22200002
5393,5393,0.34383428,0.906,3.4427311,0.224
5394,5394,0.3413798,0.906,3.46405,0.22200002
5395,5395,0.34082985,0.90800005,3.4754438,0.21800001
5396,5396,0.34119874,0.906,3.4685009,0.22100002
5397,5397,0.34578952,0.906,3.4539137,0.22500001
5398,5398,0.34171608,0.90500003,3.460369,0.22000001
5399,5399,0.34207374,0.90500003,3.4399862,0.231
5400,5400,0.351487,0.90200007,3.4763927,0.21700001
5401,5401,0.3552697,0.901,3.4469187,0.22700001
5402,5402,0.3427811,0.90700006,3.4646912,0.223
5403,5403,0.34435177,0.906,3.4557774,0.21900001
5404,5404,0.34049776,0.906,3.452421,0.22600001
5405,5405,0.3407417,0.90900004,3.4692316,0.223
5406,5406,0.34388453,0.90700006,3.4510808,0.231
5407,5407,0.3480118,0.90400004,3.4835398,0.215
5408,5408,0.3480495,0.90400004,3.4398208,0.22900002
5409,5409,0.34600866,0.90400004,3.4930713,0.216
5410,5410,0.3495316,0.90400004,3.4480505,0.231
5411,5411,0.3455157,0.90700006,3.4699793,0.22000001
5412,5412,0.34394473,0.90700006,3.4352393,0.22900002
5413,5413,0.3435834,0.906,3.469564,0.22200002
5414,5414,0.34308162,0.906,3.4619546,0.224
5415,5415,0.34421894,0.90400004,3.459526,0.21900001
5416,5416,0.3447637,0.90500003,3.4565916,0.22600001
5417,5417,0.34372064,0.90500003,3.4800878,0.216
5418,5418,0.3461051,0.90400004,3.451179,0.22500001
5419,5419,0.3432784,0.90400004,3.4910846,0.22000001
5420,5420,0.34476548,0.90300006,3.4586089,0.22900002
5421,5421,0.34732702,0.90200007,3.4760377,0.224
5422,5422,0.34383968,0.90500003,3.4510577,0.22600001
5423,5423,0.34412467,0.90400004,3.4879396,0.21800001
5424,5424,0.34166497,0.90700006,3.4645894,0.22600001
5425,5425,0.34135664,0.90400004,3.4677343,0.22700001
5426,5426,0.34073082,0.90700006,3.4671204,0.22200002
5427,5427,0.3461505,0.90400004,3.467505,0.22600001
5428,5428,0.34847042,0.90400004,3.4730773,0.224
5429,5429,0.34376806,0.906,3.4574318,0.22600001
5430,5430,0.3411914,0.90700006,3.4826052,0.21800001
5431,5431,0.33983168,0.906,3.4825273,0.22600001
5432,5432,0.34018075,0.906,3.4735749,0.224
5433,5433,0.34098342,0.90500003,3.4742732,0.22700001
5434,5434,0.34211588,0.90200007,3.4667842,0.22700001
5435,5435,0.33972657,0.90800005,3.4789248,0.22200002
5436,5436,0.34152547,0.906,3.4634416,0.22600001
5437,5437,0.33928153,0.90800005,3.4751112,0.22000001
5438,5438,0.34362084,0.906,3.4761784,0.22700001
5439,5439,0.34473348,0.90500003,3.4816186,0.223
5440,5440,0.34778094,0.90500003,3.4601974,0.22800002
5441,5441,0.3399241,0.90900004,3.4738803,0.223
5442,5442,0.33882028,0.90800005,3.4722025,0.22700001
5443,5443,0.343219,0.90500003,3.4643183,0.22600001
5444,5444,0.34065744,0.90800005,3.4883847,0.22000001
5445,5445,0.3440459,0.90300006,3.4635224,0.22100002
5446,5446,0.34478253,0.906,3.4753149,0.22800002
5447,5447,0.34852085,0.90200007,3.4811056,0.22100002
5448,5448,0.34689236,0.90200007,3.4753482,0.22700001
5449,5449,0.34376106,0.906,3.4856105,0.21800001
5450,5450,0.3449805,0.90500003,3.4698205,0.22800002
5451,5451,0.34516287,0.90500003,3.4828534,0.216
5452,5452,0.34366047,0.906,3.4660544,0.22700001
5453,5453,0.3438411,0.90400004,3.4854827,0.22100002
5454,5454,0.33901012,0.906,3.4731033,0.22800002
5455,5455,0.3400975,0.90400004,3.4842439,0.22200002
5456,5456,0.33884194,0.90700006,3.4858472,0.224
5457,5457,0.34504563,0.90500003,3.4766169,0.22500001
5458,5458,0.33965948,0.906,3.4926982,0.216
5459,5459,0.34009534,0.90400004,3.4834702,0.22500001
5460,5460,0.33843467,0.90800005,3.4797115,0.223
5461,5461,0.33912158,0.90700006,3.4666686,0.22500001
5462,5462,0.3382607,0.90800005,3.4881139,0.224
5463,5463,0.34155282,0.90500003,3.4711914,0.22000001
5464,5464,0.34088504,0.90700006,3.4732373,0.22700001
5465,5465,0.3458759,0.90400004,3.483251,0.21800001
5466,5466,0.34235567,0.90400004,3.4803739,0.22800002
5467,5467,0.34264305,0.90400004,3.4902875,0.215
5468,5468,0.3443565,0.906,3.4670177,0.22800002
5469,5469,0.34309182,0.90500003,3.4984436,0.216
5470,5470,0.34770307,0.90400004,3.4581923,0.23
5471,5471,0.342203,0.90500003,3.4849658,0.22000001
5472,5472,0.34189177,0.90400004,3.4576695,0.23
5473,5473,0.34025317,0.90500003,3.4963453,0.216
5474,5474,0.3452432,0.90300006,3.457339,0.22700001
5475,5475,0.33987135,0.906,3.481416,0.21800001
5476,5476,0.3514945,0.89800006,3.47149,0.22200002
5477,5477,0.34494326,0.90400004,3.4784632,0.22200002
5478,5478,0.34316102,0.90500003,3.4592447,0.22600001
5479,5479,0.33941105,0.906,3.4883711,0.21700001
5480,5480,0.33988297,0.90800005,3.4719236,0.224
5481,5481,0.34494102,0.90400004,3.4961998,0.22200002
5482,5482,0.3434515,0.906,3.4688573,0.22200002
5483,5483,0.3408049,0.90500003,3.4780164,0.223
5484,5484,0.34104228,0.90400004,3.4700894,0.22600001
5485,5485,0.34660867,0.90000004,3.4906416,0.21800001
5486,5486,0.34037155,0.90500003,3.4706447,0.22500001
5487,5487,0.33954787,0.90500003,3.4736607,0.21900001
5488,5488,0.3432271,0.90300006,3.475952,0.22500001
5489,5489,0.3390649,0.90700006,3.4787965,0.22100002
5490,5490,0.35637984,0.901,3.481694,0.22200002
5491,5491,0.33739778,0.90700006,3.4926174,0.21900001
5492,5492,0.3381036,0.90700006,3.4744582,0.224
5493,5493,0.33807442,0.906,3.4913116,0.223
5494,5494,0.33818316,0.90700006,3.4774132,0.22000001
5495,5495,0.34706357,0.90500003,3.4871433,0.22700001
5496,5496,0.3381775,0.90700006,3.4916208,0.22000001
5497,5497,0.34504858,0.90500003,3.462981,0.22900002
5498,5498,0.34027988,0.90500003,3.4896367,0.22100002
5499,5499,0.3416514,0.90500003,3.4695036,0.22700001
5500,5500,0.33832344,0.906,3.4866998,0.223
5501,5501,0.3403019,0.906,3.4656985,0.23
5502,5502,0.34299484,0.90300006,3.4827483,0.21700001
5503,5503,0.33939824,0.906,3.4598548,0.23200001
5504,5504,0.34024218,0.90500003,3.4960923,0.22100002
5505,5505,0.34341457,0.90300006,3.4587266,0.23
5506,5506,0.34350857,0.906,3.4886544,0.21700001
5507,5507,0.34213167,0.90300006,3.4634845,0.23200001
5508,5508,0.3393979,0.90500003,3.4903033,0.22000001
5509,5509,0.34025383,0.90500003,3.4755642,0.223
5510,5510,0.34001535,0.90700006,3.48627,0.22600001
5511,5511,0.3374987,0.90700006,3.4758124,0.22000001
5512,5512,0.34090403,0.906,3.4699223,0.22700001
5513,5513,0.33970952,0.906,3.4892719,0.21800001
5514,5514,0.34518713,0.90400004,3.4678726,0.22800002
5515,5515,0.3400073,0.90700006,3.4926908,0.21800001
5516,5516,0.3466703,0.901,3.4632459,0.22800002
5517,5517,0.3478441,0.90300006,3.4729652,0.22500001
5518,5518,0.34029683,0.90200007,3.4717703,0.22200002
5519,5519,0.34045398,0.906,3.458544,0.22900002
5520,5520,0.34055403,0.90800005,3.4787014,0.22000001
5521,5521,0.34462056,0.90400004,3.4741848,0.22700001
5522,5522,0.34233487,0.906,3.4747262,0.223
5523,5523,0.34333056,0.90500003,3.4877815,0.224
5524,5524,0.34175563,0.906,3.4815857,0.223
5525,5525,0.3388472,0.906,3.4758909,0.22800002
5526,5526,0.3387234,0.90500003,3.4952292,0.22000001
5527,5527,0.35158345,0.90200007,3.4782,0.22600001
5528,5528,0.33913156,0.906,3.479734,0.22800002
5529,5529,0.34165034,0.90200007,3.4838,0.223
5530,5530,0.34332058,0.90300006,3.4650028,0.223
5531,5531,0.3400296,0.90400004,3.483081,0.22100002
5532,5532,0.33991107,0.90400004,3.4990523,0.223
5533,5533,0.33624557,0.90800005,3.4821818,0.22200002
5534,5534,0.34050506,0.90400004,3.4912431,0.22500001
5535,5535,0.33954448,0.90400004,3.499244,0.21900001
5536,5536,0.33812565,0.90700006,3.4732816,0.22700001
5537,5537,0.33691877,0.906,3.4923472,0.21900001
5538,5538,0.3408751,0.90500003,3.4751668,0.22800002
5539,5539,0.33818516,0.90700006,3.4982936,0.22000001
5540,5540,0.33849806,0.906,3.4722338,0.22900002
5541,5541,0.3371547,0.90700006,3.496129,0.22700001
5542,5542,0.3418886,0.906,3.4823556,0.224
5543,5543,0.34391218,0.90500003,3.4887826,0.224
5544,5544,0.34376767,0.90300006,3.4735227,0.223
5545,5545,0.3422509,0.90400004,3.4796813,0.22200002
5546,5546,0.33937564,0.90400004,3.4789176,0.22700001
5547,5547,0.33862698,0.90500003,3.4869032,0.22200002
5548,5548,0.33813745,0.90700006,3.4584613,0.22700001
5549,5549,0.3382381,0.90800005,3.4735513,0.22500001
5550,5550,0.34061542,0.90300006,3.4898903,0.22200002
5551,5551,0.34364513,0.90400004,3.4723327,0.22500001
5552,5552,0.33743742,0.90500003,3.48152,0.224
5553,5553,0.33727553,0.90400004,3.4800115,0.224
5554,5554,0.33767006,0.906,3.482586,0.22200002
5555,5555,0.33932742,0.90500003,3.4684875,0.22500001
5556,5556,0.3386659,0.90500003,3.4814408,0.22200002
5557,5557,0.34466854,0.90300006,3.487699,0.22500001
5558,5558,0.33677202,0.90700006,3.4921207,0.22100002
5559,5559,0.33769575,0.90800005,3.478847,0.224
5560,5560,0.3381841,0.90500003,3.490422,0.22800002
5561,5561,0.33594558,0.90700006,3.4842257,0.223
5562,5562,0.33511284,0.90900004,3.4780974,0.22100002
5563,5563,0.33793464,0.90500003,3.4868877,0.22200002
5564,5564,0.3372606,0.90700006,3.4799366,0.22100002
5565,5565,0.34106356,0.90300006,3.4810665,0.224
5566,5566,0.34009212,0.906,3.481201,0.22100002
5567,5567,0.33709607,0.90300006,3.4949634,0.224
5568,5568,0.3369967,0.90500003,3.4753194,0.224
5569,5569,0.33865157,0.906,3.471423,0.22200002
5570,5570,0.33774662,0.90800005,3.4771776,0.224
5571,5571,0.33764863,0.906,3.4984593,0.22200002
5572,5572,0.33657542,0.90700006,3.4822643,0.22600001
5573,5573,0.33840773,0.90400004,3.4784894,0.22000001
5574,5574,0.34235904,0.90400004,3.483946,0.22700001
5575,5575,0.33630642,0.90500003,3.484061,0.22200002
5576,5576,0.33559301,0.906,3.4810212,0.22800002
5577,5577,0.3391209,0.90300006,3.4819174,0.22200002
5578,5578,0.33990428,0.90200007,3.4821541,0.224
5579,5579,0.33907512,0.90300006,3.4729056,0.22900002
5580,5580,0.34914696,0.89800006,3.4938955,0.22000001
5581,5581,0.34094924,0.906,3.456652,0.22800002
5582,5582,0.33632645,0.90400004,3.4949398,0.21800001
5583,5583,0.33649293,0.90500003,3.4819145,0.22500001
5584,5584,0.33988482,0.90500003,3.4778256,0.22200002
5585,5585,0.33624208,0.90500003,3.4854763,0.22500001
5586,5586,0.33800742,0.90500003,3.496746,0.223
5587,5587,0.33929536,0.90500003,3.47788,0.22500001
5588,5588,0.339128,0.90500003,3.5125618,0.22000001
5589,5589,0.3434234,0.90500003,3.469041,0.22600001
5590,5590,0.35542586,0.89900005,3.4925368,0.22600001
5591,5591,0.3613689,0.89800006,3.4871202,0.22500001
5592,5592,0.3455183,0.90300006,3.49024,0.223
5593,5593,0.3483949,0.901,3.4696336,0.223
5594,5594,0.34329054,0.90000004,3.4949775,0.224
5595,5595,0.34046993,0.90400004,3.479898,0.22900002
5596,5596,0.3374796,0.90200007,3.480863,0.223
5597,5597,0.3407437,0.89900005,3.4943333,0.22600001
5598,5598,0.34262753,0.906,3.4805892,0.22500001
5599,5599,0.33679488,0.90400004,3.4911978,0.224
5600,5600,0.33788794,0.906,3.4708111,0.22800002
5601,5601,0.3388664,0.906,3.4909232,0.22100002
5602,5602,0.3366661,0.906,3.4835894,0.224
5603,5603,0.33543825,0.90500003,3.4874256,0.22200002
5604,5604,0.33770898,0.90400004,3.4959738,0.22500001
5605,5605,0.33561137,0.90700006,3.473044,0.21800001
5606,5606,0.34260342,0.90500003,3.4756432,0.22900002
5607,5607,0.33757576,0.90500003,3.4863632,0.22100002
5608,5608,0.3368048,0.906,3.4850817,0.22500001
5609,5609,0.33722582,0.90500003,3.488625,0.224
5610,5610,0.34164238,0.90000004,3.4955347,0.21900001
5611,5611,0.33630648,0.90500003,3.4777834,0.22900002
5612,5612,0.3416568,0.89900005,3.492607,0.223
5613,5613,0.34446418,0.90500003,3.4748106,0.22700001
5614,5614,0.3367155,0.90500003,3.5041544,0.21900001
5615,5615,0.3469851,0.90200007,3.466701,0.22700001
5616,5616,0.33427444,0.90800005,3.4957182,0.22100002
5617,5617,0.3378879,0.90700006,3.4878786,0.224
5618,5618,0.33431953,0.90500003,3.4852066,0.22600001
5619,5619,0.3350379,0.90800005,3.4810557,0.223
5620,5620,0.333246,0.90900004,3.4896805,0.22500001
5621,5621,0.33388594,0.906,3.4928708,0.21800001
5622,5622,0.3424015,0.90000004,3.4805655,0.22500001
5623,5623,0.33500588,0.906,3.4967008,0.22000001
5624,5624,0.33992678,0.90000004,3.4754605,0.22200002
5625,5625,0.33881032,0.90300006,3.5117383,0.223
5626,5626,0.33566836,0.906,3.4872644,0.22100002
5627,5627,0.33424053,0.906,3.4895875,0.22600001
5628,5628,0.33576316,0.90400004,3.5040376,0.22200002
5629,5629,0.34959087,0.90400004,3.4864175,0.22200002
5630,5630,0.33323824,0.90800005,3.488157,0.22200002
5631,5631,0.3383388,0.90500003,3.4997056,0.223
5632,5632,0.3348644,0.90500003,3.4815438,0.22000001
5633,5633,0.33514512,0.90500003,3.487783,0.22000001
5634,5634,0.33363983,0.90400004,3.4916344,0.22700001
5635,5635,0.33618453,0.90400004,3.4989395,0.21900001
5636,5636,0.33451623,0.90500003,3.4806638,0.22600001
5637,5637,0.3357422,0.90700006,3.4789574,0.22200002
5638,5638,0.33879614,0.90200007,3.4902394,0.224
5639,5639,0.34719256,0.89900005,3.4976046,0.21800001
5640,5640,0.34223336,0.90200007,3.485998,0.22600001
5641,5641,0.33469442,0.90400004,3.5034847,0.21900001
5642,5642,0.33712924,0.90400004,3.4960926,0.22800002
5643,5643,0.3334427,0.90900004,3.4909434,0.22100002
5644,5644,0.33417353,0.90700006,3.4933193,0.224
5645,5645,0.3341757,0.90400004,3.4942513,0.22000001
5646,5646,0.34970126,0.90000004,3.4931734,0.22200002
5647,5647,0.3402898,0.90200007,3.497819,0.22700001
5648,5648,0.34971043,0.897,3.5117729,0.224
5649,5649,0.33977056,0.90400004,3.48392,0.22800002
5650,5650,0.3366481,0.90500003,3.4991474,0.21900001
5651,5651,0.33543664,0.90700006,3.4797726,0.22600001
5652,5652,0.335862,0.90200007,3.4976473,0.22100002
5653,5653,0.3362928,0.90300006,3.478306,0.22500001
5654,5654,0.33567113,0.90400004,3.4876242,0.22600001
5655,5655,0.34031767,0.90200007,3.498163,0.22100002
5656,5656,0.3336335,0.90700006,3.482541,0.22700001
5657,5657,0.34046113,0.90400004,3.4814405,0.21900001
5658,5658,0.3343508,0.90500003,3.4934196,0.22600001
5659,5659,0.33488292,0.90400004,3.4845755,0.22600001
5660,5660,0.33640394,0.90300006,3.4938161,0.22100002
5661,5661,0.35157534,0.89900005,3.4602141,0.22800002
5662,5662,0.3428972,0.90400004,3.4919732,0.22200002
5663,5663,0.33910728,0.90500003,3.4862614,0.223
5664,5664,0.33236414,0.90700006,3.4726818,0.224
5665,5665,0.3340048,0.906,3.49692,0.223
5666,5666,0.33887297,0.90300006,3.494905,0.22100002
5667,5667,0.3374005,0.90400004,3.492754,0.22800002
5668,5668,0.34558475,0.90000004,3.5166833,0.216
5669,5669,0.3388029,0.90700006,3.4761047,0.22800002
5670,5670,0.33628523,0.906,3.5059905,0.22100002
5671,5671,0.33775043,0.90400004,3.4850001,0.22500001
5672,5672,0.33768865,0.90300006,3.4979348,0.224
5673,5673,0.33767775,0.90500003,3.4734888,0.22200002
5674,5674,0.33302712,0.906,3.5055041,0.22100002
5675,5675,0.34088913,0.90500003,3.4932168,0.223
5676,5676,0.33188453,0.90800005,3.4974275,0.22100002
5677,5677,0.33214334,0.90800005,3.5070574,0.22200002
5678,5678,0.3358777,0.90500003,3.4836674,0.223
5679,5679,0.33308583,0.90500003,3.4884026,0.22100002
5680,5680,0.33175513,0.90800005,3.4950583,0.21900001
5681,5681,0.33494496,0.90500003,3.4853463,0.22500001
5682,5682,0.33496538,0.90300006,3.5121815,0.223
5683,5683,0.33307418,0.90700006,3.4841914,0.22700001
5684,5684,0.33321443,0.906,3.4924836,0.21900001
5685,5685,0.3337318,0.90700006,3.4852207,0.22800002
5686,5686,0.34137946,0.89900005,3.5030317,0.224
5687,5687,0.33466634,0.906,3.4901931,0.22600001
5688,5688,0.33532178,0.90400004,3.5040183,0.224
5689,5689,0.33718017,0.906,3.4840593,0.22600001
5690,5690,0.3451681,0.90200007,3.5140035,0.22000001
5691,5691,0.3447932,0.90000004,3.474258,0.223
5692,5692,0.34322652,0.90500003,3.5090926,0.22000001
5693,5693,0.3357564,0.90300006,3.4855926,0.22000001
5694,5694,0.34666476,0.90300006,3.5085342,0.223
5695,5695,0.34378296,0.901,3.4936106,0.22600001
5696,5696,0.33168238,0.90800005,3.5028453,0.224
5697,5697,0.34041077,0.90200007,3.4907365,0.224
5698,5698,0.33768606,0.901,3.4789762,0.223
5699,5699,0.33359107,0.90200007,3.4797654,0.223
5700,5700,0.33919385,0.90200007,3.5007539,0.22200002
5701,5701,0.33194706,0.906,3.491672,0.22500001
5702,5702,0.3360266,0.901,3.4951541,0.22000001
5703,5703,0.3341262,0.906,3.4944608,0.22800002
5704,5704,0.33480886,0.901,3.500551,0.22100002
5705,5705,0.331474,0.90400004,3.4952428,0.22600001
5706,5706,0.33388537,0.90500003,3.4946666,0.22100002
5707,5707,0.33324155,0.90400004,3.4896312,0.22700001
5708,5708,0.3333841,0.90500003,3.5107367,0.22200002
5709,5709,0.33281702,0.90500003,3.4951262,0.22700001
5710,5710,0.33621705,0.90300006,3.5023332,0.22100002
5711,5711,0.34032845,0.90300006,3.482459,0.224
5712,5712,0.34375164,0.90000004,3.49507,0.22100002
5713,5713,0.35361022,0.89800006,3.4993255,0.21900001
5714,5714,0.33845347,0.90500003,3.4900048,0.22700001
5715,5715,0.3458425,0.901,3.5049546,0.22000001
5716,5716,0.33239713,0.906,3.4862983,0.223
5717,5717,0.33121026,0.906,3.501845,0.21900001
5718,5718,0.33468658,0.90500003,3.5048025,0.22200002
5719,5719,0.33608612,0.90200007,3.4879885,0.22200002
5720,5720,0.34955394,0.901,3.514926,0.223
5721,5721,0.3392572,0.90200007,3.4759748,0.22900002
5722,5722,0.33417007,0.906,3.513887,0.22000001
5723,5723,0.33112872,0.90800005,3.4927127,0.22200002
5724,5724,0.33227193,0.90800005,3.495258,0.224
5725,5725,0.33397785,0.90400004,3.4863741,0.22500001
5726,5726,0.33716717,0.90300006,3.5010874,0.223
5727,5727,0.336577,0.90300006,3.4874544,0.23
5728,5728,0.3338921,0.90400004,3.5029054,0.223
5729,5729,0.34563288,0.90400004,3.4893482,0.23
5730,5730,0.33864,0.90300006,3.5006936,0.22200002
5731,5731,0.33777627,0.90300006,3.4877763,0.224
5732,5732,0.33151254,0.90700006,3.4979372,0.22500001
5733,5733,0.33045578,0.906,3.5063238,0.22100002
5734,5734,0.33086488,0.906,3.494385,0.22900002
5735,5735,0.33238763,0.90300006,3.4908993,0.223
5736,5736,0.33102432,0.90500003,3.5040069,0.22200002
5737,5737,0.33159924,0.906,3.4961858,0.22200002
5738,5738,0.33640596,0.90400004,3.503022,0.22200002
5739,5739,0.3318078,0.90400004,3.4942932,0.231
5740,5740,0.33516905,0.906,3.5131063,0.22000001
5741,5741,0.3351799,0.90500003,3.493125,0.22800002
5742,5742,0.33246213,0.906,3.4911628,0.223
5743,5743,0.33838168,0.90200007,3.4962142,0.22200002
5744,5744,0.34229764,0.901,3.4887085,0.22900002
5745,5745,0.3366423,0.90400004,3.5051918,0.22100002
5746,5746,0.33349523,0.90300006,3.493924,0.224
5747,5747,0.33404604,0.90500003,3.5078592,0.224
5748,5748,0.33494428,0.901,3.503982,0.223
5749,5749,0.33270943,0.90400004,3.500172,0.22500001
5750,5750,0.33240968,0.90500003,3.522203,0.224
5751,5751,0.33168966,0.906,3.4987004,0.22500001
5752,5752,0.33253548,0.90400004,3.5068278,0.22600001
5753,5753,0.33495775,0.90400004,3.4964943,0.223
5754,5754,0.33399585,0.90400004,3.4954412,0.22600001
5755,5755,0.33152813,0.906,3.5032463,0.224
5756,5756,0.33610407,0.90300006,3.4982834,0.22100002
5757,5757,0.33233157,0.90300006,3.4974635,0.22700001
5758,5758,0.3311924,0.90400004,3.497514,0.22700001
5759,5759,0.33478877,0.90500003,3.5075681,0.224
5760,5760,0.3401927,0.90300006,3.4842196,0.22200002
5761,5761,0.33894578,0.90300006,3.504489,0.224
5762,5762,0.3330557,0.90000004,3.4986427,0.22200002
5763,5763,0.33134425,0.90300006,3.4965878,0.22600001
5764,5764,0.3325158,0.90400004,3.5024607,0.21900001
5765,5765,0.3360971,0.90400004,3.4981024,0.22600001
5766,5766,0.33214897,0.90500003,3.5022113,0.21700001
5767,5767,0.3337592,0.90400004,3.5126882,0.22600001
5768,5768,0.33102053,0.90500003,3.5078595,0.22500001
5769,5769,0.33378324,0.90500003,3.49841,0.22500001
5770,5770,0.33750805,0.90400004,3.5066519,0.223
5771,5771,0.33042106,0.90400004,3.4964006,0.22600001
5772,5772,0.3296682,0.906,3.5122116,0.22100002
5773,5773,0.32997137,0.90400004,3.5059621,0.22100002
5774,5774,0.3295927,0.90500003,3.4996984,0.223
5775,5775,0.33137745,0.906,3.495953,0.22200002
5776,5776,0.33190158,0.90500003,3.4922757,0.224
5777,5777,0.33129412,0.90200007,3.499869,0.22100002
5778,5778,0.3334094,0.901,3.4880204,0.22800002
5779,5779,0.33389866,0.90200007,3.5088434,0.22200002
5780,5780,0.33133936,0.906,3.493826,0.223
5781,5781,0.3327725,0.90500003,3.5127122,0.22000001
5782,5782,0.33080453,0.90200007,3.4944425,0.22100002
5783,5783,0.33117914,0.90500003,3.5030258,0.22200002
5784,5784,0.32990733,0.90300006,3.493809,0.23
5785,5785,0.33339658,0.90500003,3.4942856,0.223
5786,5786,0.33351296,0.90200007,3.5069165,0.224
5787,5787,0.33675006,0.90500003,3.497473,0.22900002
5788,5788,0.33672157,0.89900005,3.5077646,0.22200002
5789,5789,0.33425838,0.90500003,3.4761364,0.22800002
5790,5790,0.33398703,0.90400004,3.4878552,0.224
5791,5791,0.33018562,0.90300006,3.4942298,0.22700001
5792,5792,0.3351992,0.90500003,3.5031824,0.22600001
5793,5793,0.33211002,0.90300006,3.4995959,0.223
5794,5794,0.33155507,0.901,3.5009089,0.23200001
5795,5795,0.33476773,0.901,3.4980211,0.22600001
5796,5796,0.3307934,0.90500003,3.510587,0.224
5797,5797,0.33075386,0.90500003,3.5014017,0.22500001
5798,5798,0.33064103,0.906,3.4982226,0.22600001
5799,5799,0.33027375,0.90400004,3.5067863,0.223
5800,5800,0.3305048,0.906,3.4995959,0.22500001
5801,5801,0.33931187,0.89800006,3.5159678,0.223
5802,5802,0.33082366,0.90400004,3.4877677,0.22900002
5803,5803,0.33061427,0.90200007,3.5071764,0.22700001
5804,5804,0.3468858,0.896,3.5144029,0.22100002
5805,5805,0.34517476,0.90400004,3.5013027,0.223
5806,5806,0.33145502,0.90500003,3.5161333,0.223
5807,5807,0.34246528,0.89900005,3.4982505,0.22800002
5808,5808,0.33600044,0.90200007,3.5175743,0.22000001
5809,5809,0.3429493,0.89900005,3.470314,0.23
5810,5810,0.33484337,0.90300006,3.5078034,0.22900002
5811,5811,0.33179668,0.90300006,3.5145514,0.22800002
5812,5812,0.34483376,0.89800006,3.5194926,0.22100002
5813,5813,0.33867085,0.90200007,3.4935002,0.22600001
5814,5814,0.33619422,0.90200007,3.5121467,0.22600001
5815,5815,0.33742476,0.90200007,3.4852116,0.22700001
5816,5816,0.34416723,0.901,3.496175,0.224
5817,5817,0.34619346,0.90000004,3.4847016,0.23
5818,5818,0.33208406,0.90500003,3.4967582,0.23
5819,5819,0.33690068,0.901,3.5033398,0.22500001
5820,5820,0.33373374,0.90500003,3.494387,0.22700001
5821,5821,0.33592314,0.90500003,3.5014217,0.224
5822,5822,0.3474505,0.901,3.5090652,0.223
5823,5823,0.33434308,0.906,3.5010831,0.231
5824,5824,0.3435486,0.89900005,3.496893,0.22700001
5825,5825,0.34175527,0.89900005,3.5010676,0.22600001
5826,5826,0.3405852,0.896,3.4950597,0.22900002
5827,5827,0.33106062,0.901,3.503864,0.22700001
5828,5828,0.3425564,0.901,3.5075958,0.22200002
5829,5829,0.3330658,0.90200007,3.4948766,0.22700001
5830,5830,0.331469,0.90000004,3.51331,0.224
5831,5831,0.33126926,0.90400004,3.50522,0.22700001
5832,5832,0.33011776,0.90300006,3.513696,0.22100002
5833,5833,0.3291423,0.906,3.5208595,0.22700001
5834,5834,0.3297009,0.90400004,3.5126462,0.22500001
5835,5835,0.33408308,0.90200007,3.506943,0.22700001
5836,5836,0.33118466,0.90200007,3.5044851,0.22200002
5837,5837,0.33444723,0.89800006,3.5086384,0.224
5838,5838,0.3303711,0.90500003,3.5094297,0.22200002
5839,5839,0.32846943,0.90400004,3.500265,0.224
5840,5840,0.33111843,0.90300006,3.5082715,0.23200001
5841,5841,0.33340585,0.90000004,3.4988317,0.224
5842,5842,0.3321608,0.90400004,3.4950418,0.22900002
5843,5843,0.33208779,0.90500003,3.520571,0.224
5844,5844,0.3298686,0.90500003,3.5075266,0.22700001
5845,5845,0.3345545,0.90400004,3.5049741,0.22800002
5846,5846,0.34375226,0.89800006,3.5129254,0.22500001
5847,5847,0.3342446,0.90400004,3.500154,0.22700001
5848,5848,0.33239207,0.90300006,3.5177689,0.22500001
5849,5849,0.33182764,0.90400004,3.4960976,0.22500001
5850,5850,0.3292885,0.90500003,3.504575,0.22500001
5851,5851,0.3298049,0.90400004,3.5093057,0.223
5852,5852,0.33120883,0.906,3.4961793,0.224
5853,5853,0.3336514,0.90400004,3.5147152,0.22200002
5854,5854,0.33233312,0.90400004,3.5039842,0.22600001
5855,5855,0.34017298,0.901,3.50862,0.22500001
5856,5856,0.3309163,0.90400004,3.505021,0.22600001
5857,5857,0.32978714,0.90500003,3.515863,0.22200002
5858,5858,0.33492756,0.90300006,3.4876914,0.22900002
5859,5859,0.33104968,0.906,3.525992,0.22200002
5860,5860,0.33495545,0.90300006,3.4995146,0.231
5861,5861,0.3443811,0.897,3.4970942,0.22600001
5862,5862,0.33017927,0.90500003,3.5051224,0.22900002
5863,5863,0.33178064,0.90500003,3.5141706,0.22500001
5864,5864,0.32855713,0.906,3.5164728,0.22800002
5865,5865,0.32843497,0.90700006,3.5069861,0.22500001
5866,5866,0.32808313,0.90500003,3.510157,0.22600001
5867,5867,0.32842058,0.906,3.5050197,0.22600001
5868,5868,0.33108625,0.901,3.5081456,0.22800002
5869,5869,0.33522928,0.90200007,3.5216136,0.224
5870,5870,0.3317246,0.90200007,3.4978251,0.22600001
5871,5871,0.33015046,0.901,3.5097978,0.22500001
5872,5872,0.33908847,0.89800006,3.4978447,0.224
5873,5873,0.3315421,0.90400004,3.5063922,0.22600001
5874,5874,0.33085293,0.901,3.5135365,0.22900002
5875,5875,0.32982358,0.90300006,3.4926715,0.223
5876,5876,0.32823244,0.90500003,3.5044587,0.22800002
5877,5877,0.32822052,0.90500003,3.51444,0.22500001
5878,5878,0.33027786,0.90400004,3.5085192,0.23
5879,5879,0.33020267,0.90300006,3.5158327,0.224
5880,5880,0.33452997,0.90400004,3.5092006,0.22700001
5881,5881,0.3287831,0.90300006,3.51084,0.22700001
5882,5882,0.3342466,0.90000004,3.502957,0.22000001
5883,5883,0.32795167,0.90500003,3.4974337,0.22700001
5884,5884,0.3319843,0.90200007,3.5034287,0.223
5885,5885,0.33154705,0.90400004,3.5057468,0.22600001
5886,5886,0.3292562,0.90300006,3.5200257,0.223
5887,5887,0.33248815,0.90500003,3.4952428,0.22700001
5888,5888,0.3303616,0.90300006,3.518513,0.22700001
5889,5889,0.32989636,0.90300006,3.497507,0.22800002
5890,5890,0.33066854,0.90300006,3.498782,0.22600001
5891,5891,0.32730794,0.90300006,3.4990985,0.224
5892,5892,0.33380854,0.901,3.5154104,0.22700001
5893,5893,0.33102235,0.90300006,3.5030437,0.22700001
5894,5894,0.3340349,0.90200007,3.521272,0.22100002
5895,5895,0.32833526,0.90300006,3.4936485,0.23
5896,5896,0.33126456,0.90300006,3.5171342,0.223
5897,5897,0.3277288,0.90300006,3.5117795,0.22600001
5898,5898,0.3263957,0.90500003,3.5206928,0.22600001
5899,5899,0.3329179,0.90000004,3.5191448,0.22000001
5900,5900,0.32907194,0.906,3.4915082,0.22800002
5901,5901,0.33012447,0.90300006,3.5165045,0.22700001
5902,5902,0.32697248,0.90200007,3.51667,0.22600001
5903,5903,0.32639715,0.90400004,3.514617,0.22000001
5904,5904,0.33306482,0.906,3.5193849,0.223
5905,5905,0.32769015,0.90400004,3.506971,0.223
5906,5906,0.33332467,0.90000004,3.5100749,0.22200002
5907,5907,0.3263249,0.901,3.5172563,0.224
5908,5908,0.32975963,0.90400004,3.516862,0.22200002
5909,5909,0.32609975,0.90500003,3.5148368,0.22700001
5910,5910,0.3294348,0.90300006,3.5129356,0.224
5911,5911,0.33425063,0.90200007,3.5218706,0.224
5912,5912,0.33025086,0.90400004,3.5186048,0.22200002
5913,5913,0.33002245,0.90200007,3.4975286,0.22800002
5914,5914,0.33151492,0.90200007,3.5194795,0.22500001
5915,5915,0.34030098,0.90000004,3.4985049,0.22900002
5916,5916,0.32909986,0.90500003,3.5139112,0.23
5917,5917,0.33032724,0.90300006,3.5125475,0.224
5918,5918,0.32913622,0.90400004,3.5092726,0.22800002
5919,5919,0.33132815,0.90200007,3.4959059,0.22600001
5920,5920,0.3287943,0.901,3.513741,0.22200002
5921,5921,0.34124383,0.90000004,3.4961343,0.23200001
5922,5922,0.3289038,0.90300006,3.5127854,0.224
5923,5923,0.32896915,0.90500003,3.5125022,0.22900002
5924,5924,0.32855326,0.90400004,3.517935,0.22800002
5925,5925,0.32839215,0.90500003,3.5142164,0.22800002
5926,5926,0.32641774,0.90500003,3.5128193,0.22600001
5927,5927,0.3281764,0.901,3.5061939,0.22900002
5928,5928,0.3298966,0.901,3.520629,0.22500001
5929,5929,0.32535467,0.90500003,3.5031059,0.22600001
5930,5930,0.32747564,0.906,3.5281549,0.22900002
5931,5931,0.3316026,0.90200007,3.5138717,0.223
5932,5932,0.33268195,0.90300006,3.4963775,0.22900002
5933,5933,0.33202004,0.90400004,3.5175107,0.22500001
5934,5934,0.3302453,0.906,3.495487,0.22800002
5935,5935,0.33032262,0.90400004,3.5305989,0.223
5936,5936,0.3325163,0.906,3.5057378,0.23
5937,5937,0.32720253,0.90500003,3.5297353,0.22200002
5938,5938,0.32740772,0.906,3.5112674,0.22900002
5939,5939,0.3288114,0.90400004,3.5299323,0.223
5940,5940,0.33445585,0.90400004,3.50764,0.22600001
5941,5941,0.33910924,0.901,3.4934216,0.22600001
5942,5942,0.32897973,0.901,3.5074997,0.22800002
5943,5943,0.3306849,0.90400004,3.515987,0.22600001
5944,5944,0.32796735,0.90200007,3.5158072,0.22500001
5945,5945,0.3273175,0.90500003,3.5058753,0.22700001
5946,5946,0.327251,0.90400004,3.5260413,0.22500001
5947,5947,0.32575655,0.90700006,3.5131996,0.22700001
5948,5948,0.3313911,0.90400004,3.5029798,0.22800002
5949,5949,0.3309969,0.901,3.5296462,0.22200002
5950,5950,0.32750276,0.90000004,3.509602,0.22900002
5951,5951,0.3288559,0.906,3.519675,0.22600001
5952,5952,0.32668364,0.90500003,3.4950516,0.231
5953,5953,0.3285905,0.901,3.5059087,0.231
5954,5954,0.33226314,0.90200007,3.5100918,0.23
5955,5955,0.3238467,0.906,3.5218194,0.22500001
5956,5956,0.3254844,0.90700006,3.5152853,0.22900002
5957,5957,0.3287741,0.90200007,3.5258882,0.224
5958,5958,0.32580763,0.906,3.5078435,0.22600001
5959,5959,0.3301506,0.90000004,3.5056534,0.22800002
5960,5960,0.32823056,0.90400004,3.523016,0.22800002
5961,5961,0.32516438,0.90300006,3.527187,0.224
5962,5962,0.32658416,0.90400004,3.5139997,0.22600001
5963,5963,0.32594088,0.90300006,3.5216274,0.22900002
5964,5964,0.3298798,0.90200007,3.5185983,0.22200002
5965,5965,0.32762435,0.90300006,3.518966,0.22600001
5966,5966,0.32585663,0.90700006,3.5160363,0.224
5967,5967,0.32699066,0.901,3.5296755,0.223
5968,5968,0.32525438,0.90200007,3.5054195,0.22700001
5969,5969,0.32965788,0.901,3.525658,0.22500001
5970,5970,0.32621706,0.906,3.513781,0.231
5971,5971,0.3302244,0.90300006,3.5308416,0.22500001
5972,5972,0.33423835,0.90000004,3.5223176,0.22500001
5973,5973,0.32811463,0.90400004,3.5125177,0.23200001
5974,5974,0.33554026,0.90200007,3.5293567,0.22200002
5975,5975,0.3370108,0.90000004,3.5123107,0.23
5976,5976,0.33859047,0.90200007,3.5267494,0.224
5977,5977,0.32789478,0.906,3.515974,0.22900002
5978,5978,0.33586046,0.90500003,3.5239015,0.22100002
5979,5979,0.33252177,0.90500003,3.499115,0.23300001
5980,5980,0.32557282,0.90500003,3.508218,0.22500001
5981,5981,0.3262859,0.90400004,3.5206666,0.22600001
5982,5982,0.32685876,0.90500003,3.5163329,0.22700001
5983,5983,0.3331633,0.90300006,3.5065098,0.224
5984,5984,0.33095175,0.90200007,3.5176973,0.22900002
5985,5985,0.32905102,0.90500003,3.5114138,0.224
5986,5986,0.32530433,0.90300006,3.5292242,0.22500001
5987,5987,0.32543916,0.90000004,3.523698,0.22700001
5988,5988,0.3257201,0.906,3.5128353,0.22800002
5989,5989,0.32563356,0.90400004,3.5308757,0.22900002
5990,5990,0.32728472,0.906,3.5207038,0.23200001
5991,5991,0.32777542,0.90200007,3.5270395,0.223
5992,5992,0.33546108,0.90300006,3.5166664,0.22800002
5993,5993,0.33402318,0.90200007,3.5304286,0.22000001
5994,5994,0.33074576,0.90500003,3.5000129,0.23300001
5995,5995,0.33614695,0.901,3.5258863,0.22200002
5996,5996,0.3506336,0.89300007,3.509328,0.22500001
5997,5997,0.36999643,0.89400005,3.502006,0.22700001
5998,5998,0.33307496,0.90200007,3.5055163,0.22900002
5999,5999,0.33272323,0.90500003,3.5078137,0.223
6000,6000,0.33025932,0.906,3.5190506,0.224
6001,6001,0.32843623,0.90400004,3.5131674,0.22800002
6002,6002,0.32568115,0.90300006,3.503547,0.231
6003,6003,0.32722172,0.906,3.529704,0.224
6004,6004,0.32824185,0.90300006,3.4982402,0.23400001
6005,6005,0.33520192,0.897,3.5422077,0.22100002
6006,6006,0.3269994,0.90500003,3.49782,0.238
6007,6007,0.3335475,0.89900005,3.5303633,0.224
6008,6008,0.32593665,0.90800005,3.5174353,0.23
6009,6009,0.32917053,0.90400004,3.5338926,0.22100002
6010,6010,0.32875207,0.90300006,3.5093524,0.23200001
6011,6011,0.3287354,0.90300006,3.528798,0.22200002
6012,6012,0.3383645,0.90000004,3.5155578,0.22800002
6013,6013,0.33163306,0.90200007,3.5241015,0.22500001
6014,6014,0.3266757,0.90400004,3.520962,0.22800002
6015,6015,0.32684058,0.90400004,3.530411,0.22600001
6016,6016,0.3256526,0.90200007,3.5188332,0.22700001
6017,6017,0.32788226,0.90300006,3.5258522,0.22700001
6018,6018,0.32984087,0.90200007,3.5224144,0.22800002
6019,6019,0.32825646,0.90300006,3.5181801,0.22600001
6020,6020,0.32856616,0.90400004,3.5299175,0.22800002
6021,6021,0.32805437,0.901,3.5307896,0.22700001
6022,6022,0.3291038,0.901,3.5078342,0.22600001
6023,6023,0.3260013,0.90400004,3.5243986,0.22800002
6024,6024,0.32398236,0.90500003,3.5127788,0.22800002
6025,6025,0.32888678,0.90400004,3.5273743,0.22600001
6026,6026,0.32983875,0.90300006,3.517316,0.22800002
6027,6027,0.3253899,0.90300006,3.5315435,0.22600001
6028,6028,0.327742,0.906,3.509661,0.231
6029,6029,0.3286084,0.901,3.5402317,0.22200002
6030,6030,0.3240631,0.90800005,3.5239475,0.22700001
6031,6031,0.3255163,0.90700006,3.5150123,0.22700001
6032,6032,0.32928774,0.90500003,3.5313435,0.22800002
6033,6033,0.32485858,0.90800005,3.5418742,0.22900002
6034,6034,0.33136758,0.90300006,3.5294616,0.22700001
6035,6035,0.3248089,0.906,3.5350287,0.22500001
6036,6036,0.32493287,0.90500003,3.5160635,0.22800002
6037,6037,0.33200923,0.89900005,3.5203753,0.22800002
6038,6038,0.33045498,0.90500003,3.52644,0.231
6039,6039,0.32918274,0.90500003,3.5158834,0.22800002
6040,6040,0.3287666,0.90400004,3.510983,0.22800002
6041,6041,0.33107644,0.90300006,3.5329823,0.22000001
6042,6042,0.3387071,0.90700006,3.501597,0.23200001
6043,6043,0.32743293,0.90500003,3.507921,0.22600001
6044,6044,0.3362545,0.901,3.5206614,0.22700001
6045,6045,0.34305158,0.897,3.507941,0.22800002
6046,6046,0.3265364,0.906,3.5144603,0.22500001
6047,6047,0.33035743,0.90300006,3.5051017,0.23300001
6048,6048,0.32406607,0.90500003,3.5179877,0.22900002
6049,6049,0.3240214,0.90200007,3.5227294,0.22600001
6050,6050,0.33330342,0.90200007,3.525876,0.22700001
6051,6051,0.3325367,0.90400004,3.5182605,0.23200001
6052,6052,0.33641762,0.90500003,3.5103626,0.231
6053,6053,0.33636954,0.89900005,3.5279973,0.22700001
6054,6054,0.32700568,0.90300006,3.5136194,0.22700001
6055,6055,0.3281546,0.906,3.5333695,0.22600001
6056,6056,0.32936484,0.90200007,3.5083888,0.22900002
6057,6057,0.3306455,0.90400004,3.5231836,0.23
6058,6058,0.32984078,0.906,3.4959977,0.231
6059,6059,0.32475054,0.906,3.5151231,0.23
6060,6060,0.3237547,0.90900004,3.5019922,0.23
6061,6061,0.32855102,0.90400004,3.5260923,0.22700001
6062,6062,0.3306923,0.90400004,3.5202637,0.23300001
6063,6063,0.32634002,0.906,3.5129547,0.224
6064,6064,0.33096397,0.90300006,3.497904,0.23700002
6065,6065,0.32670516,0.906,3.506982,0.23
6066,6066,0.33161405,0.901,3.5178185,0.23
6067,6067,0.32373622,0.90500003,3.525494,0.22800002
6068,6068,0.3246349,0.906,3.5150218,0.23500001
6069,6069,0.32546347,0.906,3.5192225,0.22500001
6070,6070,0.32445213,0.90400004,3.51617,0.231
6071,6071,0.33198923,0.90400004,3.5198834,0.22700001
6072,6072,0.3268743,0.90400004,3.5081754,0.23400001
6073,6073,0.3252666,0.90400004,3.5044587,0.23
6074,6074,0.32448888,0.90300006,3.5134082,0.231
6075,6075,0.32371077,0.90500003,3.5238178,0.22600001
6076,6076,0.32465526,0.90700006,3.532082,0.23200001
6077,6077,0.33022413,0.901,3.5271025,0.22600001
6078,6078,0.3314395,0.901,3.5197592,0.23
6079,6079,0.3265463,0.90400004,3.505287,0.22700001
6080,6080,0.32876202,0.906,3.5255759,0.231
6081,6081,0.3229218,0.91,3.5007107,0.231
6082,6082,0.32460752,0.90300006,3.5086951,0.23
6083,6083,0.3259818,0.90500003,3.511837,0.23300001
6084,6084,0.3298945,0.90500003,3.4958766,0.22800002
6085,6085,0.3263202,0.906,3.5182288,0.231
6086,6086,0.3230467,0.906,3.5168347,0.231
6087,6087,0.32305115,0.90700006,3.5091538,0.23500001
6088,6088,0.32776827,0.90500003,3.5097198,0.23200001
6089,6089,0.3264226,0.90500003,3.512727,0.224
6090,6090,0.3240965,0.90500003,3.5154495,0.23500001
6091,6091,0.32235292,0.906,3.523299,0.22800002
6092,6092,0.32361892,0.90500003,3.5184834,0.23
6093,6093,0.32176527,0.90900004,3.5294409,0.22800002
6094,6094,0.32335147,0.90700006,3.5107,0.23500001
6095,6095,0.3302624,0.90200007,3.5188322,0.231
6096,6096,0.32432622,0.90400004,3.5126114,0.23500001
6097,6097,0.32829243,0.90400004,3.523719,0.23200001
6098,6098,0.32859993,0.906,3.5234292,0.23400001
6099,6099,0.32890594,0.90300006,3.5039847,0.22800002
6100,6100,0.3313059,0.90400004,3.5159242,0.23200001
6101,6101,0.32820106,0.90700006,3.5142243,0.22700001
6102,6102,0.32368132,0.906,3.5188189,0.23200001
6103,6103,0.32770336,0.90300006,3.5043304,0.22900002
6104,6104,0.33176154,0.90200007,3.5121474,0.23200001
6105,6105,0.3239309,0.90800005,3.5333636,0.22900002
6106,6106,0.32384077,0.90500003,3.5040886,0.23200001
6107,6107,0.3237794,0.906,3.5171483,0.231
6108,6108,0.32800898,0.906,3.5180163,0.22900002
6109,6109,0.3230299,0.906,3.5139198,0.23400001
6110,6110,0.32343045,0.90700006,3.516901,0.23300001
6111,6111,0.33030224,0.90400004,3.5217843,0.22600001
6112,6112,0.32354692,0.90500003,3.5160472,0.22800002
6113,6113,0.32299328,0.906,3.527284,0.22700001
6114,6114,0.32478622,0.906,3.5286837,0.23400001
6115,6115,0.33597964,0.901,3.5092733,0.22900002
6116,6116,0.3319576,0.90300006,3.5016363,0.231
6117,6117,0.32514957,0.906,3.5112681,0.231
6118,6118,0.33270267,0.90400004,3.521744,0.23200001
6119,6119,0.33686647,0.90300006,3.5183077,0.22900002
6120,6120,0.33687738,0.90000004,3.530002,0.231
6121,6121,0.33019483,0.90500003,3.5133233,0.231
6122,6122,0.3348999,0.90300006,3.5239422,0.22600001
6123,6123,0.3303838,0.90500003,3.511584,0.23900001
6124,6124,0.32746264,0.90500003,3.506689,0.231
6125,6125,0.32357094,0.90800005,3.5009816,0.23300001
6126,6126,0.32695812,0.90700006,3.5277479,0.23
6127,6127,0.32386738,0.90700006,3.5148969,0.23500001
6128,6128,0.32480755,0.90800005,3.514293,0.23500001
6129,6129,0.33192924,0.90500003,3.499812,0.23200001
6130,6130,0.32411703,0.90400004,3.5242922,0.23600002
6131,6131,0.32932812,0.90700006,3.5152,0.23
6132,6132,0.32805678,0.906,3.5300262,0.23300001
6133,6133,0.32750672,0.90400004,3.50914,0.22900002
6134,6134,0.33514932,0.901,3.5291479,0.23300001
6135,6135,0.327326,0.90300006,3.5049813,0.23
6136,6136,0.34593695,0.90000004,3.5161126,0.23300001
6137,6137,0.33756378,0.90500003,3.518428,0.238
6138,6138,0.3295561,0.90300006,3.5208552,0.231
6139,6139,0.3346678,0.90300006,3.5197058,0.23300001
6140,6140,0.32807994,0.90300006,3.4945893,0.23400001
6141,6141,0.32934454,0.90400004,3.5119565,0.23200001
6142,6142,0.32859793,0.90300006,3.5309155,0.23600002
6143,6143,0.32605335,0.90500003,3.5278296,0.23700002
6144,6144,0.3267214,0.90700006,3.5077918,0.23500001
6145,6145,0.32446486,0.90400004,3.5170653,0.231
6146,6146,0.32303554,0.90700006,3.5188189,0.23500001
6147,6147,0.32939562,0.90800005,3.5186684,0.23400001
6148,6148,0.33686596,0.89800006,3.5165312,0.23200001
6149,6149,0.32752916,0.90400004,3.5099766,0.23500001
6150,6150,0.33565718,0.896,3.5276651,0.23300001
6151,6151,0.35732603,0.897,3.5068152,0.23200001
6152,6152,0.34127006,0.901,3.5196557,0.23400001
6153,6153,0.32796448,0.90500003,3.5101671,0.238
6154,6154,0.32881948,0.90700006,3.5254877,0.231
6155,6155,0.33466426,0.90300006,3.5098732,0.23
6156,6156,0.32860792,0.90500003,3.519185,0.23300001
6157,6157,0.32391736,0.90700006,3.5229578,0.23300001
6158,6158,0.33766517,0.90000004,3.525301,0.231
6159,6159,0.32392895,0.90500003,3.5014744,0.23200001
6160,6160,0.3303768,0.90300006,3.5293076,0.23700002
6161,6161,0.32389277,0.90500003,3.497924,0.23200001
6162,6162,0.32546645,0.90300006,3.5382984,0.23500001
6163,6163,0.3233357,0.90800005,3.529782,0.231
6164,6164,0.33008757,0.90300006,3.5229151,0.23200001
6165,6165,0.3234658,0.90400004,3.5349693,0.23
6166,6166,0.3264659,0.90400004,3.5148497,0.23200001
6167,6167,0.32462776,0.90700006,3.5210714,0.23500001
6168,6168,0.3254322,0.90700006,3.5278995,0.23
6169,6169,0.32595095,0.90500003,3.5433288,0.231
6170,6170,0.32786465,0.90300006,3.5242739,0.23200001
6171,6171,0.3362191,0.90200007,3.5302866,0.23400001
6172,6172,0.33160052,0.90200007,3.5394328,0.23300001
6173,6173,0.32795575,0.90500003,3.526972,0.23
6174,6174,0.33414617,0.901,3.5388389,0.23400001
6175,6175,0.3237953,0.90700006,3.5286822,0.23600002
6176,6176,0.32254964,0.906,3.5292225,0.23200001
6177,6177,0.32939184,0.90500003,3.534107,0.23600002
6178,6178,0.32863393,0.90700006,3.5062027,0.23400001
6179,6179,0.3311852,0.90200007,3.5349402,0.23400001
6180,6180,0.32355392,0.90400004,3.5228975,0.22600001
6181,6181,0.3261442,0.90500003,3.5171454,0.23500001
6182,6182,0.32272947,0.90500003,3.5290143,0.238
6183,6183,0.3275596,0.90400004,3.5345473,0.22900002
6184,6184,0.32409337,0.90500003,3.5188508,0.23
6185,6185,0.32945675,0.90300006,3.5343246,0.23400001
6186,6186,0.3344598,0.90200007,3.5068367,0.23400001
6187,6187,0.33121285,0.90400004,3.5396526,0.23500001
6188,6188,0.3233615,0.90500003,3.516092,0.22900002
6189,6189,0.32710657,0.90400004,3.5273023,0.23500001
6190,6190,0.32215175,0.90700006,3.5308688,0.23700002
6191,6191,0.32979298,0.90500003,3.5188994,0.238
6192,6192,0.32229978,0.906,3.5232515,0.23200001
6193,6193,0.32771996,0.90200007,3.529929,0.23600002
6194,6194,0.32307616,0.90400004,3.5361354,0.23200001
6195,6195,0.32176748,0.906,3.5320678,0.23400001
6196,6196,0.32313868,0.906,3.5189316,0.23600002
6197,6197,0.32432815,0.90300006,3.5199397,0.23300001
6198,6198,0.34081602,0.89900005,3.5385463,0.23600002
6199,6199,0.33233106,0.901,3.5164237,0.23200001
6200,6200,0.33016416,0.897,3.5277598,0.23500001
6201,6201,0.33026558,0.90200007,3.5269694,0.23400001
6202,6202,0.32660392,0.90400004,3.5571244,0.23200001
6203,6203,0.32095635,0.906,3.5157175,0.23400001
6204,6204,0.32783613,0.90500003,3.5289226,0.23600002
6205,6205,0.3229275,0.90500003,3.5430923,0.23300001
6206,6206,0.32693604,0.90400004,3.5250175,0.231
6207,6207,0.3313553,0.90400004,3.5460749,0.23600002
6208,6208,0.32428524,0.906,3.5302591,0.23
6209,6209,0.33262062,0.90300006,3.5410357,0.23
6210,6210,0.331493,0.90400004,3.5381038,0.238
6211,6211,0.32541776,0.906,3.513206,0.23400001
6212,6212,0.32948565,0.90400004,3.5527184,0.23300001
6213,6213,0.32615694,0.90400004,3.5151534,0.23200001
6214,6214,0.3269443,0.90000004,3.552267,0.231
6215,6215,0.3268619,0.906,3.5171115,0.23600002
6216,6216,0.32570836,0.90500003,3.542184,0.231
6217,6217,0.32182765,0.90900004,3.535742,0.23900001
6218,6218,0.32690817,0.906,3.5478907,0.23
6219,6219,0.32471055,0.90500003,3.521805,0.23300001
6220,6220,0.33004126,0.901,3.5252824,0.24100001
6221,6221,0.32714215,0.90500003,3.5121758,0.23400001
6222,6222,0.32898083,0.901,3.5567183,0.231
6223,6223,0.32951707,0.90500003,3.5303059,0.23400001
6224,6224,0.3217994,0.90300006,3.5430753,0.23200001
6225,6225,0.32309735,0.90500003,3.542316,0.23300001
6226,6226,0.32513514,0.90500003,3.5332425,0.23400001
6227,6227,0.32476828,0.90700006,3.525981,0.23700002
6228,6228,0.32458332,0.90400004,3.5543573,0.231
6229,6229,0.33482468,0.901,3.5413957,0.23300001
6230,6230,0.32417673,0.90400004,3.5541813,0.23500001
6231,6231,0.33515128,0.90400004,3.535039,0.231
6232,6232,0.3320562,0.90300006,3.54718,0.23400001
6233,6233,0.33239082,0.90400004,3.552848,0.23300001
6234,6234,0.32168084,0.90500003,3.5253117,0.23300001
6235,6235,0.32421464,0.90200007,3.5375044,0.22900002
6236,6236,0.32809898,0.90700006,3.5440888,0.23500001
6237,6237,0.32768074,0.90500003,3.533147,0.23600002
6238,6238,0.32531273,0.90400004,3.5306544,0.23
6239,6239,0.3325527,0.90300006,3.5310173,0.23600002
6240,6240,0.3256698,0.90700006,3.5176804,0.231
6241,6241,0.3315209,0.90300006,3.5381389,0.22800002
6242,6242,0.3297714,0.90700006,3.5215547,0.22900002
6243,6243,0.32275787,0.90400004,3.5428562,0.23200001
6244,6244,0.3306785,0.90500003,3.5281856,0.23200001
6245,6245,0.31955114,0.90500003,3.5288577,0.23300001
6246,6246,0.32612357,0.90700006,3.526213,0.231
6247,6247,0.32984868,0.90200007,3.5341027,0.23200001
6248,6248,0.3230723,0.90500003,3.5305636,0.23400001
6249,6249,0.32340074,0.90400004,3.540372,0.23400001
6250,6250,0.3236835,0.906,3.5405064,0.23200001
6251,6251,0.3239528,0.906,3.541751,0.23200001
6252,6252,0.32277253,0.906,3.5218546,0.231
6253,6253,0.32247448,0.906,3.5303767,0.23200001
6254,6254,0.32006958,0.90400004,3.5416048,0.23400001
6255,6255,0.3227192,0.90700006,3.5347517,0.22900002
6256,6256,0.3243799,0.90300006,3.5268102,0.23200001
6257,6257,0.32335493,0.906,3.558433,0.23600002
6258,6258,0.32165506,0.90800005,3.5477414,0.231
6259,6259,0.320837,0.90800005,3.5415862,0.23600002
6260,6260,0.32090366,0.906,3.555726,0.231
6261,6261,0.32125196,0.906,3.5458524,0.23500001
6262,6262,0.33041167,0.90000004,3.53922,0.23600002
6263,6263,0.31929478,0.906,3.5245738,0.23400001
6264,6264,0.32071212,0.90800005,3.5597215,0.23300001
6265,6265,0.32401648,0.90500003,3.5316722,0.23
6266,6266,0.3261994,0.90400004,3.5318725,0.23500001
6267,6267,0.3248805,0.90500003,3.5426111,0.23300001
6268,6268,0.32433143,0.90500003,3.545155,0.231
6269,6269,0.32140365,0.90500003,3.5376096,0.238
6270,6270,0.3194278,0.906,3.5459774,0.23500001
6271,6271,0.3229105,0.90300006,3.5301013,0.23300001
6272,6272,0.32102978,0.906,3.5353951,0.23500001
6273,6273,0.320353,0.90500003,3.5463324,0.23400001
6274,6274,0.32056198,0.90500003,3.5390875,0.231
6275,6275,0.32117695,0.906,3.5364447,0.22800002
6276,6276,0.32303455,0.90300006,3.5403666,0.23500001
6277,6277,0.32339975,0.90500003,3.5506785,0.23
6278,6278,0.3219082,0.90500003,3.5417633,0.23300001
6279,6279,0.32181618,0.906,3.5481057,0.23
6280,6280,0.32026085,0.906,3.5578034,0.23
6281,6281,0.320725,0.906,3.5528882,0.22900002
6282,6282,0.32140315,0.906,3.5458004,0.23
6283,6283,0.3296631,0.90200007,3.5486403,0.23600002
6284,6284,0.3210314,0.90700006,3.5504649,0.22900002
6285,6285,0.31989318,0.91,3.5446463,0.22900002
6286,6286,0.325791,0.90500003,3.5494168,0.23700002
6287,6287,0.32195848,0.90700006,3.554621,0.23400001
6288,6288,0.3218753,0.906,3.5241916,0.23300001
6289,6289,0.3290284,0.90200007,3.5420558,0.23600002
6290,6290,0.32286134,0.906,3.5263622,0.23300001
6291,6291,0.3212361,0.90500003,3.5625088,0.23200001
6292,6292,0.32038715,0.90700006,3.532027,0.23500001
6293,6293,0.32366458,0.90500003,3.532986,0.23400001
6294,6294,0.32698408,0.90000004,3.5455701,0.23600002
6295,6295,0.32071382,0.90500003,3.5479703,0.23300001
6296,6296,0.3209366,0.90800005,3.548927,0.23200001
6297,6297,0.3309632,0.89800006,3.5544705,0.23200001
6298,6298,0.3453917,0.896,3.5420694,0.231
6299,6299,0.32316926,0.90500003,3.5407178,0.23600002
6300,6300,0.32518563,0.90400004,3.5386817,0.231
6301,6301,0.31883553,0.90900004,3.5409763,0.24000001
6302,6302,0.32831624,0.89800006,3.533825,0.23300001
6303,6303,0.32061177,0.906,3.552196,0.23400001
6304,6304,0.32134894,0.906,3.5487306,0.23700002
6305,6305,0.31910694,0.90700006,3.5466046,0.23400001
6306,6306,0.31858596,0.90700006,3.5288973,0.23500001
6307,6307,0.32812136,0.90300006,3.5455163,0.23
6308,6308,0.31993192,0.90900004,3.5316799,0.23200001
6309,6309,0.32377154,0.90300006,3.5424697,0.23200001
6310,6310,0.32814112,0.90000004,3.5508165,0.23400001
6311,6311,0.32069236,0.90300006,3.540247,0.231
6312,6312,0.3211703,0.90500003,3.540359,0.231
6313,6313,0.32108188,0.906,3.545018,0.23300001
6314,6314,0.32567236,0.90400004,3.5402822,0.23500001
6315,6315,0.32127318,0.90700006,3.540503,0.23400001
6316,6316,0.32299644,0.906,3.542126,0.23200001
6317,6317,0.32265937,0.90300006,3.5554192,0.23500001
6318,6318,0.32138634,0.90500003,3.53956,0.231
6319,6319,0.32053125,0.906,3.545642,0.23400001
6320,6320,0.32355592,0.90500003,3.548946,0.23300001
6321,6321,0.31990123,0.90400004,3.5458026,0.23500001
6322,6322,0.32413098,0.906,3.5360048,0.23500001
6323,6323,0.32519755,0.901,3.5502136,0.23300001
6324,6324,0.3389623,0.89500004,3.5691175,0.23300001
6325,6325,0.320722,0.90500003,3.549479,0.23600002
6326,6326,0.32127103,0.906,3.536998,0.23
6327,6327,0.31820267,0.90900004,3.536452,0.238
6328,6328,0.3180773,0.90700006,3.554711,0.23400001
6329,6329,0.32163334,0.90300006,3.5379796,0.23300001
6330,6330,0.32342872,0.90500003,3.5446365,0.23700002
6331,6331,0.32118666,0.90800005,3.5361536,0.23300001
6332,6332,0.31925505,0.90500003,3.5579174,0.238
6333,6333,0.31829694,0.90800005,3.5390549,0.23600002
6334,6334,0.32111263,0.90500003,3.5456176,0.23300001
6335,6335,0.327587,0.90300006,3.5626307,0.23600002
6336,6336,0.31966707,0.90800005,3.530738,0.23300001
6337,6337,0.32463852,0.90300006,3.5483103,0.23700002
6338,6338,0.32042623,0.90500003,3.5428946,0.23200001
6339,6339,0.32122153,0.906,3.5333655,0.238
6340,6340,0.32273823,0.90300006,3.5488846,0.23500001
6341,6341,0.320353,0.90700006,3.5497348,0.23700002
6342,6342,0.3207269,0.90400004,3.539647,0.23300001
6343,6343,0.3276163,0.90200007,3.5510862,0.24000001
6344,6344,0.37364912,0.892,3.537071,0.23600002
6345,6345,0.3197865,0.90300006,3.5115538,0.24000001
6346,6346,0.32702014,0.90500003,3.538381,0.23500001
6347,6347,0.32915512,0.90300006,3.5342736,0.23400001
6348,6348,0.32841933,0.90300006,3.5458248,0.231
6349,6349,0.32547805,0.90400004,3.545125,0.23900001
6350,6350,0.33720866,0.89900005,3.5375428,0.23400001
6351,6351,0.3272053,0.90200007,3.5332296,0.23500001
6352,6352,0.32234314,0.906,3.5521936,0.23300001
6353,6353,0.32025352,0.906,3.550596,0.23600002
6354,6354,0.3228434,0.90400004,3.543804,0.23500001
6355,6355,0.32602626,0.90300006,3.55039,0.238
6356,6356,0.3172832,0.906,3.5471036,0.23300001
6357,6357,0.3173302,0.906,3.556637,0.23600002
6358,6358,0.318159,0.90700006,3.5431085,0.23600002
6359,6359,0.3202604,0.90400004,3.5421822,0.23600002
6360,6360,0.31770775,0.906,3.542557,0.23300001
6361,6361,0.32735324,0.90400004,3.5287392,0.23700002
6362,6362,0.31916955,0.90700006,3.5379376,0.23400001
6363,6363,0.3173801,0.90500003,3.5373862,0.23500001
6364,6364,0.3182178,0.906,3.5544412,0.23300001
6365,6365,0.31843495,0.90700006,3.5359564,0.23200001
6366,6366,0.3197128,0.906,3.554011,0.23400001
6367,6367,0.3224742,0.901,3.541342,0.23
6368,6368,0.31933782,0.90500003,3.5440793,0.23600002
6369,6369,0.31770858,0.90300006,3.5516374,0.238
6370,6370,0.3165765,0.90900004,3.5459242,0.23500001
6371,6371,0.31583667,0.90700006,3.542969,0.23700002
6372,6372,0.3216479,0.90300006,3.5574772,0.23200001
6373,6373,0.32857707,0.906,3.533616,0.23600002
6374,6374,0.3182311,0.90700006,3.5324426,0.23600002
6375,6375,0.32653096,0.90300006,3.5631313,0.238
6376,6376,0.32124266,0.90700006,3.5176618,0.238
6377,6377,0.3227218,0.90300006,3.5432603,0.23400001
6378,6378,0.32297415,0.90500003,3.5545764,0.23700002
6379,6379,0.32055834,0.90500003,3.5357485,0.23200001
6380,6380,0.32202673,0.90800005,3.5601265,0.231
6381,6381,0.31792918,0.90700006,3.5526407,0.231
6382,6382,0.3251526,0.89900005,3.5527446,0.238
6383,6383,0.3169728,0.90900004,3.553382,0.23700002
6384,6384,0.31722745,0.90500003,3.543105,0.23500001
6385,6385,0.3171805,0.90800005,3.557258,0.238
6386,6386,0.317044,0.906,3.5403645,0.23600002
6387,6387,0.31738567,0.90700006,3.5389001,0.238
6388,6388,0.32127345,0.906,3.5448132,0.23500001
6389,6389,0.3151385,0.90900004,3.5489795,0.23900001
6390,6390,0.31736317,0.906,3.5526032,0.23700002
6391,6391,0.3217864,0.906,3.5460544,0.23900001
6392,6392,0.31748146,0.90200007,3.5413005,0.23600002
6393,6393,0.31876037,0.90700006,3.5573766,0.23400001
6394,6394,0.31468174,0.90800005,3.5583053,0.238
6395,6395,0.31760117,0.906,3.537542,0.23500001
6396,6396,0.32751006,0.90000004,3.5471442,0.23500001
6397,6397,0.32054415,0.90300006,3.5381224,0.23300001
6398,6398,0.32100254,0.90400004,3.5393856,0.23300001
6399,6399,0.3201453,0.90300006,3.5416727,0.23600002
6400,6400,0.31919798,0.90700006,3.5552762,0.23300001
6401,6401,0.31724378,0.906,3.5375051,0.23700002
6402,6402,0.31970903,0.906,3.542606,0.23500001
6403,6403,0.325079,0.90400004,3.5335712,0.23500001
6404,6404,0.3170482,0.906,3.5560396,0.23600002
6405,6405,0.3155227,0.90700006,3.5521066,0.23700002
6406,6406,0.31975973,0.90500003,3.5281818,0.23500001
6407,6407,0.31620347,0.90300006,3.5626068,0.23900001
6408,6408,0.31854707,0.90300006,3.5315473,0.238
6409,6409,0.32716456,0.90200007,3.5423136,0.238
6410,6410,0.31923017,0.906,3.5428574,0.238
6411,6411,0.3185198,0.90400004,3.5389564,0.23500001
6412,6412,0.31798834,0.90500003,3.5454912,0.238
6413,6413,0.3259712,0.90500003,3.5518575,0.23700002
6414,6414,0.31621623,0.91,3.5457108,0.23600002
6415,6415,0.31648803,0.90700006,3.5410738,0.23700002
6416,6416,0.3153001,0.90800005,3.5652492,0.23500001
6417,6417,0.32184413,0.90200007,3.541784,0.23700002
6418,6418,0.31552285,0.90900004,3.554072,0.23700002
6419,6419,0.3182083,0.90700006,3.5555089,0.23600002
6420,6420,0.31489164,0.906,3.5555377,0.23500001
6421,6421,0.32130376,0.90500003,3.564524,0.23900001
6422,6422,0.3171676,0.906,3.5301883,0.23500001
6423,6423,0.33063716,0.901,3.5287068,0.23900001
6424,6424,0.32313502,0.901,3.5358846,0.23500001
6425,6425,0.3216371,0.906,3.5553374,0.23700002
6426,6426,0.3211479,0.90500003,3.5335526,0.24200001
6427,6427,0.3196358,0.906,3.5624206,0.23500001
6428,6428,0.32900113,0.90400004,3.5465784,0.23700002
6429,6429,0.31529817,0.90900004,3.5332205,0.23500001
6430,6430,0.32083112,0.90300006,3.5507755,0.24200001
6431,6431,0.31552115,0.90500003,3.5601094,0.23600002
6432,6432,0.31972265,0.90700006,3.5498462,0.238
6433,6433,0.31463248,0.90700006,3.546719,0.23700002
6434,6434,0.31646618,0.91,3.550163,0.238
6435,6435,0.321097,0.906,3.5455046,0.23700002
6436,6436,0.31762585,0.90500003,3.5510597,0.238
6437,6437,0.3213007,0.90500003,3.5451784,0.23700002
6438,6438,0.31965482,0.90300006,3.5459566,0.23900001
6439,6439,0.32244715,0.90300006,3.5439515,0.23700002
6440,6440,0.317405,0.90800005,3.5360475,0.23900001
6441,6441,0.32928506,0.89900005,3.5561566,0.23900001
6442,6442,0.32779583,0.901,3.5661502,0.23900001
6443,6443,0.31815884,0.90400004,3.5502264,0.23600002
6444,6444,0.3194192,0.90800005,3.5541558,0.23600002
6445,6445,0.31999627,0.90300006,3.5617068,0.23700002
6446,6446,0.31783515,0.906,3.5352757,0.23500001
6447,6447,0.31805414,0.90500003,3.5632088,0.23600002
6448,6448,0.3183658,0.90400004,3.546101,0.231
6449,6449,0.31769302,0.90700006,3.5446641,0.23600002
6450,6450,0.3185317,0.90500003,3.5534933,0.23500001
6451,6451,0.32021937,0.906,3.545879,0.23700002
6452,6452,0.3190042,0.906,3.5370824,0.24100001
6453,6453,0.31760877,0.90700006,3.5457592,0.23600002
6454,6454,0.31712112,0.90800005,3.568216,0.238
6455,6455,0.3157904,0.90700006,3.5477283,0.23700002
6456,6456,0.31494534,0.90800005,3.5412843,0.24000001
6457,6457,0.31522742,0.90800005,3.5698545,0.23400001
6458,6458,0.31721017,0.906,3.5411794,0.238
6459,6459,0.31757706,0.906,3.5580096,0.238
6460,6460,0.31372795,0.90800005,3.548462,0.238
6461,6461,0.3180497,0.90500003,3.5623393,0.23700002
6462,6462,0.31365892,0.906,3.5504518,0.23300001
6463,6463,0.32386568,0.90200007,3.547775,0.23900001
6464,6464,0.32176182,0.90500003,3.54404,0.23700002
6465,6465,0.31698713,0.90400004,3.5499,0.23600002
6466,6466,0.3165845,0.90700006,3.5524542,0.23400001
6467,6467,0.3211959,0.90300006,3.5359209,0.23900001
6468,6468,0.31862068,0.90400004,3.55232,0.23900001
6469,6469,0.3217365,0.90200007,3.5517883,0.23900001
6470,6470,0.31913698,0.90400004,3.5400593,0.23900001
6471,6471,0.3193329,0.90400004,3.540589,0.238
6472,6472,0.31994507,0.90400004,3.5416982,0.24000001
6473,6473,0.31805533,0.90400004,3.5526576,0.23600002
6474,6474,0.31564975,0.90700006,3.5354552,0.24200001
6475,6475,0.31760466,0.906,3.5514688,0.23900001
6476,6476,0.31766814,0.90500003,3.5507548,0.23600002
6477,6477,0.32174975,0.90500003,3.5487685,0.23900001
6478,6478,0.31479704,0.90800005,3.549574,0.238
6479,6479,0.3168628,0.90800005,3.551646,0.23700002
6480,6480,0.3167207,0.90500003,3.5593424,0.238
6481,6481,0.31936148,0.90400004,3.5261204,0.246
6482,6482,0.31609222,0.90700006,3.570258,0.23600002
6483,6483,0.31417713,0.906,3.567235,0.24000001
6484,6484,0.3144923,0.90800005,3.5618377,0.23600002
6485,6485,0.31395292,0.906,3.5518892,0.24000001
6486,6486,0.3154942,0.906,3.5520263,0.24200001
6487,6487,0.31476104,0.90800005,3.547631,0.23600002
6488,6488,0.3183345,0.90400004,3.5595572,0.24000001
6489,6489,0.31459117,0.90800005,3.5499256,0.23900001
6490,6490,0.31543398,0.90500003,3.5509064,0.24100001
6491,6491,0.31698826,0.90500003,3.5505395,0.24000001
6492,6492,0.31437618,0.906,3.5473607,0.23900001
6493,6493,0.31832424,0.90400004,3.5630558,0.23700002
6494,6494,0.31694838,0.906,3.5504549,0.24400002
6495,6495,0.31611016,0.90500003,3.5599294,0.23900001
6496,6496,0.31360292,0.90900004,3.569483,0.238
6497,6497,0.31747243,0.90400004,3.5535085,0.23500001
6498,6498,0.31620345,0.906,3.5478773,0.24000001
6499,6499,0.31792116,0.906,3.5514526,0.24000001
6500,6500,0.3150919,0.90800005,3.550014,0.23900001
6501,6501,0.31551135,0.90700006,3.549006,0.238
6502,6502,0.31712726,0.906,3.5422843,0.23900001
6503,6503,0.3152284,0.90900004,3.566684,0.23400001
6504,6504,0.31381643,0.906,3.5241125,0.245
6505,6505,0.31413123,0.90700006,3.554387,0.24300002
6506,6506,0.3142424,0.906,3.5437028,0.238
6507,6507,0.31317595,0.906,3.5303023,0.245
6508,6508,0.31404167,0.906,3.5617015,0.23400001
6509,6509,0.3174432,0.90700006,3.5402222,0.23900001
6510,6510,0.3135315,0.906,3.5520432,0.23700002
6511,6511,0.3143724,0.90700006,3.5502834,0.24100001
6512,6512,0.32134512,0.906,3.5458813,0.23600002
6513,6513,0.3267262,0.901,3.5683212,0.23600002
6514,6514,0.3142859,0.90700006,3.5479288,0.24000001
6515,6515,0.31492147,0.90400004,3.542469,0.23700002
6516,6516,0.31582907,0.90400004,3.5535512,0.24200001
6517,6517,0.31570446,0.90500003,3.552684,0.24000001
6518,6518,0.31822303,0.90700006,3.5489614,0.238
6519,6519,0.31574884,0.90300006,3.5590887,0.23700002
6520,6520,0.31771797,0.906,3.5422566,0.238
6521,6521,0.31550103,0.90700006,3.548998,0.23500001
6522,6522,0.31179646,0.90900004,3.552796,0.23500001
6523,6523,0.3169866,0.90500003,3.554024,0.23700002
6524,6524,0.31401372,0.906,3.551678,0.238
6525,6525,0.31624195,0.90700006,3.5567884,0.23900001
6526,6526,0.3179138,0.906,3.5455694,0.23700002
6527,6527,0.32151747,0.906,3.5288732,0.24300002
6528,6528,0.32649472,0.90200007,3.520112,0.24000001
6529,6529,0.32309613,0.90200007,3.5576751,0.23500001
6530,6530,0.31833583,0.906,3.5634456,0.23900001
6531,6531,0.31760666,0.906,3.5579877,0.23700002
6532,6532,0.31793612,0.906,3.5476704,0.23700002
6533,6533,0.31602448,0.90400004,3.5504558,0.23900001
6534,6534,0.3174828,0.90300006,3.5571325,0.238
6535,6535,0.31646165,0.90900004,3.5540233,0.23400001
6536,6536,0.31689677,0.906,3.5340612,0.23900001
6537,6537,0.31200892,0.90700006,3.5621147,0.23500001
6538,6538,0.31266072,0.90700006,3.5531118,0.23900001
6539,6539,0.31513906,0.90700006,3.5515099,0.238
6540,6540,0.31351668,0.906,3.5619774,0.23700002
6541,6541,0.32159495,0.90300006,3.552184,0.24100001
6542,6542,0.31199276,0.90700006,3.543119,0.238
6543,6543,0.31507704,0.90300006,3.5412657,0.238
6544,6544,0.31241858,0.906,3.5721254,0.23600002
6545,6545,0.3146228,0.90800005,3.5221858,0.245
6546,6546,0.32637057,0.90300006,3.5552328,0.23400001
6547,6547,0.33867335,0.89500004,3.5448449,0.23300001
6548,6548,0.31448823,0.906,3.543347,0.23700002
6549,6549,0.3136062,0.906,3.551467,0.24300002
6550,6550,0.3147304,0.906,3.5538778,0.23700002
6551,6551,0.31656507,0.90400004,3.5467477,0.24200001
6552,6552,0.3141239,0.90700006,3.5495656,0.238
6553,6553,0.31684145,0.90400004,3.554883,0.23500001
6554,6554,0.3154133,0.90700006,3.538598,0.238
6555,6555,0.312344,0.91,3.5531995,0.23900001
6556,6556,0.31567052,0.90400004,3.5450149,0.23900001
6557,6557,0.31354716,0.90700006,3.5441108,0.24000001
6558,6558,0.31584832,0.906,3.554924,0.23400001
6559,6559,0.32920617,0.90000004,3.563458,0.23700002
6560,6560,0.3150241,0.906,3.5541556,0.23900001
6561,6561,0.31271827,0.906,3.5436225,0.24300002
6562,6562,0.31572422,0.90800005,3.5600052,0.23600002
6563,6563,0.3141752,0.90900004,3.5455678,0.24300002
6564,6564,0.31792557,0.90900004,3.5532265,0.23600002
6565,6565,0.31552526,0.90700006,3.5635743,0.23700002
6566,6566,0.31657764,0.906,3.5424857,0.238
6567,6567,0.3128315,0.91,3.5576785,0.23600002
6568,6568,0.31704664,0.90500003,3.558426,0.23600002
6569,6569,0.31444967,0.90400004,3.549227,0.24200001
6570,6570,0.31504557,0.90700006,3.5576718,0.23500001
6571,6571,0.31296062,0.90800005,3.5665624,0.23200001
6572,6572,0.31290492,0.90900004,3.5554967,0.23900001
6573,6573,0.3182579,0.906,3.5546453,0.23500001
6574,6574,0.31867534,0.90400004,3.5473564,0.23700002
6575,6575,0.3173013,0.90800005,3.5488014,0.23500001
6576,6576,0.32003906,0.90700006,3.5355055,0.24000001
6577,6577,0.3128423,0.90700006,3.5531344,0.23700002
6578,6578,0.3126358,0.90700006,3.5598898,0.23400001
6579,6579,0.31152228,0.91,3.5591285,0.238
6580,6580,0.3134317,0.90500003,3.5552926,0.23700002
6581,6581,0.31160787,0.90700006,3.564689,0.24000001
6582,6582,0.31297982,0.906,3.5679073,0.23400001
6583,6583,0.31299576,0.90800005,3.5364358,0.24000001
6584,6584,0.31458774,0.90700006,3.5549922,0.23700002
6585,6585,0.31150752,0.906,3.5685852,0.23600002
6586,6586,0.3122649,0.90800005,3.5353127,0.24100001
6587,6587,0.31477025,0.90800005,3.5576417,0.23300001
6588,6588,0.31305993,0.90800005,3.5681906,0.23600002
6589,6589,0.31246844,0.90800005,3.5370748,0.23500001
6590,6590,0.32944268,0.90300006,3.5470142,0.23500001
6591,6591,0.3201362,0.90500003,3.5344002,0.24300002
6592,6592,0.3142575,0.90800005,3.5649707,0.23600002
6593,6593,0.3182203,0.90500003,3.5572698,0.238
6594,6594,0.32153973,0.90700006,3.5647774,0.238
6595,6595,0.31606942,0.90500003,3.5540042,0.24100001
6596,6596,0.31546786,0.90500003,3.561444,0.23700002
6597,6597,0.31425703,0.906,3.5561216,0.24300002
6598,6598,0.3139929,0.90800005,3.5502849,0.23700002
6599,6599,0.31466773,0.906,3.555244,0.24100001
6600,6600,0.31391123,0.90700006,3.550426,0.23900001
6601,6601,0.3153905,0.906,3.5546896,0.238
6602,6602,0.3152647,0.90700006,3.5499127,0.23900001
6603,6603,0.316867,0.90800005,3.5730636,0.23700002
6604,6604,0.31684428,0.906,3.5486848,0.24100001
6605,6605,0.3337193,0.901,3.5679843,0.238
6606,6606,0.31243843,0.90800005,3.5558832,0.23900001
6607,6607,0.31144485,0.90900004,3.5575325,0.23700002
6608,6608,0.3118941,0.90700006,3.5717196,0.23900001
6609,6609,0.31052995,0.90700006,3.550306,0.23700002
6610,6610,0.31520572,0.90500003,3.5596545,0.23700002
6611,6611,0.31101897,0.90700006,3.5340588,0.24200001
6612,6612,0.31414646,0.90400004,3.562641,0.23700002
6613,6613,0.3215831,0.90500003,3.5460916,0.23900001
6614,6614,0.31761733,0.90400004,3.544943,0.23900001
6615,6615,0.3143202,0.90700006,3.5566535,0.24300002
6616,6616,0.32171458,0.90500003,3.5425315,0.238
6617,6617,0.31675306,0.90400004,3.5492203,0.238
6618,6618,0.3185304,0.906,3.5596945,0.238
6619,6619,0.31045532,0.90900004,3.5677555,0.238
6620,6620,0.31551996,0.906,3.568776,0.238
6621,6621,0.31285077,0.90800005,3.5513818,0.24000001
6622,6622,0.32208022,0.906,3.559309,0.23400001
6623,6623,0.31621656,0.90500003,3.5379655,0.24200001
6624,6624,0.31730723,0.90500003,3.5625005,0.23500001
6625,6625,0.31526178,0.90700006,3.557279,0.24000001
6626,6626,0.3109847,0.90700006,3.5558977,0.23700002
6627,6627,0.31154427,0.90900004,3.5531547,0.238
6628,6628,0.31157768,0.90900004,3.5508516,0.23700002
6629,6629,0.31154,0.906,3.5586178,0.24100001
6630,6630,0.3115243,0.90700006,3.5651312,0.23700002
6631,6631,0.31263378,0.90800005,3.5674405,0.238
6632,6632,0.31429148,0.90800005,3.547085,0.238
6633,6633,0.31419435,0.90500003,3.561115,0.23500001
6634,6634,0.31960997,0.906,3.5418448,0.24200001
6635,6635,0.30984983,0.90800005,3.552444,0.238
6636,6636,0.31080908,0.90700006,3.5645986,0.23700002
6637,6637,0.3117728,0.90900004,3.5571215,0.238
6638,6638,0.31134716,0.90700006,3.5532618,0.23500001
6639,6639,0.3186651,0.90700006,3.5383039,0.23900001
6640,6640,0.3120154,0.90800005,3.5484426,0.238
6641,6641,0.31046635,0.90700006,3.5533135,0.24100001
6642,6642,0.31136477,0.906,3.5540938,0.23300001
6643,6643,0.31590858,0.901,3.553974,0.24000001
6644,6644,0.30864328,0.90900004,3.5643435,0.23700002
6645,6645,0.31288266,0.906,3.5524457,0.23900001
6646,6646,0.31650722,0.906,3.5686724,0.238
6647,6647,0.31614795,0.90700006,3.5426438,0.24000001
6648,6648,0.31191778,0.90400004,3.560001,0.23700002
6649,6649,0.3115202,0.90700006,3.5648372,0.238
6650,6650,0.3120162,0.90800005,3.5661898,0.238
6651,6651,0.3096344,0.90900004,3.5712366,0.23600002
6652,6652,0.3101116,0.90900004,3.556823,0.23700002
6653,6653,0.3142191,0.90800005,3.5662687,0.24200001
6654,6654,0.3145332,0.90500003,3.5450003,0.24000001
6655,6655,0.33621827,0.90200007,3.5861554,0.23600002
6656,6656,0.33012846,0.90700006,3.5914426,0.23600002
6657,6657,0.31606963,0.90700006,3.5555518,0.24100001
6658,6658,0.31053284,0.90900004,3.55034,0.23500001
6659,6659,0.31322134,0.90700006,3.5680194,0.238
6660,6660,0.31128645,0.90900004,3.5622563,0.238
6661,6661,0.3106976,0.90900004,3.5518079,0.23900001
6662,6662,0.31139418,0.906,3.5531056,0.23900001
6663,6663,0.3112792,0.90700006,3.5685332,0.23700002
6664,6664,0.3100807,0.906,3.5622368,0.23900001
6665,6665,0.3106619,0.90700006,3.5662987,0.23600002
6666,6666,0.30888274,0.90800005,3.570064,0.238
6667,6667,0.31405947,0.90800005,3.5670679,0.23400001
6668,6668,0.31167772,0.90700006,3.5512674,0.24000001
6669,6669,0.31571314,0.90500003,3.5542912,0.23700002
6670,6670,0.31331903,0.90500003,3.5562015,0.23700002
6671,6671,0.3085222,0.90800005,3.5559456,0.23500001
6672,6672,0.31782523,0.90300006,3.5355313,0.24200001
6673,6673,0.30974022,0.91200006,3.5603225,0.23600002
6674,6674,0.31542698,0.90800005,3.5378609,0.24100001
6675,6675,0.31161594,0.90800005,3.5601325,0.23700002
6676,6676,0.3107653,0.90800005,3.560225,0.23900001
6677,6677,0.31427392,0.906,3.5671604,0.24100001
6678,6678,0.3135852,0.90700006,3.5639174,0.238
6679,6679,0.3098048,0.90800005,3.5643303,0.23600002
6680,6680,0.31497744,0.90700006,3.5663075,0.23700002
6681,6681,0.31157598,0.91,3.5721126,0.23500001
6682,6682,0.30992573,0.90900004,3.5580616,0.238
6683,6683,0.31118175,0.90700006,3.5618804,0.238
6684,6684,0.30974245,0.90800005,3.5714722,0.23400001
6685,6685,0.31176722,0.90700006,3.570668,0.23500001
6686,6686,0.30953217,0.90800005,3.5574212,0.23200001
6687,6687,0.3107638,0.906,3.553551,0.23900001
6688,6688,0.31255573,0.91,3.5712814,0.23600002
6689,6689,0.31614918,0.90400004,3.56947,0.23200001
6690,6690,0.32101077,0.90700006,3.5407734,0.23700002
6691,6691,0.31441692,0.90700006,3.5646946,0.23700002
6692,6692,0.30843785,0.90800005,3.567577,0.24000001
6693,6693,0.30864975,0.9110001,3.560849,0.23900001
6694,6694,0.31173167,0.906,3.5646973,0.23500001
6695,6695,0.3103351,0.90800005,3.5736039,0.23600002
6696,6696,0.3119741,0.90800005,3.5421042,0.23500001
6697,6697,0.31297207,0.90800005,3.572038,0.23600002
6698,6698,0.31217185,0.91,3.5713198,0.238
6699,6699,0.30980322,0.91,3.5548427,0.238
6700,6700,0.31118754,0.90800005,3.5729644,0.23700002
6701,6701,0.3128066,0.91,3.555879,0.24400002
6702,6702,0.30983666,0.90900004,3.5641525,0.23600002
6703,6703,0.30879778,0.9110001,3.5655818,0.238
6704,6704,0.30804387,0.90900004,3.5612257,0.23700002
6705,6705,0.31099358,0.90900004,3.569155,0.23900001
6706,6706,0.3131141,0.90700006,3.55164,0.24100001
6707,6707,0.30819094,0.90900004,3.5632215,0.23600002
6708,6708,0.31054083,0.90700006,3.576546,0.23700002
6709,6709,0.30963677,0.90800005,3.5614915,0.24000001
6710,6710,0.3098246,0.90800005,3.5558913,0.24000001
6711,6711,0.3155459,0.906,3.558499,0.23700002
6712,6712,0.31563276,0.90700006,3.5503879,0.23900001
6713,6713,0.30929887,0.90900004,3.564356,0.23900001
6714,6714,0.31228188,0.90500003,3.5614696,0.24400002
6715,6715,0.30923674,0.90800005,3.5621426,0.23900001
6716,6716,0.31251544,0.90900004,3.5622647,0.24000001
6717,6717,0.30912918,0.91,3.5537615,0.24100001
6718,6718,0.31143004,0.90500003,3.5667398,0.23600002
6719,6719,0.31011653,0.90800005,3.5698216,0.238
6720,6720,0.30930263,0.90900004,3.561878,0.23700002
6721,6721,0.3108969,0.90800005,3.5434456,0.23900001
6722,6722,0.31059346,0.906,3.5757039,0.23200001
6723,6723,0.31066695,0.90900004,3.5430493,0.238
6724,6724,0.3094382,0.91200006,3.5742977,0.23500001
6725,6725,0.30982918,0.90800005,3.556096,0.238
6726,6726,0.3088352,0.906,3.5561776,0.24100001
6727,6727,0.31024653,0.90800005,3.561429,0.24000001
6728,6728,0.31089294,0.90500003,3.5528054,0.238
6729,6729,0.31316668,0.90800005,3.5671563,0.238
6730,6730,0.30876404,0.9110001,3.5691943,0.23900001
6731,6731,0.30746415,0.91,3.5741222,0.231
6732,6732,0.30949384,0.91,3.5603166,0.238
6733,6733,0.30951503,0.90700006,3.5723422,0.23600002
6734,6734,0.3083049,0.90900004,3.5673769,0.23700002
6735,6735,0.3129989,0.906,3.5552242,0.23900001
6736,6736,0.31068352,0.90700006,3.565199,0.23600002
6737,6737,0.30919966,0.90800005,3.5692368,0.24000001
6738,6738,0.31193644,0.90800005,3.5784347,0.23600002
6739,6739,0.30974105,0.906,3.5611112,0.23700002
6740,6740,0.30794352,0.90700006,3.575284,0.23700002
6741,6741,0.3126622,0.90800005,3.5599313,0.24000001
6742,6742,0.3111194,0.90900004,3.56844,0.23500001
6743,6743,0.32626754,0.90200007,3.5573816,0.24200001
6744,6744,0.31542176,0.906,3.559162,0.23600002
6745,6745,0.3139584,0.90400004,3.5804572,0.23300001
6746,6746,0.31073177,0.90800005,3.565223,0.24000001
6747,6747,0.30781698,0.90900004,3.567235,0.23400001
6748,6748,0.31213397,0.90800005,3.5654907,0.238
6749,6749,0.31494728,0.90900004,3.5841086,0.24000001
6750,6750,0.3123217,0.90700006,3.5543344,0.24000001
6751,6751,0.31503132,0.90700006,3.5661244,0.238
6752,6752,0.31255376,0.90900004,3.5651617,0.24000001
6753,6753,0.30877274,0.90900004,3.5552268,0.23900001
6754,6754,0.30888602,0.90800005,3.5620365,0.23900001
6755,6755,0.31429374,0.90500003,3.5691428,0.24000001
6756,6756,0.31277826,0.90900004,3.5617323,0.23700002
6757,6757,0.30812922,0.90900004,3.5663953,0.23500001
6758,6758,0.30953807,0.91,3.5838451,0.23300001
6759,6759,0.31171334,0.9110001,3.5633068,0.24200001
6760,6760,0.30817685,0.9110001,3.5836623,0.23400001
6761,6761,0.3066546,0.91,3.5621524,0.24100001
6762,6762,0.3102177,0.90700006,3.5710711,0.23900001
6763,6763,0.30854034,0.90800005,3.5477045,0.24000001
6764,6764,0.31706092,0.90500003,3.5833373,0.23300001
6765,6765,0.31135982,0.91,3.5782974,0.23700002
6766,6766,0.30776027,0.9110001,3.57496,0.23600002
6767,6767,0.31345308,0.90700006,3.5557225,0.23900001
6768,6768,0.30772874,0.90800005,3.5725162,0.23300001
6769,6769,0.30705503,0.90900004,3.589727,0.23400001
6770,6770,0.30709314,0.90800005,3.5375926,0.23900001
6771,6771,0.31707844,0.906,3.5686393,0.23300001
6772,6772,0.30801305,0.9110001,3.5705216,0.23600002
6773,6773,0.3118834,0.90800005,3.56862,0.23900001
6774,6774,0.31084403,0.906,3.5742233,0.23600002
6775,6775,0.3114346,0.90700006,3.5585172,0.23600002
6776,6776,0.31244606,0.90900004,3.5763273,0.238
6777,6777,0.31170154,0.9110001,3.5638082,0.238
6778,6778,0.30964777,0.90700006,3.5568147,0.238
6779,6779,0.3069124,0.90900004,3.5850596,0.23400001
6780,6780,0.30823615,0.91,3.5704255,0.23700002
6781,6781,0.30771244,0.90800005,3.579468,0.23400001
6782,6782,0.31299686,0.906,3.5786192,0.24000001
6783,6783,0.31409532,0.90900004,3.5743675,0.23600002
6784,6784,0.30808914,0.90900004,3.5756783,0.24000001
6785,6785,0.30886495,0.906,3.5501015,0.23700002
6786,6786,0.31179875,0.90700006,3.5730808,0.23600002
6787,6787,0.30959713,0.90700006,3.5666535,0.24300002
6788,6788,0.30710518,0.90900004,3.578757,0.23700002
6789,6789,0.3063021,0.91,3.5748093,0.23500001
6790,6790,0.30787012,0.91,3.563211,0.23900001
6791,6791,0.30956078,0.9110001,3.5675085,0.23700002
6792,6792,0.30769214,0.91,3.5737548,0.23700002
6793,6793,0.31228587,0.90800005,3.5699902,0.24100001
6794,6794,0.30776864,0.91,3.5826745,0.23700002
6795,6795,0.3140283,0.90800005,3.5709572,0.23900001
6796,6796,0.30949837,0.91,3.5633175,0.23600002
6797,6797,0.3092428,0.91,3.5780914,0.23700002
6798,6798,0.309719,0.9110001,3.5573463,0.23700002
6799,6799,0.30703396,0.90900004,3.5731251,0.23600002
6800,6800,0.3079954,0.90900004,3.5807421,0.23900001
6801,6801,0.30710366,0.90800005,3.5665128,0.24100001
6802,6802,0.30866194,0.90700006,3.5782301,0.23600002
6803,6803,0.30685067,0.90900004,3.5794127,0.23600002
6804,6804,0.31113604,0.906,3.573975,0.238
6805,6805,0.3059565,0.91,3.5796585,0.238
6806,6806,0.3070209,0.90700006,3.5757914,0.23500001
6807,6807,0.30822074,0.90800005,3.5698907,0.24000001
6808,6808,0.31181422,0.90800005,3.577613,0.23700002
6809,6809,0.3071624,0.9110001,3.5686715,0.238
6810,6810,0.30994862,0.90700006,3.5952473,0.23600002
6811,6811,0.30714455,0.91,3.5876653,0.23400001
6812,6812,0.3048554,0.9110001,3.5804348,0.23600002
6813,6813,0.30495098,0.90800005,3.5745585,0.24100001
6814,6814,0.30534348,0.90800005,3.553243,0.24300002
6815,6815,0.30627495,0.91,3.586631,0.23300001
6816,6816,0.31155595,0.90800005,3.5776541,0.24100001
6817,6817,0.3062368,0.90900004,3.5759282,0.23700002
6818,6818,0.30602714,0.91,3.5809476,0.23900001
6819,6819,0.3047559,0.9110001,3.5804534,0.23500001
6820,6820,0.30796385,0.906,3.5738833,0.23700002
6821,6821,0.30865127,0.90900004,3.5684292,0.23900001
6822,6822,0.3075347,0.90800005,3.5830393,0.24000001
6823,6823,0.30402398,0.90900004,3.5869577,0.23600002
6824,6824,0.30925655,0.91,3.5640929,0.23900001
6825,6825,0.30940887,0.90800005,3.5777595,0.238
6826,6826,0.30554894,0.90800005,3.5815353,0.23600002
6827,6827,0.30647826,0.91,3.5764427,0.23600002
6828,6828,0.30729163,0.90500003,3.5764787,0.23600002
6829,6829,0.30464146,0.9110001,3.590692,0.23700002
6830,6830,0.31136867,0.90700006,3.5760508,0.23700002
6831,6831,0.30760914,0.90800005,3.5788777,0.23600002
6832,6832,0.3062934,0.90900004,3.5894008,0.23500001
6833,6833,0.31214347,0.90500003,3.5635164,0.23600002
6834,6834,0.30592647,0.91,3.5776749,0.23300001
6835,6835,0.31325012,0.90800005,3.5680964,0.238
6836,6836,0.3091411,0.9110001,3.5851235,0.23300001
6837,6837,0.30815217,0.90900004,3.5610788,0.24400002
6838,6838,0.30701035,0.9110001,3.588441,0.23400001
6839,6839,0.31039533,0.90900004,3.5653186,0.23900001
6840,6840,0.30984813,0.906,3.5852222,0.23900001
6841,6841,0.30546528,0.90700006,3.585225,0.23400001
6842,6842,0.30718225,0.90900004,3.5807867,0.24200001
6843,6843,0.30746892,0.90900004,3.5799747,0.23500001
6844,6844,0.30515385,0.9110001,3.574216,0.238
6845,6845,0.3134048,0.906,3.6019585,0.23400001
6846,6846,0.30990514,0.906,3.5700142,0.24400002
6847,6847,0.30734235,0.90900004,3.5876613,0.231
6848,6848,0.3109626,0.90700006,3.5745037,0.23900001
6849,6849,0.30715758,0.90800005,3.5787225,0.238
6850,6850,0.30810377,0.90900004,3.5724645,0.23700002
6851,6851,0.30566022,0.90900004,3.5909374,0.23400001
6852,6852,0.31290948,0.906,3.5713263,0.23900001
6853,6853,0.30617914,0.9110001,3.582214,0.23400001
6854,6854,0.30793458,0.90800005,3.5557852,0.23900001
6855,6855,0.3062009,0.9110001,3.5826921,0.23700002
6856,6856,0.3143085,0.90400004,3.5782714,0.23900001
6857,6857,0.3132421,0.906,3.5864108,0.23600002
6858,6858,0.30882603,0.91,3.5873063,0.23600002
6859,6859,0.30489296,0.91,3.5863824,0.23200001
6860,6860,0.30960846,0.90800005,3.579046,0.23900001
6861,6861,0.3065396,0.91200006,3.5794735,0.23700002
6862,6862,0.30541074,0.9110001,3.5666611,0.23700002
6863,6863,0.30837646,0.90700006,3.5932267,0.23400001
6864,6864,0.30733454,0.90800005,3.5733101,0.24000001
6865,6865,0.3064991,0.90800005,3.5920908,0.23300001
6866,6866,0.30582106,0.90800005,3.5665472,0.23600002
6867,6867,0.30586863,0.90900004,3.5834816,0.23600002
6868,6868,0.3086218,0.90700006,3.5828898,0.24100001
6869,6869,0.3081872,0.91,3.5892234,0.23700002
6870,6870,0.31118914,0.90800005,3.568143,0.24100001
6871,6871,0.30764756,0.90700006,3.6014173,0.23700002
6872,6872,0.30424964,0.9110001,3.5789838,0.238
6873,6873,0.3062474,0.90700006,3.6024365,0.23600002
6874,6874,0.30635706,0.90900004,3.5776622,0.23700002
6875,6875,0.30445975,0.90700006,3.583504,0.23600002
6876,6876,0.30579522,0.91,3.579923,0.24100001
6877,6877,0.30503896,0.91,3.5918932,0.23600002
6878,6878,0.30495062,0.90800005,3.5778482,0.24000001
6879,6879,0.3045433,0.90900004,3.596678,0.23300001
6880,6880,0.30536196,0.90900004,3.5877903,0.24200001
6881,6881,0.32144746,0.90500003,3.595335,0.23400001
6882,6882,0.30635345,0.90800005,3.5844646,0.24200001
6883,6883,0.31243065,0.90800005,3.5990427,0.23900001
6884,6884,0.30480233,0.90800005,3.5894706,0.23900001
6885,6885,0.3153795,0.906,3.5762966,0.24300002
6886,6886,0.31771103,0.90800005,3.593947,0.24000001
6887,6887,0.3090996,0.90900004,3.578622,0.23900001
6888,6888,0.3038613,0.9110001,3.6083894,0.23300001
6889,6889,0.31155667,0.90700006,3.572135,0.24000001
6890,6890,0.30731833,0.90900004,3.585479,0.24200001
6891,6891,0.30792242,0.91,3.5874622,0.23400001
6892,6892,0.30661285,0.91,3.5831041,0.23900001
6893,6893,0.30509722,0.90800005,3.578273,0.23600002
6894,6894,0.30346477,0.90800005,3.5905278,0.23500001
6895,6895,0.30893788,0.90700006,3.594179,0.23600002
6896,6896,0.30471617,0.9110001,3.5936134,0.23900001
6897,6897,0.30549198,0.90800005,3.5894368,0.23900001
6898,6898,0.30450687,0.9110001,3.5977354,0.24000001
6899,6899,0.31234592,0.90800005,3.5776017,0.23600002
6900,6900,0.30874795,0.90700006,3.5978248,0.24000001
6901,6901,0.30685577,0.91,3.5906415,0.23600002
6902,6902,0.30619976,0.90900004,3.5847604,0.23900001
6903,6903,0.30786046,0.90800005,3.5839884,0.24100001
6904,6904,0.3111103,0.90700006,3.6002614,0.23400001
6905,6905,0.30621666,0.90900004,3.588867,0.24100001
6906,6906,0.303667,0.9110001,3.5947108,0.23700002
6907,6907,0.30787328,0.90900004,3.5807343,0.24000001
6908,6908,0.3046911,0.90800005,3.5879576,0.238
6909,6909,0.3056545,0.90800005,3.5806625,0.23700002
6910,6910,0.3030516,0.90900004,3.596319,0.238
6911,6911,0.30571052,0.90900004,3.5886035,0.23600002
6912,6912,0.3027044,0.91,3.5869048,0.23900001
6913,6913,0.30292672,0.91,3.6008165,0.23300001
6914,6914,0.30816105,0.90800005,3.6064327,0.23900001
6915,6915,0.30705315,0.90900004,3.5890765,0.23700002
6916,6916,0.30512652,0.90900004,3.597563,0.23600002
6917,6917,0.3034319,0.90800005,3.5955393,0.238
6918,6918,0.31258318,0.90800005,3.577212,0.24300002
6919,6919,0.31144848,0.906,3.5950289,0.23600002
6920,6920,0.3086602,0.90800005,3.5828013,0.238
6921,6921,0.31234792,0.90800005,3.589373,0.23600002
6922,6922,0.30620793,0.90900004,3.5845287,0.238
6923,6923,0.3074876,0.91,3.599163,0.238
6924,6924,0.31745055,0.90700006,3.5826125,0.238
6925,6925,0.30714744,0.90800005,3.6118035,0.23500001
6926,6926,0.3117389,0.90800005,3.6034782,0.23700002
6927,6927,0.3078289,0.90700006,3.5912633,0.24000001
6928,6928,0.3148377,0.90500003,3.6146028,0.23
6929,6929,0.3041793,0.91,3.5902462,0.23600002
6930,6930,0.3098814,0.90700006,3.5906844,0.24000001
6931,6931,0.3035428,0.9110001,3.610931,0.238
6932,6932,0.30373564,0.90900004,3.597207,0.23600002
6933,6933,0.30490777,0.90900004,3.6013494,0.23300001
6934,6934,0.30525833,0.90800005,3.5882633,0.238
6935,6935,0.30502534,0.90700006,3.5898054,0.24200001
6936,6936,0.3048118,0.90800005,3.603509,0.23700002
6937,6937,0.3039033,0.9110001,3.6119244,0.23400001
6938,6938,0.30989456,0.90700006,3.5905323,0.23700002
6939,6939,0.3061988,0.90800005,3.6039405,0.24400002
6940,6940,0.30537233,0.91,3.5963366,0.238
6941,6941,0.30855215,0.91,3.5890112,0.23900001
6942,6942,0.30731624,0.90800005,3.5958705,0.238
6943,6943,0.30472896,0.91200006,3.5834327,0.23700002
6944,6944,0.30873612,0.90900004,3.6118414,0.23500001
6945,6945,0.31133345,0.90700006,3.5881898,0.24000001
6946,6946,0.31599516,0.90800005,3.6003838,0.238
6947,6947,0.32089254,0.90200007,3.5920515,0.23600002
6948,6948,0.3095244,0.90700006,3.5760043,0.24200001
6949,6949,0.3054564,0.91,3.6113963,0.231
6950,6950,0.30540213,0.90900004,3.5727398,0.23900001
6951,6951,0.3050134,0.90800005,3.620012,0.23300001
6952,6952,0.30682868,0.90700006,3.5925531,0.24200001
6953,6953,0.3039128,0.91,3.6018007,0.23600002
6954,6954,0.30994406,0.906,3.5797987,0.23700002
6955,6955,0.30754367,0.906,3.6078858,0.23900001
6956,6956,0.30420583,0.91200006,3.586746,0.238
6957,6957,0.30555776,0.90900004,3.5898294,0.23400001
6958,6958,0.30315638,0.91,3.6042614,0.23900001
6959,6959,0.30358863,0.90900004,3.6174405,0.23300001
6960,6960,0.30282298,0.90900004,3.597247,0.238
6961,6961,0.3067723,0.90700006,3.6142082,0.23600002
6962,6962,0.3052864,0.90800005,3.6012952,0.23900001
6963,6963,0.30554977,0.90800005,3.615201,0.24100001
6964,6964,0.30605376,0.90900004,3.558261,0.24000001
6965,6965,0.32641917,0.90500003,3.6055653,0.231
6966,6966,0.32308823,0.90300006,3.5958064,0.24000001
6967,6967,0.32325748,0.90200007,3.5931787,0.24000001
6968,6968,0.3098471,0.90800005,3.5871003,0.23900001
6969,6969,0.31170562,0.90500003,3.5878081,0.23900001
6970,6970,0.3065904,0.90500003,3.5980377,0.23700002
6971,6971,0.30545875,0.90800005,3.5871267,0.24200001
6972,6972,0.3094518,0.906,3.586752,0.24100001
6973,6973,0.31016093,0.906,3.6054285,0.23500001
6974,6974,0.30612066,0.906,3.609991,0.238
6975,6975,0.30576047,0.90800005,3.5865536,0.23700002
6976,6976,0.30608994,0.90700006,3.6047564,0.24000001
6977,6977,0.30651644,0.90700006,3.6088116,0.23600002
6978,6978,0.31021252,0.91,3.5812273,0.23600002
6979,6979,0.30568185,0.90700006,3.600599,0.24000001
6980,6980,0.30588293,0.90700006,3.6148963,0.24000001
6981,6981,0.30598608,0.90700006,3.595325,0.23900001
6982,6982,0.30667427,0.90700006,3.603013,0.23500001
6983,6983,0.3071539,0.90500003,3.60061,0.23600002
6984,6984,0.3061751,0.90900004,3.6041222,0.23300001
6985,6985,0.30543178,0.90800005,3.599616,0.23600002
6986,6986,0.3068356,0.906,3.5966706,0.238
6987,6987,0.31757018,0.90300006,3.6032553,0.23900001
6988,6988,0.30509067,0.90900004,3.606607,0.238
6989,6989,0.30504498,0.90800005,3.5968673,0.238
6990,6990,0.30121946,0.90900004,3.605755,0.24000001
6991,6991,0.30328786,0.90900004,3.6003048,0.238
6992,6992,0.30758148,0.90400004,3.6001322,0.238
6993,6993,0.30271977,0.9110001,3.613668,0.23700002
6994,6994,0.30233926,0.91,3.6147394,0.23400001
6995,6995,0.3076622,0.90500003,3.5900009,0.23900001
6996,6996,0.3037156,0.91,3.6009583,0.23300001
6997,6997,0.31589755,0.90200007,3.596045,0.23500001
6998,6998,0.30375218,0.90900004,3.5873313,0.23700002
6999,6999,0.30350274,0.90800005,3.6185453,0.238
7000,7000,0.30289856,0.9110001,3.6095338,0.23600002
7001,7001,0.30515027,0.90700006,3.5940683,0.238
7002,7002,0.30525914,0.90900004,3.6110811,0.23600002
7003,7003,0.30308568,0.9110001,3.6084206,0.23400001
7004,7004,0.31065714,0.90700006,3.600064,0.24300002
7005,7005,0.3067183,0.90500003,3.616083,0.23700002
7006,7006,0.30679768,0.90700006,3.573408,0.23700002
7007,7007,0.31379494,0.90500003,3.6195056,0.23900001
7008,7008,0.30604738,0.91,3.6150699,0.238
7009,7009,0.3092099,0.90200007,3.6029189,0.23400001
7010,7010,0.3022864,0.90900004,3.626397,0.23300001
7011,7011,0.3089091,0.90500003,3.5917168,0.238
7012,7012,0.3175349,0.906,3.6193712,0.23700002
7013,7013,0.30399033,0.90900004,3.6057,0.238
7014,7014,0.30648777,0.906,3.6055264,0.23700002
7015,7015,0.30462626,0.90700006,3.6228957,0.24200001
7016,7016,0.3182379,0.90400004,3.6037736,0.23500001
7017,7017,0.3038822,0.90900004,3.5839953,0.238
7018,7018,0.31596646,0.90300006,3.6329029,0.23400001
7019,7019,0.30616176,0.90900004,3.5956035,0.23500001
7020,7020,0.3095079,0.906,3.6067681,0.23600002
7021,7021,0.31236482,0.90400004,3.5994384,0.23300001
7022,7022,0.3010609,0.91200006,3.6032405,0.23600002
7023,7023,0.31106386,0.90900004,3.6105244,0.23500001
7024,7024,0.3027672,0.91,3.5944068,0.23600002
7025,7025,0.3050288,0.906,3.6154196,0.24100001
7026,7026,0.3048837,0.90900004,3.630215,0.238
7027,7027,0.30455506,0.90700006,3.5803058,0.23200001
7028,7028,0.303445,0.90900004,3.6319928,0.23300001
7029,7029,0.322536,0.90300006,3.6209779,0.23300001
7030,7030,0.33115354,0.90400004,3.5853438,0.23900001
7031,7031,0.30605444,0.90900004,3.6294281,0.23300001
7032,7032,0.3143423,0.90500003,3.6188238,0.23500001
7033,7033,0.30373105,0.90800005,3.599396,0.23700002
7034,7034,0.30705664,0.90300006,3.6124244,0.238
7035,7035,0.30367032,0.90800005,3.6127203,0.23700002
7036,7036,0.30392608,0.90800005,3.6161497,0.23400001
7037,7037,0.3044312,0.9110001,3.6087234,0.238
7038,7038,0.30478752,0.90900004,3.608535,0.23600002
7039,7039,0.3089686,0.90800005,3.6090431,0.23300001
7040,7040,0.30924073,0.906,3.6147492,0.23600002
7041,7041,0.30381247,0.9110001,3.602131,0.24000001
7042,7042,0.30290383,0.9110001,3.5932834,0.23600002
7043,7043,0.30208603,0.9110001,3.6089857,0.23500001
7044,7044,0.30101037,0.91200006,3.617273,0.23300001
7045,7045,0.30387855,0.9110001,3.6156387,0.23600002
7046,7046,0.3011005,0.91200006,3.611065,0.23600002
7047,7047,0.30901057,0.90500003,3.6222715,0.23300001
7048,7048,0.30707467,0.906,3.597929,0.23900001
7049,7049,0.30361784,0.9110001,3.6090107,0.23700002
7050,7050,0.30728108,0.90500003,3.5971298,0.23400001
7051,7051,0.30747324,0.90800005,3.6077168,0.23300001
7052,7052,0.30794004,0.90400004,3.60796,0.23400001
7053,7053,0.30344528,0.91,3.5808532,0.24000001
7054,7054,0.31855446,0.90300006,3.6222944,0.23700002
7055,7055,0.30282933,0.90900004,3.6024957,0.23700002
7056,7056,0.30543134,0.91,3.609077,0.238
7057,7057,0.3123056,0.90700006,3.5880885,0.23200001
7058,7058,0.30403408,0.90900004,3.6189344,0.23500001
7059,7059,0.30296907,0.9110001,3.6124985,0.238
7060,7060,0.3046802,0.906,3.6233308,0.23400001
7061,7061,0.30697328,0.906,3.5862207,0.23600002
7062,7062,0.30416992,0.90800005,3.621303,0.231
7063,7063,0.30963594,0.906,3.6067705,0.23700002
7064,7064,0.31141344,0.90800005,3.6226964,0.238
7065,7065,0.30224863,0.91300005,3.597887,0.23500001
7066,7066,0.30774793,0.90700006,3.6286716,0.23700002
7067,7067,0.30605042,0.9110001,3.5931978,0.238
7068,7068,0.30567273,0.90800005,3.63917,0.23300001
7069,7069,0.3063175,0.90700006,3.585655,0.23600002
7070,7070,0.30624557,0.90800005,3.6228535,0.23500001
7071,7071,0.31237915,0.90500003,3.5858183,0.23700002
7072,7072,0.3043689,0.90700006,3.6086242,0.23700002
7073,7073,0.31196126,0.906,3.6095304,0.238
7074,7074,0.30189928,0.91,3.6058586,0.23700002
7075,7075,0.30256495,0.90800005,3.607336,0.23700002
7076,7076,0.30139914,0.91,3.6177008,0.23500001
7077,7077,0.30176833,0.91200006,3.5860004,0.23700002
7078,7078,0.31634042,0.90400004,3.6223447,0.238
7079,7079,0.30300146,0.90900004,3.61742,0.23600002
7080,7080,0.30013013,0.91,3.607294,0.23700002
7081,7081,0.30377054,0.90900004,3.621188,0.23500001
7082,7082,0.30099213,0.91200006,3.6133776,0.23300001
7083,7083,0.3100502,0.90500003,3.6033924,0.23500001
7084,7084,0.3025253,0.91,3.6367626,0.23400001
7085,7085,0.3056833,0.90800005,3.606113,0.231
7086,7086,0.31277558,0.90700006,3.6277368,0.23300001
7087,7087,0.3050431,0.91,3.5952868,0.23400001
7088,7088,0.31654313,0.906,3.6195407,0.23400001
7089,7089,0.3051647,0.90900004,3.5989416,0.23300001
7090,7090,0.30962288,0.90500003,3.6018982,0.23500001
7091,7091,0.3043707,0.90900004,3.6192772,0.23400001
7092,7092,0.3002292,0.9110001,3.598366,0.23400001
7093,7093,0.3005886,0.91,3.626455,0.23500001
7094,7094,0.30087262,0.91,3.6092463,0.23500001
7095,7095,0.30187318,0.91400003,3.619519,0.23400001
7096,7096,0.30928862,0.906,3.595293,0.23500001
7097,7097,0.3026572,0.90800005,3.6224544,0.238
7098,7098,0.30846456,0.91,3.6274395,0.23400001
7099,7099,0.30218413,0.91200006,3.5972414,0.23700002
7100,7100,0.30898014,0.90800005,3.6121228,0.23500001
7101,7101,0.30865675,0.90900004,3.611969,0.23600002
7102,7102,0.30087364,0.91,3.601997,0.23
7103,7103,0.3037476,0.91,3.6519408,0.22800002
7104,7104,0.30591512,0.90900004,3.5902424,0.23500001
7105,7105,0.30487642,0.91,3.61135,0.23700002
7106,7106,0.3034382,0.90700006,3.6304562,0.23400001
7107,7107,0.31107557,0.91,3.6046872,0.23600002
7108,7108,0.30050498,0.91200006,3.6057906,0.231
7109,7109,0.31964236,0.90200007,3.6101103,0.23300001
7110,7110,0.30823502,0.90700006,3.6369202,0.23600002
7111,7111,0.3084439,0.91,3.6004703,0.23400001
7112,7112,0.31402993,0.906,3.6470275,0.22800002
7113,7113,0.30405352,0.91,3.6155677,0.23400001
7114,7114,0.30055365,0.90900004,3.6250322,0.23700002
7115,7115,0.3019069,0.91,3.610073,0.23400001
7116,7116,0.30064222,0.91,3.6265676,0.23300001
7117,7117,0.30333507,0.90900004,3.6096888,0.23400001
7118,7118,0.30270344,0.9110001,3.6105387,0.231
7119,7119,0.2997618,0.91,3.6207685,0.23200001
7120,7120,0.29959267,0.91,3.6227098,0.23600002
7121,7121,0.3014172,0.90900004,3.610001,0.23500001
7122,7122,0.30024308,0.9110001,3.6252337,0.23300001
7123,7123,0.3022944,0.90800005,3.6264334,0.23700002
7124,7124,0.29960498,0.90900004,3.6233287,0.23200001
7125,7125,0.3039069,0.90900004,3.6094065,0.23700002
7126,7126,0.30053696,0.91200006,3.6115532,0.23600002
7127,7127,0.29925498,0.9110001,3.6174455,0.23500001
7128,7128,0.30399495,0.906,3.627627,0.23300001
7129,7129,0.3021238,0.90900004,3.6202314,0.23400001
7130,7130,0.2991924,0.91300005,3.6431878,0.23300001
7131,7131,0.29910412,0.91,3.6188605,0.23400001
7132,7132,0.2996563,0.91,3.6051834,0.23400001
7133,7133,0.29965112,0.90900004,3.6216063,0.238
7134,7134,0.30448022,0.9110001,3.6136584,0.23400001
7135,7135,0.3060202,0.90900004,3.6128507,0.238
7136,7136,0.3014065,0.91,3.6031594,0.23500001
7137,7137,0.31055245,0.90200007,3.6366398,0.23400001
7138,7138,0.30250525,0.91,3.6312706,0.23300001
7139,7139,0.3104879,0.90800005,3.62855,0.23200001
7140,7140,0.31092313,0.90800005,3.6142256,0.23600002
7141,7141,0.3091949,0.90800005,3.6415117,0.23600002
7142,7142,0.30897874,0.90700006,3.5996966,0.23200001
7143,7143,0.30690444,0.91,3.6250942,0.23400001
7144,7144,0.31095272,0.906,3.6104898,0.23900001
7145,7145,0.30537775,0.90900004,3.603486,0.23200001
7146,7146,0.31303766,0.90300006,3.6031253,0.23600002
7147,7147,0.30397755,0.90900004,3.6234164,0.23400001
7148,7148,0.3051608,0.90800005,3.6124423,0.23300001
7149,7149,0.29975978,0.90800005,3.619362,0.23300001
7150,7150,0.30445766,0.91,3.6227124,0.231
7151,7151,0.30557042,0.90800005,3.622741,0.23500001
7152,7152,0.30170894,0.9110001,3.5992262,0.231
7153,7153,0.3074471,0.906,3.6413748,0.23200001
7154,7154,0.3027157,0.90900004,3.612965,0.23300001
7155,7155,0.30561736,0.906,3.6381564,0.22900002
7156,7156,0.30584905,0.90900004,3.6121554,0.23400001
7157,7157,0.30520937,0.90700006,3.6179101,0.23200001
7158,7158,0.30488467,0.90800005,3.6014743,0.23
7159,7159,0.3024734,0.906,3.6108878,0.23400001
7160,7160,0.29943985,0.91200006,3.608574,0.231
7161,7161,0.30065173,0.91,3.6250944,0.238
7162,7162,0.3090814,0.90800005,3.5937366,0.23400001
7163,7163,0.30202168,0.90900004,3.6255803,0.23
7164,7164,0.30045587,0.9110001,3.607632,0.231
7165,7165,0.30287817,0.90900004,3.6158974,0.23200001
7166,7166,0.30313134,0.90900004,3.6152604,0.22800002
7167,7167,0.3022786,0.90900004,3.6065261,0.23600002
7168,7168,0.3054572,0.90800005,3.625573,0.23300001
7169,7169,0.30106312,0.90900004,3.603288,0.23400001
7170,7170,0.3038283,0.90800005,3.6093867,0.23500001
7171,7171,0.30006844,0.91,3.629176,0.23600002
7172,7172,0.3189599,0.90400004,3.6024978,0.23
7173,7173,0.30474412,0.91,3.599968,0.23400001
7174,7174,0.32396945,0.89900005,3.6259544,0.23400001
7175,7175,0.30557778,0.90800005,3.5959153,0.24200001
7176,7176,0.30318755,0.90900004,3.613518,0.23200001
7177,7177,0.2999707,0.90900004,3.6144207,0.22900002
7178,7178,0.30152714,0.90800005,3.6078644,0.23300001
7179,7179,0.2999253,0.90900004,3.638564,0.22900002
7180,7180,0.3044957,0.90800005,3.5966003,0.23400001
7181,7181,0.30255872,0.90900004,3.613347,0.23200001
7182,7182,0.2998125,0.91300005,3.6206675,0.231
7183,7183,0.30373076,0.91,3.6104426,0.23400001
7184,7184,0.29957828,0.91,3.609476,0.23400001
7185,7185,0.2990858,0.9110001,3.6275296,0.231
7186,7186,0.29971793,0.91,3.6272974,0.231
7187,7187,0.3010656,0.91,3.620938,0.23500001
7188,7188,0.3005401,0.90800005,3.6326857,0.23200001
7189,7189,0.30078787,0.90800005,3.6022837,0.23700002
7190,7190,0.30104172,0.91,3.632263,0.22900002
7191,7191,0.31575817,0.90300006,3.6133187,0.23600002
7192,7192,0.30418766,0.906,3.6633832,0.22700001
7193,7193,0.30682492,0.90800005,3.6095648,0.23300001
7194,7194,0.30568224,0.90700006,3.6215696,0.23400001
7195,7195,0.30036426,0.91200006,3.625557,0.23
7196,7196,0.3029454,0.90900004,3.621803,0.22800002
7197,7197,0.29821885,0.9110001,3.6284108,0.23300001
7198,7198,0.2996756,0.9110001,3.621182,0.23
7199,7199,0.300734,0.91,3.6094353,0.23300001
7200,7200,0.30002007,0.90900004,3.6336188,0.23400001
7201,7201,0.30473867,0.90900004,3.628706,0.23200001
7202,7202,0.30679736,0.90800005,3.6250207,0.23200001
7203,7203,0.30110556,0.91,3.618381,0.23200001
7204,7204,0.30656207,0.9110001,3.6224387,0.23200001
7205,7205,0.3029185,0.90800005,3.6242883,0.23200001
7206,7206,0.30110818,0.91,3.631302,0.23400001
7207,7207,0.29810086,0.91200006,3.63402,0.22900002
7208,7208,0.3027851,0.906,3.6150148,0.23900001
7209,7209,0.30054465,0.91,3.6360776,0.23
7210,7210,0.30319846,0.90900004,3.6140492,0.23200001
7211,7211,0.29962268,0.90800005,3.6298966,0.23300001
7212,7212,0.29778156,0.91,3.6272838,0.23300001
7213,7213,0.31046605,0.90700006,3.6462882,0.23400001
7214,7214,0.29907808,0.91,3.6175241,0.24000001
7215,7215,0.30703923,0.90900004,3.6128225,0.23500001
7216,7216,0.29826894,0.91300005,3.6266007,0.23200001
7217,7217,0.30078512,0.90900004,3.613431,0.23500001
7218,7218,0.30051917,0.90900004,3.6289275,0.23400001
7219,7219,0.30342582,0.90500003,3.6185458,0.23400001
7220,7220,0.30151775,0.90700006,3.6097045,0.23300001
7221,7221,0.29949132,0.906,3.6287417,0.231
7222,7222,0.30029753,0.90700006,3.63261,0.23300001
7223,7223,0.30523795,0.90800005,3.6190317,0.231
7224,7224,0.3004767,0.91,3.6192448,0.23500001
7225,7225,0.30028692,0.91,3.605968,0.23500001
7226,7226,0.3002668,0.90800005,3.6218193,0.23900001
7227,7227,0.30112955,0.90800005,3.6321096,0.23300001
7228,7228,0.29972127,0.91,3.6256557,0.23500001
7229,7229,0.29912415,0.9110001,3.6267943,0.23200001
7230,7230,0.2984037,0.91,3.623272,0.238
7231,7231,0.3000767,0.90900004,3.6196947,0.231
7232,7232,0.3003043,0.90900004,3.616199,0.23300001
7233,7233,0.30257306,0.90900004,3.631814,0.23700002
7234,7234,0.3051264,0.90500003,3.619024,0.23200001
7235,7235,0.30348897,0.90900004,3.6122274,0.23600002
7236,7236,0.30148563,0.90800005,3.6180515,0.23400001
7237,7237,0.29846162,0.9110001,3.6270902,0.23600002
7238,7238,0.29923883,0.90900004,3.6261148,0.23400001
7239,7239,0.30222854,0.90700006,3.6134133,0.23400001
7240,7240,0.3003358,0.91,3.6174045,0.23700002
7241,7241,0.3060683,0.90800005,3.6334393,0.231
7242,7242,0.30257186,0.91,3.6150742,0.23600002
7243,7243,0.3035954,0.9110001,3.610915,0.23500001
7244,7244,0.31341392,0.90400004,3.6121466,0.23900001
7245,7245,0.30129486,0.90800005,3.6016197,0.23700002
7246,7246,0.31001383,0.90700006,3.6263092,0.238
7247,7247,0.303663,0.90800005,3.6145957,0.23600002
7248,7248,0.29967108,0.91,3.6058397,0.23700002
7249,7249,0.3029035,0.91,3.6339245,0.23
7250,7250,0.29955125,0.90700006,3.6248603,0.23500001
7251,7251,0.3032549,0.90500003,3.6333103,0.23
7252,7252,0.29967687,0.9110001,3.6244667,0.23600002
7253,7253,0.29814142,0.91200006,3.6309304,0.23400001
7254,7254,0.3103457,0.90500003,3.6215158,0.23500001
7255,7255,0.30125087,0.91,3.6262424,0.23700002
7256,7256,0.3035466,0.90900004,3.6173291,0.23500001
7257,7257,0.29692295,0.91,3.6294432,0.23600002
7258,7258,0.29771835,0.91200006,3.6307173,0.23300001
7259,7259,0.30010888,0.9110001,3.6260717,0.23500001
7260,7260,0.30128467,0.91200006,3.6250446,0.23400001
7261,7261,0.2990841,0.90700006,3.6371398,0.23300001
7262,7262,0.2981947,0.91300005,3.6307154,0.23900001
7263,7263,0.3037541,0.90700006,3.6545546,0.231
7264,7264,0.30801952,0.90700006,3.6042736,0.23500001
7265,7265,0.30451792,0.91,3.6202736,0.23400001
7266,7266,0.3060364,0.90800005,3.6261055,0.23200001
7267,7267,0.3070949,0.90900004,3.6258595,0.23400001
7268,7268,0.30190888,0.9110001,3.6235595,0.23200001
7269,7269,0.3052073,0.90800005,3.6179523,0.23500001
7270,7270,0.3066095,0.90700006,3.591508,0.23700002
7271,7271,0.30155453,0.91,3.6159396,0.23300001
7272,7272,0.2987488,0.9110001,3.6046512,0.23600002
7273,7273,0.29999316,0.91,3.6262772,0.23400001
7274,7274,0.297333,0.91200006,3.6474245,0.23500001
7275,7275,0.30078512,0.90700006,3.6182013,0.238
7276,7276,0.29864562,0.9110001,3.6451561,0.23200001
7277,7277,0.30455258,0.9110001,3.6201055,0.23500001
7278,7278,0.29716012,0.91200006,3.6260488,0.23400001
7279,7279,0.2989257,0.91,3.6258185,0.23600002
7280,7280,0.29754958,0.91400003,3.6349244,0.23500001
7281,7281,0.29959562,0.91,3.6283247,0.23300001
7282,7282,0.2971967,0.91200006,3.616366,0.23500001
7283,7283,0.3001414,0.9110001,3.6340716,0.23400001
7284,7284,0.30211252,0.91,3.6297166,0.23600002
7285,7285,0.29642507,0.91300005,3.6330671,0.23200001
7286,7286,0.29888937,0.91200006,3.6079865,0.23600002
7287,7287,0.30098638,0.90700006,3.6413484,0.23300001
7288,7288,0.31116316,0.90500003,3.6118612,0.23500001
7289,7289,0.3054473,0.90700006,3.6267428,0.238
7290,7290,0.30502132,0.90500003,3.609358,0.23900001
7291,7291,0.30059314,0.90800005,3.6454277,0.23400001
7292,7292,0.297826,0.91300005,3.6211784,0.23400001
7293,7293,0.2988273,0.9110001,3.637761,0.23300001
7294,7294,0.2981296,0.91400003,3.6210341,0.23200001
7295,7295,0.29805604,0.91200006,3.6251645,0.23700002
7296,7296,0.3091881,0.90800005,3.626577,0.23600002
7297,7297,0.30078566,0.91,3.6413121,0.23600002
7298,7298,0.302735,0.91,3.610839,0.23900001
7299,7299,0.3021028,0.9110001,3.6470535,0.231
7300,7300,0.29935572,0.90900004,3.616033,0.23200001
7301,7301,0.3003811,0.90700006,3.6317923,0.23500001
7302,7302,0.29964125,0.90800005,3.6552792,0.23300001
7303,7303,0.30467814,0.9110001,3.6191866,0.23400001
7304,7304,0.30002406,0.91,3.6199107,0.23700002
7305,7305,0.29847163,0.90800005,3.6229715,0.23300001
7306,7306,0.29614794,0.91200006,3.6240659,0.23200001
7307,7307,0.29692122,0.9110001,3.6342068,0.23400001
7308,7308,0.29766476,0.90900004,3.6242516,0.23700002
7309,7309,0.29747924,0.9110001,3.6478808,0.23600002
7310,7310,0.30252233,0.9110001,3.6202998,0.23400001
7311,7311,0.29884386,0.90900004,3.6285164,0.23200001
7312,7312,0.30188,0.90700006,3.6315823,0.238
7313,7313,0.30320957,0.90800005,3.6287544,0.23500001
7314,7314,0.29578158,0.91200006,3.6335065,0.23400001
7315,7315,0.2993539,0.91,3.6276574,0.23300001
7316,7316,0.30147308,0.90700006,3.6243894,0.23400001
7317,7317,0.2995842,0.90900004,3.6399815,0.23300001
7318,7318,0.30679664,0.90900004,3.6358593,0.23700002
7319,7319,0.30527192,0.90800005,3.63447,0.231
7320,7320,0.2983475,0.9110001,3.6425982,0.23500001
7321,7321,0.30229115,0.90900004,3.623821,0.23300001
7322,7322,0.29592156,0.91200006,3.628001,0.23600002
7323,7323,0.3002095,0.9110001,3.6366801,0.23300001
7324,7324,0.29688764,0.9110001,3.6249294,0.23300001
7325,7325,0.29621083,0.91200006,3.6312995,0.23400001
7326,7326,0.29947853,0.90900004,3.6366384,0.23
7327,7327,0.29736236,0.91300005,3.6225994,0.23400001
7328,7328,0.2956193,0.90900004,3.623918,0.23500001
7329,7329,0.29997504,0.91,3.6394503,0.23300001
7330,7330,0.29833996,0.90800005,3.6210527,0.23400001
7331,7331,0.29834503,0.91200006,3.6328762,0.23400001
7332,7332,0.29590222,0.9110001,3.6234753,0.23300001
7333,7333,0.29970607,0.91200006,3.6312382,0.23200001
7334,7334,0.29735336,0.9110001,3.631341,0.23400001
7335,7335,0.2954148,0.91300005,3.6240153,0.24000001
7336,7336,0.29764858,0.90900004,3.647969,0.23
7337,7337,0.29796574,0.9110001,3.634478,0.23500001
7338,7338,0.29932234,0.90700006,3.6278596,0.23600002
7339,7339,0.30724528,0.90800005,3.609586,0.23700002
7340,7340,0.29954603,0.91,3.6178036,0.23500001
7341,7341,0.29595867,0.91,3.6440985,0.23600002
7342,7342,0.31301758,0.906,3.628442,0.23400001
7343,7343,0.30001673,0.90900004,3.635925,0.23700002
7344,7344,0.31051293,0.90900004,3.6449466,0.23700002
7345,7345,0.300054,0.90800005,3.6223576,0.23900001
7346,7346,0.29597348,0.9110001,3.6300292,0.23200001
7347,7347,0.29665217,0.91200006,3.6532726,0.23300001
7348,7348,0.30378202,0.91200006,3.6163661,0.23900001
7349,7349,0.29763624,0.90800005,3.6278117,0.23400001
7350,7350,0.29631594,0.91200006,3.6276398,0.238
7351,7351,0.29998133,0.91200006,3.6081922,0.23900001
7352,7352,0.3016545,0.90900004,3.6411896,0.231
7353,7353,0.31685403,0.90700006,3.6262057,0.23500001
7354,7354,0.30818495,0.90700006,3.6225953,0.23600002
7355,7355,0.3010849,0.91,3.6342254,0.238
7356,7356,0.3007005,0.91,3.639301,0.23400001
7357,7357,0.29771748,0.9110001,3.6329923,0.23500001
7358,7358,0.3049706,0.906,3.6361794,0.23600002
7359,7359,0.30280524,0.90900004,3.6405733,0.238
7360,7360,0.30024263,0.9110001,3.6514835,0.23200001
7361,7361,0.30290672,0.90800005,3.6140254,0.23200001
7362,7362,0.30102247,0.9110001,3.6384861,0.23200001
7363,7363,0.29989854,0.9110001,3.6314516,0.23400001
7364,7364,0.29564303,0.90900004,3.6365645,0.23500001
7365,7365,0.29709673,0.91,3.6419718,0.23200001
7366,7366,0.29543537,0.91,3.6275,0.23500001
7367,7367,0.2970606,0.91,3.6298115,0.23900001
7368,7368,0.29919067,0.91,3.6474676,0.23400001
7369,7369,0.2973145,0.91200006,3.6265934,0.23400001
7370,7370,0.299541,0.90700006,3.6265304,0.23600002
7371,7371,0.3017352,0.90700006,3.6474686,0.23300001
7372,7372,0.30304167,0.90900004,3.6300488,0.23500001
7373,7373,0.2948599,0.9110001,3.6425607,0.23500001
7374,7374,0.29653758,0.90900004,3.6478112,0.23600002
7375,7375,0.2976169,0.9110001,3.6388352,0.23300001
7376,7376,0.2949783,0.90900004,3.6503985,0.23200001
7377,7377,0.2970282,0.9110001,3.6284728,0.23500001
7378,7378,0.29650408,0.91,3.6149538,0.23500001
7379,7379,0.2958232,0.91,3.643715,0.23400001
7380,7380,0.293245,0.91400003,3.6318839,0.23500001
7381,7381,0.29535335,0.9110001,3.6350355,0.23600002
7382,7382,0.3145492,0.90500003,3.6413007,0.23300001
7383,7383,0.30139047,0.90900004,3.637024,0.23400001
7384,7384,0.30299962,0.90800005,3.6355798,0.23500001
7385,7385,0.30185202,0.91,3.6328604,0.23400001
7386,7386,0.3052546,0.90800005,3.6160123,0.23500001
7387,7387,0.29664892,0.90900004,3.6605847,0.23200001
7388,7388,0.29904518,0.91200006,3.637366,0.23400001
7389,7389,0.30559933,0.90800005,3.6445966,0.238
7390,7390,0.30364367,0.90700006,3.6315022,0.23400001
7391,7391,0.2986658,0.91200006,3.64681,0.23500001
7392,7392,0.3017161,0.90900004,3.6283553,0.23700002
7393,7393,0.29565766,0.91,3.6478105,0.23300001
7394,7394,0.2977151,0.9110001,3.6313977,0.23600002
7395,7395,0.3028453,0.90900004,3.6431065,0.22800002
7396,7396,0.30172285,0.91,3.6321437,0.23500001
7397,7397,0.30000132,0.90900004,3.6746364,0.22900002
7398,7398,0.30780345,0.90700006,3.639583,0.23600002
7399,7399,0.30100086,0.90700006,3.6175842,0.23700002
7400,7400,0.29863012,0.91,3.6296418,0.23400001
7401,7401,0.30127433,0.9110001,3.634848,0.23700002
7402,7402,0.3005908,0.9110001,3.6538062,0.23300001
7403,7403,0.29670784,0.91,3.6299503,0.23500001
7404,7404,0.29494974,0.9110001,3.619609,0.23400001
7405,7405,0.29548657,0.91200006,3.6564772,0.23500001
7406,7406,0.29592684,0.91200006,3.638368,0.23600002
7407,7407,0.30150765,0.90700006,3.648365,0.23600002
7408,7408,0.30718395,0.90700006,3.6285617,0.23700002
7409,7409,0.29412502,0.91400003,3.6302228,0.23400001
7410,7410,0.29508734,0.9110001,3.6339622,0.238
7411,7411,0.29476446,0.91300005,3.641587,0.23600002
7412,7412,0.29692334,0.91300005,3.6447904,0.23700002
7413,7413,0.30755022,0.906,3.6337357,0.23500001
7414,7414,0.29660487,0.91300005,3.6619306,0.23200001
7415,7415,0.2978706,0.90900004,3.6200044,0.23700002
7416,7416,0.29749492,0.90900004,3.6336815,0.23300001
7417,7417,0.29464376,0.9110001,3.6358788,0.23400001
7418,7418,0.29348868,0.91300005,3.6335652,0.23700002
7419,7419,0.29352266,0.9110001,3.6560657,0.231
7420,7420,0.29502395,0.91200006,3.6281862,0.238
7421,7421,0.2972146,0.90800005,3.6333613,0.23600002
7422,7422,0.30049378,0.91,3.6553254,0.23300001
7423,7423,0.2933515,0.91400003,3.6312838,0.23300001
7424,7424,0.2961314,0.91200006,3.623321,0.23700002
7425,7425,0.299303,0.91,3.649973,0.23900001
7426,7426,0.29562038,0.9110001,3.630693,0.238
7427,7427,0.29584977,0.91200006,3.6360865,0.23400001
7428,7428,0.2974421,0.91200006,3.634544,0.23500001
7429,7429,0.29579493,0.9110001,3.6203394,0.238
7430,7430,0.2936058,0.91300005,3.6304,0.238
7431,7431,0.29532513,0.9110001,3.6263895,0.23600002
7432,7432,0.29333413,0.91200006,3.649015,0.23500001
7433,7433,0.2994417,0.90900004,3.6325595,0.23200001
7434,7434,0.2962341,0.9110001,3.6448557,0.23600002
7435,7435,0.29461747,0.9110001,3.6243312,0.23500001
7436,7436,0.2921896,0.91300005,3.655147,0.23500001
7437,7437,0.2961862,0.91,3.6282833,0.23900001
7438,7438,0.29620498,0.91,3.6381571,0.23700002
7439,7439,0.30062222,0.91300005,3.6438508,0.23900001
7440,7440,0.29897285,0.90700006,3.6338012,0.238
7441,7441,0.30132076,0.91,3.6084962,0.23900001
7442,7442,0.29523724,0.9110001,3.653394,0.23500001
7443,7443,0.3000694,0.9110001,3.631211,0.23500001
7444,7444,0.29499063,0.9110001,3.6352863,0.238
7445,7445,0.30052638,0.90700006,3.6194496,0.23400001
7446,7446,0.29472595,0.91400003,3.6297705,0.23900001
7447,7447,0.2972672,0.91,3.629678,0.23500001
7448,7448,0.29642656,0.91200006,3.6530404,0.23200001
7449,7449,0.29834867,0.90900004,3.6259913,0.23200001
7450,7450,0.29646933,0.9110001,3.6486802,0.23300001
7451,7451,0.29333925,0.91400003,3.626193,0.238
7452,7452,0.29427347,0.91,3.6417198,0.23300001
7453,7453,0.29561087,0.91300005,3.6342092,0.23400001
7454,7454,0.2977031,0.915,3.6362135,0.23400001
7455,7455,0.29864928,0.9110001,3.6151044,0.238
7456,7456,0.2988653,0.90800005,3.647229,0.23600002
7457,7457,0.30068266,0.91200006,3.6168776,0.23600002
7458,7458,0.30585748,0.90900004,3.665658,0.231
7459,7459,0.30453423,0.91,3.61245,0.23400001
7460,7460,0.29580483,0.91,3.6344934,0.23500001
7461,7461,0.29358622,0.91,3.6385956,0.23300001
7462,7462,0.29840234,0.91200006,3.6559162,0.23500001
7463,7463,0.29266992,0.91400003,3.6303942,0.23600002
7464,7464,0.29651403,0.9110001,3.651582,0.23200001
7465,7465,0.29372928,0.9110001,3.6275866,0.23900001
7466,7466,0.29598644,0.91,3.6408217,0.238
7467,7467,0.29509857,0.91300005,3.6455364,0.23600002
7468,7468,0.2964459,0.91,3.637325,0.23
7469,7469,0.29441455,0.9110001,3.628433,0.23200001
7470,7470,0.29680395,0.91300005,3.6339233,0.23500001
7471,7471,0.29569075,0.91200006,3.6484177,0.23400001
7472,7472,0.29330567,0.9110001,3.6375463,0.23700002
7473,7473,0.29535738,0.91300005,3.652425,0.231
7474,7474,0.29820025,0.91300005,3.622258,0.23500001
7475,7475,0.29483372,0.91200006,3.6518037,0.23400001
7476,7476,0.29384023,0.91400003,3.6301026,0.23500001
7477,7477,0.3096751,0.906,3.6553006,0.23500001
7478,7478,0.30074984,0.90900004,3.6302297,0.23500001
7479,7479,0.297337,0.91,3.647155,0.23500001
7480,7480,0.29365253,0.91200006,3.6325665,0.23900001
7481,7481,0.29369748,0.91300005,3.6612892,0.23600002
7482,7482,0.29554483,0.91200006,3.6396618,0.23700002
7483,7483,0.29980695,0.90800005,3.6558685,0.231
7484,7484,0.29609627,0.9110001,3.625971,0.23900001
7485,7485,0.30074906,0.90900004,3.663296,0.23500001
7486,7486,0.29588816,0.91200006,3.6331635,0.23300001
7487,7487,0.29474992,0.9110001,3.6475713,0.23600002
7488,7488,0.29383537,0.91300005,3.6410809,0.23500001
7489,7489,0.29260716,0.91400003,3.6330085,0.23500001
7490,7490,0.29441634,0.91200006,3.6371787,0.23600002
7491,7491,0.29094136,0.915,3.6667852,0.23400001
7492,7492,0.3056794,0.91200006,3.6443846,0.23700002
7493,7493,0.29684323,0.9110001,3.646836,0.23500001
7494,7494,0.2927888,0.91300005,3.6373503,0.23300001
7495,7495,0.29246965,0.91300005,3.644628,0.23500001
7496,7496,0.29414323,0.91200006,3.639212,0.238
7497,7497,0.30037117,0.90900004,3.6547608,0.23300001
7498,7498,0.29394823,0.91400003,3.6476943,0.24000001
7499,7499,0.30746228,0.90400004,3.6375363,0.23400001
7500,7500,0.292654,0.91300005,3.6498644,0.23400001
7501,7501,0.29850414,0.91,3.6497526,0.23500001
7502,7502,0.29901436,0.91200006,3.670431,0.23300001
7503,7503,0.29824027,0.91300005,3.637897,0.23600002
7504,7504,0.29334468,0.91200006,3.632205,0.23400001
7505,7505,0.2946225,0.9110001,3.6555278,0.23300001
7506,7506,0.29752403,0.9110001,3.6162734,0.23400001
7507,7507,0.29416913,0.91200006,3.6629047,0.23400001
7508,7508,0.29651505,0.91200006,3.6129785,0.238
7509,7509,0.30773348,0.90500003,3.6517076,0.23600002
7510,7510,0.3084163,0.90700006,3.6418052,0.231
7511,7511,0.29697314,0.91,3.6355686,0.23700002
7512,7512,0.30294687,0.91,3.6532688,0.231
7513,7513,0.2934588,0.91400003,3.648185,0.23700002
7514,7514,0.3074824,0.91,3.6210754,0.23700002
7515,7515,0.30384663,0.90700006,3.6443777,0.23400001
7516,7516,0.29124904,0.91300005,3.638871,0.23400001
7517,7517,0.29411486,0.91200006,3.6262872,0.23300001
7518,7518,0.29374382,0.90900004,3.6420944,0.23600002
7519,7519,0.29636854,0.9110001,3.640936,0.23900001
7520,7520,0.29538077,0.91300005,3.6333184,0.23900001
7521,7521,0.295215,0.9110001,3.6448517,0.23500001
7522,7522,0.29350507,0.91400003,3.6165712,0.23900001
7523,7523,0.3086607,0.90500003,3.6615076,0.23500001
7524,7524,0.29626423,0.9110001,3.6460502,0.23300001
7525,7525,0.29324993,0.91400003,3.642688,0.238
7526,7526,0.29387426,0.91200006,3.65263,0.23200001
7527,7527,0.30150703,0.91,3.6587603,0.23900001
7528,7528,0.29319873,0.9110001,3.6318161,0.23400001
7529,7529,0.2935944,0.9110001,3.6683621,0.23300001
7530,7530,0.29293203,0.91200006,3.626366,0.23600002
7531,7531,0.29604623,0.90800005,3.6509202,0.23400001
7532,7532,0.29308268,0.9110001,3.6376398,0.231
7533,7533,0.29436168,0.9110001,3.648729,0.23400001
7534,7534,0.29236752,0.91300005,3.6511812,0.23600002
7535,7535,0.29144323,0.91300005,3.620393,0.23500001
7536,7536,0.30080596,0.90500003,3.6263547,0.23900001
7537,7537,0.29804873,0.91,3.673038,0.23200001
7538,7538,0.29612634,0.90800005,3.6485782,0.23600002
7539,7539,0.29603907,0.9110001,3.638252,0.24000001
7540,7540,0.29427156,0.9110001,3.654769,0.231
7541,7541,0.2966755,0.90900004,3.628502,0.23600002
7542,7542,0.29841006,0.90900004,3.6467288,0.23600002
7543,7543,0.29335406,0.91300005,3.657148,0.23
7544,7544,0.2934949,0.9110001,3.6461086,0.23400001
7545,7545,0.29362932,0.9110001,3.6512403,0.23200001
7546,7546,0.29018202,0.91300005,3.6389785,0.23400001
7547,7547,0.29640222,0.90900004,3.6795554,0.231
7548,7548,0.31474233,0.90500003,3.6470873,0.23500001
7549,7549,0.29106662,0.91400003,3.6177561,0.23900001
7550,7550,0.29780155,0.9110001,3.6609886,0.23200001
7551,7551,0.29361063,0.91300005,3.6311507,0.23400001
7552,7552,0.2933023,0.91,3.6490846,0.23300001
7553,7553,0.2956039,0.90900004,3.6479816,0.23300001
7554,7554,0.29214698,0.91400003,3.6273503,0.23600002
7555,7555,0.2950332,0.91300005,3.6498897,0.23400001
7556,7556,0.30242732,0.90900004,3.6643374,0.23500001
7557,7557,0.29219666,0.91200006,3.6271193,0.23600002
7558,7558,0.2965198,0.90900004,3.6449049,0.231
7559,7559,0.2957554,0.91300005,3.6204522,0.23400001
7560,7560,0.2973537,0.90800005,3.647074,0.23400001
7561,7561,0.29296076,0.9110001,3.6692803,0.23300001
7562,7562,0.29625693,0.9110001,3.6275315,0.24000001
7563,7563,0.2949477,0.9110001,3.6403034,0.238
7564,7564,0.29388863,0.91400003,3.6397772,0.23500001
7565,7565,0.30391562,0.91,3.6525297,0.23200001
7566,7566,0.2955627,0.91200006,3.6419199,0.23400001
7567,7567,0.29294404,0.91300005,3.6449099,0.23400001
7568,7568,0.29037315,0.91400003,3.6463327,0.23
7569,7569,0.29560181,0.9110001,3.6208215,0.23400001
7570,7570,0.29504135,0.91,3.6629813,0.231
7571,7571,0.29989946,0.91,3.6445749,0.23500001
7572,7572,0.2940677,0.91,3.6327982,0.23600002
7573,7573,0.2920979,0.91400003,3.676843,0.23600002
7574,7574,0.29115295,0.91400003,3.6333523,0.23300001
7575,7575,0.29006726,0.91400003,3.646564,0.23400001
7576,7576,0.29468387,0.9110001,3.6849759,0.23300001
7577,7577,0.29266444,0.915,3.6404018,0.23500001
7578,7578,0.29448524,0.91,3.6317225,0.23700002
7579,7579,0.2905984,0.91400003,3.6718748,0.23500001
7580,7580,0.2990902,0.9110001,3.625703,0.23600002
7581,7581,0.29141897,0.91300005,3.639039,0.23900001
7582,7582,0.29134727,0.91400003,3.6885977,0.23500001
7583,7583,0.2937428,0.91200006,3.6475594,0.23900001
7584,7584,0.29428276,0.91200006,3.6412268,0.23300001
7585,7585,0.289896,0.91400003,3.6450684,0.23700002
7586,7586,0.2954766,0.90900004,3.6579375,0.23400001
7587,7587,0.2953174,0.91,3.6277761,0.23500001
7588,7588,0.31798533,0.901,3.6442032,0.23900001
7589,7589,0.29390326,0.91300005,3.6515875,0.23300001
7590,7590,0.29949424,0.9110001,3.6433365,0.23600002
7591,7591,0.29497007,0.91200006,3.664992,0.22900002
7592,7592,0.29471216,0.91300005,3.6451752,0.23700002
7593,7593,0.294057,0.91200006,3.65539,0.231
7594,7594,0.29627088,0.9110001,3.6205773,0.23700002
7595,7595,0.29970914,0.9110001,3.667084,0.23700002
7596,7596,0.29472455,0.90900004,3.6362095,0.23600002
7597,7597,0.2954247,0.9110001,3.6552842,0.23700002
7598,7598,0.29339373,0.91400003,3.6448066,0.231
7599,7599,0.29365352,0.9110001,3.6323137,0.23700002
7600,7600,0.29192975,0.91200006,3.629098,0.23300001
7601,7601,0.2940897,0.9110001,3.6635914,0.23500001
7602,7602,0.296481,0.91200006,3.6590772,0.23400001
7603,7603,0.28973654,0.91400003,3.675339,0.238
7604,7604,0.2909585,0.915,3.6315231,0.23400001
7605,7605,0.29235533,0.91300005,3.639298,0.23700002
7606,7606,0.2924602,0.91200006,3.6603427,0.231
7607,7607,0.29078612,0.91400003,3.6469803,0.23400001
7608,7608,0.29194924,0.91300005,3.6351495,0.23700002
7609,7609,0.28887072,0.91700006,3.632713,0.23200001
7610,7610,0.29528677,0.91300005,3.655798,0.23700002
7611,7611,0.30346555,0.90800005,3.6483479,0.23300001
7612,7612,0.2988181,0.91300005,3.6347654,0.23200001
7613,7613,0.29651955,0.91200006,3.6356912,0.23600002
7614,7614,0.29244462,0.9110001,3.637535,0.23500001
7615,7615,0.29248825,0.9110001,3.6443334,0.23300001
7616,7616,0.2895778,0.91300005,3.6425035,0.23600002
7617,7617,0.2901433,0.915,3.6465538,0.23200001
7618,7618,0.29147235,0.91300005,3.6501274,0.23300001
7619,7619,0.29862818,0.90800005,3.669887,0.231
7620,7620,0.29308245,0.91200006,3.6684713,0.23600002
7621,7621,0.3110654,0.90800005,3.638329,0.23900001
7622,7622,0.30345905,0.9110001,3.6801505,0.23500001
7623,7623,0.2960992,0.91400003,3.655324,0.23400001
7624,7624,0.296809,0.91200006,3.655461,0.23600002
7625,7625,0.29202968,0.91200006,3.658018,0.23200001
7626,7626,0.2968439,0.91200006,3.6447556,0.23200001
7627,7627,0.29196754,0.90900004,3.6598601,0.23700002
7628,7628,0.2925014,0.91400003,3.6724608,0.23300001
7629,7629,0.29075706,0.915,3.6304388,0.23600002
7630,7630,0.29524678,0.91,3.6623344,0.23400001
7631,7631,0.29180393,0.91400003,3.6439674,0.23500001
7632,7632,0.288866,0.91700006,3.6316593,0.23700002
7633,7633,0.2902162,0.91400003,3.6342595,0.23600002
7634,7634,0.3014352,0.90900004,3.6406062,0.23500001
7635,7635,0.29842857,0.9110001,3.6398606,0.23500001
7636,7636,0.29355925,0.9110001,3.664525,0.23500001
7637,7637,0.31256837,0.90800005,3.627137,0.24000001
7638,7638,0.30902395,0.90400004,3.6687987,0.23500001
7639,7639,0.2945014,0.9110001,3.67008,0.23600002
7640,7640,0.30259684,0.91400003,3.6418858,0.238
7641,7641,0.28878957,0.91400003,3.6480231,0.23700002
7642,7642,0.31257713,0.90700006,3.647295,0.23600002
7643,7643,0.2914746,0.91400003,3.6499834,0.231
7644,7644,0.29856527,0.90900004,3.620323,0.238
7645,7645,0.2895065,0.91400003,3.6398494,0.23600002
7646,7646,0.2939736,0.90800005,3.6722004,0.23200001
7647,7647,0.2929298,0.91200006,3.6586561,0.23700002
7648,7648,0.29756442,0.91400003,3.6640477,0.23
7649,7649,0.29520583,0.915,3.6330123,0.23600002
7650,7650,0.2928309,0.91200006,3.6533525,0.23300001
7651,7651,0.29490572,0.91200006,3.6595223,0.23500001
7652,7652,0.29238012,0.91200006,3.6537673,0.23400001
7653,7653,0.2969417,0.91200006,3.6793966,0.231
7654,7654,0.29399958,0.91300005,3.6223438,0.23500001
7655,7655,0.29505473,0.91200006,3.6344142,0.23900001
7656,7656,0.28740335,0.915,3.6539478,0.23200001
7657,7657,0.29382274,0.91300005,3.6421673,0.23300001
7658,7658,0.28884044,0.91300005,3.6533515,0.231
7659,7659,0.29010195,0.915,3.6499193,0.23400001
7660,7660,0.28838295,0.915,3.6576142,0.23600002
7661,7661,0.28960863,0.915,3.65656,0.23400001
7662,7662,0.2891061,0.915,3.6666367,0.23300001
7663,7663,0.29074037,0.91300005,3.6469955,0.23700002
7664,7664,0.28880128,0.91400003,3.6775656,0.23500001
7665,7665,0.28816247,0.91600007,3.6358628,0.23200001
7666,7666,0.28843102,0.91600007,3.6391516,0.23400001
7667,7667,0.2892697,0.91300005,3.6637528,0.22900002
7668,7668,0.2902657,0.91600007,3.6454895,0.23300001
7669,7669,0.2909331,0.915,3.6408844,0.23300001
7670,7670,0.3047343,0.90800005,3.6864183,0.23
7671,7671,0.29471767,0.91400003,3.649965,0.23400001
7672,7672,0.29921672,0.91200006,3.6307366,0.23700002
7673,7673,0.29361248,0.91300005,3.6591763,0.23400001
7674,7674,0.29923815,0.9110001,3.6717412,0.23700002
7675,7675,0.30200928,0.90800005,3.6401794,0.23700002
7676,7676,0.29387563,0.91400003,3.6418262,0.23400001
7677,7677,0.29797837,0.91400003,3.6638396,0.23300001
7678,7678,0.29344204,0.91300005,3.6438892,0.23600002
7679,7679,0.28964013,0.915,3.6707911,0.23400001
7680,7680,0.29207498,0.915,3.650899,0.23300001
7681,7681,0.3025989,0.91300005,3.6352663,0.23600002
7682,7682,0.29275045,0.91200006,3.6468623,0.23400001
7683,7683,0.28988624,0.91300005,3.6517327,0.23400001
7684,7684,0.29027647,0.915,3.6500351,0.23400001
7685,7685,0.2883411,0.91600007,3.646405,0.23700002
7686,7686,0.2959293,0.91300005,3.6492338,0.23300001
7687,7687,0.2935753,0.9110001,3.663326,0.23500001
7688,7688,0.29576725,0.91,3.6595607,0.231
7689,7689,0.2980135,0.91300005,3.647224,0.23500001
7690,7690,0.29041258,0.91700006,3.6705947,0.23400001
7691,7691,0.2951997,0.91300005,3.6540546,0.23400001
7692,7692,0.299171,0.90900004,3.6446698,0.23500001
7693,7693,0.2936953,0.9110001,3.6548405,0.23400001
7694,7694,0.29152575,0.91600007,3.6353981,0.23300001
7695,7695,0.29977763,0.90800005,3.6997101,0.23200001
7696,7696,0.2961593,0.91200006,3.6375358,0.23500001
7697,7697,0.2909553,0.915,3.6529248,0.23600002
7698,7698,0.2914546,0.91200006,3.664084,0.23300001
7699,7699,0.29076412,0.91400003,3.646066,0.23700002
7700,7700,0.28991798,0.9110001,3.6452916,0.23400001
7701,7701,0.2901767,0.91600007,3.7082708,0.23
7702,7702,0.29428843,0.915,3.6428962,0.23400001
7703,7703,0.2898065,0.91400003,3.6530087,0.23200001
7704,7704,0.28949076,0.91300005,3.661006,0.23400001
7705,7705,0.29621607,0.90900004,3.6487136,0.23
7706,7706,0.29196128,0.91300005,3.6653886,0.23300001
7707,7707,0.29893455,0.91,3.632143,0.23300001
7708,7708,0.2980569,0.90900004,3.6823502,0.231
7709,7709,0.29506913,0.91200006,3.6565588,0.23900001
7710,7710,0.30009723,0.91,3.6663754,0.23
7711,7711,0.31062916,0.90800005,3.639793,0.23700002
7712,7712,0.30147496,0.90900004,3.6427033,0.23900001
7713,7713,0.29136434,0.91600007,3.6637852,0.23400001
7714,7714,0.2996337,0.90800005,3.6404788,0.23400001
7715,7715,0.28961223,0.91400003,3.7066305,0.23500001
7716,7716,0.29214668,0.91300005,3.6395588,0.23500001
7717,7717,0.28961068,0.91400003,3.6616316,0.23200001
7718,7718,0.29343808,0.91300005,3.6980536,0.23600002
7719,7719,0.29125547,0.91400003,3.646574,0.23400001
7720,7720,0.29077923,0.915,3.650181,0.23700002
7721,7721,0.2879377,0.91300005,3.6709204,0.23600002
7722,7722,0.29348114,0.91300005,3.6577442,0.23400001
7723,7723,0.29791215,0.91400003,3.6602376,0.23400001
7724,7724,0.29195374,0.91300005,3.6709485,0.23200001
7725,7725,0.28783372,0.91700006,3.6576474,0.23600002
7726,7726,0.28755236,0.91700006,3.6589434,0.23400001
7727,7727,0.28878042,0.915,3.6683211,0.23300001
7728,7728,0.2898574,0.915,3.6620448,0.23500001
7729,7729,0.29127166,0.91300005,3.6506495,0.23200001
7730,7730,0.28776503,0.91600007,3.6725144,0.23400001
7731,7731,0.29066977,0.91,3.661312,0.23
7732,7732,0.2958063,0.91300005,3.6318433,0.238
7733,7733,0.2885868,0.91300005,3.6380832,0.23400001
7734,7734,0.2889445,0.91700006,3.6820004,0.23
7735,7735,0.29163548,0.91600007,3.6556492,0.23600002
7736,7736,0.29162213,0.915,3.6679134,0.231
7737,7737,0.28617236,0.91700006,3.671764,0.23600002
7738,7738,0.28783354,0.915,3.6500628,0.23300001
7739,7739,0.28982216,0.91400003,3.6571496,0.23600002
7740,7740,0.28599647,0.91700006,3.6489575,0.23400001
7741,7741,0.2879838,0.91700006,3.6490083,0.23200001
7742,7742,0.2860007,0.91800004,3.6609123,0.23700002
7743,7743,0.28730792,0.91600007,3.6592402,0.23400001
7744,7744,0.28961542,0.91400003,3.683946,0.23500001
7745,7745,0.28792965,0.91600007,3.6720665,0.231
7746,7746,0.28761277,0.915,3.668421,0.23700002
7747,7747,0.2927586,0.91300005,3.6525025,0.23200001
7748,7748,0.2912444,0.91400003,3.6805756,0.23500001
7749,7749,0.2997839,0.91,3.6496778,0.22900002
7750,7750,0.29916143,0.91,3.698119,0.23
7751,7751,0.29434904,0.91300005,3.6514993,0.23400001
7752,7752,0.29985392,0.91,3.6719658,0.23700002
7753,7753,0.28946257,0.91700006,3.6671474,0.23400001
7754,7754,0.29378158,0.91400003,3.6473463,0.23200001
7755,7755,0.2896539,0.91400003,3.6466208,0.23200001
7756,7756,0.28845647,0.91400003,3.6544578,0.23
7757,7757,0.29736868,0.91,3.6654131,0.23400001
7758,7758,0.30506575,0.91300005,3.6332078,0.23500001
7759,7759,0.2942305,0.915,3.6769733,0.23500001
7760,7760,0.28826252,0.915,3.6562805,0.23400001
7761,7761,0.29860476,0.91,3.6309261,0.23400001
7762,7762,0.29773104,0.91300005,3.6717434,0.23600002
7763,7763,0.2966077,0.90800005,3.658511,0.23300001
7764,7764,0.30698726,0.90700006,3.676587,0.23300001
7765,7765,0.29620963,0.90800005,3.6553998,0.23200001
7766,7766,0.29145166,0.915,3.6811905,0.23600002
7767,7767,0.29043162,0.9110001,3.6568882,0.23500001
7768,7768,0.28577068,0.915,3.6514835,0.23300001
7769,7769,0.29046762,0.915,3.6674883,0.23700002
7770,7770,0.2894331,0.915,3.6678417,0.23500001
7771,7771,0.2893082,0.915,3.6384263,0.23700002
7772,7772,0.2871452,0.915,3.6785939,0.231
7773,7773,0.28827775,0.91300005,3.6606085,0.23300001
7774,7774,0.2860934,0.91600007,3.6534164,0.231
7775,7775,0.28708303,0.91400003,3.661122,0.23400001
7776,7776,0.2858709,0.91600007,3.6602106,0.23200001
7777,7777,0.28967386,0.91300005,3.677914,0.23400001
7778,7778,0.28644043,0.91400003,3.672014,0.23200001
7779,7779,0.2938243,0.91300005,3.6363325,0.23200001
7780,7780,0.30044755,0.91300005,3.6784792,0.23
7781,7781,0.28638002,0.91400003,3.6611214,0.23600002
7782,7782,0.28796297,0.91400003,3.6562948,0.23600002
7783,7783,0.2849608,0.91800004,3.6654718,0.23400001
7784,7784,0.28789592,0.915,3.6607814,0.23600002
7785,7785,0.28824377,0.915,3.6527464,0.23300001
7786,7786,0.28478616,0.91800004,3.672177,0.23500001
7787,7787,0.28928688,0.91400003,3.6590774,0.23400001
7788,7788,0.28895816,0.915,3.679018,0.23400001
7789,7789,0.29224908,0.91400003,3.6738286,0.23500001
7790,7790,0.29043192,0.91400003,3.6514482,0.23500001
7791,7791,0.29421395,0.91300005,3.6777184,0.231
7792,7792,0.2895217,0.915,3.6618893,0.23300001
7793,7793,0.2974106,0.91600007,3.691853,0.23300001
7794,7794,0.28876218,0.91300005,3.6746583,0.23400001
7795,7795,0.29231513,0.91200006,3.6808228,0.23
7796,7796,0.29115543,0.91400003,3.6759999,0.238
7797,7797,0.28642184,0.91600007,3.6649716,0.23400001
7798,7798,0.2880609,0.91400003,3.675208,0.23
7799,7799,0.28543237,0.91700006,3.6601155,0.23400001
7800,7800,0.28756076,0.91400003,3.6764734,0.23700002
7801,7801,0.28819942,0.91300005,3.6678112,0.23300001
7802,7802,0.29228505,0.91700006,3.6815622,0.23700002
7803,7803,0.29171664,0.9110001,3.659504,0.23400001
7804,7804,0.29492235,0.91400003,3.6502826,0.23600002
7805,7805,0.28804493,0.915,3.6870573,0.22900002
7806,7806,0.28728068,0.915,3.656747,0.23700002
7807,7807,0.28848946,0.91300005,3.6801267,0.23400001
7808,7808,0.2902728,0.91400003,3.6776586,0.23400001
7809,7809,0.29203033,0.9110001,3.6479414,0.23600002
7810,7810,0.29219976,0.91400003,3.689211,0.23500001
7811,7811,0.29391927,0.91300005,3.665651,0.22800002
7812,7812,0.29109785,0.91400003,3.6782486,0.23700002
7813,7813,0.2980726,0.91300005,3.6615174,0.22900002
7814,7814,0.29246876,0.91300005,3.711962,0.231
7815,7815,0.2954645,0.915,3.6390715,0.23400001
7816,7816,0.29042944,0.91300005,3.6682,0.23500001
7817,7817,0.3003668,0.91200006,3.6676047,0.23600002
7818,7818,0.2867384,0.91600007,3.6828954,0.23200001
7819,7819,0.29748508,0.91600007,3.6725583,0.23500001
7820,7820,0.2839302,0.91700006,3.6853743,0.23400001
7821,7821,0.295701,0.9110001,3.6850464,0.238
7822,7822,0.30127528,0.91,3.6834235,0.23200001
7823,7823,0.30949044,0.90500003,3.6923952,0.23900001
7824,7824,0.3109305,0.9110001,3.6698546,0.22900002
7825,7825,0.29081628,0.915,3.6480682,0.238
7826,7826,0.28658187,0.915,3.6689467,0.231
7827,7827,0.29043734,0.91600007,3.6682367,0.23200001
7828,7828,0.28740126,0.91600007,3.6602943,0.23500001
7829,7829,0.28901306,0.915,3.677058,0.23700002
7830,7830,0.28851044,0.91700006,3.6489751,0.23200001
7831,7831,0.28427798,0.91600007,3.6786833,0.23700002
7832,7832,0.28615364,0.91700006,3.6691437,0.23600002
7833,7833,0.2979513,0.90900004,3.6687229,0.23200001
7834,7834,0.29053867,0.91400003,3.6613653,0.238
7835,7835,0.28773862,0.91400003,3.6563344,0.23500001
7836,7836,0.28725088,0.919,3.6890626,0.23300001
7837,7837,0.29449868,0.91300005,3.6634858,0.23400001
7838,7838,0.28783858,0.91300005,3.6785705,0.23600002
7839,7839,0.28938177,0.915,3.671297,0.23500001
7840,7840,0.2892758,0.91400003,3.6804543,0.23600002
7841,7841,0.286071,0.915,3.6477513,0.23700002
7842,7842,0.29348645,0.91600007,3.6653004,0.238
7843,7843,0.28508794,0.91400003,3.681149,0.23300001
7844,7844,0.28447104,0.91400003,3.6887054,0.24000001
7845,7845,0.29485044,0.915,3.6634145,0.238
7846,7846,0.29152188,0.915,3.7071636,0.23400001
7847,7847,0.29020256,0.9110001,3.6539452,0.23900001
7848,7848,0.29842448,0.9110001,3.666439,0.238
7849,7849,0.29093647,0.915,3.6794856,0.231
7850,7850,0.28798118,0.91600007,3.654068,0.23900001
7851,7851,0.28890213,0.91300005,3.6825094,0.23400001
7852,7852,0.29147327,0.915,3.7020025,0.23500001
7853,7853,0.28742865,0.91800004,3.6643422,0.23300001
7854,7854,0.2872094,0.919,3.660456,0.23500001
7855,7855,0.29101965,0.91300005,3.6701143,0.23500001
7856,7856,0.28470036,0.915,3.6622674,0.23700002
7857,7857,0.28645003,0.91700006,3.68093,0.23700002
7858,7858,0.28928214,0.91700006,3.6633892,0.23300001
7859,7859,0.2860441,0.91600007,3.6791298,0.23300001
7860,7860,0.28448793,0.91700006,3.6849024,0.23
7861,7861,0.28569555,0.91600007,3.6888878,0.23400001
7862,7862,0.2882801,0.91800004,3.6982498,0.23500001
7863,7863,0.28871834,0.91400003,3.6672351,0.238
7864,7864,0.28682756,0.91700006,3.665748,0.23600002
7865,7865,0.29494837,0.90900004,3.7099056,0.23300001
7866,7866,0.28852832,0.915,3.6809783,0.23200001
7867,7867,0.29322565,0.915,3.67043,0.23600002
7868,7868,0.28792247,0.91700006,3.6828132,0.23500001
7869,7869,0.28733483,0.91600007,3.6784456,0.23500001
7870,7870,0.28455433,0.915,3.684436,0.23400001
7871,7871,0.2851294,0.91400003,3.6771293,0.23700002
7872,7872,0.2891842,0.91400003,3.7021623,0.23200001
7873,7873,0.2895702,0.91600007,3.670104,0.23600002
7874,7874,0.28426513,0.91700006,3.6940958,0.23500001
7875,7875,0.29501662,0.9110001,3.663221,0.22800002
7876,7876,0.2838945,0.91700006,3.676429,0.238
7877,7877,0.2879597,0.91600007,3.6797276,0.23500001
7878,7878,0.28638673,0.91600007,3.6862476,0.23300001
7879,7879,0.28757828,0.91400003,3.6581335,0.238
7880,7880,0.28794223,0.91700006,3.7197106,0.23300001
7881,7881,0.28592864,0.91300005,3.6846788,0.238
7882,7882,0.28697023,0.91600007,3.671153,0.23600002
7883,7883,0.29216167,0.91800004,3.6715024,0.23600002
7884,7884,0.28743282,0.91800004,3.680728,0.23
7885,7885,0.29335383,0.91400003,3.7031345,0.231
7886,7886,0.28943977,0.91600007,3.6675086,0.23400001
7887,7887,0.30374283,0.91,3.6992056,0.23500001
7888,7888,0.28485692,0.91800004,3.6816223,0.23300001
7889,7889,0.2882096,0.91400003,3.6895378,0.23500001
7890,7890,0.29475546,0.915,3.689042,0.23200001
7891,7891,0.29155293,0.91,3.6809537,0.23600002
7892,7892,0.2875661,0.91800004,3.6847045,0.238
7893,7893,0.28544113,0.91800004,3.668729,0.238
7894,7894,0.28507537,0.91700006,3.6875603,0.23600002
7895,7895,0.28982577,0.91400003,3.67999,0.23500001
7896,7896,0.29107746,0.915,3.6888058,0.23300001
7897,7897,0.28760692,0.91300005,3.6910458,0.22900002
7898,7898,0.2908109,0.91300005,3.7181797,0.23300001
7899,7899,0.29013458,0.91200006,3.6688123,0.23400001
7900,7900,0.28479275,0.91600007,3.7065399,0.23200001
7901,7901,0.2886012,0.915,3.70329,0.23400001
7902,7902,0.28734732,0.91400003,3.6935692,0.23600002
7903,7903,0.28695336,0.91600007,3.7069507,0.231
7904,7904,0.29238376,0.915,3.7093658,0.23300001
7905,7905,0.28555533,0.919,3.6816165,0.23500001
7906,7906,0.28849477,0.91600007,3.6985555,0.23200001
7907,7907,0.28725937,0.91700006,3.7130518,0.23500001
7908,7908,0.284426,0.91800004,3.6874027,0.23500001
7909,7909,0.2884056,0.91700006,3.689775,0.23500001
7910,7910,0.28598619,0.91400003,3.6873343,0.23700002
7911,7911,0.28422275,0.91700006,3.6914618,0.23500001
7912,7912,0.28803015,0.915,3.7017858,0.23200001
7913,7913,0.2848464,0.919,3.6985428,0.23500001
7914,7914,0.28736752,0.915,3.666945,0.23300001
7915,7915,0.30717757,0.9110001,3.7237427,0.23300001
7916,7916,0.29908672,0.90900004,3.6566834,0.22900002
7917,7917,0.29291752,0.91300005,3.6894236,0.23600002
7918,7918,0.3033494,0.906,3.6978753,0.23300001
7919,7919,0.2945322,0.91300005,3.6895304,0.238
7920,7920,0.2947176,0.90800005,3.6816368,0.23900001
7921,7921,0.2884165,0.91400003,3.6896918,0.238
7922,7922,0.29095164,0.915,3.6662362,0.23600002
7923,7923,0.28537202,0.91600007,3.702469,0.231
7924,7924,0.28850502,0.91700006,3.6531403,0.23900001
7925,7925,0.2896626,0.91700006,3.6939774,0.23600002
7926,7926,0.30015638,0.91200006,3.6873755,0.23200001
7927,7927,0.2889378,0.91300005,3.703613,0.23300001
7928,7928,0.29002196,0.91200006,3.670577,0.23500001
7929,7929,0.28674075,0.91800004,3.7200263,0.23
7930,7930,0.301938,0.91200006,3.6869228,0.23400001
7931,7931,0.2887519,0.915,3.694092,0.22700001
7932,7932,0.28600731,0.91600007,3.6808648,0.238
7933,7933,0.2835344,0.91800004,3.6886892,0.23400001
7934,7934,0.29508665,0.91600007,3.6988146,0.23400001
7935,7935,0.28537628,0.91600007,3.6912398,0.23500001
7936,7936,0.2941366,0.915,3.696594,0.23600002
7937,7937,0.28643784,0.91600007,3.6956165,0.23400001
7938,7938,0.2946887,0.90700006,3.7039657,0.23300001
7939,7939,0.28944176,0.91400003,3.6890051,0.23500001
7940,7940,0.2875128,0.915,3.6856232,0.23400001
7941,7941,0.28448406,0.91800004,3.697808,0.23300001
7942,7942,0.28839082,0.915,3.685181,0.23200001
7943,7943,0.2846136,0.91600007,3.700356,0.23300001
7944,7944,0.28737855,0.915,3.676807,0.23600002
7945,7945,0.2827788,0.91800004,3.6907105,0.23400001
7946,7946,0.28299916,0.919,3.6904542,0.23200001
7947,7947,0.29037926,0.91700006,3.6567454,0.238
7948,7948,0.2852751,0.91600007,3.7220414,0.23400001
7949,7949,0.28862956,0.915,3.6576998,0.23700002
7950,7950,0.2944117,0.91200006,3.6827023,0.23600002
7951,7951,0.28593397,0.91700006,3.6897414,0.23400001
7952,7952,0.28540656,0.915,3.7264888,0.23400001
7953,7953,0.29093844,0.91600007,3.6817691,0.24100001
7954,7954,0.2840839,0.91800004,3.7095616,0.23500001
7955,7955,0.28804117,0.91600007,3.6945605,0.231
7956,7956,0.28561246,0.919,3.7082393,0.231
7957,7957,0.2844967,0.915,3.699709,0.23400001
7958,7958,0.28396297,0.91700006,3.727145,0.23400001
7959,7959,0.2965786,0.91300005,3.671945,0.23400001
7960,7960,0.2904397,0.915,3.7371707,0.23500001
7961,7961,0.30398723,0.90900004,3.7039096,0.22900002
7962,7962,0.29518032,0.91300005,3.7141635,0.23400001
7963,7963,0.29920363,0.915,3.6955621,0.23300001
7964,7964,0.30383465,0.91,3.6931,0.23400001
7965,7965,0.29372656,0.90900004,3.6937697,0.23200001
7966,7966,0.29034296,0.91200006,3.6957326,0.23400001
7967,7967,0.28971156,0.915,3.7125309,0.23200001
7968,7968,0.30482247,0.90700006,3.680762,0.23700002
7969,7969,0.28760824,0.915,3.7086716,0.23300001
7970,7970,0.28312954,0.92,3.7080505,0.23200001
7971,7971,0.2842255,0.91800004,3.6790679,0.23400001
7972,7972,0.29542616,0.915,3.7308743,0.23
7973,7973,0.28692424,0.91800004,3.6943176,0.23600002
7974,7974,0.2850661,0.915,3.6862888,0.23400001
7975,7975,0.28937703,0.91400003,3.7179375,0.23600002
7976,7976,0.2871622,0.91400003,3.692841,0.23400001
7977,7977,0.28569114,0.91400003,3.727162,0.23300001
7978,7978,0.31773907,0.90500003,3.7259393,0.22800002
7979,7979,0.29183066,0.91,3.708457,0.23200001
7980,7980,0.28804183,0.915,3.6894674,0.231
7981,7981,0.2842274,0.919,3.7148666,0.23300001
7982,7982,0.28480512,0.91700006,3.7031927,0.23400001
7983,7983,0.28254396,0.91800004,3.704388,0.23500001
7984,7984,0.29019532,0.91600007,3.7029276,0.23500001
7985,7985,0.28273308,0.919,3.6872346,0.23600002
7986,7986,0.28355226,0.91600007,3.6979327,0.23600002
7987,7987,0.28607705,0.915,3.7243996,0.23500001
7988,7988,0.28417742,0.91700006,3.6865704,0.23400001
7989,7989,0.28861457,0.91600007,3.7069063,0.23200001
7990,7990,0.28660473,0.91300005,3.6790564,0.23600002
7991,7991,0.28275087,0.91600007,3.697705,0.23200001
7992,7992,0.2938419,0.91300005,3.751994,0.23200001
7993,7993,0.2882453,0.91700006,3.678203,0.23400001
7994,7994,0.28627414,0.915,3.7055748,0.23500001
7995,7995,0.29439,0.91300005,3.69506,0.23400001
7996,7996,0.2840951,0.919,3.6903582,0.23700002
7997,7997,0.28789115,0.91600007,3.7243266,0.23200001
7998,7998,0.28681684,0.91700006,3.6987064,0.23200001
7999,7999,0.28610772,0.91800004,3.7160032,0.23200001
8000,8000,0.28263122,0.91700006,3.701974,0.23300001
8001,8001,0.28025398,0.92,3.7130313,0.23400001
8002,8002,0.27876216,0.92,3.7076192,0.23300001
8003,8003,0.27879047,0.92,3.719091,0.23400001
8004,8004,0.27804372,0.92,3.7055366,0.23400001
8005,8005,0.27811196,0.92,3.7175539,0.23600002
8006,8006,0.27796507,0.92,3.707826,0.23500001
8007,8007,0.27801144,0.92,3.7141786,0.23400001
8008,8008,0.27787334,0.92,3.7118206,0.23300001
8009,8009,0.2779622,0.92,3.7127194,0.23400001
8010,8010,0.277789,0.92,3.7152398,0.23400001
8011,8011,0.27784774,0.92,3.705359,0.23500001
8012,8012,0.2778438,0.92,3.721242,0.23300001
8013,8013,0.27813035,0.92,3.6912482,0.23600002
8014,8014,0.27795768,0.92,3.7192028,0.23200001
8015,8015,0.27815536,0.92,3.6954362,0.23400001
8016,8016,0.2780163,0.92,3.7137976,0.23300001
8017,8017,0.27786627,0.92,3.7040172,0.23500001
8018,8018,0.27800143,0.92,3.7141297,0.23500001
8019,8019,0.2778421,0.92,3.7096307,0.23400001
8020,8020,0.27806544,0.92,3.7145002,0.23400001
8021,8021,0.27768257,0.92,3.708068,0.23400001
8022,8022,0.27811927,0.92,3.7151794,0.23400001
8023,8023,0.2776219,0.92,3.7078764,0.23400001
8024,8024,0.27817506,0.92,3.715426,0.23400001
8025,8025,0.27755955,0.92,3.7072513,0.23400001
8026,8026,0.2782258,0.92,3.7156658,0.23400001
8027,8027,0.2774623,0.92,3.7076354,0.23400001
8028,8028,0.27808303,0.92,3.7203317,0.23400001
8029,8029,0.27742675,0.92,3.7069042,0.23400001
8030,8030,0.27812415,0.92,3.7187471,0.23400001
8031,8031,0.27736422,0.92,3.7097383,0.23400001
8032,8032,0.27776852,0.92,3.7230515,0.23300001
8033,8033,0.27731752,0.92,3.708115,0.23300001
8034,8034,0.2778247,0.92,3.7217171,0.23300001
8035,8035,0.27732202,0.92,3.7101066,0.23300001
8036,8036,0.27767697,0.92,3.7236083,0.23200001
8037,8037,0.27724418,0.92,3.7082982,0.23300001
8038,8038,0.27780294,0.92,3.7230666,0.23300001
8039,8039,0.27727956,0.92,3.7085392,0.23200001
8040,8040,0.2777824,0.92,3.7244744,0.23300001
8041,8041,0.2772174,0.92,3.7068956,0.23300001
8042,8042,0.2780537,0.92,3.7224257,0.23300001
8043,8043,0.27718347,0.92,3.7068362,0.23200001
8044,8044,0.27780166,0.92,3.7245114,0.23300001
8045,8045,0.27709562,0.92,3.706993,0.23400001
8046,8046,0.27804208,0.92,3.722878,0.23300001
8047,8047,0.27705446,0.92,3.7095082,0.23200001
8048,8048,0.2774474,0.92,3.7241125,0.23200001
8049,8049,0.27692655,0.92,3.711708,0.23400001
8050,8050,0.27724713,0.92,3.7149343,0.23200001
8051,8051,0.27687514,0.92,3.716986,0.23500001
8052,8052,0.2771472,0.92,3.7135665,0.23200001
8053,8053,0.2769866,0.92,3.717722,0.23300001
8054,8054,0.2770116,0.92,3.7086663,0.23200001
8055,8055,0.2771687,0.92,3.7231047,0.23300001
8056,8056,0.2769453,0.92,3.7061675,0.23300001
8057,8057,0.27725452,0.92,3.7244234,0.23200001
8058,8058,0.2768996,0.92,3.713628,0.23300001
8059,8059,0.27716228,0.92,3.722177,0.231
8060,8060,0.27686557,0.92,3.7152207,0.23400001
8061,8061,0.27701053,0.92,3.7192578,0.23300001
8062,8062,0.27679005,0.92,3.716015,0.23400001
8063,8063,0.27683282,0.92,3.715999,0.23500001
8064,8064,0.27664992,0.92,3.7194064,0.23400001
8065,8065,0.27665305,0.92,3.7128992,0.23200001
8066,8066,0.2772619,0.92,3.7246594,0.23400001
8067,8067,0.27683952,0.92,3.704606,0.23500001
8068,8068,0.2771579,0.92,3.7215166,0.23300001
8069,8069,0.27657792,0.92,3.7135127,0.23400001
8070,8070,0.27676943,0.92,3.711413,0.23500001
8071,8071,0.2772037,0.919,3.7141395,0.23300001
8072,8072,0.2766972,0.92,3.716611,0.23600002
8073,8073,0.27662924,0.92,3.7188337,0.23300001
8074,8074,0.27648604,0.92,3.715657,0.23300001
8075,8075,0.27662373,0.92,3.7159784,0.23200001
8076,8076,0.27651456,0.92,3.7102642,0.23200001
8077,8077,0.2765651,0.919,3.719446,0.23200001
8078,8078,0.27690077,0.92,3.7124732,0.23600002
8079,8079,0.27651587,0.92,3.704171,0.23400001
8080,8080,0.2766847,0.919,3.7134461,0.23600002
8081,8081,0.2767902,0.92,3.707582,0.23300001
8082,8082,0.27681392,0.92,3.7188776,0.23200001
8083,8083,0.27650765,0.92,3.7209597,0.23400001
8084,8084,0.27638426,0.92,3.709905,0.23400001
8085,8085,0.27639708,0.92,3.72077,0.23200001
8086,8086,0.27661866,0.92,3.718752,0.23400001
8087,8087,0.2762994,0.92,3.710919,0.23300001
8088,8088,0.27641782,0.919,3.7140982,0.23500001
8089,8089,0.27633962,0.92,3.709939,0.23300001
8090,8090,0.27633974,0.92,3.7104952,0.23300001
8091,8091,0.2762177,0.92,3.7209208,0.23200001
8092,8092,0.27651638,0.92,3.7196352,0.23500001
8093,8093,0.27621377,0.92,3.710361,0.23300001
8094,8094,0.27643487,0.92,3.7208562,0.23500001
8095,8095,0.27672562,0.92,3.7092843,0.23300001
8096,8096,0.27663106,0.92,3.7090793,0.23400001
8097,8097,0.27631196,0.92,3.719989,0.23500001
8098,8098,0.27659473,0.92,3.7077315,0.23200001
8099,8099,0.2762982,0.92,3.7120106,0.23400001
8100,8100,0.27621645,0.92,3.7178674,0.23400001
8101,8101,0.27636442,0.92,3.6976068,0.23400001
8102,8102,0.2762625,0.92,3.725306,0.23400001
8103,8103,0.2761669,0.92,3.71523,0.23500001
8104,8104,0.27621013,0.92,3.7132254,0.231
8105,8105,0.2761652,0.92,3.7197375,0.23200001
8106,8106,0.27605304,0.92,3.7041595,0.23400001
8107,8107,0.2763804,0.92,3.712476,0.23300001
8108,8108,0.2760832,0.92,3.7132025,0.23300001
8109,8109,0.27607977,0.919,3.705573,0.23600002
8110,8110,0.2760524,0.92,3.7148814,0.23200001
8111,8111,0.27598888,0.92,3.7203467,0.23500001
8112,8112,0.27599102,0.92,3.6915383,0.23700002
8113,8113,0.2764685,0.92,3.7120056,0.23500001
8114,8114,0.2762163,0.92,3.6993625,0.23700002
8115,8115,0.27633688,0.92,3.711086,0.23500001
8116,8116,0.27597177,0.92,3.7129264,0.23500001
8117,8117,0.27645317,0.92,3.7017593,0.23600002
8118,8118,0.27650157,0.92,3.7147195,0.23200001
8119,8119,0.27629656,0.92,3.703792,0.23600002
8120,8120,0.27646008,0.92,3.714951,0.23400001
8121,8121,0.2759136,0.92,3.7027223,0.23500001
8122,8122,0.2760268,0.92,3.7080464,0.23500001
8123,8123,0.27644068,0.92,3.7085176,0.23400001
8124,8124,0.27590498,0.92,3.705074,0.23400001
8125,8125,0.27614298,0.92,3.7107503,0.23300001
8126,8126,0.27588338,0.92,3.699918,0.23500001
8127,8127,0.2758211,0.92,3.7162633,0.23500001
8128,8128,0.27587414,0.92,3.7013497,0.23600002
8129,8129,0.27585116,0.92,3.7138152,0.23400001
8130,8130,0.27597705,0.92,3.7174675,0.23400001
8131,8131,0.2757353,0.92,3.7075062,0.23400001
8132,8132,0.27591926,0.919,3.7102714,0.23500001
8133,8133,0.27575997,0.92,3.70842,0.23400001
8134,8134,0.27609304,0.92,3.7073898,0.23500001
8135,8135,0.27566293,0.92,3.70669,0.23400001
8136,8136,0.27607954,0.92,3.709035,0.23300001
8137,8137,0.2756525,0.92,3.706135,0.23400001
8138,8138,0.2757383,0.92,3.7152715,0.23400001
8139,8139,0.27597368,0.92,3.7133415,0.23500001
8140,8140,0.27561843,0.92,3.7079585,0.23200001
8141,8141,0.27580097,0.919,3.7171125,0.23500001
8142,8142,0.27642432,0.92,3.7097547,0.23500001
8143,8143,0.27570364,0.92,3.70876,0.23300001
8144,8144,0.2756601,0.92,3.7099845,0.23500001
8145,8145,0.27583382,0.92,3.7131755,0.23200001
8146,8146,0.2755712,0.92,3.7070205,0.23500001
8147,8147,0.27622133,0.92,3.7088816,0.238
8148,8148,0.27565768,0.92,3.70573,0.23500001
8149,8149,0.27544895,0.92,3.7110531,0.23500001
8150,8150,0.275725,0.92,3.714386,0.23200001
8151,8151,0.27558687,0.92,3.700224,0.23500001
8152,8152,0.27566373,0.92,3.7181304,0.23600002
8153,8153,0.27535784,0.92,3.6974494,0.23600002
8154,8154,0.2754234,0.92,3.7112696,0.23400001
8155,8155,0.2753625,0.92,3.7162611,0.23300001
8156,8156,0.27552602,0.92,3.7028983,0.23200001
8157,8157,0.27565834,0.92,3.7189078,0.23500001
8158,8158,0.27524132,0.919,3.7078803,0.23400001
8159,8159,0.27573782,0.92,3.703605,0.23400001
8160,8160,0.27526158,0.92,3.7074137,0.23400001
8161,8161,0.27536333,0.919,3.7028775,0.23500001
8162,8162,0.27597836,0.92,3.7077668,0.23300001
8163,8163,0.27553627,0.92,3.7071893,0.23400001
8164,8164,0.27603048,0.92,3.7129362,0.23500001
8165,8165,0.27526832,0.92,3.7067194,0.23300001
8166,8166,0.27552497,0.92,3.7020662,0.23600002
8167,8167,0.2758906,0.92,3.7075796,0.23700002
8168,8168,0.27564907,0.92,3.7032344,0.23500001
8169,8169,0.27537525,0.92,3.7091374,0.23500001
8170,8170,0.27548313,0.92,3.7086718,0.23500001
8171,8171,0.27539176,0.92,3.70601,0.23500001
8172,8172,0.27577376,0.92,3.7129729,0.23500001
8173,8173,0.2753768,0.92,3.7078223,0.23200001
8174,8174,0.27548662,0.92,3.7028694,0.23600002
8175,8175,0.2755572,0.92,3.71227,0.23500001
8176,8176,0.2753457,0.92,3.699531,0.23400001
8177,8177,0.2752064,0.92,3.7101502,0.23500001
8178,8178,0.27544978,0.92,3.7078474,0.23500001
8179,8179,0.27525368,0.92,3.7113278,0.23500001
8180,8180,0.27533215,0.92,3.7087576,0.23500001
8181,8181,0.2751957,0.92,3.708069,0.23200001
8182,8182,0.2751472,0.92,3.7004957,0.23600002
8183,8183,0.2758201,0.92,3.709132,0.23600002
8184,8184,0.27529922,0.92100006,3.7000206,0.23600002
8185,8185,0.27525344,0.92,3.7121189,0.23500001
8186,8186,0.27509263,0.92100006,3.7106159,0.23500001
8187,8187,0.275135,0.92,3.7063448,0.23400001
8188,8188,0.27507856,0.92100006,3.7173104,0.23300001
8189,8189,0.27516213,0.919,3.7050307,0.23600002
8190,8190,0.2750794,0.919,3.7058387,0.23400001
8191,8191,0.27485386,0.92100006,3.716051,0.23500001
8192,8192,0.27523035,0.92,3.694917,0.23500001
8193,8193,0.27511886,0.92100006,3.7153027,0.23400001
8194,8194,0.27506074,0.92100006,3.7086654,0.23700002
8195,8195,0.27522188,0.92,3.6998749,0.23300001
8196,8196,0.27489993,0.92100006,3.7119355,0.23300001
8197,8197,0.27471095,0.92100006,3.7143033,0.23500001
8198,8198,0.27521643,0.92,3.6981494,0.23300001
8199,8199,0.27508214,0.92,3.7187428,0.23400001
8200,8200,0.27498147,0.919,3.7058492,0.23400001
8201,8201,0.27531862,0.92100006,3.7086818,0.23400001
8202,8202,0.27474782,0.92100006,3.7126772,0.23600002
8203,8203,0.2754091,0.92100006,3.7050495,0.23500001
8204,8204,0.27481875,0.92100006,3.713542,0.23300001
8205,8205,0.27470627,0.92100006,3.701274,0.23500001
8206,8206,0.27497855,0.92100006,3.7177634,0.23400001
8207,8207,0.27479511,0.92100006,3.7020268,0.23700002
8208,8208,0.2748171,0.92100006,3.7138832,0.23500001
8209,8209,0.27463442,0.92100006,3.7105641,0.23300001
8210,8210,0.2747401,0.92100006,3.7183247,0.23400001
8211,8211,0.2746857,0.92100006,3.7132013,0.23500001
8212,8212,0.27480397,0.92100006,3.709391,0.23500001
8213,8213,0.27457517,0.92100006,3.7103794,0.23500001
8214,8214,0.27506816,0.92100006,3.7085638,0.23500001
8215,8215,0.27446297,0.92100006,3.7079587,0.23500001
8216,8216,0.27439153,0.92100006,3.7124035,0.23600002
8217,8217,0.27476785,0.92100006,3.7065208,0.23600002
8218,8218,0.27519843,0.92100006,3.714594,0.23500001
8219,8219,0.2745549,0.92100006,3.703436,0.23300001
8220,8220,0.27465495,0.92100006,3.720815,0.23500001
8221,8221,0.27464128,0.92100006,3.7011409,0.23400001
8222,8222,0.27457875,0.92100006,3.719589,0.23500001
8223,8223,0.27485296,0.92100006,3.7108707,0.23500001
8224,8224,0.27451658,0.92,3.7094207,0.23500001
8225,8225,0.27477345,0.92,3.7118032,0.23700002
8226,8226,0.2746299,0.92100006,3.7124615,0.23600002
8227,8227,0.27510983,0.92100006,3.7107854,0.23400001
8228,8228,0.2744405,0.92100006,3.7123475,0.23500001
8229,8229,0.27579445,0.92,3.7155876,0.23700002
8230,8230,0.2745346,0.92100006,3.7061348,0.23600002
8231,8231,0.27429566,0.92100006,3.7142851,0.23600002
8232,8232,0.2746922,0.92100006,3.714206,0.23500001
8233,8233,0.2744639,0.92100006,3.7091315,0.23400001
8234,8234,0.27455565,0.92100006,3.7161758,0.23600002
8235,8235,0.27419856,0.92100006,3.717218,0.23600002
8236,8236,0.2745747,0.92100006,3.7066262,0.23400001
8237,8237,0.2744965,0.92100006,3.7200208,0.23600002
8238,8238,0.27441224,0.92100006,3.704302,0.23600002
8239,8239,0.27436116,0.92100006,3.717695,0.23400001
8240,8240,0.2743215,0.92100006,3.7180803,0.23400001
8241,8241,0.27437475,0.92100006,3.7117906,0.23500001
8242,8242,0.27450594,0.92,3.7095122,0.23400001
8243,8243,0.2741946,0.92100006,3.7160285,0.23700002
8244,8244,0.27501538,0.92100006,3.7091048,0.23500001
8245,8245,0.2742763,0.92100006,3.711011,0.23500001
8246,8246,0.27407384,0.92100006,3.7078834,0.23500001
8247,8247,0.27431628,0.92100006,3.716189,0.23500001
8248,8248,0.274491,0.92100006,3.7135038,0.23400001
8249,8249,0.2742583,0.92,3.7122633,0.23600002
8250,8250,0.2752211,0.92100006,3.7180622,0.23600002
8251,8251,0.2745218,0.92100006,3.7128046,0.23400001
8252,8252,0.27403593,0.92100006,3.7124996,0.23500001
8253,8253,0.27437714,0.92100006,3.715426,0.23500001
8254,8254,0.27429572,0.92100006,3.713609,0.23400001
8255,8255,0.27438694,0.92100006,3.7099519,0.23500001
8256,8256,0.27431494,0.92100006,3.7156777,0.23500001
8257,8257,0.27412164,0.92100006,3.7071934,0.23400001
8258,8258,0.27403584,0.92100006,3.715381,0.23700002
8259,8259,0.27436164,0.92100006,3.7166903,0.23400001
8260,8260,0.27403414,0.92100006,3.7103283,0.23500001
8261,8261,0.27426243,0.92100006,3.721536,0.23500001
8262,8262,0.27396944,0.92100006,3.707666,0.23400001
8263,8263,0.2738003,0.92100006,3.713708,0.238
8264,8264,0.27429152,0.92,3.7133398,0.23500001
8265,8265,0.2740179,0.92100006,3.720854,0.23700002
8266,8266,0.274156,0.92100006,3.7049656,0.23600002
8267,8267,0.27396515,0.92100006,3.725157,0.23600002
8268,8268,0.2738424,0.92100006,3.7096426,0.23600002
8269,8269,0.27379453,0.92100006,3.7113764,0.23700002
8270,8270,0.2742996,0.92100006,3.7101383,0.23300001
8271,8271,0.27374923,0.92100006,3.7161632,0.23600002
8272,8272,0.27385423,0.92100006,3.7053006,0.23600002
8273,8273,0.2737967,0.92100006,3.7248547,0.23600002
8274,8274,0.2739314,0.92100006,3.7111666,0.23600002
8275,8275,0.27371028,0.92100006,3.712043,0.23700002
8276,8276,0.27394763,0.92100006,3.71576,0.23500001
8277,8277,0.27407515,0.92100006,3.720624,0.23400001
8278,8278,0.2738712,0.92100006,3.7118678,0.238
8279,8279,0.27402577,0.92100006,3.7282264,0.23400001
8280,8280,0.27411926,0.92100006,3.712891,0.23700002
8281,8281,0.2737738,0.92100006,3.7242365,0.23500001
8282,8282,0.27390534,0.92100006,3.7166948,0.23600002
8283,8283,0.27361768,0.92200005,3.7094235,0.238
8284,8284,0.27389777,0.92100006,3.7229545,0.23600002
8285,8285,0.27389103,0.92100006,3.7116694,0.23600002
8286,8286,0.2738071,0.92100006,3.7104468,0.23900001
8287,8287,0.27399793,0.92100006,3.7249303,0.23600002
8288,8288,0.27390042,0.92100006,3.7115068,0.23600002
8289,8289,0.27390972,0.92100006,3.7230866,0.23600002
8290,8290,0.2737031,0.92100006,3.7128155,0.238
8291,8291,0.2735834,0.92100006,3.711791,0.23700002
8292,8292,0.27375552,0.92100006,3.721686,0.23600002
8293,8293,0.27356717,0.92100006,3.7145467,0.23600002
8294,8294,0.27358872,0.92100006,3.715224,0.23900001
8295,8295,0.27363452,0.92100006,3.7268095,0.23600002
8296,8296,0.2738504,0.92100006,3.7173731,0.23500001
8297,8297,0.27348545,0.92100006,3.7201035,0.23700002
8298,8298,0.27368855,0.92100006,3.7221189,0.23600002
8299,8299,0.2736498,0.92100006,3.7179527,0.23600002
8300,8300,0.2734871,0.92100006,3.721254,0.238
8301,8301,0.27357328,0.92100006,3.7214067,0.23600002
8302,8302,0.27373505,0.92100006,3.7177525,0.23700002
8303,8303,0.27353162,0.92100006,3.728595,0.23400001
8304,8304,0.27358112,0.92100006,3.7148943,0.23600002
8305,8305,0.27328384,0.92100006,3.7183702,0.238
8306,8306,0.27344722,0.92100006,3.716707,0.23600002
8307,8307,0.2733455,0.92100006,3.71919,0.23700002
8308,8308,0.2734067,0.92100006,3.7118318,0.23600002
8309,8309,0.27335015,0.92100006,3.7258198,0.23600002
8310,8310,0.2734139,0.92100006,3.7161021,0.23700002
8311,8311,0.2734575,0.92,3.7180817,0.23900001
8312,8312,0.2733572,0.92100006,3.7255464,0.23600002
8313,8313,0.27366972,0.92100006,3.7226148,0.23700002
8314,8314,0.27327874,0.92100006,3.7156668,0.238
8315,8315,0.27378228,0.92100006,3.7227812,0.23500001
8316,8316,0.27318728,0.92100006,3.7148423,0.23900001
8317,8317,0.27360082,0.92100006,3.7246346,0.23700002
8318,8318,0.27333874,0.92100006,3.7162662,0.23700002
8319,8319,0.27305102,0.92100006,3.7244244,0.238
8320,8320,0.27346364,0.92100006,3.7177446,0.23600002
8321,8321,0.27322656,0.92100006,3.7177715,0.23600002
8322,8322,0.2736301,0.92100006,3.717366,0.238
8323,8323,0.2739916,0.92100006,3.723676,0.23600002
8324,8324,0.27383596,0.92100006,3.7249267,0.23700002
8325,8325,0.27325037,0.92100006,3.7238328,0.23500001
8326,8326,0.27328143,0.92100006,3.719075,0.23500001
8327,8327,0.2737451,0.92100006,3.7162755,0.238
8328,8328,0.27354807,0.92100006,3.7300687,0.23600002
8329,8329,0.27361023,0.92100006,3.718742,0.23700002
8330,8330,0.2731866,0.92100006,3.731676,0.23500001
8331,8331,0.27324855,0.92100006,3.7163858,0.23500001
8332,8332,0.27317402,0.92200005,3.718336,0.238
8333,8333,0.2732285,0.92100006,3.7235007,0.23700002
8334,8334,0.27308348,0.92100006,3.714214,0.238
8335,8335,0.27304563,0.92,3.7200258,0.23600002
8336,8336,0.2729397,0.92100006,3.7206995,0.23700002
8337,8337,0.27329215,0.92100006,3.721477,0.23600002
8338,8338,0.27305618,0.92200005,3.7172735,0.23700002
8339,8339,0.27319428,0.92100006,3.7305346,0.23500001
8340,8340,0.273181,0.92100006,3.7160714,0.238
8341,8341,0.27312714,0.92200005,3.7297075,0.23500001
8342,8342,0.2732139,0.92100006,3.7161179,0.23700002
8343,8343,0.27296215,0.92100006,3.7170227,0.23600002
8344,8344,0.27290943,0.92100006,3.7210839,0.238
8345,8345,0.27331936,0.92200005,3.7249064,0.23700002
8346,8346,0.27375853,0.92100006,3.719211,0.23700002
8347,8347,0.2727993,0.92200005,3.7189677,0.23700002
8348,8348,0.27324387,0.92100006,3.7272482,0.23600002
8349,8349,0.27290305,0.92100006,3.7166188,0.23600002
8350,8350,0.27280754,0.92200005,3.72236,0.23700002
8351,8351,0.27328265,0.92100006,3.71644,0.23700002
8352,8352,0.27301383,0.92100006,3.7210312,0.23700002
8353,8353,0.2728931,0.92100006,3.7187104,0.23700002
8354,8354,0.27317822,0.92100006,3.7335901,0.23500001
8355,8355,0.27352616,0.92200005,3.7212555,0.23900001
8356,8356,0.2728114,0.92100006,3.7354224,0.23500001
8357,8357,0.2729406,0.92100006,3.7193747,0.23700002
8358,8358,0.27276123,0.92200005,3.7165864,0.23700002
8359,8359,0.27265567,0.92100006,3.733388,0.23500001
8360,8360,0.2727499,0.92200005,3.7165518,0.23700002
8361,8361,0.27258515,0.92,3.7173288,0.23700002
8362,8362,0.2725288,0.92200005,3.7316916,0.23700002
8363,8363,0.27253768,0.92100006,3.7223887,0.23400001
8364,8364,0.2733265,0.92200005,3.7187693,0.23600002
8365,8365,0.2730265,0.92100006,3.73724,0.23600002
8366,8366,0.27308074,0.92200005,3.7206945,0.23700002
8367,8367,0.27292132,0.92200005,3.7343168,0.23500001
8368,8368,0.27286077,0.92100006,3.719713,0.23600002
8369,8369,0.27277255,0.92200005,3.7300515,0.23600002
8370,8370,0.27283332,0.92100006,3.717888,0.23700002
8371,8371,0.27261648,0.92200005,3.7227008,0.23700002
8372,8372,0.27248302,0.92100006,3.7290285,0.23500001
8373,8373,0.27267617,0.92200005,3.716553,0.23900001
8374,8374,0.27295932,0.92200005,3.7229471,0.23600002
8375,8375,0.27255073,0.92200005,3.7304025,0.23600002
8376,8376,0.27254274,0.92200005,3.7190359,0.23700002
8377,8377,0.27239504,0.92200005,3.726833,0.23700002
8378,8378,0.27251163,0.92200005,3.7307608,0.23400001
8379,8379,0.2727617,0.92200005,3.7169049,0.238
8380,8380,0.2731939,0.92200005,3.73234,0.23500001
8381,8381,0.2724746,0.92200005,3.7224932,0.23600002
8382,8382,0.2729419,0.92200005,3.7156794,0.23600002
8383,8383,0.27232674,0.92200005,3.7279572,0.23400001
8384,8384,0.27224827,0.92200005,3.722313,0.23500001
8385,8385,0.2724005,0.92200005,3.721684,0.23500001
8386,8386,0.27272663,0.92200005,3.7239728,0.238
8387,8387,0.27245522,0.92300004,3.72821,0.23600002
8388,8388,0.2728547,0.92100006,3.7264647,0.23600002
8389,8389,0.27230355,0.92200005,3.723357,0.238
8390,8390,0.2726582,0.92200005,3.7205577,0.23500001
8391,8391,0.27220222,0.92200005,3.7268543,0.23600002
8392,8392,0.27219057,0.92200005,3.7186651,0.23500001
8393,8393,0.27237347,0.92200005,3.722016,0.238
8394,8394,0.27286255,0.92300004,3.7341316,0.23600002
8395,8395,0.2727758,0.92200005,3.7238164,0.23600002
8396,8396,0.27248737,0.92200005,3.720362,0.23700002
8397,8397,0.2726358,0.92200005,3.7355733,0.23600002
8398,8398,0.27283657,0.92100006,3.7230926,0.23700002
8399,8399,0.2724521,0.92200005,3.7405176,0.23500001
8400,8400,0.27218485,0.92200005,3.7224343,0.23600002
8401,8401,0.27200374,0.92200005,3.7223685,0.23700002
8402,8402,0.27203408,0.92200005,3.734213,0.23700002
8403,8403,0.27231678,0.92200005,3.7220974,0.23600002
8404,8404,0.27249038,0.92200005,3.7247999,0.23500001
8405,8405,0.27223203,0.92200005,3.7273452,0.23700002
8406,8406,0.27242085,0.92200005,3.7189338,0.23600002
8407,8407,0.27202624,0.92200005,3.734093,0.23500001
8408,8408,0.27285838,0.92300004,3.7140028,0.23600002
8409,8409,0.2722133,0.92200005,3.7389333,0.23500001
8410,8410,0.27218717,0.92100006,3.7219787,0.23600002
8411,8411,0.27227715,0.92200005,3.719211,0.23500001
8412,8412,0.27193713,0.92200005,3.7363508,0.23600002
8413,8413,0.2722998,0.92200005,3.714032,0.23900001
8414,8414,0.27694404,0.92100006,3.743826,0.23500001
8415,8415,0.27255294,0.92200005,3.7254064,0.23700002
8416,8416,0.27219328,0.92200005,3.7293384,0.23600002
8417,8417,0.27215958,0.92200005,3.7254875,0.23700002
8418,8418,0.27219957,0.92200005,3.7209995,0.23500001
8419,8419,0.27205893,0.92200005,3.734262,0.23700002
8420,8420,0.27200842,0.92200005,3.7189841,0.23900001
8421,8421,0.2720554,0.92200005,3.738328,0.23600002
8422,8422,0.27215457,0.92200005,3.719174,0.23700002
8423,8423,0.27203584,0.92200005,3.7319763,0.23500001
8424,8424,0.27240735,0.92200005,3.7236145,0.23600002
8425,8425,0.27238888,0.92200005,3.729,0.23500001
8426,8426,0.27236426,0.92200005,3.722124,0.23900001
8427,8427,0.27359623,0.92200005,3.7395272,0.23400001
8428,8428,0.27230406,0.92200005,3.7243,0.23700002
8429,8429,0.27200747,0.92200005,3.7241817,0.23600002
8430,8430,0.27191788,0.92200005,3.7329395,0.23700002
8431,8431,0.27189192,0.92200005,3.7251444,0.23500001
8432,8432,0.2717287,0.92200005,3.7272813,0.23500001
8433,8433,0.27182868,0.92200005,3.7222881,0.23500001
8434,8434,0.27184734,0.92100006,3.724571,0.23600002
8435,8435,0.2718142,0.92200005,3.7275383,0.23400001
8436,8436,0.27190083,0.92300004,3.7168431,0.238
8437,8437,0.27181387,0.92200005,3.7441015,0.23600002
8438,8438,0.27164602,0.92200005,3.7223814,0.23600002
8439,8439,0.27185208,0.92200005,3.7338972,0.23600002
8440,8440,0.27166495,0.92200005,3.725342,0.23600002
8441,8441,0.2719293,0.92200005,3.7243989,0.238
8442,8442,0.27174973,0.92300004,3.734966,0.23500001
8443,8443,0.2719277,0.92200005,3.7250645,0.23400001
8444,8444,0.27161717,0.92200005,3.723672,0.23500001
8445,8445,0.27200514,0.92200005,3.7298083,0.23700002
8446,8446,0.27166268,0.92200005,3.7267158,0.23300001
8447,8447,0.27172595,0.92200005,3.7301629,0.23500001
8448,8448,0.27212164,0.92200005,3.7203798,0.23500001
8449,8449,0.27188596,0.92200005,3.7281597,0.23500001
8450,8450,0.27173325,0.92200005,3.7227504,0.24000001
8451,8451,0.27384564,0.92100006,3.7441106,0.23600002
8452,8452,0.27198,0.92200005,3.729429,0.23700002
8453,8453,0.27164164,0.92200005,3.728482,0.23600002
8454,8454,0.27154613,0.92200005,3.738271,0.23700002
8455,8455,0.2715228,0.92200005,3.7245858,0.23700002
8456,8456,0.2714726,0.92200005,3.7324982,0.23700002
8457,8457,0.27163106,0.92200005,3.7212284,0.23700002
8458,8458,0.2716131,0.92200005,3.7261398,0.23400001
8459,8459,0.27133343,0.92200005,3.731991,0.238
8460,8460,0.27149695,0.92200005,3.7211678,0.23700002
8461,8461,0.2715906,0.92200005,3.7373583,0.23600002
8462,8462,0.2713508,0.92200005,3.727482,0.23600002
8463,8463,0.2714917,0.92200005,3.7273467,0.23500001
8464,8464,0.27131006,0.92200005,3.7275844,0.23500001
8465,8465,0.27159142,0.92100006,3.7275016,0.23600002
8466,8466,0.2714737,0.92200005,3.7254627,0.23400001
8467,8467,0.27162495,0.92100006,3.7387962,0.23600002
8468,8468,0.27139315,0.92300004,3.7213984,0.23900001
8469,8469,0.27189493,0.92200005,3.739471,0.23400001
8470,8470,0.2713259,0.92200005,3.7236245,0.24000001
8471,8471,0.27135077,0.92300004,3.7301908,0.23500001
8472,8472,0.2714478,0.92200005,3.7243989,0.23700002
8473,8473,0.27130938,0.92200005,3.7297995,0.23600002
8474,8474,0.2713069,0.92200005,3.725251,0.23600002
8475,8475,0.271312,0.92200005,3.7237444,0.23500001
8476,8476,0.27297744,0.92100006,3.7336378,0.23700002
8477,8477,0.27132404,0.92200005,3.7208652,0.23700002
8478,8478,0.2711025,0.92200005,3.7262843,0.23500001
8479,8479,0.27113253,0.92200005,3.7299824,0.23500001
8480,8480,0.27097052,0.92200005,3.7334282,0.23500001
8481,8481,0.27139863,0.92200005,3.7181284,0.23600002
8482,8482,0.27112964,0.92200005,3.7422214,0.23300001
8483,8483,0.27114904,0.92200005,3.7229273,0.238
8484,8484,0.27093947,0.92200005,3.7304537,0.23300001
8485,8485,0.27120516,0.92100006,3.7250266,0.23600002
8486,8486,0.27103275,0.92300004,3.7303975,0.23500001
8487,8487,0.27115914,0.92200005,3.7320187,0.23600002
8488,8488,0.27116778,0.92200005,3.729041,0.23300001
8489,8489,0.27108163,0.92300004,3.72645,0.23600002
8490,8490,0.27149197,0.92200005,3.739491,0.23700002
8491,8491,0.27114353,0.92200005,3.7275403,0.23500001
8492,8492,0.27131978,0.92100006,3.726501,0.23700002
8493,8493,0.27163735,0.92200005,3.7434716,0.23300001
8494,8494,0.2719137,0.92200005,3.724848,0.23500001
8495,8495,0.27120712,0.92300004,3.736007,0.23600002
8496,8496,0.27103296,0.92200005,3.7321827,0.23700002
8497,8497,0.2711383,0.92200005,3.7232933,0.238
8498,8498,0.27103046,0.92200005,3.748664,0.23500001
8499,8499,0.27089483,0.92200005,3.7255564,0.23900001
8500,8500,0.27087685,0.92200005,3.7340198,0.23300001
8501,8501,0.2711139,0.92100006,3.72875,0.23600002
8502,8502,0.27090988,0.92300004,3.7277877,0.23500001
8503,8503,0.2713911,0.92200005,3.740633,0.23600002
8504,8504,0.27115312,0.92200005,3.7233658,0.238
8505,8505,0.27113503,0.92300004,3.7507608,0.23400001
8506,8506,0.27116698,0.92200005,3.7256165,0.23500001
8507,8507,0.2707127,0.92300004,3.7281704,0.23700002
8508,8508,0.27123356,0.92200005,3.7286806,0.23600002
8509,8509,0.2709358,0.92200005,3.732342,0.23500001
8510,8510,0.27072802,0.92200005,3.727229,0.23600002
8511,8511,0.27106902,0.92200005,3.7323701,0.23300001
8512,8512,0.2709162,0.92100006,3.7286954,0.23600002
8513,8513,0.27051255,0.92200005,3.7334754,0.23600002
8514,8514,0.27076337,0.92300004,3.7315257,0.23500001
8515,8515,0.27060613,0.92200005,3.7345388,0.23600002
8516,8516,0.2707808,0.92300004,3.7248287,0.238
8517,8517,0.27140883,0.92200005,3.7453523,0.23300001
8518,8518,0.27119026,0.92200005,3.7301953,0.23600002
8519,8519,0.2707585,0.92200005,3.7457736,0.23400001
8520,8520,0.2707306,0.92200005,3.7326648,0.23600002
8521,8521,0.2705685,0.92300004,3.727376,0.23700002
8522,8522,0.27178854,0.92200005,3.7300913,0.23400001
8523,8523,0.27106977,0.92200005,3.7333288,0.238
8524,8524,0.27063203,0.92300004,3.743072,0.23500001
8525,8525,0.27081302,0.92200005,3.7306092,0.23400001
8526,8526,0.27052036,0.92300004,3.727062,0.23700002
8527,8527,0.2708956,0.92200005,3.7394273,0.23400001
8528,8528,0.2707059,0.92200005,3.7301257,0.23600002
8529,8529,0.27058008,0.92200005,3.7268417,0.23600002
8530,8530,0.27080333,0.92200005,3.737247,0.23600002
8531,8531,0.27049795,0.92200005,3.7310927,0.23400001
8532,8532,0.27038807,0.92200005,3.7329702,0.23600002
8533,8533,0.2702736,0.92100006,3.7338293,0.23300001
8534,8534,0.270456,0.92200005,3.726386,0.23200001
8535,8535,0.27044487,0.92200005,3.735712,0.23500001
8536,8536,0.2703657,0.92200005,3.7283194,0.23400001
8537,8537,0.27056625,0.92200005,3.730958,0.23600002
8538,8538,0.27030835,0.92200005,3.7280774,0.23400001
8539,8539,0.2705085,0.92200005,3.733889,0.23400001
8540,8540,0.27041557,0.92200005,3.7287128,0.23300001
8541,8541,0.27045977,0.92200005,3.7312934,0.23600002
8542,8542,0.2705155,0.92200005,3.7346346,0.23400001
8543,8543,0.27092084,0.92200005,3.7302976,0.23400001
8544,8544,0.2702267,0.92300004,3.7295148,0.23600002
8545,8545,0.27121982,0.92200005,3.7402332,0.23300001
8546,8546,0.27042478,0.92200005,3.730278,0.23500001
8547,8547,0.2701801,0.92300004,3.7395525,0.23400001
8548,8548,0.27137855,0.92200005,3.7297719,0.238
8549,8549,0.27018005,0.92200005,3.7332754,0.23300001
8550,8550,0.2702378,0.92200005,3.7348974,0.23600002
8551,8551,0.27024117,0.92200005,3.731882,0.23300001
8552,8552,0.27026206,0.92200005,3.725526,0.23600002
8553,8553,0.27010745,0.92200005,3.7431123,0.23400001
8554,8554,0.2702645,0.92200005,3.7299492,0.23400001
8555,8555,0.27053007,0.92100006,3.72833,0.23400001
8556,8556,0.27027526,0.92200005,3.7489903,0.23200001
8557,8557,0.2709087,0.92200005,3.7375536,0.23400001
8558,8558,0.27024028,0.92200005,3.731679,0.23400001
8559,8559,0.270355,0.92200005,3.735139,0.23400001
8560,8560,0.27010372,0.92200005,3.730226,0.23200001
8561,8561,0.269994,0.92200005,3.7308934,0.23600002
8562,8562,0.2700183,0.92200005,3.7381477,0.23500001
8563,8563,0.27071467,0.92200005,3.7374108,0.23600002
8564,8564,0.27022588,0.92300004,3.7316039,0.23600002
8565,8565,0.27064252,0.92200005,3.733517,0.23500001
8566,8566,0.27002993,0.92200005,3.7316222,0.23300001
8567,8567,0.27003658,0.92200005,3.7297428,0.23700002
8568,8568,0.2700779,0.92200005,3.7436209,0.23300001
8569,8569,0.27109724,0.92300004,3.7326555,0.23400001
8570,8570,0.27036247,0.92300004,3.7322078,0.23600002
8571,8571,0.27303675,0.92200005,3.745167,0.23200001
8572,8572,0.27019975,0.92300004,3.7323842,0.23600002
8573,8573,0.2701429,0.92200005,3.7312303,0.23400001
8574,8574,0.27061424,0.92200005,3.7341921,0.23400001
8575,8575,0.27023733,0.92300004,3.7365813,0.23500001
8576,8576,0.26999643,0.92200005,3.736904,0.23400001
8577,8577,0.27000353,0.92300004,3.731918,0.23300001
8578,8578,0.26996204,0.92200005,3.742152,0.23700002
8579,8579,0.269974,0.92200005,3.727974,0.23400001
8580,8580,0.26976958,0.92200005,3.7374685,0.23500001
8581,8581,0.26990318,0.92200005,3.733899,0.23500001
8582,8582,0.26985008,0.92300004,3.7254443,0.23600002
8583,8583,0.27047667,0.92200005,3.7450087,0.23400001
8584,8584,0.26994288,0.92200005,3.7318318,0.23500001
8585,8585,0.2701958,0.92200005,3.738373,0.23600002
8586,8586,0.2698399,0.92200005,3.7336602,0.23300001
8587,8587,0.26995528,0.92200005,3.7333982,0.23700002
8588,8588,0.27014646,0.92200005,3.744686,0.23300001
8589,8589,0.27030703,0.92300004,3.7326708,0.23400001
8590,8590,0.2697017,0.92200005,3.7352371,0.23400001
8591,8591,0.26991355,0.92200005,3.736567,0.23500001
8592,8592,0.26984143,0.92200005,3.7393196,0.23300001
8593,8593,0.2696946,0.92200005,3.733425,0.23600002
8594,8594,0.26950487,0.92200005,3.7335975,0.23700002
8595,8595,0.26981932,0.92200005,3.737438,0.23200001
8596,8596,0.26987475,0.92200005,3.7401147,0.23400001
8597,8597,0.26958087,0.92200005,3.7373624,0.23400001
8598,8598,0.26978555,0.92200005,3.7358444,0.23400001
8599,8599,0.26967117,0.92200005,3.7377572,0.23500001
8600,8600,0.2696955,0.92200005,3.7329254,0.23300001
8601,8601,0.26968777,0.92300004,3.7428255,0.23300001
8602,8602,0.26947108,0.92200005,3.7322185,0.23700002
8603,8603,0.27033395,0.92200005,3.73795,0.23400001
8604,8604,0.26954064,0.92300004,3.7349126,0.23400001
8605,8605,0.2697447,0.92200005,3.7311149,0.23500001
8606,8606,0.27024886,0.92300004,3.749905,0.23300001
8607,8607,0.26965764,0.92300004,3.7350833,0.23300001
8608,8608,0.26999062,0.92200005,3.7350898,0.23300001
8609,8609,0.26958573,0.92200005,3.7394516,0.23400001
8610,8610,0.26938942,0.92300004,3.7343686,0.238
8611,8611,0.27001917,0.92300004,3.7539217,0.23200001
8612,8612,0.2700702,0.92300004,3.7374218,0.23600002
8613,8613,0.2695378,0.92300004,3.7392128,0.23300001
8614,8614,0.26980117,0.92300004,3.7384408,0.23500001
8615,8615,0.2693141,0.92300004,3.7345977,0.23300001
8616,8616,0.26992664,0.92300004,3.7410996,0.23400001
8617,8617,0.2693158,0.92200005,3.735014,0.23400001
8618,8618,0.2695303,0.924,3.7372494,0.23500001
8619,8619,0.26927447,0.92200005,3.7367587,0.23300001
8620,8620,0.26932517,0.92300004,3.73927,0.23300001
8621,8621,0.2695155,0.92200005,3.7324946,0.23300001
8622,8622,0.26954588,0.92300004,3.752486,0.23300001
8623,8623,0.26926222,0.92300004,3.7358222,0.23300001
8624,8624,0.2693011,0.92300004,3.737529,0.23600002
8625,8625,0.26933655,0.92200005,3.747568,0.23400001
8626,8626,0.2692896,0.92300004,3.738999,0.23200001
8627,8627,0.26941186,0.92300004,3.7361398,0.23500001
8628,8628,0.26978305,0.92200005,3.7371647,0.23600002
8629,8629,0.26931238,0.92200005,3.7368984,0.23500001
8630,8630,0.2696147,0.92200005,3.735649,0.23500001
8631,8631,0.26930204,0.92300004,3.7489676,0.23400001
8632,8632,0.26985246,0.92300004,3.7334576,0.23400001
8633,8633,0.26931608,0.92300004,3.7533145,0.23700002
8634,8634,0.26929718,0.924,3.7336502,0.23400001
8635,8635,0.27270827,0.92200005,3.7585955,0.23300001
8636,8636,0.2695618,0.92300004,3.7405024,0.23300001
8637,8637,0.2691894,0.92300004,3.7378142,0.23300001
8638,8638,0.2693051,0.92200005,3.7427585,0.23400001
8639,8639,0.26903725,0.92300004,3.7396264,0.23300001
8640,8640,0.26961777,0.92300004,3.730615,0.23500001
8641,8641,0.27053034,0.92100006,3.755505,0.23300001
8642,8642,0.26952043,0.924,3.7356498,0.23200001
8643,8643,0.26916134,0.92300004,3.7360096,0.23300001
8644,8644,0.269097,0.92300004,3.7436671,0.23200001
8645,8645,0.26915848,0.924,3.7374592,0.23500001
8646,8646,0.2696639,0.92300004,3.7383,0.23200001
8647,8647,0.26916328,0.92300004,3.7426972,0.23500001
8648,8648,0.26994902,0.92300004,3.736428,0.23400001
8649,8649,0.27069798,0.92100006,3.7561924,0.23200001
8650,8650,0.2701929,0.924,3.7401745,0.231
8651,8651,0.2691873,0.924,3.7532501,0.23400001
8652,8652,0.2689093,0.924,3.7385104,0.23200001
8653,8653,0.26902553,0.92200005,3.7464356,0.23300001
8654,8654,0.26897466,0.92300004,3.7401521,0.231
8655,8655,0.26895863,0.92300004,3.7370965,0.23400001
8656,8656,0.26959243,0.92200005,3.7448633,0.23300001
8657,8657,0.269017,0.92300004,3.7395155,0.23300001
8658,8658,0.26994282,0.92300004,3.7453063,0.23300001
8659,8659,0.26889703,0.92300004,3.7406952,0.23200001
8660,8660,0.26931348,0.92300004,3.74172,0.23500001
8661,8661,0.26933825,0.92300004,3.7487438,0.23200001
8662,8662,0.2692506,0.92300004,3.7416897,0.23400001
8663,8663,0.26913828,0.92300004,3.7370458,0.23400001
8664,8664,0.2690236,0.92300004,3.7453077,0.23500001
8665,8665,0.2689587,0.924,3.7387674,0.23300001
8666,8666,0.26902995,0.92300004,3.7382565,0.23600002
8667,8667,0.26928023,0.92300004,3.744572,0.23200001
8668,8668,0.26942444,0.92300004,3.7382631,0.23700002
8669,8669,0.26884785,0.92300004,3.7566905,0.23400001
8670,8670,0.26890597,0.924,3.7422392,0.23200001
8671,8671,0.26864952,0.924,3.737617,0.23400001
8672,8672,0.26928744,0.924,3.7455804,0.23300001
8673,8673,0.26909187,0.92300004,3.740506,0.23400001
8674,8674,0.268747,0.924,3.7408564,0.23400001
8675,8675,0.26922047,0.92300004,3.745896,0.23500001
8676,8676,0.26895466,0.924,3.7421417,0.23300001
8677,8677,0.26915252,0.924,3.7504425,0.23500001
8678,8678,0.26877883,0.924,3.7422688,0.23500001
8679,8679,0.26899993,0.924,3.736292,0.23300001
8680,8680,0.26864865,0.92300004,3.7506812,0.23300001
8681,8681,0.2686142,0.924,3.7426422,0.23300001
8682,8682,0.26930645,0.92300004,3.7427702,0.23200001
8683,8683,0.26860115,0.924,3.750965,0.23400001
8684,8684,0.26943964,0.92300004,3.7408671,0.23300001
8685,8685,0.26871946,0.92300004,3.7555256,0.23400001
8686,8686,0.2697915,0.92300004,3.7399933,0.23400001
8687,8687,0.2687602,0.924,3.743218,0.23300001
8688,8688,0.2691203,0.924,3.7412105,0.23500001
8689,8689,0.26866153,0.924,3.7430837,0.23300001
8690,8690,0.26924506,0.92300004,3.7478287,0.23500001
8691,8691,0.2686729,0.9250001,3.7370722,0.23500001
8692,8692,0.2687145,0.92300004,3.750732,0.23400001
8693,8693,0.268664,0.924,3.7432907,0.23200001
8694,8694,0.26856503,0.924,3.740301,0.23200001
8695,8695,0.2690468,0.92300004,3.746394,0.23300001
8696,8696,0.2687277,0.924,3.742573,0.23500001
8697,8697,0.26903236,0.924,3.7454228,0.23500001
8698,8698,0.268598,0.924,3.7438486,0.23300001
8699,8699,0.2686622,0.92200005,3.7431846,0.23400001
8700,8700,0.268606,0.924,3.7512493,0.23400001
8701,8701,0.26939645,0.924,3.7472808,0.23600002
8702,8702,0.26858783,0.924,3.7443407,0.23500001
8703,8703,0.26861176,0.924,3.7443404,0.23400001
8704,8704,0.2685951,0.924,3.743288,0.23500001
8705,8705,0.26916802,0.92300004,3.7448752,0.23300001
8706,8706,0.26863888,0.924,3.750552,0.23500001
8707,8707,0.2686467,0.924,3.7445517,0.23300001
8708,8708,0.26844305,0.924,3.7454975,0.23400001
8709,8709,0.2685973,0.92300004,3.7463474,0.23400001
8710,8710,0.26861012,0.924,3.7454484,0.23400001
8711,8711,0.26838043,0.92300004,3.7464268,0.231
8712,8712,0.26823077,0.924,3.7452855,0.23600002
8713,8713,0.2686788,0.92300004,3.741888,0.231
8714,8714,0.2684814,0.92300004,3.7607648,0.23500001
8715,8715,0.26824945,0.924,3.747524,0.23200001
8716,8716,0.2681802,0.924,3.7400465,0.23400001
8717,8717,0.26865816,0.92300004,3.7667327,0.23200001
8718,8718,0.26836973,0.924,3.7419772,0.23500001
8719,8719,0.26882163,0.92300004,3.7510586,0.23400001
8720,8720,0.26830542,0.924,3.7461495,0.23400001
8721,8721,0.2687715,0.924,3.7457533,0.23400001
8722,8722,0.26889625,0.924,3.7478642,0.23500001
8723,8723,0.26903486,0.9250001,3.743135,0.23200001
8724,8724,0.2684311,0.924,3.7612853,0.23400001
8725,8725,0.26830843,0.924,3.743357,0.23400001
8726,8726,0.26839685,0.924,3.7553456,0.23500001
8727,8727,0.26848143,0.924,3.7451968,0.23200001
8728,8728,0.26891991,0.924,3.7419844,0.23300001
8729,8729,0.26837367,0.92300004,3.7539573,0.23200001
8730,8730,0.2681465,0.9250001,3.739122,0.23400001
8731,8731,0.26849955,0.92300004,3.753317,0.23300001
8732,8732,0.26827204,0.924,3.7471128,0.23200001
8733,8733,0.26807523,0.924,3.7487674,0.23600002
8734,8734,0.26827565,0.924,3.7438524,0.23400001
8735,8735,0.26821175,0.9250001,3.7442162,0.23300001
8736,8736,0.26800305,0.924,3.744771,0.23300001
8737,8737,0.2688397,0.924,3.7486389,0.23200001
8738,8738,0.26940432,0.924,3.7476373,0.23600002
8739,8739,0.26809472,0.924,3.74582,0.23500001
8740,8740,0.26818112,0.924,3.7495837,0.23500001
8741,8741,0.26820353,0.9250001,3.7454715,0.23300001
8742,8742,0.26804474,0.924,3.7538102,0.23500001
8743,8743,0.2680796,0.924,3.7475917,0.23400001
8744,8744,0.26797742,0.92200005,3.7479703,0.23300001
8745,8745,0.2680033,0.924,3.748433,0.23300001
8746,8746,0.26876107,0.9250001,3.7451074,0.23400001
8747,8747,0.26970744,0.92300004,3.7616305,0.23400001
8748,8748,0.26829633,0.924,3.745917,0.23500001
8749,8749,0.26834828,0.924,3.7583191,0.23200001
8750,8750,0.2682912,0.924,3.748326,0.23400001
8751,8751,0.26802358,0.924,3.7600157,0.23500001
8752,8752,0.2677908,0.924,3.747933,0.23300001
8753,8753,0.26778224,0.9250001,3.749373,0.231
8754,8754,0.26773807,0.924,3.7479696,0.23300001
8755,8755,0.26779333,0.924,3.7482903,0.231
8756,8756,0.26794264,0.924,3.748521,0.23400001
8757,8757,0.26781052,0.924,3.7529507,0.23300001
8758,8758,0.26786092,0.924,3.7477896,0.23600002
8759,8759,0.26806197,0.9250001,3.7538474,0.23200001
8760,8760,0.26775312,0.924,3.7495677,0.23300001
8761,8761,0.26766264,0.9250001,3.7461717,0.23400001
8762,8762,0.26899403,0.924,3.7557523,0.23400001
8763,8763,0.26790607,0.9250001,3.7462506,0.23300001
8764,8764,0.26765767,0.924,3.7569797,0.23500001
8765,8765,0.26768616,0.924,3.7484167,0.23400001
8766,8766,0.2678,0.9250001,3.7491114,0.23300001
8767,8767,0.26768416,0.924,3.7466707,0.23400001
8768,8768,0.26815334,0.924,3.76234,0.23300001
8769,8769,0.26799512,0.924,3.7518454,0.23600002
8770,8770,0.26787728,0.9250001,3.7457728,0.23700002
8771,8771,0.26802537,0.924,3.7520459,0.23200001
8772,8772,0.2677358,0.924,3.7459934,0.23200001
8773,8773,0.26776624,0.9250001,3.760738,0.23400001
8774,8774,0.26776195,0.924,3.7489495,0.23500001
8775,8775,0.2674804,0.9250001,3.7506006,0.23400001
8776,8776,0.2674961,0.924,3.750441,0.23400001
8777,8777,0.26813385,0.924,3.74873,0.23300001
8778,8778,0.2677029,0.9250001,3.7580895,0.23400001
8779,8779,0.26778013,0.924,3.7503269,0.23600002
8780,8780,0.2675744,0.924,3.7467122,0.23600002
8781,8781,0.26751074,0.924,3.7499933,0.23500001
8782,8782,0.26778474,0.9250001,3.7469318,0.23600002
8783,8783,0.26878822,0.92300004,3.749425,0.23400001
8784,8784,0.26773816,0.9250001,3.7486546,0.23400001
8785,8785,0.26782596,0.924,3.748536,0.23500001
8786,8786,0.26763052,0.924,3.7631345,0.23400001
8787,8787,0.26761422,0.924,3.7508638,0.23500001
8788,8788,0.2673585,0.9250001,3.7511277,0.231
8789,8789,0.26787063,0.924,3.7522547,0.23300001
8790,8790,0.2674976,0.9250001,3.7477636,0.23600002
8791,8791,0.26745397,0.924,3.7494802,0.23400001
8792,8792,0.26731816,0.9250001,3.7483866,0.23200001
8793,8793,0.26762938,0.92300004,3.7480493,0.23400001
8794,8794,0.26743883,0.9250001,3.7464378,0.23200001
8795,8795,0.2677829,0.924,3.748809,0.23600002
8796,8796,0.26758373,0.9250001,3.75053,0.23400001
8797,8797,0.26762253,0.924,3.749586,0.23400001
8798,8798,0.26746356,0.924,3.7498415,0.23500001
8799,8799,0.26772976,0.924,3.7497654,0.23600002
8800,8800,0.26723468,0.9250001,3.7483892,0.23400001
8801,8801,0.26761526,0.9250001,3.7437115,0.23500001
8802,8802,0.2673016,0.9250001,3.749914,0.23500001
8803,8803,0.26784557,0.9250001,3.7480428,0.23300001
8804,8804,0.26745608,0.9250001,3.7492433,0.23400001
8805,8805,0.2675807,0.924,3.7472777,0.23600002
8806,8806,0.26745895,0.92600006,3.7469063,0.23300001
8807,8807,0.26761907,0.9250001,3.7610524,0.23500001
8808,8808,0.26733002,0.924,3.750166,0.23600002
8809,8809,0.26711687,0.924,3.7467897,0.23600002
8810,8810,0.26706526,0.924,3.750072,0.23400001
8811,8811,0.26719362,0.924,3.747467,0.23600002
8812,8812,0.26749495,0.9250001,3.7452366,0.23500001
8813,8813,0.2669661,0.924,3.748558,0.23600002
8814,8814,0.26744497,0.9250001,3.7493575,0.23400001
8815,8815,0.2672126,0.9250001,3.750627,0.23600002
8816,8816,0.26745334,0.9250001,3.7435915,0.23500001
8817,8817,0.26713735,0.924,3.749762,0.23600002
8818,8818,0.26728883,0.9250001,3.7494025,0.23600002
8819,8819,0.26709318,0.9250001,3.7492332,0.23300001
8820,8820,0.2676897,0.924,3.749552,0.23400001
8821,8821,0.26710036,0.92600006,3.7529755,0.23400001
8822,8822,0.26697588,0.9250001,3.757357,0.23300001
8823,8823,0.2669495,0.924,3.7492325,0.23300001
8824,8824,0.267052,0.92600006,3.7492895,0.23400001
8825,8825,0.26682144,0.924,3.750112,0.23300001
8826,8826,0.26688582,0.924,3.7493098,0.23500001
8827,8827,0.26711074,0.9250001,3.7467961,0.23400001
8828,8828,0.26689255,0.924,3.7631726,0.23500001
8829,8829,0.2672021,0.924,3.7502985,0.23300001
8830,8830,0.2676412,0.9250001,3.7618167,0.23500001
8831,8831,0.268137,0.924,3.7587032,0.23400001
8832,8832,0.26717883,0.924,3.75497,0.23500001
8833,8833,0.2672174,0.924,3.7560725,0.23600002
8834,8834,0.2670923,0.9250001,3.747743,0.23400001
8835,8835,0.26676926,0.924,3.7492492,0.23400001
8836,8836,0.26762336,0.92600006,3.751502,0.23300001
8837,8837,0.2672035,0.9250001,3.7539477,0.23500001
8838,8838,0.26738042,0.924,3.752977,0.23600002
8839,8839,0.26687127,0.92600006,3.7501779,0.23400001
8840,8840,0.26668257,0.924,3.7485797,0.23400001
8841,8841,0.26678818,0.9250001,3.7491374,0.23600002
8842,8842,0.26761878,0.924,3.7505279,0.23500001
8843,8843,0.26698276,0.9250001,3.7474399,0.238
8844,8844,0.2673819,0.92600006,3.7493315,0.23500001
8845,8845,0.266839,0.924,3.7551587,0.23300001
8846,8846,0.2669857,0.92600006,3.749521,0.23300001
8847,8847,0.2673747,0.92600006,3.7606003,0.23400001
8848,8848,0.2673865,0.924,3.7556257,0.23300001
8849,8849,0.26685515,0.92600006,3.7462494,0.23500001
8850,8850,0.26689637,0.9250001,3.751392,0.23600002
8851,8851,0.2667929,0.92600006,3.7528477,0.23300001
8852,8852,0.2669238,0.92600006,3.749431,0.23600002
8853,8853,0.26670256,0.924,3.7496796,0.23500001
8854,8854,0.26772225,0.924,3.754212,0.23300001
8855,8855,0.2672384,0.9250001,3.7556283,0.23300001
8856,8856,0.26710105,0.9250001,3.7488747,0.23500001
8857,8857,0.2671659,0.92600006,3.7475293,0.23300001
8858,8858,0.26719442,0.924,3.747912,0.23500001
8859,8859,0.26691866,0.92600006,3.7513645,0.23200001
8860,8860,0.26712394,0.92600006,3.7506273,0.23300001
8861,8861,0.26710045,0.9250001,3.750262,0.23700002
8862,8862,0.26660514,0.92600006,3.7466526,0.23500001
8863,8863,0.26729754,0.9250001,3.7501671,0.23400001
8864,8864,0.2669565,0.9250001,3.7516952,0.23500001
8865,8865,0.26664266,0.92600006,3.7466922,0.23500001
8866,8866,0.26712918,0.9250001,3.752136,0.23400001
8867,8867,0.2667261,0.92600006,3.7490153,0.23400001
8868,8868,0.26684976,0.92600006,3.7463074,0.23500001
8869,8869,0.26685187,0.9250001,3.7478173,0.23600002
8870,8870,0.26722154,0.9250001,3.7527921,0.23500001
8871,8871,0.2667197,0.92600006,3.7494113,0.23600002
8872,8872,0.26662585,0.9250001,3.7512498,0.23300001
8873,8873,0.26643053,0.92600006,3.7488885,0.23500001
8874,8874,0.26635543,0.9250001,3.751684,0.23400001
8875,8875,0.26670447,0.924,3.7530768,0.23400001
8876,8876,0.26692307,0.9250001,3.7500367,0.23500001
8877,8877,0.26671568,0.924,3.759533,0.23600002
8878,8878,0.26675752,0.9250001,3.75086,0.23300001
8879,8879,0.26664117,0.9250001,3.7597616,0.23600002
8880,8880,0.26621923,0.9250001,3.7518091,0.23300001
8881,8881,0.26619688,0.92600006,3.7505143,0.23500001
8882,8882,0.2663869,0.9250001,3.757079,0.23500001
8883,8883,0.2662324,0.92300004,3.7503712,0.23400001
8884,8884,0.26675758,0.92600006,3.7485516,0.23400001
8885,8885,0.26625347,0.9250001,3.7634442,0.23400001
8886,8886,0.26677302,0.9250001,3.7559192,0.23400001
8887,8887,0.2677844,0.924,3.7652245,0.23400001
8888,8888,0.26721892,0.924,3.7596166,0.23400001
8889,8889,0.26658493,0.9250001,3.7606535,0.23300001
8890,8890,0.26669955,0.92300004,3.75575,0.23300001
8891,8891,0.2661593,0.92600006,3.7490032,0.23400001
8892,8892,0.26636237,0.9250001,3.7500045,0.23600002
8893,8893,0.2665716,0.92600006,3.7544498,0.23400001
8894,8894,0.26658136,0.92600006,3.7619264,0.23500001
8895,8895,0.2663959,0.9250001,3.7567348,0.23500001
8896,8896,0.26644856,0.92600006,3.7635164,0.23600002
8897,8897,0.26625824,0.924,3.7554915,0.23300001
8898,8898,0.2661304,0.92600006,3.7525704,0.23200001
8899,8899,0.26643762,0.9250001,3.751336,0.23500001
8900,8900,0.26607305,0.92600006,3.7513015,0.23400001
8901,8901,0.26644203,0.9250001,3.7501366,0.23400001
8902,8902,0.26632544,0.9250001,3.752571,0.23500001
8903,8903,0.26630646,0.92600006,3.7480903,0.23600002
8904,8904,0.2662204,0.92600006,3.7583911,0.23400001
8905,8905,0.26616615,0.9250001,3.7525554,0.23400001
8906,8906,0.26615888,0.92600006,3.7606866,0.23500001
8907,8907,0.26645237,0.924,3.7555764,0.23300001
8908,8908,0.2662766,0.92600006,3.7482932,0.23400001
8909,8909,0.26634568,0.9250001,3.760942,0.23400001
8910,8910,0.2662319,0.92600006,3.7550566,0.23300001
8911,8911,0.26634663,0.92600006,3.7522647,0.23400001
8912,8912,0.2659414,0.9250001,3.7537105,0.231
8913,8913,0.2659961,0.92600006,3.7534485,0.23400001
8914,8914,0.26607192,0.9250001,3.7572637,0.23400001
8915,8915,0.2662578,0.924,3.7533906,0.23300001
8916,8916,0.2662397,0.924,3.756685,0.23300001
8917,8917,0.26586652,0.924,3.7566373,0.23400001
8918,8918,0.26674196,0.9250001,3.76235,0.23500001
8919,8919,0.2669882,0.924,3.7604666,0.23300001
8920,8920,0.2666415,0.924,3.7632885,0.23400001
8921,8921,0.2662289,0.924,3.7622323,0.23400001
8922,8922,0.2658252,0.9250001,3.7618558,0.23400001
8923,8923,0.26620173,0.924,3.7579687,0.23400001
8924,8924,0.26599687,0.92600006,3.7538013,0.23400001
8925,8925,0.26615933,0.9250001,3.754384,0.23300001
8926,8926,0.2659813,0.9250001,3.7586007,0.23200001
8927,8927,0.26616538,0.92600006,3.7505884,0.23500001
8928,8928,0.26633057,0.9250001,3.758111,0.23400001
8929,8929,0.2660812,0.9250001,3.7582574,0.23500001
8930,8930,0.2662104,0.92600006,3.767328,0.23200001
8931,8931,0.26584613,0.924,3.7597575,0.23300001
8932,8932,0.26604524,0.9250001,3.7671843,0.23300001
8933,8933,0.26596984,0.924,3.7632987,0.23300001
8934,8934,0.26604125,0.9250001,3.7650828,0.23500001
8935,8935,0.26603818,0.924,3.76241,0.23400001
8936,8936,0.26573473,0.92600006,3.7600753,0.231
8937,8937,0.2659346,0.924,3.7561293,0.23400001
8938,8938,0.26576275,0.92600006,3.759227,0.23200001
8939,8939,0.26592347,0.9250001,3.7542717,0.23300001
8940,8940,0.26631668,0.9250001,3.7530742,0.23400001
8941,8941,0.26596096,0.92600006,3.7615464,0.23700002
8942,8942,0.26603982,0.9250001,3.7603865,0.23500001
8943,8943,0.26605815,0.92600006,3.76534,0.23400001
8944,8944,0.26628298,0.924,3.7591512,0.23300001
8945,8945,0.26613396,0.9250001,3.7539616,0.23400001
8946,8946,0.2659616,0.92300004,3.757287,0.23400001
8947,8947,0.26564,0.92600006,3.760525,0.23300001
8948,8948,0.26565778,0.9250001,3.754981,0.23300001
8949,8949,0.26579,0.9250001,3.7577903,0.23500001
8950,8950,0.2658706,0.9250001,3.766496,0.23600002
8951,8951,0.2656331,0.924,3.759641,0.23400001
8952,8952,0.26561767,0.92600006,3.7695377,0.23600002
8953,8953,0.2656797,0.9250001,3.7588253,0.23400001
8954,8954,0.26596153,0.92600006,3.760622,0.23600002
8955,8955,0.2661124,0.92300004,3.7649996,0.23600002
8956,8956,0.26578468,0.92600006,3.75665,0.23400001
8957,8957,0.26545063,0.9250001,3.75858,0.23500001
8958,8958,0.2655757,0.92600006,3.764343,0.23300001
8959,8959,0.2655675,0.92600006,3.7611282,0.23400001
8960,8960,0.26603195,0.924,3.7594943,0.231
8961,8961,0.2655929,0.92600006,3.767961,0.23500001
8962,8962,0.2661493,0.9250001,3.758029,0.23500001
8963,8963,0.26877886,0.9250001,3.7634106,0.23300001
8964,8964,0.26594913,0.924,3.761595,0.23400001
8965,8965,0.26561087,0.9250001,3.759806,0.23200001
8966,8966,0.26603433,0.924,3.7529104,0.23300001
8967,8967,0.26553372,0.92600006,3.7577317,0.23300001
8968,8968,0.26646,0.9250001,3.7597687,0.23400001
8969,8969,0.2653621,0.9250001,3.7631402,0.23500001
8970,8970,0.2659739,0.92600006,3.7598815,0.23300001
8971,8971,0.26545393,0.9250001,3.7601545,0.23300001
8972,8972,0.26570913,0.92600006,3.7637398,0.23400001
8973,8973,0.2657048,0.9250001,3.7627094,0.23400001
8974,8974,0.26606703,0.92600006,3.7594676,0.23500001
8975,8975,0.26567897,0.9250001,3.7727842,0.23400001
8976,8976,0.2657041,0.92600006,3.7521198,0.23700002
8977,8977,0.2653071,0.9250001,3.7555728,0.231
8978,8978,0.26541218,0.92600006,3.76108,0.23500001
8979,8979,0.26583055,0.9250001,3.7633836,0.23400001
8980,8980,0.26527545,0.9250001,3.7599537,0.23200001
8981,8981,0.26698756,0.924,3.7664597,0.23400001
8982,8982,0.265799,0.924,3.7608738,0.23400001
8983,8983,0.2655543,0.9250001,3.7599478,0.23400001
8984,8984,0.26574305,0.92300004,3.7621274,0.23600002
8985,8985,0.26568115,0.92600006,3.757705,0.23400001
8986,8986,0.26540032,0.9250001,3.7634742,0.23300001
8987,8987,0.26543665,0.92600006,3.7616599,0.23300001
8988,8988,0.26541528,0.9250001,3.7640562,0.23500001
8989,8989,0.26536974,0.92600006,3.7609947,0.23200001
8990,8990,0.26573795,0.9250001,3.759667,0.23400001
8991,8991,0.26558763,0.9250001,3.7649758,0.23400001
8992,8992,0.26557705,0.92600006,3.7591417,0.23300001
8993,8993,0.26518792,0.9250001,3.7602358,0.23400001
8994,8994,0.2655635,0.9250001,3.7638586,0.23300001
8995,8995,0.2653911,0.9250001,3.7652898,0.23600002
8996,8996,0.265149,0.92600006,3.759723,0.23300001
8997,8997,0.2655796,0.9250001,3.7663586,0.23400001
8998,8998,0.26496142,0.92600006,3.761717,0.23500001
8999,8999,0.26560214,0.9250001,3.7571747,0.23200001
9000,9000,0.2648679,0.9250001,3.767044,0.23200001
9001,9001,0.26537305,0.9250001,3.7568548,0.23600002
9002,9002,0.26560748,0.9250001,3.7595873,0.23400001
9003,9003,0.26593524,0.9250001,3.760617,0.23300001
9004,9004,0.2652733,0.92600006,3.7580333,0.23400001
9005,9005,0.26481944,0.9250001,3.7678423,0.23400001
9006,9006,0.26488352,0.9250001,3.7662458,0.23300001
9007,9007,0.2648363,0.92600006,3.7651868,0.23400001
9008,9008,0.26524803,0.9250001,3.7630148,0.23400001
9009,9009,0.2657505,0.9250001,3.7726386,0.23500001
9010,9010,0.26512447,0.92600006,3.764146,0.23500001
9011,9011,0.26554203,0.9250001,3.7623425,0.23300001
9012,9012,0.2649463,0.92600006,3.766374,0.23500001
9013,9013,0.26599607,0.9250001,3.7641325,0.23400001
9014,9014,0.26502034,0.92600006,3.763755,0.23400001
9015,9015,0.26520106,0.9250001,3.7584054,0.23300001
9016,9016,0.26494417,0.92600006,3.7604938,0.23300001
9017,9017,0.26525146,0.9250001,3.7587113,0.23300001
9018,9018,0.26513386,0.92600006,3.7638505,0.23600002
9019,9019,0.26544908,0.9250001,3.7666638,0.23500001
9020,9020,0.2651716,0.92600006,3.7639143,0.23500001
9021,9021,0.26527596,0.9250001,3.7609653,0.23400001
9022,9022,0.26504394,0.92600006,3.759054,0.23400001
9023,9023,0.26537725,0.9250001,3.7608225,0.23300001
9024,9024,0.26492056,0.92600006,3.7631693,0.23400001
9025,9025,0.26467603,0.9250001,3.766849,0.23300001
9026,9026,0.2650423,0.92600006,3.7635512,0.23400001
9027,9027,0.2651554,0.9250001,3.76557,0.23600002
9028,9028,0.26493785,0.9250001,3.7691624,0.23500001
9029,9029,0.26513126,0.92600006,3.7642949,0.23500001
9030,9030,0.2647264,0.9250001,3.7690885,0.23300001
9031,9031,0.2647982,0.92600006,3.7619321,0.23400001
9032,9032,0.26502222,0.92600006,3.7610862,0.23300001
9033,9033,0.26503938,0.9250001,3.7751899,0.23500001
9034,9034,0.26568452,0.92600006,3.7592933,0.23700002
9035,9035,0.26535314,0.9250001,3.7622225,0.23300001
9036,9036,0.26471844,0.92600006,3.7670715,0.23500001
9037,9037,0.2649553,0.92600006,3.7643437,0.23600002
9038,9038,0.2651691,0.9250001,3.77446,0.23400001
9039,9039,0.2648528,0.92600006,3.7663465,0.23500001
9040,9040,0.26455098,0.9250001,3.769257,0.23300001
9041,9041,0.26486513,0.9250001,3.7690036,0.23400001
9042,9042,0.2648507,0.92600006,3.7627819,0.23500001
9043,9043,0.26471093,0.9250001,3.7705488,0.23200001
9044,9044,0.2647994,0.92600006,3.768785,0.23500001
9045,9045,0.265117,0.9250001,3.7688842,0.23400001
9046,9046,0.26691142,0.9250001,3.7677863,0.23400001
9047,9047,0.26528406,0.9250001,3.768116,0.23400001
9048,9048,0.26464397,0.92600006,3.7640486,0.23400001
9049,9049,0.26511702,0.9250001,3.7571015,0.23500001
9050,9050,0.26575723,0.9250001,3.7680125,0.23600002
9051,9051,0.26503962,0.92600006,3.7570338,0.23500001
9052,9052,0.26458058,0.9250001,3.7703826,0.23300001
9053,9053,0.26490515,0.92600006,3.7630174,0.23500001
9054,9054,0.26474687,0.9250001,3.7648702,0.23500001
9055,9055,0.26452348,0.92600006,3.7633247,0.23500001
9056,9056,0.2656724,0.9250001,3.7673361,0.23400001
9057,9057,0.26463237,0.92600006,3.7625318,0.23300001
9058,9058,0.26481172,0.9250001,3.7619894,0.23500001
9059,9059,0.26457027,0.92600006,3.7603316,0.23400001
9060,9060,0.2649843,0.9250001,3.764648,0.23600002
9061,9061,0.26457748,0.9250001,3.7660913,0.23500001
9062,9062,0.26615983,0.92600006,3.768019,0.23300001
9063,9063,0.2651229,0.9250001,3.767284,0.23300001
9064,9064,0.26438987,0.9250001,3.7624586,0.23300001
9065,9065,0.26511174,0.9250001,3.7671514,0.23200001
9066,9066,0.26450583,0.92600006,3.764196,0.23500001
9067,9067,0.26553616,0.9250001,3.759533,0.231
9068,9068,0.26492494,0.9250001,3.770469,0.23500001
9069,9069,0.2648573,0.92600006,3.7641718,0.23700002
9070,9070,0.26459613,0.9250001,3.7604403,0.23500001
9071,9071,0.26441357,0.92600006,3.7604246,0.23500001
9072,9072,0.2643449,0.9250001,3.7599053,0.23400001
9073,9073,0.26435745,0.9250001,3.765637,0.23400001
9074,9074,0.26453683,0.9250001,3.7565696,0.23500001
9075,9075,0.2646948,0.9250001,3.7604487,0.23300001
9076,9076,0.2649079,0.9250001,3.7735498,0.23600002
9077,9077,0.26468217,0.92600006,3.7634418,0.23500001
9078,9078,0.26475546,0.9250001,3.7694802,0.23500001
9079,9079,0.26466328,0.92600006,3.763492,0.23600002
9080,9080,0.26436728,0.9250001,3.7637327,0.23400001
9081,9081,0.26447552,0.92600006,3.7611578,0.23600002
9082,9082,0.2641528,0.9250001,3.7661755,0.23300001
9083,9083,0.26425394,0.9250001,3.7684243,0.23200001
9084,9084,0.26405796,0.92600006,3.764088,0.23500001
9085,9085,0.2644989,0.9250001,3.7632272,0.23300001
9086,9086,0.26455402,0.92600006,3.7639368,0.23600002
9087,9087,0.26427326,0.92600006,3.762424,0.23600002
9088,9088,0.2641788,0.9250001,3.7640502,0.23200001
9089,9089,0.26496565,0.92600006,3.771408,0.23700002
9090,9090,0.26470062,0.92600006,3.7609856,0.23500001
9091,9091,0.26473123,0.9250001,3.7678432,0.23300001
9092,9092,0.26409212,0.92600006,3.764181,0.23600002
9093,9093,0.26466495,0.9250001,3.7635949,0.23400001
9094,9094,0.26440594,0.92600006,3.7633398,0.23400001
9095,9095,0.26470885,0.92600006,3.7576811,0.23600002
9096,9096,0.26466668,0.9250001,3.769552,0.23300001
9097,9097,0.26423144,0.92600006,3.7618582,0.23700002
9098,9098,0.2647506,0.9250001,3.7617009,0.23300001
9099,9099,0.26429912,0.92600006,3.7622507,0.23400001
9100,9100,0.26413202,0.9250001,3.7642975,0.23700002
9101,9101,0.26414534,0.9250001,3.761554,0.23300001
9102,9102,0.26454487,0.924,3.7644944,0.23700002
9103,9103,0.26403475,0.92600006,3.7602186,0.23500001
9104,9104,0.26456258,0.9250001,3.7683718,0.23500001
9105,9105,0.26436695,0.9250001,3.7675784,0.23700002
9106,9106,0.26402482,0.9250001,3.7703242,0.23400001
9107,9107,0.26418573,0.9250001,3.764717,0.23400001
9108,9108,0.26407546,0.9250001,3.7675877,0.23400001
9109,9109,0.26398045,0.9250001,3.7599678,0.23500001
9110,9110,0.26421848,0.9250001,3.7680044,0.23400001
9111,9111,0.26424766,0.92600006,3.7635481,0.23600002
9112,9112,0.26424754,0.9250001,3.7727683,0.23400001
9113,9113,0.26417753,0.92600006,3.7658043,0.23500001
9114,9114,0.26441553,0.9250001,3.7604709,0.23600002
9115,9115,0.26416907,0.9250001,3.7693987,0.23200001
9116,9116,0.26429713,0.9250001,3.7608867,0.23700002
9117,9117,0.2641459,0.9250001,3.764137,0.23400001
9118,9118,0.26440173,0.9250001,3.7664602,0.23500001
9119,9119,0.2642214,0.9250001,3.772787,0.23400001
9120,9120,0.26410443,0.9250001,3.7629457,0.23500001
9121,9121,0.26395994,0.9250001,3.7651594,0.23200001
9122,9122,0.26463407,0.9250001,3.766929,0.238
9123,9123,0.26425242,0.92600006,3.7624545,0.23700002
9124,9124,0.26408768,0.9250001,3.7671406,0.23600002
9125,9125,0.26387745,0.92600006,3.762735,0.238
9126,9126,0.2641303,0.9250001,3.7690012,0.23400001
9127,9127,0.26383793,0.92600006,3.764027,0.23600002
9128,9128,0.26388678,0.9250001,3.7597647,0.23600002
9129,9129,0.26363662,0.9250001,3.767808,0.23300001
9130,9130,0.26425767,0.9250001,3.7651775,0.23300001
9131,9131,0.26381254,0.9250001,3.7632163,0.23300001
9132,9132,0.26455197,0.924,3.769321,0.23400001
9133,9133,0.26377872,0.92600006,3.762458,0.23700002
9134,9134,0.26353735,0.9250001,3.767386,0.23400001
9135,9135,0.26355135,0.9250001,3.7716184,0.23400001
9136,9136,0.26356745,0.9250001,3.767854,0.23500001
9137,9137,0.26375377,0.9250001,3.762951,0.23500001
9138,9138,0.26435262,0.92600006,3.7656388,0.23200001
9139,9139,0.2640863,0.9250001,3.7690442,0.23500001
9140,9140,0.26429144,0.9250001,3.7616334,0.231
9141,9141,0.26373944,0.9250001,3.7734156,0.23400001
9142,9142,0.26370466,0.92600006,3.764837,0.23500001
9143,9143,0.2636909,0.9250001,3.76346,0.23600002
9144,9144,0.2641929,0.92600006,3.767689,0.23600002
9145,9145,0.2639678,0.92600006,3.7665517,0.23600002
9146,9146,0.26364842,0.9250001,3.7683902,0.23400001
9147,9147,0.2636353,0.92600006,3.7635727,0.23400001
9148,9148,0.26358593,0.9250001,3.7649407,0.23500001
9149,9149,0.26370928,0.92600006,3.7638445,0.23600002
9150,9150,0.2640075,0.9250001,3.7671208,0.23500001
9151,9151,0.263588,0.9250001,3.7666135,0.23400001
9152,9152,0.26351854,0.9250001,3.7681155,0.23400001
9153,9153,0.26352602,0.92600006,3.7658005,0.23500001
9154,9154,0.2643686,0.9250001,3.7726119,0.23400001
9155,9155,0.2636419,0.92600006,3.7601938,0.23400001
9156,9156,0.26442382,0.9250001,3.771021,0.23400001
9157,9157,0.26352155,0.92600006,3.7626994,0.23400001
9158,9158,0.2641807,0.9250001,3.7713978,0.23300001
9159,9159,0.26350304,0.92600006,3.7649078,0.23500001
9160,9160,0.26389843,0.92600006,3.7644353,0.23600002
9161,9161,0.26338693,0.9250001,3.7677777,0.23400001
9162,9162,0.26337773,0.9250001,3.7619984,0.23300001
9163,9163,0.26411188,0.924,3.7702215,0.23400001
9164,9164,0.2633954,0.92600006,3.7662423,0.23600002
9165,9165,0.26336148,0.9250001,3.7682314,0.23300001
9166,9166,0.26331782,0.92600006,3.7655163,0.23700002
9167,9167,0.26399174,0.924,3.768005,0.23400001
9168,9168,0.2634354,0.9250001,3.7649426,0.23500001
9169,9169,0.26465338,0.9250001,3.7605522,0.23400001
9170,9170,0.26364323,0.9250001,3.774135,0.23400001
9171,9171,0.26365766,0.92600006,3.7646327,0.23500001
9172,9172,0.26363254,0.9250001,3.763917,0.23500001
9173,9173,0.26336262,0.9250001,3.7664454,0.23400001
9174,9174,0.26389167,0.9250001,3.7627213,0.23400001
9175,9175,0.26347107,0.9250001,3.7691422,0.23300001
9176,9176,0.26355532,0.9250001,3.7595265,0.23300001
9177,9177,0.26317066,0.9250001,3.7743745,0.23200001
9178,9178,0.26344192,0.9250001,3.7638586,0.23600002
9179,9179,0.2632388,0.9250001,3.7661443,0.23300001
9180,9180,0.26400346,0.924,3.769939,0.23400001
9181,9181,0.2633352,0.9250001,3.7681115,0.23600002
9182,9182,0.2641228,0.9250001,3.7767708,0.23400001
9183,9183,0.26343465,0.92600006,3.763637,0.23700002
9184,9184,0.26350355,0.9250001,3.7683265,0.23500001
9185,9185,0.26338288,0.92600006,3.7629201,0.23300001
9186,9186,0.26392007,0.9250001,3.769939,0.23400001
9187,9187,0.26339313,0.92600006,3.76096,0.23400001
9188,9188,0.26364133,0.9250001,3.7719133,0.23300001
9189,9189,0.2631242,0.92600006,3.7683084,0.23300001
9190,9190,0.263298,0.92600006,3.762588,0.23400001
9191,9191,0.26299244,0.9250001,3.7737243,0.23400001
9192,9192,0.26307663,0.92600006,3.7632565,0.23400001
9193,9193,0.26318783,0.924,3.7697291,0.23500001
9194,9194,0.26297787,0.92600006,3.7603314,0.23400001
9195,9195,0.2638513,0.9250001,3.7689633,0.23400001
9196,9196,0.2631352,0.92600006,3.7630577,0.23300001
9197,9197,0.2636073,0.9250001,3.7644753,0.23600002
9198,9198,0.26326206,0.92600006,3.7632413,0.23300001
9199,9199,0.2637713,0.9250001,3.774948,0.23400001
9200,9200,0.26305023,0.92600006,3.7648122,0.23300001
9201,9201,0.26311025,0.9250001,3.7715833,0.23500001
9202,9202,0.2629906,0.92600006,3.7668467,0.23400001
9203,9203,0.2629329,0.9250001,3.7673888,0.23500001
9204,9204,0.26285094,0.9250001,3.7668574,0.23300001
9205,9205,0.26347005,0.924,3.76063,0.23500001
9206,9206,0.26282376,0.9250001,3.7647033,0.23300001
9207,9207,0.263358,0.9250001,3.76168,0.23500001
9208,9208,0.26282942,0.9250001,3.7639918,0.23400001
9209,9209,0.26335096,0.9250001,3.7693927,0.23200001
9210,9210,0.26310635,0.9250001,3.7651167,0.23400001
9211,9211,0.26273233,0.9250001,3.7758708,0.23400001
9212,9212,0.2632107,0.92600006,3.7613976,0.23500001
9213,9213,0.26334995,0.9250001,3.773016,0.23400001
9214,9214,0.26286525,0.9250001,3.7604575,0.23500001
9215,9215,0.26317266,0.9250001,3.7672925,0.23200001
9216,9216,0.2635176,0.924,3.7677414,0.23500001
9217,9217,0.26405883,0.92600006,3.75847,0.23500001
9218,9218,0.26297796,0.9250001,3.7646043,0.23600002
9219,9219,0.2626336,0.92600006,3.762787,0.23400001
9220,9220,0.2639152,0.924,3.7631772,0.23200001
9221,9221,0.26282775,0.9250001,3.7629304,0.23200001
9222,9222,0.26313546,0.9250001,3.7588549,0.23700002
9223,9223,0.26342145,0.92600006,3.7587333,0.23400001
9224,9224,0.26316813,0.9250001,3.7706373,0.23400001
9225,9225,0.26335448,0.92600006,3.7622087,0.23500001
9226,9226,0.26368424,0.9250001,3.7671337,0.23300001
9227,9227,0.26298186,0.92600006,3.7607057,0.23400001
9228,9228,0.26325572,0.9250001,3.7658637,0.231
9229,9229,0.2628303,0.92600006,3.7624617,0.23400001
9230,9230,0.26279077,0.9250001,3.7632842,0.23
9231,9231,0.26271492,0.92600006,3.7690818,0.23300001
9232,9232,0.2627247,0.92600006,3.7621748,0.23500001
9233,9233,0.26246607,0.9250001,3.7632573,0.23400001
9234,9234,0.2625893,0.9250001,3.7628667,0.231
9235,9235,0.2629268,0.9250001,3.7645285,0.23700002
9236,9236,0.26344463,0.92600006,3.7586017,0.231
9237,9237,0.26385888,0.924,3.7645767,0.23500001
9238,9238,0.26275963,0.92600006,3.766362,0.23200001
9239,9239,0.26313627,0.924,3.7760687,0.23300001
9240,9240,0.262785,0.92600006,3.7624433,0.23300001
9241,9241,0.26327917,0.9250001,3.7696724,0.23300001
9242,9242,0.26271746,0.92600006,3.7595255,0.23400001
9243,9243,0.26417196,0.9250001,3.7721345,0.23400001
9244,9244,0.26281327,0.92600006,3.761116,0.23500001
9245,9245,0.26335803,0.9250001,3.7672343,0.23200001
9246,9246,0.2626401,0.92600006,3.7732906,0.231
9247,9247,0.2642221,0.9250001,3.7641773,0.23500001
9248,9248,0.26285797,0.9250001,3.7673664,0.23400001
9249,9249,0.26320106,0.9250001,3.7584858,0.23400001
9250,9250,0.2626501,0.9250001,3.7695606,0.23300001
9251,9251,0.26240358,0.92600006,3.7622259,0.23400001
9252,9252,0.26319093,0.9250001,3.7625663,0.23200001
9253,9253,0.2637873,0.9250001,3.7743254,0.23400001
9254,9254,0.2627192,0.92600006,3.7669282,0.23200001
9255,9255,0.26269808,0.9250001,3.766501,0.231
9256,9256,0.26233423,0.92600006,3.7644117,0.23400001
9257,9257,0.26257333,0.9250001,3.7601953,0.23600002
9258,9258,0.26243043,0.9250001,3.7630029,0.23400001
9259,9259,0.2623504,0.92600006,3.7657287,0.23700002
9260,9260,0.26225474,0.92600006,3.7606099,0.23200001
9261,9261,0.26256388,0.9250001,3.768553,0.23400001
9262,9262,0.2624108,0.92600006,3.7633116,0.23200001
9263,9263,0.26306835,0.9250001,3.7613237,0.23300001
9264,9264,0.26249298,0.9250001,3.7670677,0.23400001
9265,9265,0.2624434,0.92600006,3.7627416,0.23400001
9266,9266,0.26216823,0.9250001,3.766323,0.23200001
9267,9267,0.26319578,0.9250001,3.7656775,0.23500001
9268,9268,0.26234308,0.92600006,3.7634199,0.23300001
9269,9269,0.26261222,0.9250001,3.777093,0.23300001
9270,9270,0.26247373,0.92600006,3.7651386,0.23200001
9271,9271,0.26272404,0.9250001,3.7669623,0.23400001
9272,9272,0.26268977,0.92600006,3.7601254,0.23300001
9273,9273,0.26266563,0.9250001,3.7666492,0.23500001
9274,9274,0.26212564,0.92600006,3.7729747,0.23200001
9275,9275,0.26310334,0.9250001,3.763762,0.23300001
9276,9276,0.2622675,0.9250001,3.7695444,0.23300001
9277,9277,0.26211664,0.92600006,3.7635162,0.23500001
9278,9278,0.26216158,0.9250001,3.765301,0.23500001
9279,9279,0.26204792,0.92600006,3.7623813,0.23300001
9280,9280,0.26228335,0.9250001,3.7615461,0.23300001
9281,9281,0.26220465,0.92600006,3.7626705,0.23400001
9282,9282,0.26267394,0.9250001,3.76028,0.23400001
9283,9283,0.26340032,0.9250001,3.7604158,0.23700002
9284,9284,0.26207316,0.92600006,3.7794757,0.23300001
9285,9285,0.2627103,0.9250001,3.7641544,0.23500001
9286,9286,0.26263604,0.92600006,3.769977,0.23400001
9287,9287,0.2624483,0.9250001,3.758479,0.23500001
9288,9288,0.2619816,0.9250001,3.7691076,0.23400001
9289,9289,0.26240727,0.92600006,3.7600613,0.23500001
9290,9290,0.26259267,0.9250001,3.7635255,0.23300001
9291,9291,0.26251927,0.9250001,3.7694392,0.23400001
9292,9292,0.26241142,0.92600006,3.7621808,0.23400001
9293,9293,0.2623277,0.9250001,3.7729735,0.23500001
9294,9294,0.26238543,0.92600006,3.7587833,0.23500001
9295,9295,0.2622069,0.9250001,3.7701724,0.23400001
9296,9296,0.2622701,0.92600006,3.7572808,0.23600002
9297,9297,0.26189804,0.9250001,3.7677948,0.23500001
9298,9298,0.26204813,0.92600006,3.761466,0.23300001
9299,9299,0.26203525,0.9250001,3.7642014,0.23400001
9300,9300,0.26206577,0.92600006,3.7608936,0.23300001
9301,9301,0.26283744,0.9250001,3.765974,0.23500001
9302,9302,0.26201028,0.92600006,3.7605255,0.23400001
9303,9303,0.26218942,0.9250001,3.7639873,0.23400001
9304,9304,0.26181212,0.92600006,3.7648215,0.23
9305,9305,0.26194638,0.92600006,3.760486,0.23600002
9306,9306,0.26179165,0.9250001,3.7609935,0.23300001
9307,9307,0.2619003,0.92600006,3.7572556,0.23400001
9308,9308,0.26207653,0.9250001,3.7579632,0.23500001
9309,9309,0.26208684,0.92600006,3.769175,0.231
9310,9310,0.26177147,0.92600006,3.7620249,0.23300001
9311,9311,0.2619578,0.9250001,3.7620187,0.23400001
9312,9312,0.2621521,0.9250001,3.7671611,0.23400001
9313,9313,0.26173058,0.92600006,3.7668943,0.23200001
9314,9314,0.26225352,0.9250001,3.7603614,0.23600002
9315,9315,0.2617726,0.92700005,3.7630124,0.23400001
9316,9316,0.26193246,0.92600006,3.7577257,0.23700002
9317,9317,0.26160783,0.9250001,3.7665617,0.23300001
9318,9318,0.26481175,0.9250001,3.7590709,0.23500001
9319,9319,0.26218697,0.92700005,3.7708032,0.23500001
9320,9320,0.26216945,0.9250001,3.758253,0.23400001
9321,9321,0.2621534,0.9250001,3.7697043,0.23300001
9322,9322,0.26218003,0.92600006,3.7622223,0.23600002
9323,9323,0.26155955,0.9250001,3.7695265,0.23300001
9324,9324,0.26152977,0.92600006,3.762395,0.23500001
9325,9325,0.26147112,0.9250001,3.7650409,0.23500001
9326,9326,0.26146337,0.92600006,3.763082,0.23500001
9327,9327,0.2615657,0.9250001,3.7605917,0.23500001
9328,9328,0.26236305,0.92600006,3.766224,0.23400001
9329,9329,0.26337507,0.92600006,3.758193,0.23500001
9330,9330,0.26235896,0.9250001,3.7674387,0.23300001
9331,9331,0.26223883,0.9250001,3.7601519,0.23500001
9332,9332,0.2615708,0.9250001,3.7640216,0.23600002
9333,9333,0.26209766,0.92600006,3.7615652,0.23300001
9334,9334,0.26260245,0.9250001,3.7590895,0.23700002
9335,9335,0.26158714,0.92600006,3.7744465,0.23300001
9336,9336,0.26166573,0.92600006,3.7611327,0.23700002
9337,9337,0.26159167,0.9250001,3.777762,0.23500001
9338,9338,0.26164225,0.92600006,3.7585635,0.23400001
9339,9339,0.26159883,0.9250001,3.767394,0.23400001
9340,9340,0.26165447,0.92600006,3.757498,0.23400001
9341,9341,0.26218432,0.924,3.767558,0.23300001
9342,9342,0.2615759,0.92600006,3.762346,0.23500001
9343,9343,0.26146752,0.9250001,3.7627366,0.23400001
9344,9344,0.26153168,0.92700005,3.7611315,0.23300001
9345,9345,0.26144513,0.92600006,3.7565224,0.23600002
9346,9346,0.26140282,0.9250001,3.7754138,0.23400001
9347,9347,0.26175317,0.92700005,3.757835,0.23300001
9348,9348,0.2621186,0.9250001,3.771139,0.23400001
9349,9349,0.26185477,0.92600006,3.7561717,0.238
9350,9350,0.26145834,0.9250001,3.7705498,0.23300001
9351,9351,0.26136017,0.92600006,3.7604845,0.23500001
9352,9352,0.26175472,0.9250001,3.7648668,0.23400001
9353,9353,0.26197433,0.92700005,3.7623916,0.23400001
9354,9354,0.26179615,0.92600006,3.760912,0.23700002
9355,9355,0.26131266,0.9250001,3.7727668,0.23400001
9356,9356,0.2613508,0.92600006,3.759809,0.23500001
9357,9357,0.26135555,0.9250001,3.7779937,0.23300001
9358,9358,0.26160973,0.92600006,3.757152,0.238
9359,9359,0.26199126,0.9250001,3.7749958,0.23400001
9360,9360,0.2614668,0.92600006,3.7599518,0.23600002
9361,9361,0.26171628,0.9250001,3.7667296,0.23200001
9362,9362,0.26144296,0.92700005,3.7595909,0.23500001
9363,9363,0.2616863,0.9250001,3.7665129,0.23400001
9364,9364,0.26132703,0.92700005,3.7618358,0.23300001
9365,9365,0.2617911,0.9250001,3.7600377,0.23500001
9366,9366,0.26125786,0.92600006,3.7637584,0.23500001
9367,9367,0.26129276,0.92600006,3.7625656,0.23300001
9368,9368,0.26122066,0.92700005,3.7621272,0.23400001
9369,9369,0.26176515,0.9250001,3.7732253,0.23400001
9370,9370,0.26177105,0.92700005,3.761713,0.23400001
9371,9371,0.26145616,0.9250001,3.7691638,0.23300001
9372,9372,0.26122984,0.92600006,3.7617872,0.23400001
9373,9373,0.2622938,0.9250001,3.7594354,0.23700002
9374,9374,0.2610359,0.9250001,3.767843,0.23400001
9375,9375,0.26140255,0.92700005,3.755081,0.23700002
9376,9376,0.26136014,0.9250001,3.775882,0.23400001
9377,9377,0.26157784,0.92700005,3.7565,0.23700002
9378,9378,0.26222423,0.9250001,3.7690296,0.23500001
9379,9379,0.26142904,0.92600006,3.7564301,0.23700002
9380,9380,0.26138344,0.9250001,3.764491,0.23300001
9381,9381,0.26112303,0.92600006,3.7589202,0.23600002
9382,9382,0.26172754,0.9250001,3.7644563,0.23300001
9383,9383,0.2615565,0.92600006,3.76295,0.23300001
9384,9384,0.26205483,0.9250001,3.761967,0.23700002
9385,9385,0.26126367,0.92600006,3.7644477,0.23700002
9386,9386,0.26137102,0.92700005,3.7722325,0.23400001
9387,9387,0.26089552,0.92600006,3.7587783,0.23600002
9388,9388,0.2615131,0.9250001,3.7680523,0.231
9389,9389,0.26099375,0.92700005,3.7602944,0.23600002
9390,9390,0.26098475,0.92600006,3.759569,0.23600002
9391,9391,0.2611748,0.92600006,3.766841,0.23600002
9392,9392,0.26110876,0.9250001,3.7631087,0.238
9393,9393,0.26289958,0.92600006,3.7595253,0.23500001
9394,9394,0.2612907,0.92600006,3.7719722,0.23600002
9395,9395,0.2616198,0.92600006,3.7652397,0.23500001
9396,9396,0.26086506,0.92600006,3.7622929,0.23600002
9397,9397,0.26110226,0.92700005,3.7641783,0.23400001
9398,9398,0.2609387,0.92600006,3.7591062,0.23600002
9399,9399,0.26092914,0.92600006,3.7718027,0.23500001
9400,9400,0.2637797,0.9250001,3.7506003,0.23700002
9401,9401,0.26177484,0.92700005,3.7700398,0.23600002
9402,9402,0.26141518,0.92700005,3.7475731,0.23700002
9403,9403,0.26124978,0.9250001,3.7734628,0.23600002
9404,9404,0.261121,0.92600006,3.753379,0.23700002
9405,9405,0.26120245,0.9250001,3.7721493,0.23400001
9406,9406,0.26118463,0.92600006,3.7535536,0.23700002
9407,9407,0.26097664,0.92600006,3.7730186,0.23600002
9408,9408,0.26113352,0.92600006,3.758028,0.23600002
9409,9409,0.2611707,0.92600006,3.7643456,0.23600002
9410,9410,0.2623577,0.92600006,3.7662277,0.238
9411,9411,0.26149324,0.92700005,3.7596905,0.23700002
9412,9412,0.26094085,0.9250001,3.7708488,0.23400001
9413,9413,0.26115283,0.92600006,3.756917,0.23900001
9414,9414,0.26098186,0.92600006,3.7663133,0.23500001
9415,9415,0.26091385,0.92700005,3.759941,0.23700002
9416,9416,0.26131043,0.9250001,3.7610738,0.23500001
9417,9417,0.26088685,0.92700005,3.7645292,0.23400001
9418,9418,0.26132,0.92600006,3.762734,0.23700002
9419,9419,0.26127467,0.92700005,3.7612565,0.238
9420,9420,0.26209,0.92600006,3.76766,0.23300001
9421,9421,0.260998,0.92600006,3.7637758,0.23600002
9422,9422,0.26102266,0.92600006,3.7560291,0.23600002
9423,9423,0.26086426,0.92700005,3.762313,0.238
9424,9424,0.26144576,0.92600006,3.764098,0.23500001
9425,9425,0.2610855,0.92700005,3.7586906,0.238
9426,9426,0.261054,0.9250001,3.7610517,0.23500001
9427,9427,0.26115996,0.92600006,3.7617478,0.23700002
9428,9428,0.26126277,0.9250001,3.7646024,0.23500001
9429,9429,0.26093942,0.92700005,3.7654896,0.23500001
9430,9430,0.2609941,0.92600006,3.759845,0.23600002
9431,9431,0.2612437,0.92700005,3.762119,0.23700002
9432,9432,0.2612935,0.9250001,3.765518,0.23500001
9433,9433,0.2609998,0.92600006,3.759349,0.23700002
9434,9434,0.2607113,0.92600006,3.7597365,0.23700002
9435,9435,0.26090422,0.92700005,3.7617016,0.23600002
9436,9436,0.26096857,0.92600006,3.7656238,0.23600002
9437,9437,0.2611533,0.92700005,3.7604437,0.238
9438,9438,0.26141173,0.9250001,3.7667768,0.23600002
9439,9439,0.2609908,0.92600006,3.7629821,0.23700002
9440,9440,0.26117054,0.92600006,3.7638962,0.23400001
9441,9441,0.26085886,0.92700005,3.760783,0.23600002
9442,9442,0.26114443,0.92600006,3.7698233,0.238
9443,9443,0.26333812,0.92600006,3.7604082,0.23700002
9444,9444,0.26145104,0.92700005,3.7739434,0.23700002
9445,9445,0.26043722,0.92600006,3.7638366,0.23700002
9446,9446,0.2612257,0.9250001,3.758597,0.23900001
9447,9447,0.2605496,0.92600006,3.7675016,0.238
9448,9448,0.2613823,0.92700005,3.753486,0.238
9449,9449,0.26075384,0.9250001,3.7729483,0.23600002
9450,9450,0.2608826,0.92700005,3.75913,0.23700002
9451,9451,0.26091355,0.9250001,3.7618363,0.23600002
9452,9452,0.2606786,0.92700005,3.7517989,0.238
9453,9453,0.26127344,0.9250001,3.7635176,0.23400001
9454,9454,0.2606753,0.92700005,3.7599185,0.23700002
9455,9455,0.26111293,0.92700005,3.7654843,0.23600002
9456,9456,0.26040632,0.92700005,3.7748964,0.23500001
9457,9457,0.2605624,0.92700005,3.7526078,0.23900001
9458,9458,0.26061988,0.9250001,3.7675476,0.23600002
9459,9459,0.26045007,0.92700005,3.7588406,0.23500001
9460,9460,0.26119405,0.92600006,3.7640002,0.23600002
9461,9461,0.26105472,0.92600006,3.762966,0.238
9462,9462,0.26086575,0.92700005,3.7617419,0.23700002
9463,9463,0.260689,0.92600006,3.7609441,0.23900001
9464,9464,0.2606866,0.92600006,3.760112,0.23600002
9465,9465,0.26099145,0.92700005,3.7617981,0.23600002
9466,9466,0.26107728,0.92700005,3.7630622,0.23500001
9467,9467,0.2604286,0.92600006,3.7612062,0.238
9468,9468,0.26059398,0.92600006,3.7624815,0.23600002
9469,9469,0.26023558,0.92600006,3.757486,0.238
9470,9470,0.26030058,0.92700005,3.76539,0.23700002
9471,9471,0.26020136,0.92600006,3.7581015,0.23700002
9472,9472,0.2604138,0.92700005,3.763274,0.23700002
9473,9473,0.2609046,0.9250001,3.7578254,0.23900001
9474,9474,0.26053768,0.92700005,3.7568922,0.23700002
9475,9475,0.2606521,0.92600006,3.7579188,0.23600002
9476,9476,0.26034394,0.92700005,3.7556121,0.238
9477,9477,0.26047066,0.92600006,3.7566614,0.238
9478,9478,0.26032534,0.92700005,3.766036,0.238
9479,9479,0.26035267,0.92700005,3.7585096,0.238
9480,9480,0.26006383,0.92700005,3.7663963,0.23500001
9481,9481,0.26047707,0.92700005,3.7568238,0.238
9482,9482,0.25999635,0.92700005,3.759932,0.23700002
9483,9483,0.2606135,0.92600006,3.7612948,0.23900001
9484,9484,0.26020163,0.92600006,3.7688286,0.23500001
9485,9485,0.26047996,0.92700005,3.7672477,0.23400001
9486,9486,0.26062813,0.92600006,3.7567275,0.23900001
9487,9487,0.26084802,0.92700005,3.7661738,0.23700002
9488,9488,0.2603597,0.92600006,3.759977,0.23700002
9489,9489,0.25985366,0.92700005,3.7639484,0.23700002
9490,9490,0.25988203,0.92700005,3.7664115,0.23600002
9491,9491,0.260087,0.92700005,3.768332,0.238
9492,9492,0.2600607,0.92700005,3.7584596,0.238
9493,9493,0.26056075,0.92700005,3.7668533,0.23600002
9494,9494,0.2601268,0.92700005,3.7575593,0.23700002
9495,9495,0.26026866,0.92700005,3.771801,0.23500001
9496,9496,0.26529115,0.92600006,3.7537012,0.24000001
9497,9497,0.26164186,0.92700005,3.7707536,0.23700002
9498,9498,0.26020944,0.92700005,3.7635953,0.24000001
9499,9499,0.2604389,0.92700005,3.7691538,0.23500001
9500,9500,0.26028267,0.92600006,3.7606702,0.23700002
9501,9501,0.26008675,0.92800003,3.766887,0.23600002
9502,9502,0.26005107,0.92700005,3.7650228,0.23600002
9503,9503,0.25988072,0.92700005,3.7660549,0.23700002
9504,9504,0.26175812,0.92600006,3.7683053,0.23500001
9505,9505,0.25989142,0.92700005,3.7589772,0.23700002
9506,9506,0.2604953,0.9250001,3.773749,0.23700002
9507,9507,0.26005402,0.92700005,3.7649305,0.23700002
9508,9508,0.2602058,0.9250001,3.772486,0.23700002
9509,9509,0.26000258,0.92700005,3.7728908,0.23600002
9510,9510,0.2614985,0.9250001,3.7655778,0.23700002
9511,9511,0.26036492,0.92600006,3.7623208,0.238
9512,9512,0.25982618,0.92700005,3.767585,0.23500001
9513,9513,0.26011556,0.92700005,3.7598565,0.238
9514,9514,0.26005775,0.92600006,3.7686074,0.23700002
9515,9515,0.26007965,0.92700005,3.773644,0.23600002
9516,9516,0.26090592,0.92600006,3.7708526,0.23600002
9517,9517,0.26005736,0.92700005,3.7622833,0.238
9518,9518,0.260003,0.92600006,3.7679937,0.23500001
9519,9519,0.26013806,0.92700005,3.760564,0.238
9520,9520,0.26073858,0.92700005,3.7677898,0.23500001
9521,9521,0.2599165,0.92700005,3.768952,0.23700002
9522,9522,0.26004928,0.92600006,3.7570207,0.23700002
9523,9523,0.25995973,0.92800003,3.78014,0.23700002
9524,9524,0.2599471,0.92600006,3.755352,0.24000001
9525,9525,0.26000363,0.92700005,3.7735121,0.23300001
9526,9526,0.25973815,0.92600006,3.766154,0.23700002
9527,9527,0.25997838,0.92700005,3.7690563,0.23500001
9528,9528,0.25987968,0.92700005,3.7777793,0.23500001
9529,9529,0.25992167,0.92700005,3.7623785,0.23600002
9530,9530,0.2597999,0.92600006,3.777074,0.23700002
9531,9531,0.25983018,0.92700005,3.7575777,0.24200001
9532,9532,0.26071447,0.92700005,3.7723353,0.23500001
9533,9533,0.25978938,0.92700005,3.7628665,0.238
9534,9534,0.25976753,0.92700005,3.7705967,0.23500001
9535,9535,0.25951102,0.92700005,3.759948,0.238
9536,9536,0.25966108,0.92700005,3.7685359,0.23600002
9537,9537,0.25996047,0.92700005,3.7771811,0.23500001
9538,9538,0.25971457,0.92700005,3.7595274,0.238
9539,9539,0.2597055,0.92600006,3.7802167,0.23500001
9540,9540,0.25976953,0.92700005,3.760334,0.238
9541,9541,0.26014495,0.92600006,3.7744503,0.23600002
9542,9542,0.2595732,0.92700005,3.7625794,0.238
9543,9543,0.26021892,0.92600006,3.768165,0.23600002
9544,9544,0.25964168,0.92700005,3.765903,0.23600002
9545,9545,0.2605392,0.92700005,3.7666636,0.23500001
9546,9546,0.25940946,0.92700005,3.7785575,0.23500001
9547,9547,0.26018235,0.92700005,3.7570088,0.23900001
9548,9548,0.2597738,0.92700005,3.780549,0.23600002
9549,9549,0.2604817,0.92600006,3.7626686,0.238
9550,9550,0.2596975,0.92700005,3.7793303,0.23700002
9551,9551,0.25964832,0.92600006,3.7613046,0.238
9552,9552,0.25954044,0.92700005,3.7799172,0.23300001
9553,9553,0.25942218,0.92700005,3.7590258,0.23700002
9554,9554,0.25927398,0.92700005,3.776768,0.23700002
9555,9555,0.2601346,0.92700005,3.7587354,0.23900001
9556,9556,0.2597835,0.92700005,3.7667277,0.23500001
9557,9557,0.26000553,0.92600006,3.7605424,0.238
9558,9558,0.25953293,0.92700005,3.7844672,0.23500001
9559,9559,0.25989074,0.92600006,3.7625241,0.238
9560,9560,0.25922814,0.92700005,3.7860086,0.23400001
9561,9561,0.26003665,0.92700005,3.7621906,0.23900001
9562,9562,0.2593273,0.92700005,3.7764454,0.23500001
9563,9563,0.2598425,0.92700005,3.759889,0.23900001
9564,9564,0.259324,0.92700005,3.7740803,0.23600002
9565,9565,0.26078072,0.92600006,3.7613733,0.23400001
9566,9566,0.2594668,0.92700005,3.7738688,0.23600002
9567,9567,0.26190835,0.92600006,3.766217,0.23700002
9568,9568,0.25984213,0.92700005,3.7635074,0.23700002
9569,9569,0.2614554,0.92700005,3.7689817,0.23600002
9570,9570,0.2595094,0.92700005,3.7614007,0.238
9571,9571,0.26095292,0.92700005,3.7713118,0.23200001
9572,9572,0.25939026,0.92700005,3.7643056,0.238
9573,9573,0.26014155,0.92800003,3.7799222,0.23500001
9574,9574,0.25982735,0.92700005,3.7609346,0.238
9575,9575,0.2595935,0.92600006,3.782966,0.238
9576,9576,0.2600129,0.92700005,3.7636147,0.23900001
9577,9577,0.25958374,0.92700005,3.769255,0.23700002
9578,9578,0.25957033,0.92700005,3.7656448,0.23600002
9579,9579,0.25946575,0.92700005,3.7747848,0.23700002
9580,9580,0.25969025,0.92700005,3.768628,0.23500001
9581,9581,0.25919056,0.92700005,3.7735066,0.23700002
9582,9582,0.25933993,0.92700005,3.7686434,0.23500001
9583,9583,0.2595195,0.92700005,3.7685196,0.238
9584,9584,0.2592497,0.92700005,3.7682998,0.23500001
9585,9585,0.25941035,0.92700005,3.7617137,0.23900001
9586,9586,0.25899363,0.92700005,3.7770371,0.23400001
9587,9587,0.2592438,0.92700005,3.7625084,0.24000001
9588,9588,0.259291,0.92700005,3.7715914,0.23400001
9589,9589,0.25955516,0.92700005,3.7620249,0.23900001
9590,9590,0.25947776,0.92700005,3.7676198,0.23400001
9591,9591,0.26008496,0.92700005,3.7692275,0.23400001
9592,9592,0.25943652,0.92700005,3.7625165,0.23600002
9593,9593,0.25916535,0.92700005,3.7712817,0.23700002
9594,9594,0.2595227,0.92600006,3.7711024,0.23600002
9595,9595,0.25914344,0.92800003,3.7740896,0.23400001
9596,9596,0.25956455,0.92700005,3.7628043,0.23600002
9597,9597,0.25922203,0.92700005,3.7747211,0.23600002
9598,9598,0.25996026,0.92700005,3.7695158,0.23500001
9599,9599,0.25903693,0.92700005,3.7712803,0.23700002
9600,9600,0.25909004,0.92800003,3.7781215,0.23500001
9601,9601,0.259118,0.92700005,3.7595263,0.23900001
9602,9602,0.25942096,0.92700005,3.7785692,0.23600002
9603,9603,0.25964794,0.92700005,3.7616227,0.24200001
9604,9604,0.25998983,0.92700005,3.7739248,0.23600002
9605,9605,0.2593071,0.92600006,3.772826,0.23500001
9606,9606,0.25904003,0.92700005,3.7697172,0.23400001
9607,9607,0.2589455,0.92700005,3.7700646,0.23400001
9608,9608,0.25937203,0.92700005,3.7641113,0.23700002
9609,9609,0.25934917,0.92700005,3.783965,0.23400001
9610,9610,0.25927433,0.92700005,3.7634158,0.238
9611,9611,0.259022,0.92700005,3.7819102,0.23700002
9612,9612,0.25947177,0.92700005,3.7657123,0.238
9613,9613,0.25943008,0.92700005,3.777528,0.23500001
9614,9614,0.25951236,0.92700005,3.7724285,0.23900001
9615,9615,0.25926262,0.92800003,3.7753677,0.23500001
9616,9616,0.25932255,0.92700005,3.7628465,0.23600002
9617,9617,0.2598752,0.92700005,3.7733722,0.23600002
9618,9618,0.25870886,0.92700005,3.7731535,0.23300001
9619,9619,0.25892937,0.92700005,3.7701766,0.238
9620,9620,0.25891623,0.92800003,3.7819595,0.231
9621,9621,0.25952837,0.92600006,3.7657106,0.23500001
9622,9622,0.25880873,0.92800003,3.7766547,0.238
9623,9623,0.25995317,0.92700005,3.7873926,0.23400001
9624,9624,0.25938708,0.92700005,3.7629924,0.23900001
9625,9625,0.2592331,0.92700005,3.7720048,0.23500001
9626,9626,0.2591471,0.92700005,3.7675889,0.23700002
9627,9627,0.25983134,0.9250001,3.7701724,0.23500001
9628,9628,0.25902992,0.92700005,3.7710538,0.23600002
9629,9629,0.25973684,0.92700005,3.7760124,0.23700002
9630,9630,0.25902224,0.92700005,3.7732096,0.23500001
9631,9631,0.25894454,0.92700005,3.7689092,0.23700002
9632,9632,0.25931236,0.92700005,3.7731366,0.23300001
9633,9633,0.25921535,0.92700005,3.7697496,0.23900001
9634,9634,0.2590457,0.92700005,3.7751424,0.23300001
9635,9635,0.2589181,0.92700005,3.7733243,0.23900001
9636,9636,0.2594188,0.92600006,3.7736697,0.23600002
9637,9637,0.2587888,0.92700005,3.7768912,0.23200001
9638,9638,0.25905323,0.92600006,3.7692437,0.23700002
9639,9639,0.259052,0.92700005,3.7775972,0.231
9640,9640,0.25988853,0.92600006,3.769882,0.23600002
9641,9641,0.25912428,0.92700005,3.767905,0.24000001
9642,9642,0.2593611,0.92700005,3.779469,0.23200001
9643,9643,0.25901836,0.92700005,3.7708352,0.23900001
9644,9644,0.2586279,0.92700005,3.781195,0.23200001
9645,9645,0.25866836,0.92700005,3.7701356,0.238
9646,9646,0.2595202,0.92700005,3.7764437,0.23300001
9647,9647,0.25887853,0.92700005,3.7705824,0.23600002
9648,9648,0.2592713,0.92700005,3.7664185,0.23700002
9649,9649,0.25858745,0.92700005,3.7751386,0.23500001
9650,9650,0.2588065,0.92700005,3.7748322,0.23300001
9651,9651,0.25891232,0.92700005,3.7728066,0.23400001
9652,9652,0.26003382,0.92700005,3.771949,0.23400001
9653,9653,0.25899425,0.92700005,3.7703073,0.238
9654,9654,0.25907347,0.92700005,3.7692575,0.23600002
9655,9655,0.25862452,0.92700005,3.7781672,0.23500001
9656,9656,0.2587197,0.92700005,3.7714043,0.23500001
9657,9657,0.25822422,0.92700005,3.774938,0.23500001
9658,9658,0.25865167,0.92700005,3.781122,0.23300001
9659,9659,0.25905278,0.92700005,3.7660108,0.238
9660,9660,0.25905842,0.92700005,3.779112,0.23300001
9661,9661,0.25909394,0.92700005,3.767758,0.24000001
9662,9662,0.25897667,0.92700005,3.7824595,0.23300001
9663,9663,0.25914168,0.92700005,3.7702513,0.238
9664,9664,0.25900203,0.92700005,3.7808578,0.23
9665,9665,0.25902146,0.92700005,3.764746,0.24000001
9666,9666,0.26015037,0.92700005,3.7715719,0.231
9667,9667,0.2589609,0.92700005,3.776403,0.23400001
9668,9668,0.25846538,0.92700005,3.7746868,0.23600002
9669,9669,0.25926194,0.92700005,3.77342,0.23
9670,9670,0.2588384,0.92600006,3.7714243,0.23400001
9671,9671,0.25843328,0.92700005,3.7744873,0.23900001
9672,9672,0.25827047,0.92800003,3.7712944,0.231
9673,9673,0.25842726,0.92700005,3.7802265,0.231
9674,9674,0.25813136,0.92700005,3.7713172,0.23500001
9675,9675,0.25864133,0.92700005,3.7748435,0.23
9676,9676,0.2590849,0.92700005,3.7661781,0.238
9677,9677,0.25887656,0.92700005,3.7758896,0.23200001
9678,9678,0.25851902,0.92800003,3.7773256,0.23400001
9679,9679,0.2583927,0.92800003,3.7674837,0.238
9680,9680,0.25815347,0.92700005,3.7908742,0.23600002
9681,9681,0.25864688,0.92700005,3.7677937,0.238
9682,9682,0.25856456,0.92700005,3.7795393,0.23300001
9683,9683,0.25867155,0.92800003,3.7713838,0.23900001
9684,9684,0.2584245,0.92700005,3.7803152,0.23300001
9685,9685,0.25847045,0.92800003,3.7726755,0.23700002
9686,9686,0.25835317,0.929,3.7831643,0.231
9687,9687,0.25820014,0.92800003,3.7729387,0.23700002
9688,9688,0.2583118,0.92800003,3.7802799,0.23400001
9689,9689,0.2585279,0.92800003,3.7781897,0.23500001
9690,9690,0.25882632,0.92700005,3.7701538,0.23900001
9691,9691,0.25933287,0.92600006,3.7779782,0.231
9692,9692,0.25862804,0.92700005,3.7712102,0.24000001
9693,9693,0.25870672,0.92700005,3.7830758,0.231
9694,9694,0.2583876,0.92700005,3.77079,0.23900001
9695,9695,0.25862834,0.92800003,3.7746363,0.23200001
9696,9696,0.2583422,0.92700005,3.771915,0.23600002
9697,9697,0.25882912,0.92800003,3.7722735,0.23300001
9698,9698,0.25823697,0.92700005,3.770888,0.23700002
9699,9699,0.25867596,0.92700005,3.775063,0.23500001
9700,9700,0.258297,0.92700005,3.7751482,0.23400001
9701,9701,0.25894046,0.92700005,3.773643,0.23600002
9702,9702,0.25814492,0.92700005,3.7776115,0.23400001
9703,9703,0.2583349,0.92800003,3.7741046,0.23400001
9704,9704,0.25795582,0.92700005,3.7804036,0.23300001
9705,9705,0.2584107,0.92800003,3.7653136,0.23500001
9706,9706,0.2584586,0.92700005,3.7712777,0.23600002
9707,9707,0.25884613,0.92800003,3.7730165,0.23400001
9708,9708,0.2580979,0.92700005,3.773396,0.23200001
9709,9709,0.2587088,0.92700005,3.7747462,0.23300001
9710,9710,0.2584171,0.92700005,3.770097,0.23500001
9711,9711,0.25892094,0.92800003,3.7667434,0.23700002
9712,9712,0.25844166,0.92800003,3.764459,0.23900001
9713,9713,0.2582851,0.92800003,3.776162,0.23300001
9714,9714,0.25815895,0.92700005,3.7719114,0.23200001
9715,9715,0.25861302,0.92700005,3.767526,0.23700002
9716,9716,0.2579314,0.929,3.7745652,0.23300001
9717,9717,0.25889543,0.92700005,3.7664735,0.238
9718,9718,0.2578607,0.92700005,3.7829623,0.23200001
9719,9719,0.2584035,0.92800003,3.7649255,0.238
9720,9720,0.25817975,0.92700005,3.7704084,0.23400001
9721,9721,0.25855556,0.92800003,3.7680252,0.23300001
9722,9722,0.25819275,0.92800003,3.7718904,0.238
9723,9723,0.2579404,0.92700005,3.7791605,0.23500001
9724,9724,0.25830057,0.92700005,3.7640975,0.24000001
9725,9725,0.25845656,0.92800003,3.7678902,0.23300001
9726,9726,0.25804803,0.929,3.7680833,0.24000001
9727,9727,0.25818658,0.92800003,3.7839866,0.23400001
9728,9728,0.25801426,0.929,3.7694862,0.238
9729,9729,0.2579418,0.92800003,3.7839956,0.23400001
9730,9730,0.25809893,0.929,3.7671702,0.24000001
9731,9731,0.2583499,0.929,3.7709005,0.23300001
9732,9732,0.25805688,0.929,3.767569,0.238
9733,9733,0.25822926,0.929,3.7709274,0.23200001
9734,9734,0.2579448,0.92800003,3.768042,0.23700002
9735,9735,0.25837588,0.92700005,3.7707136,0.23300001
9736,9736,0.2577693,0.92800003,3.7858133,0.23300001
9737,9737,0.258032,0.92700005,3.7691798,0.23600002
9738,9738,0.25770256,0.929,3.7746477,0.23300001
9739,9739,0.2578339,0.929,3.7689269,0.23600002
9740,9740,0.25896385,0.92700005,3.7689893,0.23600002
9741,9741,0.25815168,0.929,3.7665267,0.23600002
9742,9742,0.25922757,0.92700005,3.7656856,0.23300001
9743,9743,0.25803086,0.92800003,3.7629013,0.23900001
9744,9744,0.25829634,0.92800003,3.7739236,0.23300001
9745,9745,0.25777087,0.92800003,3.766103,0.23600002
9746,9746,0.25809345,0.92800003,3.7740183,0.238
9747,9747,0.25772595,0.92800003,3.7663894,0.23500001
9748,9748,0.25847465,0.92700005,3.7713826,0.23600002
9749,9749,0.25788546,0.92800003,3.7668772,0.23500001
9750,9750,0.25856984,0.929,3.788276,0.23400001
9751,9751,0.25787845,0.92800003,3.7639096,0.23400001
9752,9752,0.2590707,0.929,3.77107,0.23300001
9753,9753,0.26117226,0.92800003,3.7665353,0.23700002
9754,9754,0.25841072,0.92800003,3.774226,0.23200001
9755,9755,0.25770164,0.929,3.7693775,0.23500001
9756,9756,0.25784975,0.929,3.7760918,0.23300001
9757,9757,0.25773406,0.92800003,3.7736304,0.23400001
9758,9758,0.25788972,0.92800003,3.765444,0.23700002
9759,9759,0.25821546,0.92800003,3.7746155,0.23500001
9760,9760,0.25801292,0.929,3.766782,0.23900001
9761,9761,0.25779137,0.92800003,3.7792354,0.23500001
9762,9762,0.25782496,0.929,3.7663019,0.23500001
9763,9763,0.2576586,0.929,3.7694013,0.23400001
9764,9764,0.25816905,0.929,3.7660685,0.23700002
9765,9765,0.25852284,0.92800003,3.7717097,0.23600002
9766,9766,0.25779203,0.92800003,3.7666812,0.238
9767,9767,0.2576745,0.929,3.7736528,0.23500001
9768,9768,0.25738925,0.92800003,3.775728,0.23
9769,9769,0.25753617,0.92800003,3.7651877,0.23600002
9770,9770,0.2575687,0.92700005,3.7710283,0.23500001
9771,9771,0.26046973,0.92700005,3.7687004,0.23400001
9772,9772,0.25773713,0.929,3.767088,0.23400001
9773,9773,0.25789842,0.92800003,3.7780285,0.23300001
9774,9774,0.2577934,0.929,3.7661526,0.23700002
9775,9775,0.25812182,0.92800003,3.7687576,0.23400001
9776,9776,0.25744486,0.929,3.7715874,0.23300001
9777,9777,0.25799072,0.92800003,3.7676587,0.23500001
9778,9778,0.25751972,0.92800003,3.7745993,0.23300001
9779,9779,0.25822806,0.929,3.7709837,0.238
9780,9780,0.2576339,0.92800003,3.773663,0.23200001
9781,9781,0.25765166,0.92700005,3.7656682,0.238
9782,9782,0.25719646,0.92800003,3.7750242,0.23400001
9783,9783,0.25853834,0.92800003,3.7766013,0.23400001
9784,9784,0.25763813,0.929,3.7692797,0.238
9785,9785,0.25812623,0.929,3.773199,0.23500001
9786,9786,0.26386762,0.92800003,3.7664423,0.23600002
9787,9787,0.2581272,0.92800003,3.7769482,0.23200001
9788,9788,0.25789836,0.92800003,3.7770634,0.23600002
9789,9789,0.2587194,0.929,3.768075,0.23600002
9790,9790,0.25718632,0.929,3.783289,0.23500001
9791,9791,0.25844374,0.92700005,3.7689226,0.23500001
9792,9792,0.25749755,0.929,3.777215,0.23500001
9793,9793,0.25736803,0.929,3.7710204,0.238
9794,9794,0.25775206,0.92800003,3.779464,0.23400001
9795,9795,0.25775495,0.929,3.7685685,0.238
9796,9796,0.25754148,0.92800003,3.782612,0.23300001
9797,9797,0.257568,0.929,3.7643661,0.23700002
9798,9798,0.25710198,0.929,3.7703495,0.238
9799,9799,0.25789613,0.929,3.7684236,0.23900001
9800,9800,0.2571794,0.92800003,3.7681937,0.23700002
9801,9801,0.257231,0.929,3.7782786,0.23300001
9802,9802,0.2591692,0.92800003,3.7692816,0.238
9803,9803,0.2578159,0.92800003,3.772563,0.23400001
9804,9804,0.25745922,0.929,3.7685719,0.23900001
9805,9805,0.25752622,0.92800003,3.771855,0.23400001
9806,9806,0.2573133,0.929,3.7737257,0.23900001
9807,9807,0.25710893,0.929,3.7784283,0.23600002
9808,9808,0.25742757,0.929,3.7719438,0.23400001
9809,9809,0.25730652,0.92800003,3.7715895,0.23200001
9810,9810,0.257606,0.929,3.7712257,0.23600002
9811,9811,0.25707883,0.929,3.7763712,0.23400001
9812,9812,0.25745517,0.929,3.7702947,0.23600002
9813,9813,0.2571043,0.929,3.7732377,0.23200001
9814,9814,0.2580792,0.929,3.7766652,0.23500001
9815,9815,0.25718886,0.929,3.7687376,0.238
9816,9816,0.25802428,0.92800003,3.7791061,0.23500001
9817,9817,0.25751695,0.929,3.767345,0.238
9818,9818,0.2576608,0.92800003,3.780243,0.23500001
9819,9819,0.25750467,0.929,3.7678611,0.23600002
9820,9820,0.25726187,0.929,3.7687995,0.23300001
9821,9821,0.2571204,0.929,3.7705312,0.23600002
9822,9822,0.25845715,0.92800003,3.7663438,0.23500001
9823,9823,0.2568542,0.929,3.7751882,0.23600002
9824,9824,0.25834715,0.92800003,3.7701926,0.23500001
9825,9825,0.25720078,0.92800003,3.7792888,0.23700002
9826,9826,0.25725687,0.929,3.7682316,0.23700002
9827,9827,0.25711292,0.92800003,3.778433,0.23500001
9828,9828,0.2571827,0.929,3.7709186,0.23700002
9829,9829,0.25703296,0.92800003,3.7775207,0.23600002
9830,9830,0.2573406,0.929,3.7699957,0.238
9831,9831,0.25725856,0.92700005,3.7697682,0.23500001
9832,9832,0.25742024,0.929,3.7738454,0.23600002
9833,9833,0.25681877,0.929,3.773231,0.23300001
9834,9834,0.25688845,0.92800003,3.7755814,0.238
9835,9835,0.2589132,0.92700005,3.7797215,0.23200001
9836,9836,0.2571769,0.929,3.7629623,0.23900001
9837,9837,0.25691727,0.93000007,3.7729359,0.23600002
9838,9838,0.257113,0.92800003,3.7720075,0.23400001
9839,9839,0.2568343,0.929,3.773242,0.238
9840,9840,0.25710684,0.92800003,3.7702181,0.23500001
9841,9841,0.2575453,0.929,3.7708607,0.23700002
9842,9842,0.2572426,0.92800003,3.7761528,0.23300001
9843,9843,0.2571427,0.929,3.7694376,0.23700002
9844,9844,0.25781927,0.929,3.767805,0.238
9845,9845,0.25819093,0.92700005,3.7680383,0.238
9846,9846,0.25728697,0.929,3.769518,0.238
9847,9847,0.25746357,0.92800003,3.7716482,0.23600002
9848,9848,0.2568234,0.929,3.7715144,0.23700002
9849,9849,0.2581434,0.929,3.775588,0.23600002
9850,9850,0.25670868,0.929,3.7678046,0.23500001
9851,9851,0.25851464,0.929,3.778548,0.23500001
9852,9852,0.2567574,0.929,3.7648692,0.238
9853,9853,0.2582013,0.929,3.7886214,0.23300001
9854,9854,0.25688636,0.929,3.7667363,0.238
9855,9855,0.25731593,0.92800003,3.7849882,0.23600002
9856,9856,0.25719458,0.929,3.768783,0.23600002
9857,9857,0.25753286,0.92800003,3.7745264,0.23500001
9858,9858,0.25684083,0.929,3.769477,0.238
9859,9859,0.2577951,0.93000007,3.7713146,0.23700002
9860,9860,0.25664875,0.929,3.767886,0.23600002
9861,9861,0.2566348,0.929,3.773714,0.23600002
9862,9862,0.2565234,0.92800003,3.778393,0.23400001
9863,9863,0.25764337,0.929,3.7755647,0.23500001
9864,9864,0.25693473,0.92800003,3.7833478,0.23500001
9865,9865,0.2570488,0.929,3.7713485,0.23600002
9866,9866,0.25680462,0.929,3.7725866,0.23600002
9867,9867,0.25666785,0.92800003,3.7762814,0.23600002
9868,9868,0.25673693,0.929,3.7764344,0.23700002
9869,9869,0.25729147,0.929,3.7801073,0.23500001
9870,9870,0.2569843,0.929,3.7760801,0.23700002
9871,9871,0.2569713,0.92800003,3.7827342,0.23600002
9872,9872,0.25698468,0.929,3.7750819,0.23500001
9873,9873,0.25685993,0.92800003,3.7837086,0.23700002
9874,9874,0.256963,0.929,3.7744653,0.23700002
9875,9875,0.25682783,0.929,3.7805324,0.23400001
9876,9876,0.2567233,0.929,3.7727082,0.238
9877,9877,0.25692213,0.929,3.7703655,0.23500001
9878,9878,0.25647005,0.929,3.7695854,0.23900001
9879,9879,0.25681412,0.929,3.7679975,0.23500001
9880,9880,0.2562976,0.93000007,3.7737782,0.23600002
9881,9881,0.2574251,0.92800003,3.7711594,0.23700002
9882,9882,0.2567341,0.93000007,3.7685733,0.23700002
9883,9883,0.2566793,0.929,3.7705412,0.23600002
9884,9884,0.25638336,0.929,3.7726426,0.23900001
9885,9885,0.25661543,0.93000007,3.7745051,0.23300001
9886,9886,0.25732118,0.929,3.76826,0.23900001
9887,9887,0.25660238,0.929,3.7748811,0.23700002
9888,9888,0.2576546,0.92700005,3.7754445,0.23700002
9889,9889,0.25727755,0.929,3.7698934,0.23600002
9890,9890,0.25730133,0.929,3.7845151,0.238
9891,9891,0.25746906,0.929,3.7768884,0.23600002
9892,9892,0.2568936,0.92800003,3.773674,0.23400001
9893,9893,0.2566887,0.929,3.777341,0.23500001
9894,9894,0.2569913,0.92700005,3.7808552,0.23700002
9895,9895,0.2564034,0.929,3.7746494,0.23700002
9896,9896,0.2568954,0.93000007,3.765697,0.238
9897,9897,0.25625676,0.929,3.7833686,0.23200001
9898,9898,0.25629738,0.929,3.7720063,0.23700002
9899,9899,0.25630546,0.929,3.7792602,0.23600002
9900,9900,0.25650734,0.929,3.7721632,0.238
9901,9901,0.25691822,0.92800003,3.7830124,0.23600002
9902,9902,0.2562423,0.929,3.7772233,0.238
9903,9903,0.25648314,0.929,3.7724955,0.23500001
9904,9904,0.25674984,0.929,3.7711267,0.23900001
9905,9905,0.25765082,0.929,3.778151,0.23500001
9906,9906,0.25682002,0.929,3.76191,0.238
9907,9907,0.25643325,0.929,3.7766836,0.23700002
9908,9908,0.25610852,0.93000007,3.774902,0.23400001
9909,9909,0.2563592,0.929,3.7790995,0.23700002
9910,9910,0.25654474,0.92800003,3.7781777,0.23700002
9911,9911,0.25666785,0.929,3.777483,0.238
9912,9912,0.25648913,0.929,3.7797995,0.23500001
9913,9913,0.2561945,0.929,3.779997,0.238
9914,9914,0.25634056,0.93000007,3.7772288,0.23600002
9915,9915,0.2564857,0.929,3.774311,0.23600002
9916,9916,0.25840113,0.929,3.778027,0.23500001
9917,9917,0.25671688,0.93000007,3.7739143,0.23600002
9918,9918,0.25797242,0.929,3.7786427,0.23900001
9919,9919,0.25808683,0.92800003,3.7729447,0.23600002
9920,9920,0.25662318,0.929,3.7810485,0.23600002
9921,9921,0.25654918,0.929,3.776006,0.23700002
9922,9922,0.25613466,0.93000007,3.7776418,0.23500001
9923,9923,0.25588518,0.929,3.778553,0.23700002
9924,9924,0.2563599,0.929,3.7744098,0.23600002
9925,9925,0.25633878,0.929,3.7817903,0.238
9926,9926,0.25628617,0.929,3.7779968,0.23700002
9927,9927,0.25646585,0.929,3.7795563,0.238
9928,9928,0.25634786,0.92800003,3.7801712,0.23700002
9929,9929,0.25637496,0.929,3.7761712,0.23700002
9930,9930,0.2563584,0.92800003,3.781799,0.23600002
9931,9931,0.2564993,0.929,3.7775066,0.23700002
9932,9932,0.25642446,0.93000007,3.7815309,0.23600002
9933,9933,0.25612184,0.929,3.7753084,0.23700002
9934,9934,0.25608364,0.929,3.7683709,0.23700002
9935,9935,0.2559093,0.929,3.7769675,0.238
9936,9936,0.25644118,0.929,3.7647371,0.24000001
9937,9937,0.25606725,0.929,3.777099,0.23700002
9938,9938,0.25588223,0.929,3.768226,0.238
9939,9939,0.25577462,0.93000007,3.7807279,0.23300001
9940,9940,0.2559203,0.929,3.7755108,0.238
9941,9941,0.25601774,0.929,3.7824018,0.23700002
9942,9942,0.25646716,0.929,3.77786,0.238
9943,9943,0.25605437,0.929,3.779605,0.238
9944,9944,0.25621262,0.93000007,3.7706575,0.23600002
9945,9945,0.25613534,0.929,3.7758548,0.238
9946,9946,0.25631163,0.92800003,3.7703137,0.238
9947,9947,0.25616065,0.929,3.7846205,0.23600002
9948,9948,0.256181,0.929,3.7753487,0.23600002
9949,9949,0.25741437,0.93000007,3.7766643,0.23500001
9950,9950,0.25618476,0.929,3.7788975,0.238
9951,9951,0.25610697,0.929,3.7789707,0.238
9952,9952,0.256417,0.93000007,3.7713017,0.23700002
9953,9953,0.25613514,0.929,3.7727487,0.23700002
9954,9954,0.25717568,0.92800003,3.7806058,0.23400001
9955,9955,0.25689307,0.93000007,3.7715142,0.23700002
9956,9956,0.25785884,0.929,3.7803106,0.238
9957,9957,0.2560865,0.929,3.777405,0.23600002
9958,9958,0.25588652,0.93000007,3.7800202,0.23600002
9959,9959,0.2562213,0.929,3.7750757,0.23700002
9960,9960,0.2564279,0.93000007,3.7821465,0.23700002
9961,9961,0.2558955,0.929,3.7745566,0.23700002
9962,9962,0.25628778,0.93000007,3.7755911,0.23700002
9963,9963,0.25656328,0.92800003,3.783298,0.23600002
9964,9964,0.25685176,0.929,3.7726605,0.23900001
9965,9965,0.25635016,0.929,3.7830667,0.23600002
9966,9966,0.2561427,0.929,3.7768128,0.23700002
9967,9967,0.2560064,0.929,3.7814302,0.23600002
9968,9968,0.25621653,0.929,3.77582,0.23600002
9969,9969,0.2560099,0.929,3.7818587,0.23600002
9970,9970,0.25601643,0.929,3.7757955,0.23700002
9971,9971,0.25653437,0.93100005,3.7774377,0.23700002
9972,9972,0.25585493,0.929,3.7710688,0.23500001
9973,9973,0.25619203,0.93100005,3.7765193,0.23600002
9974,9974,0.25582603,0.929,3.772525,0.23700002
9975,9975,0.260105,0.929,3.7787416,0.23700002
9976,9976,0.25573793,0.929,3.7706394,0.24100001
9977,9977,0.25642425,0.93000007,3.7795255,0.23700002
9978,9978,0.25625792,0.93000007,3.7799509,0.238
9979,9979,0.2557191,0.929,3.7769606,0.23700002
9980,9980,0.2555228,0.93000007,3.777778,0.24000001
9981,9981,0.25581852,0.929,3.7790947,0.23600002
9982,9982,0.2556826,0.92800003,3.7794187,0.238
9983,9983,0.25615907,0.929,3.7786727,0.23600002
9984,9984,0.255464,0.929,3.7802672,0.23400001
9985,9985,0.2578811,0.92800003,3.7789037,0.238
9986,9986,0.25591376,0.929,3.7834227,0.23600002
9987,9987,0.255804,0.929,3.7808983,0.23500001
9988,9988,0.2565457,0.929,3.781488,0.23700002
9989,9989,0.2557909,0.929,3.782486,0.23700002
9990,9990,0.25594792,0.92800003,3.779978,0.23600002
9991,9991,0.2556046,0.929,3.7800126,0.23600002
9992,9992,0.25577796,0.92800003,3.7787368,0.23700002
9993,9993,0.25560975,0.929,3.780981,0.238
9994,9994,0.2557391,0.93000007,3.7780704,0.238
9995,9995,0.25573778,0.929,3.7800462,0.23600002
9996,9996,0.25563225,0.929,3.7795842,0.23900001
9997,9997,0.25573775,0.929,3.7825553,0.238
9998,9998,0.25588125,0.929,3.7808058,0.23600002
9999,9999,0.25612974,0.929,3.7806907,0.23500001
10000,10000,0.2565808,0.929,3.7842424,0.23500001
10001,10001,0.2558316,0.929,3.777302,0.23600002
10002,10002,0.25544098,0.93000007,3.7880769,0.23700002
10003,10003,0.2554141,0.929,3.784546,0.23700002
10004,10004,0.25601012,0.93000007,3.7742476,0.238
10005,10005,0.2551348,0.929,3.7734847,0.23600002
10006,10006,0.2559955,0.92800003,3.78178,0.23900001
10007,10007,0.2575738,0.92800003,3.7760704,0.238
10008,10008,0.25567585,0.93000007,3.7836325,0.23700002
10009,10009,0.25597927,0.929,3.777092,0.238
10010,10010,0.25524917,0.93000007,3.7834113,0.23400001
10011,10011,0.25573796,0.929,3.7815402,0.238
10012,10012,0.2551742,0.929,3.7828772,0.23700002
10013,10013,0.25658798,0.929,3.776509,0.23600002
10014,10014,0.2565027,0.92800003,3.779227,0.23700002
10015,10015,0.25552836,0.929,3.777682,0.238
10016,10016,0.2558059,0.93000007,3.7848938,0.23600002
10017,10017,0.25513515,0.929,3.7826262,0.23600002
10018,10018,0.25552192,0.929,3.7765396,0.238
10019,10019,0.25497115,0.93000007,3.7873425,0.23600002
10020,10020,0.25548086,0.929,3.7756345,0.238
10021,10021,0.255452,0.92800003,3.7892354,0.238
10022,10022,0.25536686,0.929,3.7757835,0.238
10023,10023,0.2552814,0.93000007,3.774524,0.24000001
10024,10024,0.25503927,0.929,3.7900798,0.23400001
10025,10025,0.25524205,0.929,3.7771573,0.238
10026,10026,0.25575674,0.93000007,3.7775185,0.23400001
10027,10027,0.2556509,0.93000007,3.7842815,0.238
10028,10028,0.25530016,0.93000007,3.7802806,0.23700002
10029,10029,0.25494123,0.929,3.7833886,0.23500001
10030,10030,0.25518143,0.929,3.7779102,0.23500001
10031,10031,0.25573382,0.929,3.784115,0.23500001
10032,10032,0.2556242,0.929,3.7765841,0.23500001
10033,10033,0.25603804,0.929,3.7845736,0.23700002
10034,10034,0.25552073,0.929,3.7793074,0.23700002
10035,10035,0.2565966,0.93000007,3.7905457,0.238
10036,10036,0.25523078,0.929,3.775794,0.23600002
10037,10037,0.25573277,0.93000007,3.7831771,0.23700002
10038,10038,0.25531396,0.929,3.7829523,0.24000001
10039,10039,0.25629756,0.93000007,3.7779405,0.238
10040,10040,0.25533447,0.929,3.7904854,0.23700002
10041,10041,0.25514227,0.929,3.7765222,0.23900001
10042,10042,0.2552432,0.93000007,3.7874405,0.23500001
10043,10043,0.25571576,0.929,3.783206,0.238
10044,10044,0.25548008,0.929,3.780948,0.23600002
10045,10045,0.25554729,0.929,3.785886,0.23600002
10046,10046,0.25563484,0.929,3.779538,0.238
10047,10047,0.25551435,0.93000007,3.7896948,0.23700002
10048,10048,0.25536647,0.929,3.777035,0.23400001
10049,10049,0.2560229,0.93000007,3.7851896,0.23600002
10050,10050,0.25529888,0.929,3.7869334,0.23600002
10051,10051,0.25672728,0.93100005,3.78136,0.238
10052,10052,0.25526458,0.93000007,3.7834039,0.23500001
10053,10053,0.25508258,0.929,3.7806153,0.24200001
10054,10054,0.25515357,0.93000007,3.7879574,0.23500001
10055,10055,0.2551409,0.929,3.7768407,0.23900001
10056,10056,0.25495446,0.93000007,3.7837863,0.23600002
10057,10057,0.25530547,0.929,3.7840066,0.23700002
10058,10058,0.2553027,0.93000007,3.775913,0.238
10059,10059,0.25524482,0.929,3.7887187,0.23400001
10060,10060,0.25652128,0.929,3.7789445,0.23700002
10061,10061,0.25615838,0.92800003,3.7848413,0.23700002
10062,10062,0.25685343,0.92800003,3.7791073,0.23900001
10063,10063,0.25507665,0.929,3.790209,0.23700002
10064,10064,0.25531504,0.929,3.7798288,0.238
10065,10065,0.25552818,0.929,3.7868986,0.23700002
10066,10066,0.25519216,0.929,3.7894533,0.238
10067,10067,0.2552191,0.93000007,3.7833338,0.23600002
10068,10068,0.2547641,0.93000007,3.7899425,0.23400001
10069,10069,0.25485128,0.929,3.7783053,0.24000001
10070,10070,0.2549944,0.929,3.7879522,0.23500001
10071,10071,0.2553883,0.929,3.7881863,0.23600002
10072,10072,0.25547382,0.929,3.7792616,0.23700002
10073,10073,0.25594267,0.929,3.7855952,0.238
10074,10074,0.25515765,0.93000007,3.7820976,0.23900001
10075,10075,0.25539818,0.93000007,3.7859826,0.23600002
10076,10076,0.255085,0.929,3.778344,0.23900001
10077,10077,0.25523683,0.929,3.7849567,0.23300001
10078,10078,0.2551097,0.929,3.780697,0.238
10079,10079,0.2553604,0.929,3.78547,0.23500001
10080,10080,0.25520226,0.929,3.779621,0.23600002
10081,10081,0.25592983,0.93000007,3.7873864,0.23600002
10082,10082,0.25529537,0.929,3.7795956,0.23700002
10083,10083,0.25505665,0.93100005,3.788522,0.23400001
10084,10084,0.25507456,0.929,3.7798798,0.23700002
10085,10085,0.2550791,0.93100005,3.7871523,0.23500001
10086,10086,0.25506535,0.929,3.7788534,0.23500001
10087,10087,0.2546865,0.93100005,3.7904902,0.23500001
10088,10088,0.25465426,0.929,3.7889853,0.23500001
10089,10089,0.2551941,0.93000007,3.776564,0.23700002
10090,10090,0.2549541,0.93000007,3.787403,0.23500001
10091,10091,0.25541943,0.929,3.7780685,0.23900001
10092,10092,0.25516492,0.929,3.7861156,0.23600002
10093,10093,0.25532645,0.929,3.7773542,0.238
10094,10094,0.2548411,0.93000007,3.7875617,0.23300001
10095,10095,0.25528947,0.929,3.77833,0.238
10096,10096,0.25492027,0.93100005,3.7875433,0.23400001
10097,10097,0.25553527,0.929,3.778933,0.23600002
10098,10098,0.25481516,0.93100005,3.790406,0.23400001
10099,10099,0.2550163,0.929,3.7786355,0.23900001
10100,10100,0.2546365,0.93100005,3.7920403,0.23300001
10101,10101,0.2548926,0.929,3.793463,0.23400001
10102,10102,0.25468463,0.93100005,3.7778072,0.23400001
10103,10103,0.25631025,0.92800003,3.7858934,0.23600002
10104,10104,0.2548153,0.929,3.7787428,0.23700002
10105,10105,0.254777,0.929,3.7897832,0.23500001
10106,10106,0.25497437,0.929,3.7792637,0.238
10107,10107,0.2547191,0.93100005,3.7892644,0.23500001
10108,10108,0.25485024,0.929,3.7781687,0.238
10109,10109,0.25546643,0.93100005,3.78749,0.23600002
10110,10110,0.25469905,0.929,3.7797265,0.23700002
10111,10111,0.25494817,0.93000007,3.7893035,0.23700002
10112,10112,0.25479746,0.929,3.7771614,0.23700002
10113,10113,0.25788736,0.929,3.7878919,0.23500001
10114,10114,0.2551615,0.929,3.779597,0.23900001
10115,10115,0.2547957,0.93000007,3.790038,0.23500001
10116,10116,0.25480142,0.93000007,3.7876637,0.23600002
10117,10117,0.2554228,0.93100005,3.7901797,0.23700002
10118,10118,0.25484595,0.929,3.787381,0.23700002
10119,10119,0.2550071,0.93100005,3.790836,0.238
10120,10120,0.25457945,0.93000007,3.7867677,0.238
10121,10121,0.25452074,0.93000007,3.7881715,0.24000001
10122,10122,0.25468245,0.93000007,3.7927725,0.23500001
10123,10123,0.2550175,0.929,3.7915285,0.23700002
10124,10124,0.25516024,0.929,3.7764316,0.23600002
10125,10125,0.256235,0.93000007,3.7957644,0.23400001
10126,10126,0.25483665,0.929,3.78002,0.238
10127,10127,0.25452814,0.929,3.793595,0.23500001
10128,10128,0.25452247,0.929,3.7889585,0.23600002
10129,10129,0.25478998,0.93000007,3.7921925,0.23600002
10130,10130,0.25491908,0.93000007,3.7850175,0.23700002
10131,10131,0.25515744,0.93100005,3.7885687,0.23900001
10132,10132,0.25478736,0.929,3.7887187,0.238
10133,10133,0.2542572,0.93000007,3.7931838,0.23600002
10134,10134,0.25483632,0.93000007,3.7785096,0.23900001
10135,10135,0.2546851,0.929,3.792023,0.23700002
10136,10136,0.25506315,0.929,3.788932,0.23700002
10137,10137,0.2551528,0.93000007,3.788775,0.23900001
10138,10138,0.25518376,0.92800003,3.785778,0.238
10139,10139,0.25525773,0.929,3.7866511,0.23600002
10140,10140,0.2549674,0.93000007,3.7929301,0.23700002
10141,10141,0.25475916,0.929,3.781693,0.23700002
10142,10142,0.25480044,0.93100005,3.79296,0.238
10143,10143,0.25430185,0.929,3.7803428,0.24000001
10144,10144,0.2546062,0.93000007,3.7889435,0.238
10145,10145,0.25427118,0.929,3.7876217,0.23600002
10146,10146,0.25449547,0.93100005,3.7883801,0.23700002
10147,10147,0.25446215,0.929,3.7933586,0.23600002
10148,10148,0.25509396,0.93000007,3.7890074,0.24000001
10149,10149,0.25488448,0.93000007,3.7774484,0.238
10150,10150,0.25602984,0.93100005,3.7912068,0.23600002
10151,10151,0.25535446,0.929,3.775482,0.24000001
10152,10152,0.2549803,0.929,3.7909393,0.238
10153,10153,0.2603878,0.929,3.7767813,0.24000001
10154,10154,0.2550478,0.93000007,3.7939138,0.24000001
10155,10155,0.25523204,0.93000007,3.7861807,0.23900001
10156,10156,0.25449803,0.929,3.7921784,0.23500001
10157,10157,0.25596452,0.929,3.7935743,0.23600002
10158,10158,0.25574094,0.93000007,3.788362,0.238
10159,10159,0.2556069,0.93000007,3.7929637,0.24000001
10160,10160,0.25469214,0.929,3.777693,0.238
10161,10161,0.25493938,0.929,3.792495,0.23700002
10162,10162,0.25473833,0.929,3.7768946,0.24000001
10163,10163,0.2547973,0.93100005,3.7926462,0.23600002
10164,10164,0.25459686,0.929,3.7890394,0.23900001
10165,10165,0.25535232,0.93100005,3.7887933,0.23600002
10166,10166,0.25452715,0.929,3.7917614,0.23900001
10167,10167,0.25599274,0.93000007,3.7916408,0.23700002
10168,10168,0.2543173,0.929,3.7907047,0.24000001
10169,10169,0.25486174,0.93100005,3.791363,0.238
10170,10170,0.25431967,0.93000007,3.7916405,0.23600002
10171,10171,0.25472996,0.93000007,3.7919888,0.24100001
10172,10172,0.25443372,0.93000007,3.792618,0.238
10173,10173,0.25581777,0.929,3.7928543,0.24000001
10174,10174,0.25453222,0.93000007,3.7786381,0.23700002
10175,10175,0.25497338,0.93000007,3.795779,0.23600002
10176,10176,0.25468582,0.93000007,3.7821844,0.24000001
10177,10177,0.25416997,0.929,3.7927337,0.23600002
10178,10178,0.254784,0.929,3.7797565,0.23900001
10179,10179,0.2545714,0.93000007,3.7931483,0.23700002
10180,10180,0.2540648,0.929,3.7895737,0.24100001
10181,10181,0.25439745,0.93100005,3.793423,0.23600002
10182,10182,0.25415453,0.929,3.7910264,0.23900001
10183,10183,0.25430834,0.93100005,3.7867522,0.24000001
10184,10184,0.25494668,0.93000007,3.794437,0.23600002
10185,10185,0.25454348,0.93000007,3.7774956,0.24100001
10186,10186,0.25501454,0.93000007,3.7909818,0.238
10187,10187,0.2545959,0.929,3.786329,0.24000001
10188,10188,0.25429785,0.93000007,3.789204,0.238
10189,10189,0.25473678,0.93000007,3.7870572,0.23900001
10190,10190,0.25379327,0.929,3.7903273,0.24000001
10191,10191,0.2539917,0.93100005,3.7868307,0.23900001
10192,10192,0.2541396,0.929,3.7908325,0.238
10193,10193,0.25436187,0.93000007,3.7916036,0.24000001
10194,10194,0.25435117,0.929,3.7933989,0.238
10195,10195,0.25425705,0.93200004,3.7896724,0.238
10196,10196,0.25400552,0.929,3.7955167,0.238
10197,10197,0.25450164,0.93000007,3.7873976,0.23900001
10198,10198,0.2543329,0.93000007,3.7953875,0.23900001
10199,10199,0.25487396,0.93100005,3.79521,0.23900001
10200,10200,0.2551218,0.93000007,3.7779067,0.24200001
10201,10201,0.25400662,0.929,3.7930903,0.23600002
10202,10202,0.2542164,0.929,3.782781,0.238
10203,10203,0.25394693,0.929,3.795392,0.23600002
10204,10204,0.25439227,0.929,3.7934654,0.24000001
10205,10205,0.25577694,0.93000007,3.7950788,0.238
10206,10206,0.2540104,0.929,3.7902534,0.23700002
10207,10207,0.25499386,0.93200004,3.7908993,0.23500001
10208,10208,0.25379598,0.93000007,3.7898505,0.24000001
10209,10209,0.25436768,0.93000007,3.7890885,0.24100001
10210,10210,0.25415674,0.93000007,3.7935734,0.23700002
10211,10211,0.25546446,0.93000007,3.789958,0.238
10212,10212,0.25383636,0.93000007,3.7915359,0.238
10213,10213,0.25413015,0.929,3.7920763,0.23900001
10214,10214,0.25451824,0.93000007,3.7910228,0.23900001
10215,10215,0.25447792,0.929,3.7920237,0.23900001
10216,10216,0.25432104,0.929,3.7833996,0.24100001
10217,10217,0.25379613,0.93000007,3.7922256,0.23700002
10218,10218,0.2544559,0.929,3.7816615,0.24000001
10219,10219,0.25399977,0.93100005,3.7887614,0.238
10220,10220,0.25423238,0.93000007,3.7822485,0.23900001
10221,10221,0.2537039,0.93000007,3.793409,0.238
10222,10222,0.25406182,0.929,3.7809768,0.24000001
10223,10223,0.25390077,0.93100005,3.7928302,0.23900001
10224,10224,0.2541482,0.929,3.780632,0.24100001
10225,10225,0.253923,0.93000007,3.7945151,0.238
10226,10226,0.25411445,0.93000007,3.7827218,0.238
10227,10227,0.2538105,0.93100005,3.7950947,0.238
10228,10228,0.25391114,0.93000007,3.7905548,0.24000001
10229,10229,0.25394207,0.93100005,3.7923274,0.23900001
10230,10230,0.25442052,0.93000007,3.7871828,0.24200001
10231,10231,0.25432715,0.93100005,3.7972138,0.23900001
10232,10232,0.2538995,0.93000007,3.7932637,0.24000001
10233,10233,0.25364536,0.93100005,3.7932127,0.238
10234,10234,0.25402567,0.93000007,3.7903745,0.24300002
10235,10235,0.25438663,0.93100005,3.7930357,0.23900001
10236,10236,0.2539534,0.93000007,3.7825966,0.24100001
10237,10237,0.25474796,0.93200004,3.7935832,0.238
10238,10238,0.2540812,0.93000007,3.7898822,0.24200001
10239,10239,0.25405693,0.93100005,3.7932956,0.238
10240,10240,0.2539053,0.93000007,3.8002157,0.23700002
10241,10241,0.25425962,0.93000007,3.779417,0.23900001
10242,10242,0.25337967,0.93100005,3.793607,0.238
10243,10243,0.25363028,0.93000007,3.7896624,0.24100001
10244,10244,0.25348237,0.93100005,3.7927206,0.23900001
10245,10245,0.25401166,0.929,3.788801,0.24000001
10246,10246,0.25381362,0.93100005,3.793208,0.23900001
10247,10247,0.25375766,0.93100005,3.7909396,0.238
10248,10248,0.2540205,0.93200004,3.7792265,0.24000001
10249,10249,0.25376275,0.93100005,3.7908547,0.23700002
10250,10250,0.25445876,0.93100005,3.7831564,0.23900001
10251,10251,0.2534691,0.93000007,3.7944002,0.238
10252,10252,0.25458497,0.93000007,3.7847528,0.238
10253,10253,0.25324994,0.93200004,3.7942848,0.23700002
10254,10254,0.25405443,0.93000007,3.7893207,0.238
10255,10255,0.25366876,0.93100005,3.7790244,0.24200001
10256,10256,0.2546535,0.93100005,3.7882597,0.23900001
10257,10257,0.25957337,0.92800003,3.778516,0.23600002
10258,10258,0.2548413,0.93000007,3.795066,0.238
10259,10259,0.2534735,0.93100005,3.7921262,0.24100001
10260,10260,0.2536935,0.93100005,3.7924376,0.24000001
10261,10261,0.2532194,0.93100005,3.793181,0.24200001
10262,10262,0.2537684,0.93200004,3.7889776,0.23900001
10263,10263,0.25368848,0.929,3.7944398,0.238
10264,10264,0.25352463,0.93000007,3.7929564,0.23900001
10265,10265,0.25346786,0.93100005,3.7947752,0.23900001
10266,10266,0.2534777,0.93100005,3.7918408,0.24000001
10267,10267,0.25400016,0.93200004,3.792469,0.23900001
10268,10268,0.2546092,0.93200004,3.791044,0.23900001
10269,10269,0.25355887,0.93000007,3.7910953,0.24100001
10270,10270,0.2531451,0.93200004,3.790563,0.238
10271,10271,0.25340652,0.93100005,3.7937365,0.238
10272,10272,0.2542476,0.93100005,3.7935271,0.23700002
10273,10273,0.25365102,0.93000007,3.7909658,0.24100001
10274,10274,0.2550332,0.93000007,3.7904372,0.23900001
10275,10275,0.25412056,0.93000007,3.7865026,0.24100001
10276,10276,0.25420958,0.93200004,3.7944615,0.238
10277,10277,0.2533754,0.93000007,3.7938116,0.24200001
10278,10278,0.25327286,0.93200004,3.792709,0.23900001
10279,10279,0.25326693,0.93000007,3.7991652,0.23900001
10280,10280,0.25324023,0.93000007,3.7926378,0.24100001
10281,10281,0.25351223,0.93000007,3.7967834,0.238
10282,10282,0.25362563,0.93100005,3.7929013,0.24100001
10283,10283,0.25382996,0.93000007,3.7936492,0.24000001
10284,10284,0.25441605,0.93100005,3.7950532,0.23900001
10285,10285,0.2536301,0.93200004,3.7823043,0.23900001
10286,10286,0.25357267,0.93000007,3.792943,0.23900001
10287,10287,0.25464088,0.93100005,3.7753627,0.24000001
10288,10288,0.254139,0.93100005,3.7908218,0.238
10289,10289,0.25379172,0.93000007,3.7900074,0.24100001
10290,10290,0.25367293,0.93200004,3.7908223,0.23900001
10291,10291,0.25366604,0.93100005,3.79447,0.238
10292,10292,0.25354794,0.93100005,3.7822251,0.24000001
10293,10293,0.25373614,0.93100005,3.7906003,0.24000001
10294,10294,0.25345895,0.93000007,3.7802906,0.24300002
10295,10295,0.25416502,0.93000007,3.7924938,0.23700002
10296,10296,0.2534587,0.929,3.7846494,0.24100001
10297,10297,0.25353846,0.93200004,3.7938848,0.238
10298,10298,0.25353786,0.93000007,3.7925386,0.24200001
10299,10299,0.25389633,0.93200004,3.7956538,0.23900001
10300,10300,0.25329834,0.93000007,3.791435,0.24000001
10301,10301,0.25378528,0.93200004,3.7946792,0.24000001
10302,10302,0.25324228,0.93100005,3.793603,0.238
10303,10303,0.253509,0.93200004,3.7947564,0.24100001
10304,10304,0.2530894,0.93100005,3.7939813,0.23900001
10305,10305,0.2533253,0.93100005,3.7940257,0.23900001
10306,10306,0.2532221,0.93100005,3.777523,0.24100001
10307,10307,0.2543132,0.93100005,3.7911928,0.238
10308,10308,0.25339302,0.93000007,3.7855458,0.24100001
10309,10309,0.2532509,0.93000007,3.7953837,0.238
10310,10310,0.25367326,0.93000007,3.7927637,0.24000001
10311,10311,0.2538266,0.93200004,3.7974532,0.24000001
10312,10312,0.25319967,0.93000007,3.7924447,0.24000001
10313,10313,0.25369057,0.93200004,3.7963433,0.23900001
10314,10314,0.2529546,0.93100005,3.7911634,0.24100001
10315,10315,0.2544679,0.93200004,3.7951272,0.23900001
10316,10316,0.25314128,0.93100005,3.7905848,0.23900001
10317,10317,0.25451976,0.93200004,3.798575,0.24000001
10318,10318,0.25353307,0.93000007,3.7875757,0.24300002
10319,10319,0.2531918,0.93200004,3.7980413,0.238
10320,10320,0.25340766,0.93100005,3.7914286,0.24100001
10321,10321,0.25407663,0.93100005,3.7965748,0.238
10322,10322,0.25312746,0.93100005,3.7919955,0.24000001
10323,10323,0.253679,0.93200004,3.7923777,0.23900001
10324,10324,0.25308752,0.93000007,3.795454,0.238
10325,10325,0.2543142,0.93200004,3.7897716,0.23900001
10326,10326,0.25330138,0.93200004,3.7928052,0.24100001
10327,10327,0.25298056,0.93100005,3.7946904,0.238
10328,10328,0.25305885,0.93200004,3.7912228,0.24200001
10329,10329,0.25623786,0.93100005,3.791992,0.23700002
10330,10330,0.25348708,0.93000007,3.794952,0.24000001
10331,10331,0.25391284,0.93100005,3.7943516,0.24000001
10332,10332,0.25334308,0.93100005,3.7927327,0.24300002
10333,10333,0.2540093,0.93100005,3.7907147,0.23900001
10334,10334,0.25350964,0.93000007,3.794281,0.24200001
10335,10335,0.25340486,0.93100005,3.7965436,0.23900001
10336,10336,0.2529104,0.93000007,3.796163,0.24100001
10337,10337,0.25368613,0.93200004,3.79386,0.24000001
10338,10338,0.2532445,0.93100005,3.7941034,0.24000001
10339,10339,0.25303808,0.93100005,3.7942235,0.24200001
10340,10340,0.2530006,0.93100005,3.7941787,0.23900001
10341,10341,0.25358495,0.93000007,3.79614,0.24200001
10342,10342,0.25308907,0.93200004,3.7950869,0.24000001
10343,10343,0.2542931,0.93200004,3.79913,0.24000001
10344,10344,0.25427237,0.93200004,3.7966406,0.23900001
10345,10345,0.25385422,0.93000007,3.793926,0.23700002
10346,10346,0.2538773,0.93100005,3.791889,0.238
10347,10347,0.25338024,0.93200004,3.7922683,0.23900001
10348,10348,0.2532211,0.93000007,3.7922776,0.24100001
10349,10349,0.25287724,0.93100005,3.7896895,0.23900001
10350,10350,0.25321868,0.93000007,3.7907584,0.24000001
10351,10351,0.25285086,0.93200004,3.791068,0.24000001
10352,10352,0.25302964,0.93100005,3.7919226,0.24000001
10353,10353,0.25262615,0.93200004,3.7955267,0.24000001
10354,10354,0.25272366,0.93100005,3.791139,0.24200001
10355,10355,0.25515127,0.93100005,3.7899234,0.23900001
10356,10356,0.25349796,0.93100005,3.7915783,0.23900001
10357,10357,0.25303802,0.93100005,3.7932894,0.24200001
10358,10358,0.25390005,0.93000007,3.7939348,0.24000001
10359,10359,0.2534637,0.93100005,3.7804892,0.24300002
10360,10360,0.25314277,0.93100005,3.7887917,0.23900001
10361,10361,0.25307417,0.93100005,3.7914588,0.24100001
10362,10362,0.25342885,0.93100005,3.7897837,0.24100001
10363,10363,0.25330755,0.93000007,3.791598,0.24200001
10364,10364,0.253152,0.93100005,3.7951627,0.23900001
10365,10365,0.25268447,0.93000007,3.7975564,0.24100001
10366,10366,0.25293753,0.93200004,3.7953458,0.24100001
10367,10367,0.25250417,0.93100005,3.7951422,0.23900001
10368,10368,0.2527145,0.93100005,3.7934573,0.24100001
10369,10369,0.2533374,0.93100005,3.796928,0.24000001
10370,10370,0.25435343,0.929,3.7914515,0.24000001
10371,10371,0.2526823,0.93100005,3.7968469,0.24200001
10372,10372,0.25451782,0.93200004,3.7959554,0.24100001
10373,10373,0.25284058,0.93100005,3.7960076,0.24100001
10374,10374,0.25260478,0.93200004,3.7926364,0.24000001
10375,10375,0.25340804,0.93100005,3.7918756,0.24100001
10376,10376,0.25356463,0.93100005,3.7904675,0.24100001
10377,10377,0.2527932,0.93000007,3.7927334,0.24300002
10378,10378,0.2532452,0.93200004,3.795252,0.24300002
10379,10379,0.25313482,0.93000007,3.7905824,0.24200001
10380,10380,0.25290433,0.93100005,3.7950103,0.24000001
10381,10381,0.25257817,0.93200004,3.7911873,0.24200001
10382,10382,0.2528673,0.93000007,3.7943866,0.24000001
10383,10383,0.25340134,0.93000007,3.7927213,0.24300002
10384,10384,0.25546038,0.93100005,3.7945821,0.23900001
10385,10385,0.25304484,0.93100005,3.7966154,0.24100001
10386,10386,0.25275543,0.93200004,3.791261,0.24000001
10387,10387,0.25299877,0.93100005,3.7937243,0.24100001
10388,10388,0.2529813,0.93200004,3.7928615,0.24000001
10389,10389,0.25276646,0.93100005,3.7905865,0.24000001
10390,10390,0.25292838,0.93200004,3.792771,0.24100001
10391,10391,0.25280702,0.93200004,3.78963,0.24100001
10392,10392,0.2522485,0.93100005,3.7990673,0.24100001
10393,10393,0.2532536,0.93200004,3.7860403,0.24200001
10394,10394,0.25237766,0.93100005,3.7972174,0.24000001
10395,10395,0.25241914,0.93200004,3.7898533,0.24100001
10396,10396,0.2524427,0.93200004,3.7926505,0.23900001
10397,10397,0.25253615,0.93100005,3.793904,0.24400002
10398,10398,0.25454155,0.93000007,3.7922735,0.24000001
10399,10399,0.25354514,0.929,3.7840934,0.23900001
10400,10400,0.25320756,0.93200004,3.7883167,0.23900001
10401,10401,0.2524944,0.93000007,3.7955723,0.24200001
10402,10402,0.2532535,0.93200004,3.790069,0.24100001
10403,10403,0.25239524,0.93100005,3.7934327,0.24000001
10404,10404,0.2534464,0.93200004,3.791318,0.24100001
10405,10405,0.253495,0.93100005,3.7878275,0.24100001
10406,10406,0.25278816,0.93100005,3.7964244,0.24100001
10407,10407,0.25247633,0.93100005,3.7917843,0.24100001
10408,10408,0.2529591,0.93100005,3.781571,0.24300002
10409,10409,0.25237808,0.93100005,3.7911758,0.23900001
10410,10410,0.25292188,0.93000007,3.7955673,0.24200001
10411,10411,0.25252515,0.93000007,3.792503,0.24100001
10412,10412,0.2532855,0.93000007,3.7838511,0.24100001
10413,10413,0.25255403,0.93100005,3.7907963,0.24000001
10414,10414,0.25318557,0.93000007,3.7939458,0.24200001
10415,10415,0.25251454,0.93200004,3.7899811,0.24000001
10416,10416,0.25318217,0.93000007,3.7945962,0.24100001
10417,10417,0.25238088,0.93200004,3.7915611,0.24100001
10418,10418,0.25294164,0.93000007,3.7925467,0.24200001
10419,10419,0.25215185,0.93200004,3.792722,0.23900001
10420,10420,0.25228235,0.93100005,3.7961721,0.24100001
10421,10421,0.2522916,0.93200004,3.7905297,0.24000001
10422,10422,0.25228655,0.93000007,3.7951155,0.24200001
10423,10423,0.2529053,0.93100005,3.790594,0.24000001
10424,10424,0.25312302,0.93100005,3.7939677,0.24300002
10425,10425,0.25255907,0.93100005,3.7884057,0.24000001
10426,10426,0.2530152,0.93100005,3.7956886,0.24100001
10427,10427,0.25279635,0.93100005,3.7900996,0.24000001
10428,10428,0.25269067,0.93000007,3.7958558,0.24000001
10429,10429,0.2521019,0.93200004,3.7902992,0.23900001
10430,10430,0.25227967,0.93100005,3.7918801,0.24000001
10431,10431,0.25266722,0.93200004,3.7948356,0.24200001
10432,10432,0.2530206,0.93100005,3.7942765,0.24000001
10433,10433,0.25308862,0.93000007,3.7932622,0.24200001
10434,10434,0.2519516,0.93100005,3.790293,0.24100001
10435,10435,0.2523596,0.93100005,3.7946868,0.24200001
10436,10436,0.25211677,0.93200004,3.789821,0.24100001
10437,10437,0.25229523,0.93000007,3.7922487,0.24100001
10438,10438,0.2526802,0.93200004,3.788122,0.24100001
10439,10439,0.25258723,0.93100005,3.7913613,0.24000001
10440,10440,0.25249222,0.93200004,3.7959416,0.24100001
10441,10441,0.2520832,0.93100005,3.7883499,0.24300002
10442,10442,0.2530162,0.93200004,3.796605,0.24100001
10443,10443,0.25195038,0.93200004,3.793853,0.24300002
10444,10444,0.25290662,0.93000007,3.7902782,0.24100001
10445,10445,0.25234124,0.93200004,3.7928874,0.24200001
10446,10446,0.25294435,0.93100005,3.794334,0.238
10447,10447,0.2523987,0.93200004,3.7944038,0.24300002
10448,10448,0.25387344,0.93100005,3.7937174,0.23900001
10449,10449,0.25288478,0.93100005,3.7938426,0.24400002
10450,10450,0.25292143,0.93100005,3.7922153,0.24100001
10451,10451,0.25256753,0.93100005,3.7944636,0.24300002
10452,10452,0.25256568,0.93000007,3.7905743,0.24100001
10453,10453,0.2522282,0.93100005,3.793998,0.24400002
10454,10454,0.25222835,0.93200004,3.7930999,0.24100001
10455,10455,0.25195587,0.93100005,3.7938938,0.24200001
10456,10456,0.2526902,0.93200004,3.7911637,0.24400002
10457,10457,0.25187337,0.93200004,3.7939315,0.24100001
10458,10458,0.25195444,0.93200004,3.7902584,0.24300002
10459,10459,0.25167593,0.93200004,3.7935133,0.24300002
10460,10460,0.2518502,0.93100005,3.791192,0.24300002
10461,10461,0.25252092,0.93100005,3.7962608,0.24300002
10462,10462,0.2530509,0.93000007,3.7883787,0.24300002
10463,10463,0.2534973,0.93200004,3.7997632,0.23900001
10464,10464,0.25247124,0.93100005,3.7858856,0.24200001
10465,10465,0.25207558,0.93200004,3.7922928,0.24400002
10466,10466,0.25192913,0.93200004,3.7934847,0.24000001
10467,10467,0.25209406,0.93100005,3.7954562,0.24200001
10468,10468,0.25161946,0.93200004,3.7940762,0.24200001
10469,10469,0.25286216,0.93100005,3.7813857,0.24200001
10470,10470,0.252479,0.93000007,3.7906504,0.24000001
10471,10471,0.252896,0.93100005,3.7937672,0.24000001
10472,10472,0.25341868,0.93100005,3.7941782,0.238
10473,10473,0.25256693,0.93100005,3.7926018,0.24000001
10474,10474,0.25172845,0.93200004,3.795917,0.24300002
10475,10475,0.25414214,0.93100005,3.79285,0.24000001
10476,10476,0.25277928,0.93200004,3.7955706,0.24200001
10477,10477,0.25322163,0.93200004,3.7942843,0.23900001
10478,10478,0.25237906,0.93100005,3.797401,0.24400002
10479,10479,0.25192934,0.93100005,3.7948115,0.23900001
10480,10480,0.25254098,0.93100005,3.796619,0.24400002
10481,10481,0.2518077,0.93100005,3.7940762,0.23900001
10482,10482,0.25227198,0.93100005,3.799685,0.24300002
10483,10483,0.25609747,0.929,3.794865,0.23900001
10484,10484,0.25258043,0.93000007,3.7933557,0.24100001
10485,10485,0.25205424,0.93200004,3.7916803,0.24000001
10486,10486,0.25224513,0.93100005,3.7942517,0.24300002
10487,10487,0.25294012,0.93000007,3.7936044,0.24100001
10488,10488,0.2519504,0.93100005,3.7913573,0.24000001
10489,10489,0.25145796,0.93200004,3.793392,0.24100001
10490,10490,0.25234208,0.93100005,3.7939014,0.24300002
10491,10491,0.2520279,0.93000007,3.7904058,0.24000001
10492,10492,0.25216514,0.93200004,3.7945347,0.24300002
10493,10493,0.2521468,0.93200004,3.7914855,0.24200001
10494,10494,0.25250614,0.93100005,3.7924142,0.24200001
10495,10495,0.2518453,0.93100005,3.7935154,0.24000001
10496,10496,0.2517848,0.93200004,3.7960503,0.24200001
10497,10497,0.25125715,0.93200004,3.7930229,0.24100001
10498,10498,0.25154427,0.93100005,3.7944665,0.24100001
10499,10499,0.25207633,0.93100005,3.7931206,0.24100001
10500,10500,0.25236288,0.93100005,3.7949617,0.24400002
10501,10501,0.25207394,0.93100005,3.7960327,0.24000001
10502,10502,0.25237837,0.93200004,3.7951908,0.24300002
10503,10503,0.25178155,0.93100005,3.7963483,0.23900001
10504,10504,0.25215572,0.93100005,3.7981484,0.24300002
10505,10505,0.25166148,0.93100005,3.797831,0.23900001
10506,10506,0.25244582,0.93100005,3.801025,0.24400002
10507,10507,0.25173953,0.93100005,3.7968075,0.23900001
10508,10508,0.25237277,0.93100005,3.7984407,0.245
10509,10509,0.25275648,0.93100005,3.7942812,0.24000001
10510,10510,0.25269148,0.93100005,3.799678,0.245
10511,10511,0.25186068,0.933,3.7949872,0.24000001
10512,10512,0.25278634,0.93100005,3.7953143,0.24000001
10513,10513,0.25188854,0.93200004,3.789965,0.24300002
10514,10514,0.252212,0.93100005,3.7881622,0.24400002
10515,10515,0.2520028,0.93200004,3.7914495,0.24000001
10516,10516,0.25166404,0.93100005,3.7878332,0.24300002
10517,10517,0.2516569,0.93100005,3.7931015,0.24200001
10518,10518,0.2517196,0.93100005,3.7933393,0.24200001
10519,10519,0.25154662,0.93200004,3.7949448,0.24000001
10520,10520,0.25213942,0.93000007,3.7947044,0.24400002
10521,10521,0.25198072,0.93100005,3.795005,0.24000001
10522,10522,0.2521049,0.93100005,3.7951138,0.245
10523,10523,0.25168583,0.93200004,3.7972877,0.24000001
10524,10524,0.25191268,0.93100005,3.7938244,0.24300002
10525,10525,0.25138324,0.93100005,3.797312,0.24100001
10526,10526,0.2517458,0.93100005,3.7979367,0.24100001
10527,10527,0.25170773,0.93100005,3.7934813,0.24100001
10528,10528,0.25247324,0.93100005,3.796701,0.24400002
10529,10529,0.25156233,0.93100005,3.7927022,0.24200001
10530,10530,0.2519441,0.93100005,3.7959986,0.245
10531,10531,0.25307718,0.93100005,3.794425,0.24100001
10532,10532,0.25163108,0.93100005,3.7943218,0.24400002
10533,10533,0.25131154,0.93200004,3.7945924,0.24200001
10534,10534,0.25140792,0.93200004,3.7957554,0.24200001
10535,10535,0.2521922,0.93100005,3.7951093,0.24000001
10536,10536,0.25193116,0.93200004,3.7955153,0.24300002
10537,10537,0.2520975,0.93200004,3.795336,0.24000001
10538,10538,0.25211626,0.93100005,3.797626,0.24300002
10539,10539,0.25182414,0.93200004,3.796449,0.24100001
10540,10540,0.25182104,0.93100005,3.7918127,0.24400002
10541,10541,0.2523303,0.93200004,3.8007207,0.24200001
10542,10542,0.2514566,0.93100005,3.7939863,0.245
10543,10543,0.25314128,0.933,3.7978034,0.24100001
10544,10544,0.251391,0.93100005,3.7956412,0.24300002
10545,10545,0.25563082,0.93200004,3.791864,0.24000001
10546,10546,0.2513485,0.93100005,3.7981277,0.24300002
10547,10547,0.2523648,0.933,3.7905846,0.24100001
10548,10548,0.25125846,0.93100005,3.7938282,0.24400002
10549,10549,0.25163248,0.933,3.7920365,0.24200001
10550,10550,0.25130835,0.93200004,3.7957678,0.24400002
10551,10551,0.25227618,0.93100005,3.7998352,0.24400002
10552,10552,0.25200278,0.93200004,3.7958672,0.24300002
10553,10553,0.25300008,0.93100005,3.799348,0.24200001
10554,10554,0.25172603,0.93100005,3.799057,0.24300002
10555,10555,0.25216106,0.93200004,3.7982018,0.24100001
10556,10556,0.25168023,0.93100005,3.801157,0.24400002
10557,10557,0.25243556,0.93100005,3.7992966,0.24100001
10558,10558,0.25129622,0.93100005,3.7988465,0.24000001
10559,10559,0.25163454,0.93200004,3.7938247,0.24100001
10560,10560,0.2519169,0.93100005,3.797936,0.24200001
10561,10561,0.25144622,0.93100005,3.7972054,0.24300002
10562,10562,0.25111708,0.93200004,3.7992804,0.24100001
10563,10563,0.25125876,0.93100005,3.7956538,0.24300002
10564,10564,0.2511595,0.93200004,3.7985666,0.24300002
10565,10565,0.25108612,0.93100005,3.8019192,0.24300002
10566,10566,0.25166768,0.93100005,3.7981257,0.24300002
10567,10567,0.25130486,0.93100005,3.7978446,0.24200001
10568,10568,0.2515282,0.93100005,3.7951868,0.24400002
10569,10569,0.25119376,0.93200004,3.796938,0.24300002
10570,10570,0.25197527,0.93100005,3.7937803,0.24400002
10571,10571,0.25115076,0.93100005,3.7978508,0.24300002
10572,10572,0.25155503,0.93100005,3.8003173,0.24200001
10573,10573,0.25194022,0.93100005,3.8001378,0.24300002
10574,10574,0.25155893,0.93000007,3.8006167,0.24200001
10575,10575,0.25147256,0.93100005,3.7995713,0.24300002
10576,10576,0.251506,0.93100005,3.8031423,0.24200001
10577,10577,0.2516808,0.93100005,3.8028362,0.24400002
10578,10578,0.2520171,0.933,3.8009348,0.24100001
10579,10579,0.25206164,0.93100005,3.806611,0.245
10580,10580,0.254707,0.929,3.802468,0.24100001
10581,10581,0.25133625,0.93100005,3.800936,0.24300002
10582,10582,0.25182918,0.93200004,3.8076603,0.24100001
10583,10583,0.25117174,0.93100005,3.8043962,0.24200001
10584,10584,0.25172615,0.93200004,3.800778,0.24100001
10585,10585,0.25242323,0.93100005,3.8025923,0.24400002
10586,10586,0.2537553,0.93000007,3.8039026,0.24100001
10587,10587,0.25209323,0.93100005,3.7969527,0.24300002
10588,10588,0.25111523,0.93200004,3.7986772,0.24300002
10589,10589,0.25179118,0.93200004,3.7934632,0.24200001
10590,10590,0.2513075,0.93200004,3.799449,0.24300002
10591,10591,0.25273308,0.93200004,3.799716,0.24000001
10592,10592,0.25155264,0.93100005,3.8001764,0.24400002
10593,10593,0.25117484,0.933,3.8029215,0.24100001
10594,10594,0.25197822,0.93100005,3.799813,0.24400002
10595,10595,0.25126716,0.93100005,3.8019955,0.24200001
10596,10596,0.25262734,0.93100005,3.7994876,0.245
10597,10597,0.25143623,0.93200004,3.8035553,0.24300002
10598,10598,0.25142273,0.93100005,3.798977,0.24300002
10599,10599,0.25099617,0.93200004,3.8000417,0.24300002
10600,10600,0.25107574,0.93100005,3.8010964,0.24100001
10601,10601,0.2514696,0.93100005,3.8016584,0.24400002
10602,10602,0.25163212,0.93200004,3.8014047,0.24200001
10603,10603,0.25099933,0.93200004,3.7936423,0.24400002
10604,10604,0.25101054,0.93200004,3.7999535,0.24200001
10605,10605,0.2515313,0.93200004,3.802061,0.24400002
10606,10606,0.2516766,0.93000007,3.8029597,0.24100001
10607,10607,0.25223285,0.93000007,3.806359,0.24300002
10608,10608,0.2513477,0.93200004,3.7989805,0.24200001
10609,10609,0.2531941,0.93000007,3.803062,0.24200001
10610,10610,0.25192472,0.93200004,3.7995229,0.24100001
10611,10611,0.25096452,0.93200004,3.7942991,0.24300002
10612,10612,0.25090593,0.93200004,3.8017135,0.24200001
10613,10613,0.25076532,0.93200004,3.7952342,0.24400002
10614,10614,0.25059327,0.93200004,3.8009946,0.24200001
10615,10615,0.25181094,0.93200004,3.792522,0.24200001
10616,10616,0.251929,0.93100005,3.8020046,0.24000001
10617,10617,0.25238085,0.93000007,3.7995808,0.24200001
10618,10618,0.25097466,0.93100005,3.800864,0.24000001
10619,10619,0.25180036,0.93100005,3.7987466,0.24100001
10620,10620,0.2509803,0.93200004,3.8008144,0.24100001
10621,10621,0.25142863,0.93200004,3.7959464,0.24300002
10622,10622,0.25076142,0.93200004,3.8006172,0.24100001
10623,10623,0.2510298,0.93200004,3.796505,0.24400002
10624,10624,0.2505586,0.93200004,3.8022692,0.24200001
10625,10625,0.25146997,0.93200004,3.7975,0.24300002
10626,10626,0.2513687,0.93100005,3.8019793,0.24200001
10627,10627,0.25100198,0.93100005,3.8020225,0.245
10628,10628,0.25140628,0.93000007,3.8022027,0.24200001
10629,10629,0.25104448,0.93200004,3.7981956,0.24300002
10630,10630,0.2512128,0.93200004,3.8033822,0.24200001
10631,10631,0.25146478,0.93200004,3.8001451,0.24300002
10632,10632,0.25075582,0.93200004,3.804023,0.24100001
10633,10633,0.25338194,0.93000007,3.7983725,0.24100001
10634,10634,0.25098607,0.93200004,3.7982523,0.24200001
10635,10635,0.25216097,0.93000007,3.7985044,0.24300002
10636,10636,0.25122052,0.93100005,3.7952938,0.24200001
10637,10637,0.25103,0.933,3.8024406,0.24200001
10638,10638,0.25060385,0.93200004,3.7987378,0.24100001
10639,10639,0.2504166,0.93200004,3.7957265,0.245
10640,10640,0.25077528,0.933,3.7981286,0.24200001
10641,10641,0.25057063,0.93200004,3.7996438,0.24300002
10642,10642,0.2510606,0.93100005,3.7941723,0.24400002
10643,10643,0.25160772,0.93000007,3.7963452,0.24200001
10644,10644,0.2514811,0.93200004,3.8036263,0.24100001
10645,10645,0.2516319,0.93200004,3.8055205,0.24200001
10646,10646,0.25086173,0.93200004,3.8029912,0.24100001
10647,10647,0.2511005,0.93200004,3.796809,0.24200001
10648,10648,0.2508032,0.93100005,3.8029003,0.24200001
10649,10649,0.25091314,0.93200004,3.79618,0.24400002
10650,10650,0.2509153,0.93200004,3.7995422,0.24300002
10651,10651,0.25036177,0.93100005,3.7972777,0.24200001
10652,10652,0.25054738,0.933,3.797108,0.24100001
10653,10653,0.2502411,0.93200004,3.7986133,0.24200001
10654,10654,0.25227618,0.93100005,3.7959673,0.24200001
10655,10655,0.25032842,0.93200004,3.800263,0.24100001
10656,10656,0.25175777,0.93200004,3.79444,0.24300002
10657,10657,0.25029594,0.93200004,3.796887,0.24300002
10658,10658,0.25139505,0.93100005,3.8046234,0.24400002
10659,10659,0.251038,0.93100005,3.796606,0.24300002
10660,10660,0.25340626,0.93000007,3.8013527,0.24000001
10661,10661,0.25063205,0.93200004,3.7929008,0.24200001
10662,10662,0.25171164,0.933,3.8056169,0.24100001
10663,10663,0.25226626,0.93000007,3.7993727,0.245
10664,10664,0.25106004,0.93200004,3.803312,0.24300002
10665,10665,0.25124842,0.93100005,3.7955465,0.245
10666,10666,0.25172722,0.93000007,3.8047523,0.24000001
10667,10667,0.25091875,0.93200004,3.8012133,0.24300002
10668,10668,0.2502707,0.93200004,3.8023424,0.24000001
10669,10669,0.25054288,0.93200004,3.8002868,0.24300002
10670,10670,0.25339293,0.933,3.808216,0.24300002
10671,10671,0.25103402,0.93200004,3.7963066,0.24400002
10672,10672,0.2501267,0.93200004,3.7979183,0.24200001
10673,10673,0.25100473,0.93100005,3.807352,0.24100001
10674,10674,0.2503605,0.93100005,3.792567,0.24200001
10675,10675,0.25120038,0.93200004,3.8075025,0.23900001
10676,10676,0.2511339,0.93200004,3.7980893,0.245
10677,10677,0.2506215,0.934,3.8026533,0.24100001
10678,10678,0.25065178,0.93100005,3.799806,0.24400002
10679,10679,0.2502804,0.933,3.795301,0.24300002
10680,10680,0.25083655,0.933,3.8071883,0.24000001
10681,10681,0.2521141,0.93000007,3.7985861,0.24300002
10682,10682,0.25091237,0.93100005,3.8045301,0.24300002
10683,10683,0.2508322,0.93100005,3.7942991,0.245
10684,10684,0.25147572,0.933,3.8042104,0.24200001
10685,10685,0.250813,0.93100005,3.7974148,0.245
10686,10686,0.2508626,0.93100005,3.804207,0.24200001
10687,10687,0.25081992,0.93100005,3.797319,0.245
10688,10688,0.25088722,0.93200004,3.8049982,0.24300002
10689,10689,0.25090012,0.93100005,3.7974875,0.245
10690,10690,0.25087187,0.93200004,3.805466,0.24200001
10691,10691,0.25093073,0.93100005,3.7963474,0.245
10692,10692,0.2517864,0.93200004,3.8060272,0.24300002
10693,10693,0.25112748,0.93100005,3.7963204,0.24700001
10694,10694,0.25079277,0.93200004,3.805232,0.24200001
10695,10695,0.25127244,0.93100005,3.801297,0.245
10696,10696,0.25040263,0.933,3.8025289,0.24300002
10697,10697,0.25050527,0.93200004,3.800856,0.246
10698,10698,0.2503652,0.933,3.802552,0.245
10699,10699,0.25049916,0.93200004,3.7986417,0.24300002
10700,10700,0.2502276,0.933,3.8032682,0.24400002
10701,10701,0.25026837,0.93200004,3.796294,0.245
10702,10702,0.24994901,0.933,3.805643,0.24400002
10703,10703,0.25167948,0.93200004,3.796355,0.24300002
10704,10704,0.25091478,0.933,3.802076,0.24300002
10705,10705,0.25048938,0.93200004,3.7990987,0.246
10706,10706,0.25055403,0.93100005,3.806017,0.24300002
10707,10707,0.25066027,0.93200004,3.797902,0.24400002
10708,10708,0.250508,0.93200004,3.806535,0.24300002
10709,10709,0.2507207,0.93200004,3.7983491,0.245
10710,10710,0.25077534,0.93200004,3.8070157,0.24400002
10711,10711,0.25093538,0.93200004,3.7972445,0.245
10712,10712,0.25147697,0.93200004,3.8092365,0.24200001
10713,10713,0.2512324,0.93100005,3.8009806,0.245
10714,10714,0.25083733,0.933,3.806511,0.24200001
10715,10715,0.2506955,0.93200004,3.7962651,0.24400002
10716,10716,0.25040004,0.934,3.8064752,0.24200001
10717,10717,0.2508336,0.93100005,3.7947683,0.245
10718,10718,0.25180426,0.93200004,3.804176,0.24300002
10719,10719,0.25097463,0.933,3.7984161,0.24300002
10720,10720,0.25004408,0.933,3.7988234,0.24700001
10721,10721,0.25208104,0.933,3.8030264,0.24200001
10722,10722,0.25085655,0.93200004,3.7975106,0.24900001
10723,10723,0.25035855,0.93200004,3.8041344,0.24100001
10724,10724,0.2508902,0.93100005,3.7970464,0.24400002
10725,10725,0.2502414,0.934,3.8051453,0.24200001
10726,10726,0.25028166,0.93200004,3.7952485,0.246
10727,10727,0.2517163,0.934,3.804799,0.24100001
10728,10728,0.25016096,0.933,3.7979393,0.246
10729,10729,0.2504128,0.933,3.8138347,0.24100001
10730,10730,0.25120658,0.933,3.8000138,0.24900001
10731,10731,0.25036708,0.93200004,3.8036642,0.24200001
10732,10732,0.2500284,0.93200004,3.7964919,0.24300002
10733,10733,0.2509063,0.933,3.7989414,0.24400002
10734,10734,0.24975279,0.933,3.7990437,0.24200001
10735,10735,0.25136447,0.93100005,3.809887,0.24200001
10736,10736,0.25024593,0.93100005,3.791925,0.245
10737,10737,0.25103247,0.934,3.800111,0.24400002
10738,10738,0.25032255,0.93100005,3.7960856,0.24800001
10739,10739,0.25195053,0.93200004,3.806566,0.24400002
10740,10740,0.25079563,0.93200004,3.7968206,0.246
10741,10741,0.25044763,0.933,3.8021233,0.24400002
10742,10742,0.2503828,0.93200004,3.7978601,0.24400002
10743,10743,0.2506722,0.933,3.809113,0.24200001
10744,10744,0.250372,0.93200004,3.7951825,0.24400002
10745,10745,0.25137478,0.934,3.8079147,0.24200001
10746,10746,0.25004116,0.93200004,3.7986505,0.24700001
10747,10747,0.2508809,0.934,3.801365,0.24300002
10748,10748,0.24994999,0.93100005,3.7969077,0.245
10749,10749,0.25305584,0.93100005,3.8006437,0.24200001
10750,10750,0.2500169,0.933,3.8027544,0.245
10751,10751,0.25001773,0.933,3.7994394,0.24300002
10752,10752,0.24999276,0.933,3.8147311,0.24400002
10753,10753,0.2500598,0.933,3.7970488,0.24400002
10754,10754,0.2518013,0.93200004,3.81352,0.24300002
10755,10755,0.25058013,0.93100005,3.7979443,0.24400002
10756,10756,0.2504604,0.93100005,3.8067594,0.24300002
10757,10757,0.2502925,0.93200004,3.7969062,0.246
10758,10758,0.25037608,0.933,3.8004234,0.24200001
10759,10759,0.251024,0.93100005,3.7995932,0.245
10760,10760,0.2511801,0.933,3.7947176,0.24400002
10761,10761,0.25272492,0.933,3.8000245,0.246
10762,10762,0.25617176,0.93200004,3.79314,0.245
10763,10763,0.25063208,0.933,3.8060446,0.24300002
10764,10764,0.25008008,0.93100005,3.794267,0.246
10765,10765,0.25000045,0.93200004,3.8082745,0.24300002
10766,10766,0.25009337,0.93200004,3.7952838,0.245
10767,10767,0.24960886,0.933,3.8090577,0.24300002
10768,10768,0.25048786,0.93200004,3.7949574,0.246
10769,10769,0.25027838,0.933,3.8088374,0.24300002
10770,10770,0.24996097,0.933,3.794632,0.245
10771,10771,0.2501867,0.93200004,3.8106594,0.24300002
10772,10772,0.25012398,0.933,3.795173,0.245
10773,10773,0.2500254,0.933,3.8111563,0.24400002
10774,10774,0.25136346,0.93100005,3.7996788,0.24400002
10775,10775,0.25051853,0.934,3.805479,0.24400002
10776,10776,0.2513266,0.93000007,3.808758,0.24700001
10777,10777,0.2501974,0.933,3.8057888,0.24400002
10778,10778,0.25048482,0.933,3.7977755,0.24400002
10779,10779,0.24957739,0.933,3.80476,0.246
10780,10780,0.25048858,0.93200004,3.8053563,0.24200001
10781,10781,0.25028744,0.933,3.7964244,0.24700001
10782,10782,0.2528435,0.933,3.8099337,0.24200001
10783,10783,0.25078714,0.93100005,3.7949455,0.24700001
10784,10784,0.25004268,0.934,3.8085575,0.24300002
10785,10785,0.2504996,0.93200004,3.7983136,0.24800001
10786,10786,0.2534965,0.933,3.808909,0.24300002
10787,10787,0.25062227,0.93200004,3.7971067,0.24700001
10788,10788,0.25101233,0.933,3.8106525,0.24300002
10789,10789,0.2503782,0.933,3.7957726,0.24700001
10790,10790,0.24975416,0.933,3.8100038,0.245
10791,10791,0.25045064,0.933,3.795814,0.245
10792,10792,0.2496168,0.933,3.8076906,0.245
10793,10793,0.2503414,0.933,3.7970898,0.245
10794,10794,0.24952216,0.933,3.8069582,0.245
10795,10795,0.24985354,0.933,3.8019001,0.24200001
10796,10796,0.24960893,0.933,3.801403,0.24400002
10797,10797,0.24940234,0.934,3.8058856,0.24300002
10798,10798,0.24950193,0.93100005,3.7974617,0.24900001
10799,10799,0.24937418,0.933,3.8029015,0.24400002
10800,10800,0.25080603,0.93100005,3.8011231,0.246
10801,10801,0.25008053,0.934,3.8083308,0.24400002
10802,10802,0.25016496,0.933,3.806448,0.24400002
10803,10803,0.24980411,0.934,3.7966528,0.24400002
10804,10804,0.24960992,0.933,3.809123,0.24400002
10805,10805,0.24949262,0.93200004,3.7997692,0.24200001
10806,10806,0.2505067,0.933,3.8046014,0.24300002
10807,10807,0.2494699,0.933,3.8097165,0.24300002
10808,10808,0.24906044,0.934,3.805942,0.24400002
10809,10809,0.2514121,0.93200004,3.810329,0.24400002
10810,10810,0.24989478,0.934,3.7965856,0.24300002
10811,10811,0.25071254,0.933,3.8174748,0.24400002
10812,10812,0.24972646,0.93500006,3.7968197,0.24400002
10813,10813,0.24950825,0.93500006,3.8092883,0.245
10814,10814,0.25009745,0.934,3.7965696,0.24800001
10815,10815,0.25093353,0.93200004,3.810432,0.24300002
10816,10816,0.24981272,0.934,3.8010154,0.246
10817,10817,0.2494204,0.934,3.8095174,0.24400002
10818,10818,0.24949332,0.934,3.797217,0.246
10819,10819,0.24983902,0.934,3.8119602,0.245
10820,10820,0.24997514,0.934,3.7982414,0.245
10821,10821,0.25056276,0.934,3.8103027,0.24400002
10822,10822,0.25035334,0.933,3.8055432,0.245
10823,10823,0.24938461,0.93500006,3.8056648,0.24400002
10824,10824,0.24943453,0.93500006,3.804569,0.24300002
10825,10825,0.24967012,0.934,3.7996838,0.245
10826,10826,0.24918734,0.93500006,3.8058584,0.24300002
10827,10827,0.25064284,0.93200004,3.8068285,0.24300002
10828,10828,0.249011,0.93500006,3.7960823,0.24400002
10829,10829,0.25079173,0.93200004,3.8093095,0.24400002
10830,10830,0.24932183,0.93500006,3.7964933,0.246
10831,10831,0.249833,0.93500006,3.8118095,0.245
10832,10832,0.24999203,0.934,3.7966263,0.24400002
10833,10833,0.25111428,0.933,3.8111818,0.24400002
10834,10834,0.24946122,0.934,3.8021076,0.24300002
10835,10835,0.24935457,0.934,3.808554,0.24400002
10836,10836,0.24918643,0.934,3.808661,0.245
10837,10837,0.24928635,0.934,3.7976615,0.246
10838,10838,0.2496859,0.934,3.8099563,0.24400002
10839,10839,0.25090325,0.934,3.8050673,0.246
10840,10840,0.24939269,0.93500006,3.808646,0.246
10841,10841,0.24962316,0.933,3.8165555,0.24300002
10842,10842,0.25039822,0.93500006,3.8044016,0.245
10843,10843,0.24931742,0.93500006,3.8123434,0.245
10844,10844,0.24980809,0.934,3.797883,0.245
10845,10845,0.24999349,0.933,3.8106482,0.246
10846,10846,0.24991173,0.934,3.796911,0.24700001
10847,10847,0.2506643,0.934,3.814016,0.24400002
10848,10848,0.2494502,0.934,3.8040683,0.24700001
10849,10849,0.24931876,0.934,3.8067675,0.245
10850,10850,0.24925973,0.934,3.8100467,0.24400002
10851,10851,0.24926665,0.93500006,3.802045,0.24400002
10852,10852,0.25016606,0.933,3.8127575,0.24400002
10853,10853,0.24943855,0.934,3.8023186,0.246
10854,10854,0.2506251,0.934,3.8138664,0.245
10855,10855,0.24963689,0.933,3.7942185,0.245
10856,10856,0.24934477,0.934,3.8133962,0.24400002
10857,10857,0.24951337,0.934,3.796698,0.246
10858,10858,0.24976175,0.933,3.816534,0.245
10859,10859,0.24945945,0.934,3.7976317,0.24700001
10860,10860,0.2509296,0.93200004,3.81753,0.24400002
10861,10861,0.24934676,0.934,3.8013294,0.245
10862,10862,0.24945223,0.93500006,3.8126717,0.246
10863,10863,0.2491071,0.933,3.8046105,0.24300002
10864,10864,0.24922882,0.93500006,3.8043134,0.246
10865,10865,0.24974366,0.934,3.8077085,0.24400002
10866,10866,0.2508077,0.933,3.810849,0.24300002
10867,10867,0.24949153,0.93500006,3.8055842,0.24300002
10868,10868,0.2500629,0.934,3.8177354,0.24300002
10869,10869,0.24992372,0.934,3.8004594,0.24300002
10870,10870,0.249745,0.93500006,3.8158867,0.245
10871,10871,0.2502078,0.933,3.8037474,0.24800001
10872,10872,0.2503758,0.934,3.8138819,0.24700001
10873,10873,0.24962711,0.934,3.808898,0.246
10874,10874,0.24951676,0.934,3.814342,0.245
10875,10875,0.2492148,0.934,3.8043752,0.246
10876,10876,0.24925236,0.934,3.8127942,0.24700001
10877,10877,0.24977717,0.933,3.8106499,0.246
10878,10878,0.2499206,0.93500006,3.8063831,0.245
10879,10879,0.24975792,0.93500006,3.8160913,0.245
10880,10880,0.2492894,0.934,3.79822,0.246
10881,10881,0.24892159,0.93500006,3.8169763,0.24400002
10882,10882,0.24943852,0.934,3.7978926,0.24800001
10883,10883,0.2490188,0.93500006,3.8172858,0.246
10884,10884,0.24934784,0.933,3.7997282,0.24700001
10885,10885,0.24941948,0.93500006,3.8167202,0.246
10886,10886,0.2495389,0.934,3.8038661,0.246
10887,10887,0.25014606,0.934,3.8151963,0.24700001
10888,10888,0.2491891,0.934,3.801573,0.24700001
10889,10889,0.25023472,0.934,3.8208861,0.245
10890,10890,0.24941002,0.933,3.800029,0.24800001
10891,10891,0.24959034,0.93500006,3.8158185,0.245
10892,10892,0.24940519,0.934,3.8014827,0.246
10893,10893,0.25040588,0.933,3.8164642,0.246
10894,10894,0.24921966,0.934,3.8063443,0.24400002
10895,10895,0.24953352,0.933,3.8181496,0.245
10896,10896,0.24917491,0.934,3.8044994,0.24200001
10897,10897,0.24982643,0.93500006,3.8187284,0.246
10898,10898,0.24922153,0.933,3.804189,0.24800001
10899,10899,0.25084716,0.93500006,3.8140082,0.246
10900,10900,0.24891041,0.934,3.807344,0.24400002
10901,10901,0.25012466,0.93500006,3.805125,0.246
10902,10902,0.24891607,0.934,3.8198128,0.246
10903,10903,0.24966662,0.934,3.8016956,0.246
10904,10904,0.24911174,0.934,3.821289,0.24700001
10905,10905,0.25015756,0.933,3.8047795,0.24400002
10906,10906,0.2499917,0.933,3.8201005,0.24800001
10907,10907,0.24970992,0.934,3.8032234,0.24700001
10908,10908,0.2490623,0.934,3.819631,0.246
10909,10909,0.25001216,0.934,3.8016677,0.24700001
10910,10910,0.24996834,0.93500006,3.8160617,0.24700001
10911,10911,0.25021145,0.933,3.8017697,0.24700001
10912,10912,0.24912822,0.934,3.8155177,0.245
10913,10913,0.24906626,0.934,3.8065724,0.245
10914,10914,0.2492061,0.934,3.814681,0.24400002
10915,10915,0.24919392,0.934,3.8161566,0.24400002
10916,10916,0.2489971,0.933,3.8092036,0.24400002
10917,10917,0.24860363,0.93500006,3.8130054,0.246
10918,10918,0.24887615,0.934,3.8141255,0.245
10919,10919,0.24951962,0.93500006,3.8107753,0.24400002
10920,10920,0.24868573,0.934,3.8084373,0.24700001
10921,10921,0.24977672,0.934,3.8104434,0.24400002
10922,10922,0.25150448,0.934,3.8068972,0.246
10923,10923,0.2501694,0.934,3.8168063,0.24400002
10924,10924,0.24911322,0.93200004,3.8012223,0.24700001
10925,10925,0.24906549,0.934,3.8151271,0.245
10926,10926,0.24876945,0.934,3.8071969,0.24300002
10927,10927,0.24995375,0.93500006,3.8179624,0.24700001
10928,10928,0.24916206,0.933,3.8074157,0.24700001
10929,10929,0.24895947,0.93500006,3.8045156,0.245
10930,10930,0.24899952,0.93500006,3.8150308,0.24400002
10931,10931,0.24918146,0.93500006,3.7981787,0.24400002
10932,10932,0.24906929,0.934,3.8172572,0.245
10933,10933,0.25171757,0.933,3.8083603,0.24700001
10934,10934,0.24960999,0.934,3.8163953,0.24800001
10935,10935,0.25050443,0.933,3.8132224,0.246
10936,10936,0.24908406,0.933,3.8108494,0.245
10937,10937,0.24935395,0.93600005,3.8210833,0.245
10938,10938,0.25005925,0.93500006,3.8028245,0.245
10939,10939,0.24872749,0.934,3.8201008,0.245
10940,10940,0.24958812,0.934,3.8040664,0.24700001
10941,10941,0.2487924,0.934,3.8200042,0.246
10942,10942,0.25011274,0.93500006,3.806732,0.24900001
10943,10943,0.24847743,0.93500006,3.8148668,0.24700001
10944,10944,0.24964735,0.93500006,3.80655,0.24800001
10945,10945,0.24889971,0.93500006,3.8159468,0.245
10946,10946,0.25049767,0.934,3.8072345,0.24400002
10947,10947,0.24867167,0.93500006,3.8083336,0.245
10948,10948,0.25159934,0.93500006,3.8137307,0.24400002
10949,10949,0.24894619,0.93600005,3.8059814,0.24400002
10950,10950,0.25011203,0.93600005,3.8182743,0.24300002
10951,10951,0.24969395,0.93500006,3.80185,0.246
10952,10952,0.24903668,0.93500006,3.819376,0.245
10953,10953,0.2487834,0.93500006,3.8012595,0.245
10954,10954,0.2502001,0.933,3.819532,0.245
10955,10955,0.2485688,0.93500006,3.8061721,0.245
10956,10956,0.24950975,0.934,3.8228343,0.246
10957,10957,0.24855211,0.93500006,3.7996116,0.24800001
10958,10958,0.24888662,0.93600005,3.8213797,0.246
10959,10959,0.24908754,0.93500006,3.8061874,0.24900001
10960,10960,0.25108325,0.933,3.8209763,0.246
10961,10961,0.24909729,0.93500006,3.8048928,0.24700001
10962,10962,0.24854636,0.934,3.817378,0.24400002
10963,10963,0.24899158,0.93500006,3.8065133,0.246
10964,10964,0.2481814,0.93500006,3.8150656,0.24400002
10965,10965,0.24848296,0.93500006,3.8114073,0.24400002
10966,10966,0.2487076,0.933,3.804416,0.24800001
10967,10967,0.2500373,0.93500006,3.8161743,0.24300002
10968,10968,0.24872817,0.93500006,3.8019257,0.24900001
10969,10969,0.24944013,0.93500006,3.818706,0.24400002
10970,10970,0.24851498,0.93500006,3.7998466,0.24700001
10971,10971,0.24906771,0.93500006,3.8205693,0.245
10972,10972,0.24867187,0.93500006,3.8015137,0.24700001
10973,10973,0.24903414,0.93500006,3.8195574,0.24700001
10974,10974,0.24918893,0.93500006,3.8020694,0.245
10975,10975,0.25077155,0.933,3.8205829,0.246
10976,10976,0.24881373,0.93500006,3.8070116,0.246
10977,10977,0.24845436,0.93600005,3.8184483,0.245
10978,10978,0.24841014,0.93500006,3.8083806,0.24400002
10979,10979,0.24843499,0.93500006,3.8147948,0.246
10980,10980,0.24834247,0.93500006,3.813315,0.246
10981,10981,0.24900734,0.93500006,3.8119175,0.246
10982,10982,0.2490051,0.93500006,3.8114023,0.24300002
10983,10983,0.24908754,0.934,3.8169577,0.246
10984,10984,0.24855894,0.93600005,3.8120198,0.245
10985,10985,0.24980468,0.934,3.8229563,0.245
10986,10986,0.24895748,0.934,3.7996092,0.24800001
10987,10987,0.24906607,0.93500006,3.816024,0.24700001
10988,10988,0.24877296,0.93500006,3.804431,0.24700001
10989,10989,0.24979144,0.933,3.8216317,0.246
10990,10990,0.24884598,0.93500006,3.8037424,0.24800001
10991,10991,0.24918322,0.934,3.8201153,0.246
10992,10992,0.24909064,0.93500006,3.8117352,0.24800001
10993,10993,0.24849923,0.93500006,3.8201218,0.246
10994,10994,0.2481402,0.93500006,3.8066108,0.24800001
10995,10995,0.24843228,0.93500006,3.822047,0.246
10996,10996,0.24886593,0.934,3.8152277,0.24700001
10997,10997,0.249527,0.93600005,3.808513,0.24900001
10998,10998,0.2490757,0.93600005,3.8190422,0.24700001
10999,10999,0.24943747,0.934,3.806777,0.24700001
11000,11000,0.24858001,0.93600005,3.8188474,0.24800001
11001,11001,0.2486626,0.934,3.805407,0.24800001
11002,11002,0.24835862,0.93600005,3.8188405,0.245
11003,11003,0.24839717,0.93500006,3.8066385,0.24700001
11004,11004,0.2484102,0.93600005,3.8174522,0.24900001
11005,11005,0.24801192,0.93500006,3.810242,0.245
11006,11006,0.24904338,0.934,3.8214445,0.24900001
11007,11007,0.24813755,0.93500006,3.8048763,0.24700001
11008,11008,0.24886464,0.93500006,3.8245227,0.24900001
11009,11009,0.24848843,0.93500006,3.807031,0.245
11010,11010,0.24959372,0.933,3.821432,0.24700001
11011,11011,0.2484797,0.93500006,3.8086443,0.245
11012,11012,0.25007913,0.93500006,3.820362,0.24700001
11013,11013,0.24826935,0.934,3.8099015,0.24700001
11014,11014,0.2490048,0.93500006,3.8198385,0.25
11015,11015,0.24874169,0.93500006,3.8124547,0.24800001
11016,11016,0.24873956,0.934,3.8195388,0.246
11017,11017,0.24828349,0.93500006,3.809835,0.25100002
11018,11018,0.24868831,0.93600005,3.8212273,0.246
11019,11019,0.24850118,0.93500006,3.8073509,0.25
11020,11020,0.24825005,0.93500006,3.8219943,0.24700001
11021,11021,0.24877673,0.93500006,3.8065264,0.24700001
11022,11022,0.2486025,0.93500006,3.8225548,0.24700001
11023,11023,0.24899589,0.93500006,3.8080852,0.246
11024,11024,0.24841216,0.93600005,3.8210015,0.24800001
11025,11025,0.25048444,0.934,3.8080807,0.24700001
11026,11026,0.24868849,0.93500006,3.8197272,0.24800001
11027,11027,0.24943492,0.934,3.8132303,0.24800001
11028,11028,0.24913499,0.933,3.819368,0.245
11029,11029,0.24938972,0.93500006,3.8111932,0.246
11030,11030,0.24807188,0.93500006,3.8166173,0.24700001
11031,11031,0.25017163,0.93500006,3.8152947,0.245
11032,11032,0.24884993,0.93500006,3.8074508,0.245
11033,11033,0.24875924,0.93500006,3.8219512,0.24700001
11034,11034,0.24939783,0.934,3.8070037,0.24900001
11035,11035,0.24822828,0.93500006,3.8221135,0.24700001
11036,11036,0.24864267,0.93500006,3.8062727,0.24900001
11037,11037,0.25009838,0.934,3.823099,0.24800001
11038,11038,0.24920246,0.93500006,3.806386,0.24700001
11039,11039,0.24871267,0.93600005,3.8216164,0.24700001
11040,11040,0.24902846,0.93500006,3.8054647,0.24900001
11041,11041,0.24806343,0.93600005,3.8203292,0.24700001
11042,11042,0.24921961,0.93500006,3.8081396,0.24900001
11043,11043,0.2479448,0.93500006,3.8203971,0.245
11044,11044,0.2480148,0.93500006,3.8142772,0.24800001
11045,11045,0.24806269,0.93500006,3.8169286,0.24700001
11046,11046,0.24954851,0.93500006,3.8164375,0.24800001
11047,11047,0.24886397,0.93600005,3.81182,0.24900001
11048,11048,0.24786852,0.93600005,3.8189263,0.246
11049,11049,0.24866362,0.93500006,3.8093293,0.24700001
11050,11050,0.24798675,0.93600005,3.8177116,0.246
11051,11051,0.24777992,0.934,3.8116002,0.245
11052,11052,0.24862042,0.93600005,3.8121789,0.25
11053,11053,0.24789028,0.93500006,3.8155017,0.245
11054,11054,0.24936439,0.93500006,3.8251364,0.24700001
11055,11055,0.24975306,0.93600005,3.808568,0.246
11056,11056,0.24921246,0.93500006,3.8189878,0.245
11057,11057,0.24869014,0.93500006,3.8041258,0.24800001
11058,11058,0.24825445,0.93500006,3.8196795,0.24700001
11059,11059,0.24882878,0.93500006,3.8068776,0.24800001
11060,11060,0.24791515,0.93500006,3.823425,0.246
11061,11061,0.24839766,0.93500006,3.8099718,0.25100002
11062,11062,0.2513672,0.933,3.8250966,0.246
11063,11063,0.2488322,0.93500006,3.8090732,0.245
11064,11064,0.24782704,0.93600005,3.8224978,0.245
11065,11065,0.24787943,0.93500006,3.80937,0.246
11066,11066,0.24802686,0.93500006,3.8204749,0.246
11067,11067,0.24762087,0.93600005,3.8130527,0.245
11068,11068,0.24868937,0.934,3.8203306,0.24700001
11069,11069,0.2483839,0.93500006,3.8084435,0.24900001
11070,11070,0.24822088,0.93500006,3.8198352,0.246
11071,11071,0.24811396,0.93500006,3.8060648,0.24800001
11072,11072,0.2478902,0.93500006,3.8236725,0.24700001
11073,11073,0.24841411,0.934,3.8149366,0.246
11074,11074,0.2485324,0.93500006,3.8224342,0.24700001
11075,11075,0.24788107,0.93500006,3.8143418,0.246
11076,11076,0.24861856,0.93500006,3.8216233,0.24700001
11077,11077,0.2483482,0.93500006,3.8060362,0.246
11078,11078,0.24799152,0.93500006,3.825215,0.246
11079,11079,0.24824604,0.93500006,3.8067563,0.24800001
11080,11080,0.24855897,0.93500006,3.8207242,0.24800001
11081,11081,0.24842328,0.93500006,3.809096,0.24800001
11082,11082,0.24854717,0.934,3.8216047,0.24700001
11083,11083,0.24859141,0.93500006,3.8107898,0.25
11084,11084,0.24809173,0.93500006,3.8204703,0.24900001
11085,11085,0.24775018,0.93500006,3.814594,0.24800001
11086,11086,0.2501316,0.933,3.821848,0.246
11087,11087,0.24800667,0.93500006,3.8066843,0.25
11088,11088,0.2477216,0.93500006,3.8231018,0.246
11089,11089,0.24790846,0.93500006,3.8088856,0.24800001
11090,11090,0.24776207,0.93500006,3.8236039,0.24700001
11091,11091,0.2476501,0.93500006,3.8098845,0.245
11092,11092,0.24787079,0.934,3.8216064,0.24700001
11093,11093,0.2477888,0.93600005,3.8039684,0.24900001
11094,11094,0.24848524,0.93600005,3.8211796,0.24700001
11095,11095,0.24805766,0.93500006,3.808879,0.24700001
11096,11096,0.2480523,0.934,3.8247976,0.24700001
11097,11097,0.24774541,0.93500006,3.807665,0.245
11098,11098,0.24725111,0.93500006,3.8256483,0.24800001
11099,11099,0.2479427,0.93500006,3.8075266,0.245
11100,11100,0.24796487,0.93500006,3.8222048,0.24700001
11101,11101,0.24830018,0.93500006,3.8071353,0.24700001
11102,11102,0.24750428,0.93600005,3.8245313,0.24800001
11103,11103,0.24876215,0.93500006,3.8084836,0.24800001
11104,11104,0.24875213,0.934,3.8257346,0.246
11105,11105,0.24812672,0.93500006,3.8102915,0.245
11106,11106,0.2481016,0.93600005,3.8234203,0.24700001
11107,11107,0.251701,0.934,3.8127918,0.24900001
11108,11108,0.24792185,0.93600005,3.8202446,0.24800001
11109,11109,0.24775809,0.93500006,3.8207552,0.246
11110,11110,0.24807009,0.93600005,3.812322,0.24800001
11111,11111,0.2484055,0.93600005,3.821891,0.24800001
11112,11112,0.24860692,0.933,3.8122401,0.245
11113,11113,0.24796294,0.934,3.8260088,0.24800001
11114,11114,0.24823841,0.93500006,3.80637,0.24700001
11115,11115,0.24798481,0.93600005,3.823968,0.24700001
11116,11116,0.24783155,0.93500006,3.8086636,0.246
11117,11117,0.24748205,0.93600005,3.8267868,0.246
11118,11118,0.24815457,0.93500006,3.8089132,0.24800001
11119,11119,0.2485456,0.93500006,3.8239903,0.24700001
11120,11120,0.24813907,0.93500006,3.8090858,0.24800001
11121,11121,0.2484951,0.93500006,3.8233209,0.24700001
11122,11122,0.24855417,0.93500006,3.8133492,0.24800001
11123,11123,0.24748869,0.93600005,3.8219523,0.24700001
11124,11124,0.24832647,0.934,3.8166287,0.24700001
11125,11125,0.24752364,0.93500006,3.8091257,0.24700001
11126,11126,0.24806459,0.93500006,3.8231304,0.24700001
11127,11127,0.24796082,0.93500006,3.8087444,0.246
11128,11128,0.24867633,0.93500006,3.825444,0.24700001
11129,11129,0.24805248,0.93500006,3.807937,0.246
11130,11130,0.24816447,0.934,3.8245802,0.246
11131,11131,0.24792162,0.93500006,3.816441,0.24800001
11132,11132,0.24744801,0.93600005,3.820114,0.246
11133,11133,0.24839088,0.93500006,3.8171175,0.24800001
11134,11134,0.24739695,0.93500006,3.8167257,0.24900001
11135,11135,0.24900906,0.93500006,3.8193054,0.245
11136,11136,0.24845597,0.934,3.8108625,0.245
11137,11137,0.24852072,0.93500006,3.824198,0.246
11138,11138,0.2480041,0.93500006,3.8107283,0.24900001
11139,11139,0.24820292,0.93500006,3.8250432,0.24700001
11140,11140,0.24792664,0.93500006,3.8108444,0.24900001
11141,11141,0.24857213,0.934,3.8264043,0.24700001
11142,11142,0.24787462,0.93500006,3.810731,0.24800001
11143,11143,0.24755853,0.93500006,3.8232548,0.24800001
11144,11144,0.2473217,0.93500006,3.8111203,0.245
11145,11145,0.24806918,0.93600005,3.8181021,0.24900001
11146,11146,0.24817239,0.93600005,3.8203034,0.24700001
11147,11147,0.24792108,0.93500006,3.8081083,0.24800001
11148,11148,0.24831176,0.934,3.825716,0.246
11149,11149,0.24822377,0.934,3.811118,0.24700001
11150,11150,0.24898413,0.934,3.8231678,0.24700001
11151,11151,0.24768615,0.93500006,3.8122122,0.24700001
11152,11152,0.24705383,0.93500006,3.824897,0.24900001
11153,11153,0.2484047,0.93500006,3.8094208,0.24700001
11154,11154,0.24736626,0.93500006,3.8300028,0.24800001
11155,11155,0.24779487,0.93500006,3.811825,0.24800001
11156,11156,0.2476335,0.93600005,3.8304794,0.24700001
11157,11157,0.24799956,0.93500006,3.8137999,0.246
11158,11158,0.24832085,0.93600005,3.8269491,0.246
11159,11159,0.24793026,0.93500006,3.8158379,0.24700001
11160,11160,0.24759689,0.93600005,3.827679,0.246
11161,11161,0.2478831,0.93500006,3.815846,0.246
11162,11162,0.24792764,0.934,3.8288403,0.24700001
11163,11163,0.24715956,0.93500006,3.8121305,0.24700001
11164,11164,0.24718067,0.93600005,3.8331494,0.246
11165,11165,0.24759664,0.934,3.8119397,0.25
11166,11166,0.24806105,0.93600005,3.8345456,0.246
11167,11167,0.24783942,0.93600005,3.8119986,0.246
11168,11168,0.24695033,0.93500006,3.8285866,0.246
11169,11169,0.24873345,0.934,3.8215864,0.24800001
11170,11170,0.24829902,0.93600005,3.823118,0.24700001
11171,11171,0.24732672,0.93500006,3.8197753,0.24800001
11172,11172,0.24750793,0.93500006,3.8271165,0.245
11173,11173,0.24694233,0.93500006,3.8120403,0.24800001
11174,11174,0.24743032,0.93500006,3.8348966,0.24700001
11175,11175,0.24864635,0.93500006,3.812815,0.24800001
11176,11176,0.24698111,0.93500006,3.8273156,0.246
11177,11177,0.24912092,0.934,3.8180847,0.246
11178,11178,0.24704188,0.93600005,3.824992,0.24700001
11179,11179,0.2485789,0.934,3.8159928,0.24700001
11180,11180,0.24848935,0.934,3.826426,0.24700001
11181,11181,0.24823253,0.93500006,3.812833,0.24800001
11182,11182,0.247947,0.93500006,3.8294747,0.245
11183,11183,0.24796446,0.93500006,3.8131976,0.24900001
11184,11184,0.24742725,0.93600005,3.8301234,0.246
11185,11185,0.24819772,0.93500006,3.812264,0.24800001
11186,11186,0.24760604,0.93600005,3.828296,0.246
11187,11187,0.2482958,0.93500006,3.8145618,0.246
11188,11188,0.24701756,0.93600005,3.8250422,0.24700001
11189,11189,0.24760994,0.93500006,3.820512,0.246
11190,11190,0.2467456,0.93500006,3.822501,0.24800001
11191,11191,0.24775298,0.93600005,3.8207731,0.246
11192,11192,0.24767447,0.93500006,3.8116212,0.24800001
11193,11193,0.24795683,0.93500006,3.8264923,0.245
11194,11194,0.24777018,0.934,3.811977,0.24700001
11195,11195,0.24741462,0.93600005,3.828717,0.24700001
11196,11196,0.24730809,0.93500006,3.811289,0.24700001
11197,11197,0.24734107,0.93500006,3.8275492,0.24700001
11198,11198,0.24773067,0.93500006,3.8137784,0.24700001
11199,11199,0.24702561,0.93600005,3.8273993,0.246
11200,11200,0.24741341,0.93500006,3.811126,0.246
11201,11201,0.24748355,0.93500006,3.827233,0.245
11202,11202,0.24714302,0.934,3.8141189,0.24800001
11203,11203,0.24678847,0.93500006,3.8244357,0.24800001
11204,11204,0.24676473,0.93500006,3.817443,0.24700001
11205,11205,0.2479795,0.93500006,3.8196623,0.24900001
11206,11206,0.24758083,0.93600005,3.8130834,0.24800001
11207,11207,0.24790922,0.93600005,3.8270316,0.246
11208,11208,0.24733806,0.93500006,3.815453,0.24700001
11209,11209,0.24692997,0.93600005,3.832224,0.246
11210,11210,0.2478995,0.93500006,3.8140392,0.24700001
11211,11211,0.24752174,0.934,3.8303802,0.245
11212,11212,0.24714243,0.93500006,3.8134763,0.24800001
11213,11213,0.25056565,0.933,3.83262,0.24700001
11214,11214,0.24733864,0.93500006,3.8138902,0.24700001
11215,11215,0.24688853,0.93600005,3.8296223,0.24900001
11216,11216,0.24694425,0.93500006,3.8134906,0.24700001
11217,11217,0.24710296,0.93600005,3.8261325,0.24900001
11218,11218,0.2468588,0.93500006,3.815854,0.24700001
11219,11219,0.24762402,0.93600005,3.8228083,0.246
11220,11220,0.24672556,0.93600005,3.82371,0.246
11221,11221,0.24850187,0.93500006,3.823907,0.24800001
11222,11222,0.2470862,0.93600005,3.8235312,0.25
11223,11223,0.24635461,0.93600005,3.8226678,0.245
11224,11224,0.24820189,0.93600005,3.8162847,0.246
11225,11225,0.24684139,0.93600005,3.8234327,0.24800001
11226,11226,0.2489663,0.93500006,3.8160818,0.24300002
11227,11227,0.24722217,0.93600005,3.8166473,0.246
11228,11228,0.2468511,0.93600005,3.8269017,0.246
11229,11229,0.24746944,0.93500006,3.812681,0.245
11230,11230,0.24727732,0.93600005,3.8268235,0.24800001
11231,11231,0.24681388,0.934,3.820459,0.245
11232,11232,0.2475667,0.93500006,3.8168285,0.245
11233,11233,0.24716404,0.93600005,3.8222265,0.246
11234,11234,0.2467215,0.93600005,3.8196726,0.246
11235,11235,0.24819285,0.934,3.8255138,0.246
11236,11236,0.24778214,0.934,3.8154926,0.246
11237,11237,0.24842222,0.93600005,3.83655,0.24400002
11238,11238,0.24768911,0.93500006,3.8131788,0.246
11239,11239,0.24830246,0.93500006,3.8317614,0.24200001
11240,11240,0.2474209,0.934,3.8167057,0.245
11241,11241,0.24692091,0.93600005,3.8302853,0.245
11242,11242,0.24656822,0.934,3.815372,0.246
11243,11243,0.24741797,0.93600005,3.8273666,0.246
11244,11244,0.24663791,0.93600005,3.8232644,0.246
11245,11245,0.24818268,0.93600005,3.8244934,0.24400002
11246,11246,0.24674636,0.93600005,3.830332,0.246
11247,11247,0.24700147,0.93600005,3.817799,0.24800001
11248,11248,0.24684465,0.93600005,3.8314126,0.24400002
11249,11249,0.24670269,0.93500006,3.8140998,0.245
11250,11250,0.24737707,0.934,3.8389225,0.24400002
11251,11251,0.24805026,0.93500006,3.8219907,0.25
11252,11252,0.24757166,0.933,3.8309836,0.24100001
11253,11253,0.2477925,0.93500006,3.8209853,0.246
11254,11254,0.24690874,0.934,3.8281012,0.24400002
11255,11255,0.24697804,0.93500006,3.8240144,0.245
11256,11256,0.24699669,0.934,3.8274972,0.24400002
11257,11257,0.2472321,0.93600005,3.815336,0.246
11258,11258,0.2465305,0.93600005,3.8321073,0.24300002
11259,11259,0.24708888,0.93500006,3.8150785,0.25
11260,11260,0.24693717,0.934,3.833915,0.24300002
11261,11261,0.24721089,0.93500006,3.8171687,0.24400002
11262,11262,0.24728647,0.93500006,3.8339553,0.24300002
11263,11263,0.24745503,0.93500006,3.8191745,0.24700001
11264,11264,0.24771985,0.93500006,3.8378408,0.24300002
11265,11265,0.24732566,0.93500006,3.8174968,0.246
11266,11266,0.24718359,0.93500006,3.8324654,0.24200001
11267,11267,0.24715935,0.93500006,3.8173785,0.24700001
11268,11268,0.24664187,0.93500006,3.8358202,0.24200001
11269,11269,0.24707572,0.93500006,3.8155093,0.245
11270,11270,0.24663165,0.93500006,3.8349032,0.24300002
11271,11271,0.24734199,0.93500006,3.8173873,0.245
11272,11272,0.24628337,0.93600005,3.8294904,0.246
11273,11273,0.24681278,0.93500006,3.8207643,0.246
11274,11274,0.24671037,0.93600005,3.8190799,0.246
11275,11275,0.24989559,0.934,3.8329222,0.24200001
11276,11276,0.24780549,0.934,3.819489,0.24400002
11277,11277,0.24644756,0.93500006,3.8328598,0.24300002
11278,11278,0.24653317,0.93500006,3.8183591,0.245
11279,11279,0.24662349,0.93600005,3.8298464,0.246
11280,11280,0.24685566,0.93500006,3.8152387,0.246
11281,11281,0.24712248,0.93500006,3.825832,0.24400002
11282,11282,0.24607469,0.93500006,3.820634,0.24700001
11283,11283,0.24769704,0.933,3.8241847,0.24900001
11284,11284,0.24627247,0.93600005,3.8309488,0.246
11285,11285,0.24628091,0.934,3.8170233,0.246
11286,11286,0.2473517,0.93500006,3.8285296,0.246
11287,11287,0.2478158,0.93500006,3.8299997,0.24400002
11288,11288,0.24647601,0.93600005,3.8230453,0.245
11289,11289,0.24661167,0.93500006,3.8381414,0.245
11290,11290,0.24711646,0.93500006,3.8188906,0.246
11291,11291,0.24884309,0.93600005,3.840872,0.245
11292,11292,0.24858318,0.934,3.8217473,0.24700001
11293,11293,0.24817424,0.93500006,3.836763,0.24200001
11294,11294,0.24722391,0.93500006,3.8211389,0.24900001
11295,11295,0.24719526,0.93600005,3.837576,0.24000001
11296,11296,0.24669996,0.93500006,3.8207161,0.24400002
11297,11297,0.24714094,0.93500006,3.8362892,0.24300002
11298,11298,0.24734637,0.93500006,3.8178344,0.246
11299,11299,0.24620482,0.93600005,3.8313758,0.24300002
11300,11300,0.2466407,0.93500006,3.825429,0.245
11301,11301,0.24617726,0.93600005,3.823052,0.24400002
11302,11302,0.24671727,0.93600005,3.8280454,0.246
11303,11303,0.2467918,0.93500006,3.8219373,0.246
11304,11304,0.24683237,0.934,3.8382385,0.24200001
11305,11305,0.24656829,0.93500006,3.820617,0.24800001
11306,11306,0.24648878,0.93500006,3.8389912,0.24200001
11307,11307,0.24711634,0.93500006,3.8215873,0.24800001
11308,11308,0.2468226,0.93500006,3.83677,0.24100001
11309,11309,0.24661638,0.93500006,3.81703,0.245
11310,11310,0.24782103,0.934,3.8361108,0.24200001
11311,11311,0.24643284,0.93500006,3.8204567,0.245
11312,11312,0.24603492,0.93600005,3.8330152,0.245
11313,11313,0.24619757,0.93500006,3.8236172,0.245
11314,11314,0.24640794,0.93500006,3.820119,0.24800001
11315,11315,0.24760415,0.93600005,3.8318172,0.24300002
11316,11316,0.24758421,0.93500006,3.8229396,0.24400002
11317,11317,0.24683347,0.93500006,3.8391032,0.24400002
11318,11318,0.24705496,0.934,3.8201942,0.246
11319,11319,0.24684836,0.93700004,3.8361604,0.24400002
11320,11320,0.24696308,0.93500006,3.820816,0.24700001
11321,11321,0.24666116,0.93700004,3.8392045,0.24200001
11322,11322,0.24647589,0.93500006,3.821028,0.245
11323,11323,0.24678257,0.93700004,3.8325546,0.245
11324,11324,0.24632528,0.93500006,3.8225944,0.246
11325,11325,0.24681571,0.93700004,3.827354,0.245
11326,11326,0.2466455,0.93500006,3.8252602,0.245
11327,11327,0.24608847,0.93700004,3.8218327,0.24200001
11328,11328,0.24729173,0.93600005,3.836115,0.24400002
11329,11329,0.2463214,0.93600005,3.823582,0.246
11330,11330,0.2467664,0.934,3.839147,0.24100001
11331,11331,0.24766636,0.934,3.8262358,0.24800001
11332,11332,0.24697138,0.93500006,3.839545,0.24000001
11333,11333,0.24655618,0.93500006,3.818403,0.246
11334,11334,0.24840009,0.934,3.8339078,0.246
11335,11335,0.24603072,0.93500006,3.8286536,0.24300002
11336,11336,0.24607435,0.93500006,3.8249013,0.246
11337,11337,0.24711074,0.93500006,3.8336146,0.246
11338,11338,0.24587303,0.93600005,3.8210027,0.24200001
11339,11339,0.24872333,0.93600005,3.8380833,0.245
11340,11340,0.24777755,0.93500006,3.8215652,0.24700001
11341,11341,0.2475814,0.93500006,3.834246,0.24200001
11342,11342,0.24624752,0.93500006,3.823084,0.24400002
11343,11343,0.24632348,0.93500006,3.8352451,0.24200001
11344,11344,0.24645945,0.93500006,3.8262422,0.245
11345,11345,0.24628724,0.93600005,3.8334186,0.24400002
11346,11346,0.24625856,0.93600005,3.822115,0.24400002
11347,11347,0.24644442,0.93500006,3.831005,0.245
11348,11348,0.24589181,0.93600005,3.8325787,0.24400002
11349,11349,0.24730642,0.934,3.8274014,0.24400002
11350,11350,0.24610128,0.93600005,3.828339,0.246
11351,11351,0.24806997,0.93500006,3.834006,0.24700001
11352,11352,0.24720147,0.93600005,3.8260505,0.24400002
11353,11353,0.24710359,0.93600005,3.843692,0.24400002
11354,11354,0.24658877,0.93500006,3.8262258,0.24300002
11355,11355,0.24610272,0.93600005,3.844698,0.24200001
11356,11356,0.24644615,0.93500006,3.8230515,0.245
11357,11357,0.24688357,0.93600005,3.8398824,0.24300002
11358,11358,0.24691573,0.934,3.8267632,0.24300002
11359,11359,0.2498246,0.93500006,3.8413575,0.24100001
11360,11360,0.246976,0.934,3.8250325,0.245
11361,11361,0.24799433,0.934,3.842056,0.24400002
11362,11362,0.2467703,0.93500006,3.8263443,0.245
11363,11363,0.24633005,0.93500006,3.8435545,0.24200001
11364,11364,0.2469252,0.93500006,3.8237157,0.246
11365,11365,0.247306,0.934,3.8443432,0.24100001
11366,11366,0.24678868,0.93500006,3.8260744,0.24700001
11367,11367,0.2462585,0.93600005,3.8454833,0.24200001
11368,11368,0.24733706,0.93500006,3.826096,0.24800001
11369,11369,0.24696784,0.93600005,3.8412068,0.24100001
11370,11370,0.24694605,0.93500006,3.824134,0.24700001
11371,11371,0.24630903,0.93500006,3.8425555,0.24000001
11372,11372,0.24693793,0.934,3.8308597,0.246
11373,11373,0.24582097,0.93600005,3.8427672,0.24100001
11374,11374,0.24628152,0.93600005,3.82092,0.245
11375,11375,0.24619514,0.93600005,3.8391914,0.24300002
11376,11376,0.24641852,0.93600005,3.8291395,0.24300002
11377,11377,0.24563058,0.934,3.840513,0.24400002
11378,11378,0.245829,0.93500006,3.8285232,0.24300002
11379,11379,0.24581136,0.934,3.8483837,0.24200001
11380,11380,0.2461148,0.93500006,3.8210702,0.246
11381,11381,0.2462605,0.934,3.8447258,0.24100001
11382,11382,0.2466853,0.93500006,3.8251204,0.24300002
11383,11383,0.24607009,0.93500006,3.8436055,0.24300002
11384,11384,0.24603239,0.934,3.8262618,0.246
11385,11385,0.24569166,0.934,3.8394265,0.24400002
11386,11386,0.24585596,0.93500006,3.8323417,0.245
11387,11387,0.24617527,0.93600005,3.8324158,0.24200001
11388,11388,0.24552466,0.93600005,3.8259819,0.246
11389,11389,0.24778424,0.93500006,3.836716,0.245
11390,11390,0.24623123,0.93600005,3.8275323,0.24300002
11391,11391,0.24697195,0.93600005,3.840275,0.24400002
11392,11392,0.24601632,0.93600005,3.8305964,0.24400002
11393,11393,0.24686573,0.93600005,3.837561,0.24400002
11394,11394,0.24581674,0.93500006,3.8341906,0.246
11395,11395,0.24635841,0.93600005,3.8358014,0.24000001
11396,11396,0.24599476,0.934,3.8373916,0.245
11397,11397,0.24701327,0.93500006,3.8258293,0.245
11398,11398,0.24583225,0.93600005,3.8384292,0.246
11399,11399,0.24557729,0.93600005,3.8301742,0.24700001
11400,11400,0.24631727,0.93600005,3.8378544,0.246
11401,11401,0.24676672,0.93500006,3.8363311,0.24100001
11402,11402,0.24813487,0.93500006,3.8360841,0.245
11403,11403,0.2459364,0.93600005,3.8469145,0.24200001
11404,11404,0.24639045,0.93500006,3.8302042,0.24700001
11405,11405,0.24565774,0.93600005,3.840829,0.246
11406,11406,0.24565534,0.93500006,3.8339062,0.24400002
11407,11407,0.2470884,0.93500006,3.8298728,0.24400002
11408,11408,0.24557795,0.93600005,3.8457396,0.24300002
11409,11409,0.24704419,0.93500006,3.8289893,0.24800001
11410,11410,0.2454228,0.93600005,3.8475983,0.24300002
11411,11411,0.24625485,0.934,3.833841,0.245
11412,11412,0.24602228,0.93600005,3.8297465,0.245
11413,11413,0.24699645,0.93500006,3.8456106,0.245
11414,11414,0.24600594,0.93600005,3.8274484,0.24700001
11415,11415,0.24591921,0.93600005,3.8477943,0.24100001
11416,11416,0.25486684,0.933,3.834379,0.246
11417,11417,0.24772048,0.934,3.8444746,0.24000001
11418,11418,0.24729216,0.934,3.8409903,0.24300002
11419,11419,0.2459101,0.93500006,3.8418233,0.24300002
11420,11420,0.24647129,0.93600005,3.844679,0.24200001
11421,11421,0.24562168,0.93600005,3.835526,0.24100001
11422,11422,0.24625541,0.93600005,3.8399553,0.24000001
11423,11423,0.2470497,0.93500006,3.8277345,0.245
11424,11424,0.24634942,0.93600005,3.8439953,0.24400002
11425,11425,0.24656333,0.934,3.824637,0.24800001
11426,11426,0.24605057,0.93600005,3.8474329,0.24100001
11427,11427,0.245966,0.93500006,3.8274438,0.24800001
11428,11428,0.24586317,0.93600005,3.845947,0.24400002
11429,11429,0.2457274,0.93500006,3.8289993,0.246
11430,11430,0.24600127,0.93600005,3.8348525,0.24100001
11431,11431,0.24690807,0.93600005,3.8394265,0.24300002
11432,11432,0.24543653,0.93600005,3.8236318,0.25100002
11433,11433,0.24573196,0.93600005,3.8484566,0.24300002
11434,11434,0.24647613,0.93500006,3.8289123,0.24900001
11435,11435,0.24607949,0.93500006,3.8479035,0.24200001
11436,11436,0.24706459,0.93500006,3.8313606,0.24700001
11437,11437,0.2460597,0.93500006,3.8488595,0.24000001
11438,11438,0.24664465,0.93500006,3.8299205,0.24800001
11439,11439,0.24570629,0.93500006,3.8478262,0.24200001
11440,11440,0.24719088,0.93500006,3.8334994,0.24700001
11441,11441,0.24567695,0.93500006,3.8484404,0.24400002
11442,11442,0.2504017,0.934,3.8344839,0.24400002
11443,11443,0.24760203,0.93500006,3.8517632,0.24300002
11444,11444,0.24792457,0.93500006,3.8346956,0.24400002
11445,11445,0.24675363,0.93500006,3.849035,0.24300002
11446,11446,0.24639475,0.93600005,3.8303013,0.24800001
11447,11447,0.24521096,0.93600005,3.8521833,0.24400002
11448,11448,0.24607967,0.93500006,3.826242,0.25
11449,11449,0.24524038,0.93700004,3.8491342,0.24400002
11450,11450,0.24589369,0.93600005,3.8257096,0.25
11451,11451,0.24561721,0.93500006,3.849359,0.24300002
11452,11452,0.24619769,0.93600005,3.8299315,0.24900001
11453,11453,0.24614637,0.93500006,3.850276,0.24200001
11454,11454,0.24590284,0.93600005,3.836722,0.24300002
11455,11455,0.24558197,0.93700004,3.8478074,0.245
11456,11456,0.24586938,0.93500006,3.8377485,0.24300002
11457,11457,0.24647298,0.93600005,3.8384044,0.24400002
11458,11458,0.24555087,0.93500006,3.8428102,0.24400002
11459,11459,0.24590135,0.93500006,3.8334136,0.245
11460,11460,0.2458938,0.93600005,3.8412251,0.24200001
11461,11461,0.2476241,0.93500006,3.8323402,0.24700001
11462,11462,0.24545342,0.93600005,3.849018,0.24300002
11463,11463,0.24621494,0.93500006,3.8366337,0.24700001
11464,11464,0.2455755,0.93600005,3.8344252,0.24800001
11465,11465,0.24644804,0.93500006,3.845526,0.24200001
11466,11466,0.24600801,0.93700004,3.8347964,0.245
11467,11467,0.24627754,0.93700004,3.8537827,0.24300002
11468,11468,0.24545418,0.93600005,3.829554,0.24800001
11469,11469,0.24598865,0.93700004,3.85143,0.24200001
11470,11470,0.24580595,0.93600005,3.8352878,0.246
11471,11471,0.24600478,0.93500006,3.8480499,0.24300002
11472,11472,0.24554293,0.93600005,3.8324342,0.246
11473,11473,0.24616346,0.93600005,3.8464649,0.24200001
11474,11474,0.24538013,0.93600005,3.8409207,0.24400002
11475,11475,0.2467953,0.93700004,3.834682,0.24800001
11476,11476,0.24504648,0.93500006,3.8455622,0.24400002
11477,11477,0.24511941,0.93700004,3.831274,0.246
11478,11478,0.24556154,0.93600005,3.8440607,0.24700001
11479,11479,0.2457894,0.93600005,3.8448546,0.24200001
11480,11480,0.2452562,0.93700004,3.8429866,0.24300002
11481,11481,0.24813393,0.93500006,3.8452334,0.24700001
11482,11482,0.2457796,0.93600005,3.8398333,0.246
11483,11483,0.24720755,0.93600005,3.8525436,0.24400002
11484,11484,0.2461526,0.93500006,3.8355086,0.25
11485,11485,0.24583066,0.93600005,3.8547022,0.24100001
11486,11486,0.24640325,0.93500006,3.8397384,0.24800001
11487,11487,0.24537404,0.93700004,3.8511443,0.24400002
11488,11488,0.24695958,0.93600005,3.8392532,0.246
11489,11489,0.24514787,0.93600005,3.8411522,0.24400002
11490,11490,0.24778351,0.93600005,3.8470757,0.24400002
11491,11491,0.2455091,0.93600005,3.8332057,0.246
11492,11492,0.2487189,0.93600005,3.8366475,0.246
11493,11493,0.24615219,0.93500006,3.8402405,0.24700001
11494,11494,0.2487264,0.93600005,3.8403401,0.24300002
11495,11495,0.24572796,0.93700004,3.8396804,0.24700001
11496,11496,0.24600701,0.93500006,3.8532643,0.24300002
11497,11497,0.24555202,0.93600005,3.838728,0.245
11498,11498,0.24502759,0.93600005,3.8502305,0.24400002
11499,11499,0.24535106,0.93600005,3.8325176,0.245
11500,11500,0.24542479,0.93600005,3.8435373,0.24800001
11501,11501,0.245328,0.93600005,3.8531806,0.24300002
11502,11502,0.2461812,0.93600005,3.8230374,0.25
11503,11503,0.24686646,0.93600005,3.8536499,0.24400002
11504,11504,0.24531521,0.93600005,3.8342886,0.245
11505,11505,0.24480627,0.93600005,3.850737,0.24400002
11506,11506,0.24507874,0.93700004,3.8399134,0.245
11507,11507,0.2457184,0.93600005,3.8514726,0.24400002
11508,11508,0.24501145,0.93700004,3.8437603,0.24300002
11509,11509,0.24628372,0.93600005,3.8402777,0.24700001
11510,11510,0.24596983,0.93600005,3.8466785,0.24400002
11511,11511,0.24749908,0.93600005,3.8394694,0.245
11512,11512,0.2462484,0.93600005,3.8320591,0.24700001
11513,11513,0.24624956,0.93600005,3.8573585,0.24200001
11514,11514,0.24601324,0.93600005,3.8387156,0.25
11515,11515,0.24569981,0.93600005,3.8576715,0.24100001
11516,11516,0.24547106,0.93600005,3.83024,0.25
11517,11517,0.2459862,0.93500006,3.8545835,0.24200001
11518,11518,0.24518362,0.93600005,3.836276,0.24800001
11519,11519,0.244724,0.93600005,3.8514168,0.246
11520,11520,0.24534135,0.93700004,3.8401546,0.24800001
11521,11521,0.24487205,0.93600005,3.848758,0.24300002
11522,11522,0.24591412,0.93700004,3.8324606,0.24900001
11523,11523,0.24490197,0.93600005,3.8520603,0.245
11524,11524,0.2460451,0.93600005,3.8487558,0.24200001
11525,11525,0.24605693,0.93600005,3.8391953,0.24800001
11526,11526,0.24689597,0.93500006,3.8552136,0.24300002
11527,11527,0.24618566,0.93700004,3.8339646,0.24800001
11528,11528,0.24511024,0.93700004,3.853692,0.246
11529,11529,0.2453668,0.934,3.8445847,0.245
11530,11530,0.24589197,0.93600005,3.847665,0.245
11531,11531,0.24528901,0.93500006,3.851288,0.24700001
11532,11532,0.24539897,0.93700004,3.8439622,0.24800001
11533,11533,0.24558775,0.93600005,3.8488355,0.245
11534,11534,0.24493246,0.93700004,3.8386462,0.24700001
11535,11535,0.24492894,0.93700004,3.8535593,0.245
11536,11536,0.24552716,0.93500006,3.8415875,0.24700001
11537,11537,0.2464695,0.93500006,3.85336,0.24200001
11538,11538,0.2458722,0.93500006,3.840671,0.24900001
11539,11539,0.24550444,0.93700004,3.8598156,0.24100001
11540,11540,0.2452029,0.93600005,3.843078,0.24900001
11541,11541,0.24587113,0.93600005,3.8556943,0.24300002
11542,11542,0.24464831,0.93700004,3.8514717,0.24200001
11543,11543,0.245877,0.93500006,3.8385763,0.24900001
11544,11544,0.24516718,0.93700004,3.8494399,0.245
11545,11545,0.2458199,0.93600005,3.8369284,0.24800001
11546,11546,0.24467711,0.93600005,3.8602467,0.24400002
11547,11547,0.24555439,0.93600005,3.8384483,0.24700001
11548,11548,0.24527861,0.93600005,3.8544977,0.24300002
11549,11549,0.24501267,0.93600005,3.8360739,0.24800001
11550,11550,0.24580899,0.93700004,3.849455,0.24400002
11551,11551,0.24542613,0.93600005,3.8385155,0.24700001
11552,11552,0.24649806,0.93500006,3.851999,0.24200001
11553,11553,0.24486469,0.93600005,3.8475456,0.24700001
11554,11554,0.2469286,0.93600005,3.8510723,0.246
11555,11555,0.24482612,0.93600005,3.8453012,0.24700001
11556,11556,0.2458605,0.93600005,3.8536572,0.24400002
11557,11557,0.24477461,0.93600005,3.8442008,0.24800001
11558,11558,0.24558923,0.93600005,3.849363,0.24300002
11559,11559,0.24464588,0.93700004,3.8484828,0.24700001
11560,11560,0.24580982,0.93600005,3.8478293,0.24900001
11561,11561,0.2453671,0.93500006,3.8468294,0.245
11562,11562,0.24513619,0.93600005,3.837585,0.24800001
11563,11563,0.24470429,0.93700004,3.836675,0.24800001
11564,11564,0.24541853,0.93600005,3.8591905,0.246
11565,11565,0.24443232,0.93700004,3.8387485,0.24900001
11566,11566,0.24530113,0.93700004,3.8579006,0.24400002
11567,11567,0.24567412,0.93600005,3.8388116,0.24900001
11568,11568,0.24565779,0.93700004,3.8586335,0.24400002
11569,11569,0.24534695,0.93600005,3.8391871,0.25
11570,11570,0.24515156,0.93600005,3.856928,0.245
11571,11571,0.24528117,0.93600005,3.8439574,0.24800001
11572,11572,0.24470137,0.93600005,3.8549714,0.24400002
11573,11573,0.24534208,0.93600005,3.8368201,0.25
11574,11574,0.24485777,0.93600005,3.8517418,0.24400002
11575,11575,0.24556209,0.93600005,3.842009,0.25
11576,11576,0.24442765,0.93600005,3.8497033,0.24300002
11577,11577,0.24466504,0.93700004,3.8463802,0.246
11578,11578,0.24610959,0.93600005,3.846346,0.24700001
11579,11579,0.24445124,0.93700004,3.8460093,0.246
11580,11580,0.24523583,0.93600005,3.8447936,0.25
11581,11581,0.24432775,0.93700004,3.8439195,0.24800001
11582,11582,0.2444985,0.93500006,3.8616812,0.245
11583,11583,0.24725617,0.93600005,3.8451564,0.24700001
11584,11584,0.24535209,0.93700004,3.8607683,0.245
11585,11585,0.2451677,0.93600005,3.8461366,0.24700001
11586,11586,0.24444242,0.93600005,3.8590252,0.24400002
11587,11587,0.24507517,0.93700004,3.8495584,0.24700001
11588,11588,0.2457306,0.93600005,3.8545501,0.24400002
11589,11589,0.24448399,0.93600005,3.8407977,0.25
11590,11590,0.24555969,0.93700004,3.8599842,0.246
11591,11591,0.245102,0.93600005,3.8568885,0.24700001
11592,11592,0.24553315,0.93700004,3.8603044,0.24300002
11593,11593,0.24558385,0.93700004,3.862252,0.246
11594,11594,0.2442134,0.93700004,3.8493934,0.246
11595,11595,0.24493168,0.93700004,3.8722577,0.245
11596,11596,0.24957015,0.93500006,3.8516083,0.25
11597,11597,0.24753588,0.93500006,3.853273,0.245
11598,11598,0.24459893,0.93600005,3.851065,0.246
11599,11599,0.24456877,0.93600005,3.855921,0.24400002
11600,11600,0.24471019,0.93700004,3.8465037,0.24900001
11601,11601,0.24457948,0.93600005,3.8563952,0.245
11602,11602,0.2446145,0.93600005,3.8481638,0.24400002
11603,11603,0.24545042,0.93600005,3.8567865,0.245
11604,11604,0.24456087,0.93600005,3.8405812,0.24900001
11605,11605,0.24550036,0.93700004,3.8559024,0.245
11606,11606,0.2454431,0.93600005,3.8452516,0.25
11607,11607,0.24873021,0.93500006,3.8620212,0.24300002
11608,11608,0.24472286,0.93500006,3.84848,0.24800001
11609,11609,0.24468859,0.93700004,3.859097,0.245
11610,11610,0.24459226,0.93600005,3.847611,0.24800001
11611,11611,0.2451033,0.93600005,3.8566842,0.24400002
11612,11612,0.24442945,0.93500006,3.8543818,0.24700001
11613,11613,0.24487968,0.93700004,3.8578522,0.246
11614,11614,0.24475892,0.93700004,3.8534055,0.24800001
11615,11615,0.24639727,0.93700004,3.8583307,0.245
11616,11616,0.24450971,0.93600005,3.8596632,0.24900001
11617,11617,0.24680106,0.93700004,3.8681896,0.24200001
11618,11618,0.24441801,0.93600005,3.8606188,0.24700001
11619,11619,0.24523295,0.93600005,3.8583264,0.246
11620,11620,0.24417897,0.93700004,3.8586764,0.245
11621,11621,0.24447273,0.93700004,3.8566604,0.245
11622,11622,0.24401301,0.93700004,3.8653324,0.24300002
11623,11623,0.2455236,0.93600005,3.8555174,0.24800001
11624,11624,0.24430472,0.93700004,3.8674672,0.24200001
11625,11625,0.2463163,0.93600005,3.8566825,0.24300002
11626,11626,0.24536224,0.93700004,3.8683858,0.24400002
11627,11627,0.2469888,0.93600005,3.8546736,0.245
11628,11628,0.24452631,0.93700004,3.8578858,0.24700001
11629,11629,0.24536033,0.93600005,3.8647032,0.24400002
11630,11630,0.24476953,0.93700004,3.8612657,0.24900001
11631,11631,0.24486499,0.93700004,3.8631237,0.24400002
11632,11632,0.2451005,0.93600005,3.8627272,0.24700001
11633,11633,0.24482359,0.93600005,3.862532,0.24300002
11634,11634,0.24424674,0.93600005,3.854638,0.24700001
11635,11635,0.24493356,0.93600005,3.8527374,0.246
11636,11636,0.2441183,0.93700004,3.8645196,0.24400002
11637,11637,0.24517655,0.93600005,3.8665502,0.24200001
11638,11638,0.24524367,0.93700004,3.864391,0.245
11639,11639,0.24427569,0.93700004,3.867117,0.246
11640,11640,0.24482316,0.93700004,3.8705518,0.24100001
11641,11641,0.2449267,0.93500006,3.8649423,0.24800001
11642,11642,0.2477515,0.93600005,3.8627741,0.24400002
11643,11643,0.24593589,0.93500006,3.8653586,0.24800001
11644,11644,0.2447622,0.93600005,3.8675573,0.24400002
11645,11645,0.24514191,0.93500006,3.857092,0.24800001
11646,11646,0.24488857,0.93600005,3.8687985,0.24300002
11647,11647,0.24462482,0.93600005,3.8621373,0.245
11648,11648,0.24400908,0.93600005,3.8663728,0.245
11649,11649,0.24409118,0.93500006,3.8566794,0.245
11650,11650,0.24437842,0.93700004,3.8612142,0.24700001
11651,11651,0.24410444,0.93700004,3.861031,0.246
11652,11652,0.24456818,0.93700004,3.8607192,0.24900001
11653,11653,0.24523315,0.93600005,3.8623695,0.24400002
11654,11654,0.2445099,0.93600005,3.8615828,0.25
11655,11655,0.2453499,0.934,3.8635569,0.24400002
11656,11656,0.24437281,0.93600005,3.8655336,0.24800001
11657,11657,0.24582087,0.93500006,3.8665066,0.24400002
11658,11658,0.24413206,0.93600005,3.8620062,0.246
11659,11659,0.24398902,0.93500006,3.8676612,0.24300002
11660,11660,0.24463433,0.93600005,3.8619254,0.24700001
11661,11661,0.24456853,0.93600005,3.8623176,0.245
11662,11662,0.2453685,0.93500006,3.8717954,0.24900001
11663,11663,0.24457121,0.93700004,3.8640692,0.24400002
11664,11664,0.24490736,0.93600005,3.8704705,0.245
11665,11665,0.24681732,0.93500006,3.8637693,0.245
11666,11666,0.24424018,0.93600005,3.8627508,0.24700001
11667,11667,0.24432203,0.93700004,3.8630147,0.245
11668,11668,0.244348,0.93600005,3.8642871,0.24700001
11669,11669,0.24412102,0.93700004,3.8592243,0.246
11670,11670,0.24415751,0.93600005,3.8643703,0.24700001
11671,11671,0.2444741,0.93700004,3.8682027,0.24300002
11672,11672,0.24402374,0.93500006,3.86766,0.246
11673,11673,0.24519418,0.93700004,3.8740509,0.245
11674,11674,0.2442764,0.93700004,3.865176,0.245
11675,11675,0.24478792,0.93700004,3.8588727,0.246
11676,11676,0.24395145,0.93700004,3.87363,0.24800001
11677,11677,0.24506328,0.93600005,3.875213,0.245
11678,11678,0.24467713,0.93700004,3.8687334,0.24900001
11679,11679,0.24870297,0.93500006,3.871955,0.24300002
11680,11680,0.24494907,0.93700004,3.8615906,0.246
11681,11681,0.24663836,0.93600005,3.8684936,0.24300002
11682,11682,0.24407408,0.93700004,3.872131,0.245
11683,11683,0.24476974,0.93700004,3.8632295,0.245
11684,11684,0.24364133,0.93600005,3.8699782,0.246
11685,11685,0.2437659,0.93600005,3.864087,0.245
11686,11686,0.24517669,0.93600005,3.8745527,0.246
11687,11687,0.24420099,0.93600005,3.873579,0.24700001
11688,11688,0.24439892,0.93700004,3.8701985,0.246
11689,11689,0.24534851,0.93600005,3.8833628,0.24400002
11690,11690,0.24567398,0.93700004,3.870398,0.24300002
11691,11691,0.24465366,0.93700004,3.875805,0.245
11692,11692,0.24548313,0.93600005,3.8786232,0.24700001
11693,11693,0.24458359,0.93600005,3.880326,0.24300002
11694,11694,0.24418314,0.93600005,3.8719664,0.24700001
11695,11695,0.24457529,0.93500006,3.877716,0.24300002
11696,11696,0.24390313,0.93600005,3.8692713,0.24700001
11697,11697,0.24474178,0.93600005,3.872239,0.245
11698,11698,0.24402943,0.93700004,3.8733048,0.245
11699,11699,0.2436679,0.93700004,3.870476,0.246
11700,11700,0.24356313,0.93700004,3.867472,0.246
11701,11701,0.24469154,0.93600005,3.880095,0.24900001
11702,11702,0.24337655,0.93700004,3.8685658,0.24300002
11703,11703,0.24466527,0.93600005,3.8810809,0.24800001
11704,11704,0.24391934,0.93700004,3.8728216,0.245
11705,11705,0.2480976,0.93600005,3.8747,0.246
11706,11706,0.24656224,0.93600005,3.8752298,0.246
11707,11707,0.24733888,0.93500006,3.881054,0.24300002
11708,11708,0.24532884,0.93600005,3.8729722,0.24100001
11709,11709,0.24538971,0.93600005,3.885138,0.24400002
11710,11710,0.24394706,0.93600005,3.8724287,0.24400002
11711,11711,0.2441235,0.93600005,3.879828,0.24200001
11712,11712,0.24502952,0.93600005,3.880789,0.246
11713,11713,0.24379411,0.93700004,3.8814814,0.24300002


==> data/widely-separated-symbols/good_cost_grid_1d.csv <==
,s,cost
0,-1.0,13.748002
1,-0.997998,13.695139
2,-0.995996,13.634358
3,-0.993994,13.58382
4,-0.991992,13.518623
5,-0.98999,13.441808
6,-0.987988,13.383342
7,-0.985986,13.322147
8,-0.983984,13.28354
9,-0.981982,13.2304535
10,-0.97998,13.191858
11,-0.977978,13.126558
12,-0.975976,13.07693
13,-0.973974,13.008181
14,-0.971972,12.978557
15,-0.96997,12.933687
16,-0.967968,12.878174
17,-0.965966,12.815546
18,-0.963964,12.745188
19,-0.961962,12.665728
20,-0.95996,12.589262
21,-0.957958,12.536821
22,-0.955956,12.497102
23,-0.953954,12.460143
24,-0.951952,12.387658
25,-0.94995,12.317493
26,-0.947948,12.2633
27,-0.94594586,12.196101
28,-0.94394386,12.17584
29,-0.94194186,12.136416
30,-0.93993986,12.058403
31,-0.93793786,12.0008335
32,-0.93593585,11.9004755
33,-0.93393385,11.83065
34,-0.93193185,11.778514
35,-0.92992985,11.687725
36,-0.92792785,11.622944
37,-0.92592585,11.533602
38,-0.92392385,11.472493
39,-0.92192185,11.389416
40,-0.91991985,11.328418
41,-0.91791785,11.273523
42,-0.91591585,11.12995
43,-0.91391385,11.087863
44,-0.91191185,11.014164
45,-0.90990984,10.914212
46,-0.90790784,10.821985
47,-0.90590584,10.68454
48,-0.90390384,10.566623
49,-0.90190184,10.460649
50,-0.89989984,10.382692
51,-0.89789784,10.307219
52,-0.89589584,10.252559
53,-0.89389384,10.13872
54,-0.89189184,10.039604
55,-0.88988984,9.925091
56,-0.88788784,9.835204
57,-0.88588583,9.7118845
58,-0.88388383,9.653229
59,-0.88188183,9.602753
60,-0.87987983,9.522776
61,-0.87787783,9.401325
62,-0.87587583,9.273149
63,-0.87387383,9.185565
64,-0.8718718,9.071535
65,-0.8698698,8.988536
66,-0.8678678,8.838134
67,-0.8658658,8.7485075
68,-0.8638638,8.64048
69,-0.8618618,8.587485
70,-0.8598598,8.478948
71,-0.8578578,8.394423
72,-0.8558558,8.261349
73,-0.8538538,8.179952
74,-0.8518518,8.097969
75,-0.8498498,8.007782
76,-0.8478478,7.990203
77,-0.8458458,7.8610888
78,-0.8438438,7.7783213
79,-0.8418418,7.6506333
80,-0.8398398,7.5455103
81,-0.8378378,7.508177
82,-0.8358358,7.4502745
83,-0.8338338,7.3633213
84,-0.8318318,7.320364
85,-0.8298298,7.227115
86,-0.8278278,7.152831
87,-0.8258258,7.124421
88,-0.8238238,7.0725017
89,-0.8218218,7.0763607
90,-0.8198198,7.0541415
91,-0.8178178,7.0694594
92,-0.8158158,7.021345
93,-0.8138138,6.9921
94,-0.8118118,6.9865227
95,-0.8098098,6.9562864
96,-0.8078078,6.881841
97,-0.8058058,6.859978
98,-0.8038038,6.8276467
99,-0.8018018,6.8912754
100,-0.7997998,6.897719
101,-0.7977978,6.8914323
102,-0.7957958,6.868042
103,-0.7937938,6.870729
104,-0.7917918,6.896971
105,-0.7897898,6.8869505
106,-0.7877878,6.9381266
107,-0.7857858,6.9392376
108,-0.7837838,6.9347935
109,-0.7817818,6.9076734
110,-0.7797798,6.8887534
111,-0.7777778,6.899111
112,-0.7757758,6.893073
113,-0.7737738,6.923561
114,-0.7717718,6.9379764
115,-0.7697698,6.9602785
116,-0.7677678,6.9537554
117,-0.7657658,6.972811
118,-0.7637638,6.980011
119,-0.7617618,7.0306587
120,-0.7597598,7.032815
121,-0.7577578,7.0363426
122,-0.7557558,7.102914
123,-0.7537538,7.09195
124,-0.7517518,7.136129
125,-0.7497498,7.145548
126,-0.7477478,7.1802263
127,-0.7457458,7.225471
128,-0.7437438,7.190272
129,-0.74174166,7.213361
130,-0.73973966,7.2766705
131,-0.73773766,7.3499146
132,-0.73573565,7.388592
133,-0.73373365,7.469128
134,-0.73173165,7.5302987
135,-0.72972965,7.5778313
136,-0.72772765,7.6186786
137,-0.72572565,7.629803
138,-0.72372365,7.683546
139,-0.72172165,7.742785
140,-0.71971965,7.7842526
141,-0.71771765,7.79543
142,-0.71571565,7.7751627
143,-0.71371365,7.780153
144,-0.71171165,7.7849054
145,-0.70970964,7.7905784
146,-0.70770764,7.803858
147,-0.70570564,7.7931514
148,-0.70370364,7.8079734
149,-0.70170164,7.848765
150,-0.69969964,7.8696165
151,-0.69769764,7.895113
152,-0.69569564,7.9424887
153,-0.69369364,7.991417
154,-0.69169164,8.0208645
155,-0.68968964,8.0351095
156,-0.68768764,8.0551405
157,-0.68568563,8.071837
158,-0.68368363,8.088514
159,-0.68168163,8.11677
160,-0.67967963,8.128328
161,-0.67767763,8.141627
162,-0.67567563,8.150412
163,-0.6736736,8.136786
164,-0.6716716,8.135333
165,-0.6696696,8.138002
166,-0.6676676,8.143802
167,-0.6656656,8.146221
168,-0.6636636,8.142571
169,-0.6616616,8.141277
170,-0.6596596,8.1806965
171,-0.6576576,8.197162
172,-0.6556556,8.193693
173,-0.6536536,8.172603
174,-0.6516516,8.184917
175,-0.6496496,8.184186
176,-0.6476476,8.162045
177,-0.6456456,8.143139
178,-0.6436436,8.144146
179,-0.6416416,8.135972
180,-0.6396396,8.126246
181,-0.6376376,8.121463
182,-0.6356356,8.081551
183,-0.6336336,8.03343
184,-0.6316316,8.036744
185,-0.6296296,8.012948
186,-0.6276276,7.9822497
187,-0.6256256,7.9589415
188,-0.6236236,7.9592395
189,-0.6216216,7.8949437
190,-0.6196196,7.8409443
191,-0.6176176,7.793981
192,-0.6156156,7.726928
193,-0.6136136,7.6736393
194,-0.6116116,7.6352186
195,-0.6096096,7.5821805
196,-0.6076076,7.5025854
197,-0.6056056,7.4117
198,-0.6036036,7.316009
199,-0.6016016,7.225524
200,-0.5995996,7.1379876
201,-0.5975976,7.0479426
202,-0.5955956,6.9855075
203,-0.5935936,6.8850565
204,-0.5915916,6.757183
205,-0.5895896,6.6796665
206,-0.5875876,6.572731
207,-0.5855856,6.464339
208,-0.5835836,6.3387723
209,-0.5815816,6.203686
210,-0.5795796,6.102256
211,-0.5775776,5.9774814
212,-0.5755756,5.881897
213,-0.5735736,5.805052
214,-0.5715716,5.6988773
215,-0.5695696,5.6238866
216,-0.5675676,5.5379806
217,-0.5655656,5.4741616
218,-0.5635636,5.429371
219,-0.5615616,5.366545
220,-0.5595596,5.3198547
221,-0.5575576,5.2591386
222,-0.5555556,5.2484164
223,-0.5535536,5.2562237
224,-0.5515516,5.240562
225,-0.5495496,5.171038
226,-0.5475476,5.130102
227,-0.5455456,5.185417
228,-0.5435436,5.172021
229,-0.5415416,5.152706
230,-0.5395396,5.1525297
231,-0.5375376,5.2123504
232,-0.53553545,5.221242
233,-0.53353345,5.252954
234,-0.53153145,5.3436804
235,-0.52952945,5.426453
236,-0.52752745,5.47271
237,-0.52552545,5.4348702
238,-0.52352345,5.45211
239,-0.52152145,5.5372434
240,-0.51951945,5.652142
241,-0.51751745,5.768311
242,-0.51551545,5.942221
243,-0.51351345,6.053457
244,-0.51151145,6.221821
245,-0.50950944,6.2815404
246,-0.50750744,6.457806
247,-0.50550544,6.773509
248,-0.50350344,7.0234966
249,-0.50150144,7.2939587
250,-0.49949944,7.439287
251,-0.49749744,7.663476
252,-0.49549544,7.8851275
253,-0.49349344,8.016869
254,-0.49149144,8.163018
255,-0.48948944,8.3006935
256,-0.48748744,8.479189
257,-0.48548543,8.598584
258,-0.48348343,8.688959
259,-0.48148143,8.789419
260,-0.47947943,8.856964
261,-0.47747743,8.805449
262,-0.47547543,8.753578
263,-0.47347343,8.739718
264,-0.47147143,8.772008
265,-0.46946943,8.808914
266,-0.46746743,8.794802
267,-0.46546543,8.753975
268,-0.46346343,8.79127
269,-0.46146142,8.728698
270,-0.45945942,8.705575
271,-0.45745742,8.726208
272,-0.45545542,8.73747
273,-0.45345342,8.767705
274,-0.45145142,8.941222
275,-0.44944942,8.995138
276,-0.44744742,9.172318
277,-0.44544542,9.37469
278,-0.44344342,9.617581
279,-0.44144142,9.906136
280,-0.43943942,10.19512
281,-0.43743742,10.315336
282,-0.4354354,10.4110365
283,-0.4334334,10.410918
284,-0.4314314,10.514214
285,-0.4294294,10.5120535
286,-0.4274274,10.444042
287,-0.4254254,10.286817
288,-0.4234234,10.003887
289,-0.4214214,9.677086
290,-0.4194194,9.368982
291,-0.4174174,9.114248
292,-0.4154154,8.813872
293,-0.4134134,8.566347
294,-0.4114114,8.3062725
295,-0.4094094,8.179711
296,-0.4074074,8.093879
297,-0.4054054,7.9999366
298,-0.4034034,7.980875
299,-0.4014014,8.09175
300,-0.3993994,8.188436
301,-0.3973974,8.353873
302,-0.3953954,8.553611
303,-0.3933934,8.813969
304,-0.3913914,9.119132
305,-0.3893894,9.438724
306,-0.3873874,9.749381
307,-0.3853854,10.041942
308,-0.3833834,10.31177
309,-0.3813814,10.54431
310,-0.3793794,10.720231
311,-0.3773774,10.8718195
312,-0.3753754,11.013571
313,-0.3733734,11.118022
314,-0.3713714,11.222409
315,-0.3693694,11.303408
316,-0.3673674,11.416603
317,-0.3653654,11.570591
318,-0.3633634,11.760087
319,-0.36136138,11.875796
320,-0.35935938,11.991118
321,-0.35735738,12.050549
322,-0.35535538,12.044754
323,-0.35335338,12.0669985
324,-0.35135138,12.105707
325,-0.34934938,12.036197
326,-0.34734738,12.018027
327,-0.34534538,12.05893
328,-0.34334338,12.124912
329,-0.34134138,12.1
330,-0.33933938,12.104226
331,-0.33733737,12.207759
332,-0.33533537,12.272142
333,-0.33333337,12.302542
334,-0.33133125,12.325856
335,-0.32932925,12.314762
336,-0.32732725,12.2437315
337,-0.32532525,12.155309
338,-0.32332325,12.0991955
339,-0.32132125,12.058866
340,-0.31931925,11.972963
341,-0.31731725,11.830857
342,-0.31531525,11.698362
343,-0.31331325,11.53558
344,-0.31131124,11.320509
345,-0.30930924,11.100073
346,-0.30730724,10.8624325
347,-0.30530524,10.628699
348,-0.30330324,10.3796
349,-0.30130124,10.115034
350,-0.29929924,9.853892
351,-0.29729724,9.629693
352,-0.29529524,9.442553
353,-0.29329324,9.235339
354,-0.29129124,9.026676
355,-0.28928924,8.904784
356,-0.28728724,8.7295475
357,-0.28528523,8.536481
358,-0.28328323,8.32374
359,-0.28128123,8.157435
360,-0.27927923,8.038065
361,-0.27727723,7.9973574
362,-0.27527523,7.9523335
363,-0.27327323,7.935741
364,-0.27127123,7.95008
365,-0.26926923,7.9872384
366,-0.26726723,8.021172
367,-0.26526523,8.04434
368,-0.26326323,8.038852
369,-0.26126122,8.040924
370,-0.25925922,8.037399
371,-0.25725722,8.018714
372,-0.25525522,7.986996
373,-0.25325322,7.909569
374,-0.25125122,7.800265
375,-0.24924922,7.6786366
376,-0.24724722,7.530387
377,-0.24524522,7.3611155
378,-0.24324322,7.1620464
379,-0.24124122,6.965877
380,-0.23923922,6.7854543
381,-0.23723722,6.6030316
382,-0.23523521,6.4544106
383,-0.23323321,6.3454137
384,-0.23123121,6.2832584
385,-0.22922921,6.2630997
386,-0.22722721,6.3180714
387,-0.22522521,6.4411488
388,-0.22322321,6.6386976
389,-0.22122121,6.9190755
390,-0.21921921,7.2596908
391,-0.2172172,7.63589
392,-0.2152152,8.027045
393,-0.2132132,8.361361
394,-0.2112112,8.637234
395,-0.2092092,8.833007
396,-0.2072072,8.991233
397,-0.2052052,9.078373
398,-0.2032032,9.098068
399,-0.2012012,9.108689
400,-0.1991992,9.103872
401,-0.1971972,9.07082
402,-0.1951952,9.033517
403,-0.1931932,9.0014925
404,-0.1911912,9.005174
405,-0.1891892,9.045044
406,-0.1871872,9.113834
407,-0.1851852,9.188792
408,-0.1831832,9.27089
409,-0.18118119,9.378309
410,-0.17917919,9.498646
411,-0.17717719,9.644944
412,-0.17517519,9.826044
413,-0.17317319,10.031273
414,-0.17117119,10.255989
415,-0.16916919,10.501318
416,-0.16716719,10.791043
417,-0.16516519,11.141866
418,-0.16316319,11.545262
419,-0.16116118,11.998477
420,-0.15915918,12.473237
421,-0.15715718,12.916994
422,-0.15515518,13.320978
423,-0.15315318,13.677794
424,-0.15115118,13.9810705
425,-0.14914918,14.264597
426,-0.14714718,14.522455
427,-0.14514518,14.749287
428,-0.14314318,14.927482
429,-0.14114118,15.059145
430,-0.13913918,15.160078
431,-0.13713717,15.244274
432,-0.13513517,15.314682
433,-0.13313317,15.367235
434,-0.13113117,15.4019575
435,-0.12912917,15.423836
436,-0.12712705,15.419108
437,-0.12512505,15.390281
438,-0.12312305,15.3269615
439,-0.12112105,15.220803
440,-0.11911905,15.0652895
441,-0.11711705,14.864695
442,-0.11511505,14.615657
443,-0.113113046,14.325925
444,-0.111111045,14.023524
445,-0.109109044,13.730219
446,-0.10710704,13.453476
447,-0.10510504,13.196195
448,-0.10310304,12.954309
449,-0.10110104,12.715551
450,-0.09909904,12.468311
451,-0.09709704,12.21105
452,-0.09509504,11.95558
453,-0.09309304,11.729591
454,-0.09109104,11.552983
455,-0.089089036,11.43881
456,-0.087087035,11.380812
457,-0.085085034,11.366465
458,-0.08308303,11.37816
459,-0.08108103,11.393947
460,-0.07907903,11.395188
461,-0.07707703,11.368104
462,-0.07507503,11.301997
463,-0.07307303,11.189117
464,-0.07107103,11.025494
465,-0.06906903,10.810678
466,-0.06706703,10.545902
467,-0.06506503,10.230135
468,-0.063063025,9.862259
469,-0.061061025,9.440703
470,-0.059059024,8.963169
471,-0.057057023,8.426968
472,-0.055055022,7.829006
473,-0.05305302,7.166293
474,-0.05105102,6.437334
475,-0.04904902,5.6448646
476,-0.04704702,4.7992473
477,-0.04504502,3.9212036
478,-0.043043017,3.0424514
479,-0.041041017,2.2054582
480,-0.039039016,1.4630033
481,-0.037037015,0.86915827
482,-0.035035014,0.45512158
483,-0.033033013,0.20962286
484,-0.031031013,0.08636045
485,-0.029029012,0.032799836
486,-0.02702701,0.012078394
487,-0.02502501,0.0045427084
488,-0.02302301,0.0018008619
489,-0.021021008,0.00077076437
490,-0.019019008,0.00036372853
491,-0.017017007,0.00019196417
492,-0.015015006,0.00011400128
493,-0.013013005,7.612038e-05
494,-0.011011004,5.681515e-05
495,-0.009009004,4.69265e-05
496,-0.007007003,4.2344094e-05
497,-0.005005002,4.1222575e-05
498,-0.0030030012,4.2971613e-05
499,-0.0010010004,4.759598e-05
500,0.0,5.1230432e-05
501,0.0010010004,5.6017878e-05
502,0.0030030012,7.013416e-05
503,0.005005002,9.382058e-05
504,0.007007003,0.00013479996
505,0.009009004,0.00020864773
506,0.011011004,0.00034815504
507,0.013013005,0.00062469864
508,0.015015006,0.0011994172
509,0.017017007,0.0024470063
510,0.019019008,0.005249534
511,0.021021008,0.011654285
512,0.02302301,0.026178652
513,0.02502501,0.05778951
514,0.02702707,0.12134976
515,0.029029071,0.23595831
516,0.031031072,0.41960868
517,0.033033073,0.6831574
518,0.035035074,1.0271516
519,0.037037075,1.44263
520,0.039039075,1.9143506
521,0.041041076,2.4241319
522,0.043043077,2.953754
523,0.045045078,3.4870696
524,0.04704708,4.010958
525,0.04904908,4.515012
526,0.05105108,4.990233
527,0.05305308,5.428658
528,0.05505508,5.8308334
529,0.057057083,6.184134
530,0.059059083,6.494848
531,0.061061084,6.7639966
532,0.063063085,6.984822
533,0.065065086,7.152804
534,0.06706709,7.281128
535,0.06906909,7.378954
536,0.07107109,7.489581
537,0.07307309,7.4447007
538,0.07507509,7.427087
539,0.07707709,7.386961
540,0.07907909,7.241789
541,0.08108109,7.1472754
542,0.08308309,7.03774
543,0.085085094,6.888094
544,0.087087095,6.762256
545,0.089089096,6.6679535
546,0.0910911,6.585871
547,0.0930931,6.4806924
548,0.0950951,6.406659
549,0.0970971,6.2865114
550,0.0990991,6.199545
551,0.1011011,6.069478
552,0.1031031,6.093377
553,0.1051051,6.13354
554,0.1071071,6.089544
555,0.1091091,6.069332
556,0.111111104,6.045608
557,0.113113105,6.029597
558,0.115115106,6.017181
559,0.11711711,5.933748
560,0.11911911,5.884876
561,0.12112111,5.79478
562,0.12312311,5.768272
563,0.12512511,5.736779
564,0.12712711,5.717937
565,0.12912917,5.671327
566,0.13113117,5.673067
567,0.13313317,5.6941085
568,0.13513517,5.686682
569,0.13713717,5.6462135
570,0.13913918,5.6230493
571,0.14114118,5.579134
572,0.14314318,5.5340815
573,0.14514518,5.4820275
574,0.14714718,5.434876
575,0.14914918,5.388698
576,0.15115118,5.3372664
577,0.15315318,5.277524
578,0.15515518,5.216301
579,0.15715718,5.154721
580,0.15915918,5.0933824
581,0.16116118,5.0255747
582,0.16316319,4.9921217
583,0.16516519,4.928907
584,0.16716719,4.8123355
585,0.16916919,4.7076197
586,0.17117119,4.586207
587,0.17317319,4.4445605
588,0.17517519,4.273428
589,0.17717719,4.1328244
590,0.17917919,4.0861335
591,0.18118119,4.132132
592,0.1831832,4.2565036
593,0.1851852,4.3857665
594,0.1871872,4.501998
595,0.1891892,4.471078
596,0.1911912,4.2383685
597,0.1931932,3.643084
598,0.1951952,2.845792
599,0.1971972,2.2638319
600,0.1991992,1.9903349
601,0.2012012,1.8780226
602,0.2032032,1.826124
603,0.2052052,1.7944646
604,0.2072072,1.7705468
605,0.2092092,1.7502325
606,0.2112112,1.732011
607,0.2132132,1.7152532
608,0.2152152,1.6996546
609,0.2172172,1.6850404
610,0.21921921,1.6712946
611,0.22122121,1.6583302
612,0.22322321,1.646077
613,0.22522521,1.6344764
614,0.22722721,1.6234764
615,0.22922921,1.6130332
616,0.23123121,1.6031063
617,0.23323327,1.593661
618,0.23523527,1.5846659
619,0.23723727,1.5760921
620,0.23923928,1.5679134
621,0.24124128,1.5601068
622,0.24324328,1.5526503
623,0.24524528,1.5455244
624,0.24724728,1.5387108
625,0.24924928,1.5321933
626,0.25125128,1.5259556
627,0.25325328,1.5199838
628,0.25525528,1.5142645
629,0.25725728,1.5087851
630,0.25925928,1.5035343
631,0.26126128,1.4985011
632,0.2632633,1.4936754
633,0.2652653,1.4890475
634,0.2672673,1.4846089
635,0.2692693,1.4803505
636,0.2712713,1.4762651
637,0.2732733,1.472345
638,0.2752753,1.4685829
639,0.2772773,1.4649721
640,0.2792793,1.4615061
641,0.2812813,1.4581797
642,0.2832833,1.4549866
643,0.2852853,1.4519215
644,0.2872873,1.4489789
645,0.2892893,1.4461546
646,0.2912913,1.4434434
647,0.2932933,1.4408411
648,0.2952953,1.4383432
649,0.2972973,1.4359459
650,0.2992993,1.4336452
651,0.3013013,1.4314375
652,0.3033033,1.4293189
653,0.3053053,1.4272864
654,0.3073073,1.4253365
655,0.3093093,1.423466
656,0.3113113,1.4216723
657,0.3133133,1.419952
658,0.3153153,1.4183025
659,0.3173173,1.4167211
660,0.3193193,1.4152055
661,0.3213213,1.4137532
662,0.3233233,1.4123614
663,0.3253253,1.4110281
664,0.3273273,1.4097513
665,0.3293293,1.4085283
666,0.3313313,1.4073577
667,0.3333333,1.4062374
668,0.33533537,1.405165
669,0.33733737,1.404139
670,0.33933938,1.403158
671,0.34134138,1.4022195
672,0.34334338,1.4013226
673,0.34534538,1.4004654
674,0.34734738,1.3996462
675,0.34934938,1.398864
676,0.35135138,1.3981167
677,0.35335338,1.3974037
678,0.35535538,1.3967233
679,0.35735738,1.3960739
680,0.35935938,1.3954548
681,0.36136138,1.3948643
682,0.3633634,1.3943018
683,0.3653654,1.3937656
684,0.3673674,1.3932552
685,0.3693694,1.3927693
686,0.3713714,1.3923067
687,0.3733734,1.391867
688,0.3753754,1.3914489
689,0.3773774,1.3910509
690,0.3793794,1.3906733
691,0.3813814,1.3903148
692,0.3833834,1.3899744
693,0.3853854,1.3896512
694,0.3873874,1.3893452
695,0.3893894,1.3890548
696,0.3913914,1.3887798
697,0.3933934,1.3885194
698,0.3953954,1.3882729
699,0.3973974,1.38804
700,0.3993994,1.3878196
701,0.4014014,1.3876117
702,0.4034034,1.3874153
703,0.4054054,1.3872303
704,0.4074074,1.3870555
705,0.4094094,1.3868909
706,0.4114114,1.3867363
707,0.4134134,1.3865905
708,0.4154154,1.3864537
709,0.4174174,1.3863252
710,0.4194194,1.3862047
711,0.4214214,1.3860916
712,0.4234234,1.385986
713,0.4254254,1.385887
714,0.4274274,1.3857948
715,0.4294294,1.3857085
716,0.4314314,1.3856282
717,0.4334334,1.3855534
718,0.4354354,1.3854839
719,0.43743747,1.3854194
720,0.43943948,1.3853595
721,0.44144148,1.3853043
722,0.44344348,1.3852534
723,0.44544548,1.3852063
724,0.44744748,1.3851632
725,0.44944948,1.3851235
726,0.45145148,1.3850875
727,0.45345348,1.3850542
728,0.45545548,1.3850244
729,0.45745748,1.3849972
730,0.45945948,1.3849728
731,0.46146148,1.3849508
732,0.4634635,1.3849311
733,0.4654655,1.3849139
734,0.4674675,1.3848983
735,0.4694695,1.384885
736,0.4714715,1.3848735
737,0.4734735,1.3848636
738,0.4754755,1.3848554
739,0.4774775,1.3848486
740,0.4794795,1.3848432
741,0.4814815,1.3848388
742,0.4834835,1.3848358
743,0.4854855,1.3848339
744,0.4874875,1.3848331
745,0.4894895,1.384833
746,0.4914915,1.384834
747,0.4934935,1.3848356
748,0.4954955,1.384838
749,0.4974975,1.3848411
750,0.4994995,1.3848447
751,0.5015015,1.3848487
752,0.5035035,1.3848531
753,0.5055055,1.3848583
754,0.5075075,1.3848636
755,0.5095095,1.3848695
756,0.5115115,1.3848754
757,0.51351357,1.3848817
758,0.51551557,1.384888
759,0.51751757,1.3848947
760,0.51951957,1.3849015
761,0.52152157,1.3849086
762,0.52352357,1.3849154
763,0.52552557,1.3849224
764,0.5275276,1.3849294
765,0.5295296,1.3849365
766,0.5315316,1.3849434
767,0.5335336,1.3849504
768,0.5355356,1.3849574
769,0.5375376,1.3849645
770,0.5395396,1.384971
771,0.5415416,1.3849776
772,0.5435436,1.384984
773,0.5455456,1.3849906
774,0.5475476,1.3849967
775,0.5495496,1.3850027
776,0.5515516,1.3850086
777,0.5535536,1.3850143
778,0.5555556,1.3850197
779,0.5575576,1.385025
780,0.5595596,1.3850303
781,0.5615616,1.3850352
782,0.5635636,1.3850396
783,0.5655656,1.3850442
784,0.5675676,1.3850483
785,0.5695696,1.3850523
786,0.5715716,1.3850563
787,0.5735736,1.3850595
788,0.5755756,1.3850629
789,0.5775776,1.385066
790,0.5795796,1.3850688
791,0.5815816,1.3850714
792,0.5835836,1.3850737
793,0.5855856,1.3850756
794,0.5875876,1.3850777
795,0.5895896,1.385079
796,0.5915916,1.3850806
797,0.5935936,1.3850818
798,0.5955956,1.3850826
799,0.5975976,1.3850832
800,0.5995996,1.3850838
801,0.6016016,1.3850839
802,0.6036036,1.3850839
803,0.6056056,1.3850836
804,0.6076076,1.3850831
805,0.6096096,1.3850826
806,0.6116116,1.3850816
807,0.6136136,1.3850803
808,0.6156156,1.3850789
809,0.6176176,1.3850777
810,0.6196196,1.385076
811,0.6216216,1.3850738
812,0.6236236,1.3850718
813,0.6256256,1.3850694
814,0.6276276,1.385067
815,0.6296296,1.3850641
816,0.6316316,1.3850614
817,0.6336336,1.3850583
818,0.6356356,1.385055
819,0.6376376,1.3850517
820,0.6396396,1.3850482
821,0.6416416,1.3850443
822,0.6436436,1.3850405
823,0.6456456,1.3850366
824,0.6476476,1.3850322
825,0.6496496,1.3850279
826,0.6516516,1.3850236
827,0.6536536,1.3850188
828,0.6556556,1.385014
829,0.6576576,1.3850093
830,0.6596596,1.3850042
831,0.6616616,1.384999
832,0.6636636,1.3849939
833,0.6656656,1.3849884
834,0.6676677,1.384983
835,0.6696697,1.3849773
836,0.6716717,1.3849717
837,0.6736737,1.3849659
838,0.6756757,1.38496
839,0.6776777,1.384954
840,0.6796797,1.3849478
841,0.6816817,1.3849416
842,0.6836837,1.3849355
843,0.6856857,1.3849292
844,0.6876877,1.3849226
845,0.6896897,1.3849162
846,0.6916917,1.3849097
847,0.6936937,1.3849031
848,0.6956957,1.3848964
849,0.6976977,1.3848896
850,0.6996997,1.3848828
851,0.7017017,1.3848759
852,0.7037037,1.3848689
853,0.7057057,1.3848622
854,0.7077077,1.3848549
855,0.7097097,1.384848
856,0.7117117,1.3848408
857,0.7137137,1.3848337
858,0.7157157,1.3848267
859,0.7177177,1.3848194
860,0.71971977,1.384812
861,0.72172177,1.3848048
862,0.72372377,1.3847976
863,0.72572577,1.3847902
864,0.7277278,1.3847828
865,0.7297298,1.3847758
866,0.7317318,1.3847682
867,0.7337338,1.3847606
868,0.7357358,1.3847532
869,0.7377378,1.3847461
870,0.7397398,1.3847384
871,0.7417418,1.3847312
872,0.7437438,1.3847239
873,0.7457458,1.3847164
874,0.7477478,1.384709
875,0.7497498,1.3847016
876,0.7517518,1.3846943
877,0.7537538,1.384687
878,0.7557558,1.3846797
879,0.7577578,1.3846723
880,0.7597598,1.3846649
881,0.7617618,1.3846575
882,0.7637638,1.3846502
883,0.7657658,1.384643
884,0.7677678,1.3846356
885,0.7697698,1.3846285
886,0.7717718,1.3846214
887,0.7737738,1.3846143
888,0.7757758,1.3846071
889,0.7777778,1.3846
890,0.7797798,1.384593
891,0.7817818,1.3845859
892,0.7837838,1.3845787
893,0.7857858,1.3845718
894,0.7877878,1.3845649
895,0.7897898,1.384558
896,0.7917918,1.3845512
897,0.7937938,1.3845444
898,0.7957958,1.3845377
899,0.7977978,1.3845308
900,0.7997998,1.3845242
901,0.8018018,1.3845177
902,0.8038038,1.3845114
903,0.8058058,1.3845044
904,0.8078078,1.3844982
905,0.8098098,1.3844918
906,0.8118118,1.3844855
907,0.8138138,1.3844793
908,0.8158158,1.3844731
909,0.8178178,1.384467
910,0.8198198,1.3844608
911,0.8218218,1.3844547
912,0.8238238,1.3844488
913,0.8258258,1.3844428
914,0.8278278,1.384437
915,0.8298298,1.3844314
916,0.8318318,1.3844256
917,0.8338338,1.38442
918,0.8358358,1.3844143
919,0.8378378,1.3844088
920,0.8398398,1.3844036
921,0.8418418,1.3843981
922,0.8438438,1.3843929
923,0.8458458,1.3843877
924,0.8478478,1.3843826
925,0.8498498,1.3843775
926,0.8518518,1.3843726
927,0.8538538,1.3843677
928,0.8558558,1.3843629
929,0.8578578,1.3843582
930,0.8598599,1.3843536
931,0.8618619,1.384349
932,0.8638639,1.3843446
933,0.8658659,1.3843402
934,0.8678679,1.3843358
935,0.8698699,1.3843317
936,0.8718719,1.3843275
937,0.8738739,1.3843236
938,0.8758759,1.3843198
939,0.8778779,1.3843156
940,0.8798799,1.3843119
941,0.8818819,1.3843083
942,0.8838839,1.3843046
943,0.8858859,1.3843012
944,0.8878879,1.3842981
945,0.8898899,1.3842946
946,0.8918919,1.3842915
947,0.8938939,1.3842883
948,0.8958959,1.3842853
949,0.8978979,1.3842826
950,0.8998999,1.3842796
951,0.9019019,1.384277
952,0.9039039,1.3842744
953,0.9059059,1.3842719
954,0.9079079,1.3842696
955,0.9099099,1.3842673
956,0.9119119,1.3842651
957,0.9139139,1.384263
958,0.9159159,1.3842609
959,0.9179179,1.3842592
960,0.9199199,1.3842572
961,0.9219219,1.3842556
962,0.9239239,1.3842542
963,0.9259259,1.3842529
964,0.9279279,1.3842515
965,0.9299299,1.3842503
966,0.9319319,1.3842492
967,0.9339339,1.3842483
968,0.9359359,1.3842474
969,0.9379379,1.3842465
970,0.9399399,1.3842459
971,0.9419419,1.3842456
972,0.9439439,1.384245
973,0.945946,1.3842448
974,0.947948,1.3842446
975,0.94995,1.3842444
976,0.951952,1.3842446
977,0.953954,1.3842447
978,0.955956,1.3842452
979,0.957958,1.3842455
980,0.95996,1.3842462
981,0.961962,1.3842467
982,0.963964,1.3842475
983,0.965966,1.3842484
984,0.967968,1.3842496
985,0.96997,1.3842506
986,0.971972,1.3842521
987,0.973974,1.3842535
988,0.975976,1.3842548
989,0.977978,1.3842565
990,0.97998,1.3842585
991,0.981982,1.3842603
992,0.983984,1.3842626
993,0.985986,1.3842648
994,0.987988,1.3842672
995,0.98999,1.3842696
996,0.991992,1.3842722
997,0.993994,1.384275
998,0.995996,1.3842778
999,0.997998,1.3842808
1000,1.0,1.3842839


==> data/widely-separated-symbols/good_cost_grid_1d_valid.csv <==
,s,cost
0,-1.0,13.184416
1,-0.997998,13.110096
2,-0.995996,13.0402565
3,-0.993994,12.999531
4,-0.991992,12.922939
5,-0.98999,12.832009
6,-0.987988,12.767183
7,-0.985986,12.710745
8,-0.983984,12.662357
9,-0.981982,12.584267
10,-0.97998,12.530737
11,-0.977978,12.467693
12,-0.975976,12.398653
13,-0.973974,12.325706
14,-0.971972,12.257245
15,-0.96997,12.211835
16,-0.967968,12.161018
17,-0.965966,12.100987
18,-0.963964,12.05174
19,-0.961962,11.997499
20,-0.95996,11.945455
21,-0.957958,11.883685
22,-0.955956,11.837774
23,-0.953954,11.784798
24,-0.951952,11.712094
25,-0.94995,11.60887
26,-0.947948,11.564902
27,-0.94594586,11.488149
28,-0.94394386,11.435861
29,-0.94194186,11.371609
30,-0.93993986,11.3049555
31,-0.93793786,11.231621
32,-0.93593585,11.185009
33,-0.93393385,11.151012
34,-0.93193185,11.096098
35,-0.92992985,10.988254
36,-0.92792785,10.927565
37,-0.92592585,10.850663
38,-0.92392385,10.779842
39,-0.92192185,10.719094
40,-0.91991985,10.677438
41,-0.91791785,10.6071205
42,-0.91591585,10.517224
43,-0.91391385,10.460725
44,-0.91191185,10.3502865
45,-0.90990984,10.269297
46,-0.90790784,10.206356
47,-0.90590584,10.130429
48,-0.90390384,10.001022
49,-0.90190184,9.91757
50,-0.89989984,9.884739
51,-0.89789784,9.8282995
52,-0.89589584,9.707281
53,-0.89389384,9.651737
54,-0.89189184,9.575967
55,-0.88988984,9.473857
56,-0.88788784,9.35106
57,-0.88588583,9.241695
58,-0.88388383,9.157275
59,-0.88188183,9.020478
60,-0.87987983,8.893382
61,-0.87787783,8.7584
62,-0.87587583,8.6467
63,-0.87387383,8.5101
64,-0.8718718,8.434968
65,-0.8698698,8.389567
66,-0.8678678,8.30807
67,-0.8658658,8.239729
68,-0.8638638,8.127005
69,-0.8618618,8.056756
70,-0.8598598,7.910102
71,-0.8578578,7.8459654
72,-0.8558558,7.818429
73,-0.8538538,7.665898
74,-0.8518518,7.6024766
75,-0.8498498,7.5199065
76,-0.8478478,7.4692583
77,-0.8458458,7.4116282
78,-0.8438438,7.3102303
79,-0.8418418,7.241444
80,-0.8398398,7.160125
81,-0.8378378,7.0536838
82,-0.8358358,7.0216584
83,-0.8338338,6.9979634
84,-0.8318318,6.8987956
85,-0.8298298,6.8180084
86,-0.8278278,6.7921586
87,-0.8258258,6.7779064
88,-0.8238238,6.756985
89,-0.8218218,6.6983566
90,-0.8198198,6.561369
91,-0.8178178,6.53022
92,-0.8158158,6.5066843
93,-0.8138138,6.443469
94,-0.8118118,6.448339
95,-0.8098098,6.419773
96,-0.8078078,6.417161
97,-0.8058058,6.388347
98,-0.8038038,6.383887
99,-0.8018018,6.386354
100,-0.7997998,6.4132805
101,-0.7977978,6.4517727
102,-0.7957958,6.4566708
103,-0.7937938,6.4461412
104,-0.7917918,6.4104795
105,-0.7897898,6.4274035
106,-0.7877878,6.415641
107,-0.7857858,6.4421306
108,-0.7837838,6.4467773
109,-0.7817818,6.4659033
110,-0.7797798,6.491628
111,-0.7777778,6.4535813
112,-0.7757758,6.472667
113,-0.7737738,6.475671
114,-0.7717718,6.4613404
115,-0.7697698,6.440185
116,-0.7677678,6.465702
117,-0.7657658,6.527962
118,-0.7637638,6.5206823
119,-0.7617618,6.5535326
120,-0.7597598,6.6007338
121,-0.7577578,6.6041408
122,-0.7557558,6.620794
123,-0.7537538,6.6685314
124,-0.7517518,6.703837
125,-0.7497498,6.726797
126,-0.7477478,6.767468
127,-0.7457458,6.774769
128,-0.7437438,6.757742
129,-0.74174166,6.733602
130,-0.73973966,6.733703
131,-0.73773766,6.767241
132,-0.73573565,6.7974625
133,-0.73373365,6.824878
134,-0.73173165,6.8582954
135,-0.72972965,6.8864264
136,-0.72772765,6.925826
137,-0.72572565,6.9359155
138,-0.72372365,6.9178777
139,-0.72172165,6.8986635
140,-0.71971965,6.927945
141,-0.71771765,6.968675
142,-0.71571565,6.9865065
143,-0.71371365,7.0164022
144,-0.71171165,7.062346
145,-0.70970964,7.067092
146,-0.70770764,7.0761023
147,-0.70570564,7.0893264
148,-0.70370364,7.1230416
149,-0.70170164,7.1617017
150,-0.69969964,7.196635
151,-0.69769764,7.229
152,-0.69569564,7.2597213
153,-0.69369364,7.262907
154,-0.69169164,7.28576
155,-0.68968964,7.313152
156,-0.68768764,7.3342338
157,-0.68568563,7.3552246
158,-0.68368363,7.3713737
159,-0.68168163,7.3943167
160,-0.67967963,7.387631
161,-0.67767763,7.384878
162,-0.67567563,7.3891473
163,-0.6736736,7.4037776
164,-0.6716716,7.411197
165,-0.6696696,7.410063
166,-0.6676676,7.4511952
167,-0.6656656,7.458368
168,-0.6636636,7.500518
169,-0.6616616,7.517116
170,-0.6596596,7.540835
171,-0.6576576,7.5530267
172,-0.6556556,7.5704346
173,-0.6536536,7.570749
174,-0.6516516,7.582188
175,-0.6496496,7.575279
176,-0.6476476,7.5918007
177,-0.6456456,7.6003847
178,-0.6436436,7.61261
179,-0.6416416,7.6278553
180,-0.6396396,7.6232557
181,-0.6376376,7.60001
182,-0.6356356,7.5898523
183,-0.6336336,7.5709534
184,-0.6316316,7.5751557
185,-0.6296296,7.551077
186,-0.6276276,7.539527
187,-0.6256256,7.5063214
188,-0.6236236,7.4822617
189,-0.6216216,7.449943
190,-0.6196196,7.425358
191,-0.6176176,7.3806396
192,-0.6156156,7.303746
193,-0.6136136,7.2405734
194,-0.6116116,7.205811
195,-0.6096096,7.1592355
196,-0.6076076,7.102646
197,-0.6056056,7.029349
198,-0.6036036,6.9535356
199,-0.6016016,6.902759
200,-0.5995996,6.8010774
201,-0.5975976,6.6672792
202,-0.5955956,6.558161
203,-0.5935936,6.475244
204,-0.5915916,6.3569436
205,-0.5895896,6.291189
206,-0.5875876,6.1979313
207,-0.5855856,6.095981
208,-0.5835836,5.99804
209,-0.5815816,5.918085
210,-0.5795796,5.8037086
211,-0.5775776,5.770472
212,-0.5755756,5.7627473
213,-0.5735736,5.717434
214,-0.5715716,5.6514277
215,-0.5695696,5.584417
216,-0.5675676,5.514855
217,-0.5655656,5.4615803
218,-0.5635636,5.423201
219,-0.5615616,5.363957
220,-0.5595596,5.2512364
221,-0.5575576,5.1739264
222,-0.5555556,5.0917463
223,-0.5535536,5.033035
224,-0.5515516,5.001208
225,-0.5495496,4.9799356
226,-0.5475476,4.925445
227,-0.5455456,4.9240174
228,-0.5435436,4.9570575
229,-0.5415416,4.9460835
230,-0.5395396,4.882756
231,-0.5375376,4.8659945
232,-0.53553545,4.850105
233,-0.53353345,4.8102975
234,-0.53153145,4.8792796
235,-0.52952945,5.008597
236,-0.52752745,5.08984
237,-0.52552545,5.233801
238,-0.52352345,5.274294
239,-0.52152145,5.363621
240,-0.51951945,5.51193
241,-0.51751745,5.6392207
242,-0.51551545,5.7769904
243,-0.51351345,5.891099
244,-0.51151145,6.057374
245,-0.50950944,6.24984
246,-0.50750744,6.4747033
247,-0.50550544,6.670933
248,-0.50350344,6.8833604
249,-0.50150144,7.1358137
250,-0.49949944,7.3685403
251,-0.49749744,7.629863
252,-0.49549544,7.7760053
253,-0.49349344,7.844825
254,-0.49149144,8.043786
255,-0.48948944,8.097291
256,-0.48748744,8.19822
257,-0.48548543,8.270267
258,-0.48348343,8.280016
259,-0.48148143,8.324171
260,-0.47947943,8.308709
261,-0.47747743,8.361003
262,-0.47547543,8.40108
263,-0.47347343,8.456726
264,-0.47147143,8.394023
265,-0.46946943,8.386905
266,-0.46746743,8.30633
267,-0.46546543,8.305203
268,-0.46346343,8.291971
269,-0.46146142,8.435228
270,-0.45945942,8.707288
271,-0.45745742,8.801755
272,-0.45545542,8.854659
273,-0.45345342,9.070625
274,-0.45145142,9.236581
275,-0.44944942,9.467226
276,-0.44744742,9.594628
277,-0.44544542,9.794361
278,-0.44344342,9.950413
279,-0.44144142,10.145014
280,-0.43943942,10.324828
281,-0.43743742,10.561442
282,-0.4354354,10.711763
283,-0.4334334,10.701494
284,-0.4314314,10.767511
285,-0.4294294,10.618748
286,-0.4274274,10.369693
287,-0.4254254,10.112833
288,-0.4234234,9.858962
289,-0.4214214,9.483808
290,-0.4194194,9.109009
291,-0.4174174,8.770168
292,-0.4154154,8.43208
293,-0.4134134,8.091027
294,-0.4114114,7.865018
295,-0.4094094,7.7900524
296,-0.4074074,7.7335725
297,-0.4054054,7.8152103
298,-0.4034034,7.9019237
299,-0.4014014,7.99003
300,-0.3993994,8.138538
301,-0.3973974,8.33102
302,-0.3953954,8.562963
303,-0.3933934,8.828289
304,-0.3913914,9.131376
305,-0.3893894,9.446222
306,-0.3873874,9.744652
307,-0.3853854,10.076451
308,-0.3833834,10.337793
309,-0.3813814,10.563728
310,-0.3793794,10.709869
311,-0.3773774,10.829928
312,-0.3753754,10.919342
313,-0.3733734,11.021202
314,-0.3713714,11.093528
315,-0.3693694,11.170866
316,-0.3673674,11.244402
317,-0.3653654,11.293055
318,-0.3633634,11.370713
319,-0.36136138,11.417278
320,-0.35935938,11.463102
321,-0.35735738,11.52509
322,-0.35535538,11.582764
323,-0.35335338,11.630537
324,-0.35135138,11.595618
325,-0.34934938,11.639642
326,-0.34734738,11.684477
327,-0.34534538,11.763557
328,-0.34334338,11.843649
329,-0.34134138,11.919949
330,-0.33933938,12.021342
331,-0.33733737,12.046857
332,-0.33533537,12.118594
333,-0.33333337,12.151975
334,-0.33133125,12.203114
335,-0.32932925,12.258045
336,-0.32732725,12.281286
337,-0.32532525,12.286071
338,-0.32332325,12.206612
339,-0.32132125,12.12117
340,-0.31931925,11.983694
341,-0.31731725,11.828054
342,-0.31531525,11.637578
343,-0.31331325,11.429676
344,-0.31131124,11.231339
345,-0.30930924,11.012494
346,-0.30730724,10.795283
347,-0.30530524,10.600094
348,-0.30330324,10.437528
349,-0.30130124,10.242938
350,-0.29929924,9.970863
351,-0.29729724,9.705853
352,-0.29529524,9.406043
353,-0.29329324,9.12911
354,-0.29129124,8.909091
355,-0.28928924,8.656848
356,-0.28728724,8.465315
357,-0.28528523,8.310403
358,-0.28328323,8.158529
359,-0.28128123,8.0468235
360,-0.27927923,7.9596953
361,-0.27727723,7.9084992
362,-0.27527523,7.865163
363,-0.27327323,7.8529367
364,-0.27127123,7.8577785
365,-0.26926923,7.8834887
366,-0.26726723,7.9044676
367,-0.26526523,7.9532166
368,-0.26326323,7.9927173
369,-0.26126122,8.0088215
370,-0.25925922,7.983567
371,-0.25725722,7.9475994
372,-0.25525522,7.903449
373,-0.25325322,7.8411417
374,-0.25125122,7.7436514
375,-0.24924922,7.6397815
376,-0.24724722,7.522064
377,-0.24524522,7.407829
378,-0.24324322,7.281844
379,-0.24124122,7.1296015
380,-0.23923922,6.9709663
381,-0.23723722,6.797096
382,-0.23523521,6.6403375
383,-0.23323321,6.5307446
384,-0.23123121,6.46826
385,-0.22922921,6.5237184
386,-0.22722721,6.664205
387,-0.22522521,6.8766546
388,-0.22322321,7.1370273
389,-0.22122121,7.440328
390,-0.21921921,7.7765994
391,-0.2172172,8.113979
392,-0.2152152,8.394091
393,-0.2132132,8.6442995
394,-0.2112112,8.885576
395,-0.2092092,9.083913
396,-0.2072072,9.214923
397,-0.2052052,9.272681
398,-0.2032032,9.26683
399,-0.2012012,9.243827
400,-0.1991992,9.178239
401,-0.1971972,9.096078
402,-0.1951952,9.043655
403,-0.1931932,9.02027
404,-0.1911912,9.003956
405,-0.1891892,9.012293
406,-0.1871872,9.037334
407,-0.1851852,9.081401
408,-0.1831832,9.148045
409,-0.18118119,9.239826
410,-0.17917919,9.373968
411,-0.17717719,9.52482
412,-0.17517519,9.693682
413,-0.17317319,9.913583
414,-0.17117119,10.159408
415,-0.16916919,10.432427
416,-0.16716719,10.745392
417,-0.16516519,11.085206
418,-0.16316319,11.466046
419,-0.16116118,11.89484
420,-0.15915918,12.345216
421,-0.15715718,12.775621
422,-0.15515518,13.19993
423,-0.15315318,13.596608
424,-0.15115118,13.948385
425,-0.14914918,14.282009
426,-0.14714718,14.5767
427,-0.14514518,14.81154
428,-0.14314318,14.980856
429,-0.14114118,15.102531
430,-0.13913918,15.187072
431,-0.13713717,15.244859
432,-0.13513517,15.287527
433,-0.13313317,15.315474
434,-0.13113117,15.337005
435,-0.12912917,15.343625
436,-0.12712705,15.328369
437,-0.12512505,15.280247
438,-0.12312305,15.190574
439,-0.12112105,15.062605
440,-0.11911905,14.894028
441,-0.11711705,14.684247
442,-0.11511505,14.438562
443,-0.113113046,14.183088
444,-0.111111045,13.920686
445,-0.109109044,13.656393
446,-0.10710704,13.387143
447,-0.10510504,13.112882
448,-0.10310304,12.841495
449,-0.10110104,12.573118
450,-0.09909904,12.313606
451,-0.09709704,12.055097
452,-0.09509504,11.8096695
453,-0.09309304,11.595079
454,-0.09109104,11.438782
455,-0.089089036,11.352798
456,-0.087087035,11.324003
457,-0.085085034,11.334153
458,-0.08308303,11.361616
459,-0.08108103,11.3824
460,-0.07907903,11.378844
461,-0.07707703,11.340101
462,-0.07507503,11.260104
463,-0.07307303,11.135327
464,-0.07107103,10.962487
465,-0.06906903,10.739188
466,-0.06706703,10.466769
467,-0.06506503,10.144086
468,-0.063063025,9.769579
469,-0.061061025,9.341469
470,-0.059059024,8.857246
471,-0.057057023,8.314228
472,-0.055055022,7.7099514
473,-0.05305302,7.0425014
474,-0.05105102,6.311569
475,-0.04904902,5.521291
476,-0.04704702,4.683903
477,-0.04504502,3.8220615
478,-0.043043017,2.9681532
479,-0.041041017,2.161593
480,-0.039039016,1.446719
481,-0.037037015,0.86895317
482,-0.035035014,0.4593986
483,-0.033033013,0.21269837
484,-0.031031013,0.08781844
485,-0.029029012,0.033723038
486,-0.02702701,0.012688951
487,-0.02502501,0.0048745526
488,-0.02302301,0.0019616548
489,-0.021021008,0.0008452025
490,-0.019019008,0.00039800646
491,-0.017017007,0.00020814706
492,-0.015015006,0.00012203694
493,-0.013013005,8.041478e-05
494,-0.011011004,5.9289458e-05
495,-0.009009004,4.846859e-05
496,-0.007007003,4.3395044e-05
497,-0.005005002,4.203606e-05
498,-0.0030030012,4.3615342e-05
499,-0.0010010004,4.8223497e-05
500,0.0,5.189991e-05
501,0.0010010004,5.669785e-05
502,0.0030030012,7.106209e-05
503,0.005005002,9.53517e-05
504,0.007007003,0.00013777781
505,0.009009004,0.00021515894
506,0.011011004,0.00036333944
507,0.013013005,0.00066174986
508,0.015015006,0.0012926832
509,0.017017007,0.0026854621
510,0.019019008,0.0058527323
511,0.021021008,0.013112163
512,0.02302301,0.029379753
513,0.02502501,0.063748024
514,0.02702707,0.13005133
515,0.029029071,0.24481119
516,0.031031072,0.4227043
517,0.033033073,0.6721809
518,0.035035074,0.99370646
519,0.037037075,1.3805771
520,0.039039075,1.8212385
521,0.041041076,2.3026948
522,0.043043077,2.8082056
523,0.045045078,3.3235998
524,0.04704708,3.8348074
525,0.04904908,4.330276
526,0.05105108,4.80185
527,0.05305308,5.2348137
528,0.05505508,5.63131
529,0.057057083,5.988799
530,0.059059083,6.298577
531,0.061061084,6.5747504
532,0.063063085,6.7957497
533,0.065065086,6.9583583
534,0.06706709,7.0730925
535,0.06906909,7.171295
536,0.07107109,7.274438
537,0.07307309,7.3269005
538,0.07507509,7.23535
539,0.07707709,7.2317557
540,0.07907909,7.124816
541,0.08108109,6.961116
542,0.08308309,6.8454285
543,0.085085094,6.7445354
544,0.087087095,6.5643153
545,0.089089096,6.5053115
546,0.0910911,6.3596525
547,0.0930931,6.3343053
548,0.0950951,6.228819
549,0.0970971,6.1776404
550,0.0990991,6.2097917
551,0.1011011,6.181071
552,0.1031031,6.1485476
553,0.1051051,6.2140555
554,0.1071071,6.109969
555,0.1091091,6.1003675
556,0.111111104,6.0902915
557,0.113113105,6.063076
558,0.115115106,6.083952
559,0.11711711,6.0567694
560,0.11911911,5.996509
561,0.12112111,5.9545774
562,0.12312311,5.8717656
563,0.12512511,5.774824
564,0.12712711,5.7333035
565,0.12912917,5.690994
566,0.13113117,5.6800394
567,0.13313317,5.67553
568,0.13513517,5.6769547
569,0.13713717,5.678065
570,0.13913918,5.6461535
571,0.14114118,5.580556
572,0.14314318,5.519474
573,0.14514518,5.4637413
574,0.14714718,5.4145904
575,0.14914918,5.3729196
576,0.15115118,5.3337145
577,0.15315318,5.2882175
578,0.15515518,5.2371817
579,0.15715718,5.1907907
580,0.15915918,5.1491446
581,0.16116118,5.09239
582,0.16316319,5.0242
583,0.16516519,4.938914
584,0.16716719,4.8451986
585,0.16916919,4.6774383
586,0.17117119,4.485078
587,0.17317319,4.299606
588,0.17517519,4.1550484
589,0.17717719,4.0361423
590,0.17917919,3.9815185
591,0.18118119,3.976048
592,0.1831832,4.0427723
593,0.1851852,4.236539
594,0.1871872,4.4157143
595,0.1891892,4.4020634
596,0.1911912,4.0900702
597,0.1931932,3.3890982
598,0.1951952,2.7286136
599,0.1971972,2.25885
600,0.1991992,1.9734699
601,0.2012012,1.8586222
602,0.2032032,1.8113419
603,0.2052052,1.7827984
604,0.2072072,1.7612301
605,0.2092092,1.7429526
606,0.2112112,1.7265981
607,0.2132132,1.7115828
608,0.2152152,1.6976194
609,0.2172172,1.6845422
610,0.21921921,1.6722409
611,0.22122121,1.6606328
612,0.22322321,1.6496532
613,0.22522521,1.6392477
614,0.22722721,1.6293694
615,0.22922921,1.6199778
616,0.23123121,1.6110375
617,0.23323327,1.602517
618,0.23523527,1.5943886
619,0.23723727,1.5866268
620,0.23923928,1.579209
621,0.24124128,1.5721146
622,0.24324328,1.5653247
623,0.24524528,1.5588223
624,0.24724728,1.552592
625,0.24924928,1.5466189
626,0.25125128,1.54089
627,0.25325328,1.535393
628,0.25525528,1.5301167
629,0.25725728,1.5250499
630,0.25925928,1.520183
631,0.26126128,1.5155066
632,0.2632633,1.5110124
633,0.2652653,1.5066922
634,0.2672673,1.502538
635,0.2692693,1.4985431
636,0.2712713,1.4947003
637,0.2732733,1.4910035
638,0.2752753,1.4874463
639,0.2772773,1.4840235
640,0.2792793,1.4807291
641,0.2812813,1.4775584
642,0.2832833,1.4745065
643,0.2852853,1.4715682
644,0.2872873,1.4687399
645,0.2892893,1.4660167
646,0.2912913,1.4633948
647,0.2932933,1.4608701
648,0.2952953,1.4584395
649,0.2972973,1.456099
650,0.2992993,1.4538453
651,0.3013013,1.4516754
652,0.3033033,1.449586
653,0.3053053,1.447574
654,0.3073073,1.4456366
655,0.3093093,1.4437716
656,0.3113113,1.4419757
657,0.3133133,1.4402465
658,0.3153153,1.4385815
659,0.3173173,1.4369786
660,0.3193193,1.4354357
661,0.3213213,1.43395
662,0.3233233,1.4325198
663,0.3253253,1.4311429
664,0.3273273,1.4298178
665,0.3293293,1.4285423
666,0.3313313,1.4273145
667,0.3333333,1.4261327
668,0.33533537,1.4249952
669,0.33733737,1.4239005
670,0.33933938,1.4228469
671,0.34134138,1.421833
672,0.34334338,1.4208572
673,0.34534538,1.4199182
674,0.34734738,1.4190146
675,0.34934938,1.4181448
676,0.35135138,1.4173081
677,0.35335338,1.4165027
678,0.35535538,1.415728
679,0.35735738,1.4149823
680,0.35935938,1.4142646
681,0.36136138,1.4135739
682,0.3633634,1.4129095
683,0.3653654,1.41227
684,0.3673674,1.4116545
685,0.3693694,1.4110621
686,0.3713714,1.410492
687,0.3733734,1.4099431
688,0.3753754,1.4094149
689,0.3773774,1.4089062
690,0.3793794,1.4084166
691,0.3813814,1.4079452
692,0.3833834,1.4074911
693,0.3853854,1.4070541
694,0.3873874,1.4066329
695,0.3893894,1.4062271
696,0.3913914,1.4058363
697,0.3933934,1.4054598
698,0.3953954,1.405097
699,0.3973974,1.4047471
700,0.3993994,1.4044099
701,0.4014014,1.4040848
702,0.4034034,1.4037712
703,0.4054054,1.4034686
704,0.4074074,1.4031765
705,0.4094094,1.402895
706,0.4114114,1.4026229
707,0.4134134,1.4023603
708,0.4154154,1.4021069
709,0.4174174,1.4018617
710,0.4194194,1.4016249
711,0.4214214,1.4013958
712,0.4234234,1.4011744
713,0.4254254,1.4009603
714,0.4274274,1.4007531
715,0.4294294,1.4005523
716,0.4314314,1.4003582
717,0.4334334,1.40017
718,0.4354354,1.3999877
719,0.43743747,1.3998109
720,0.43943948,1.3996395
721,0.44144148,1.3994732
722,0.44344348,1.3993117
723,0.44544548,1.3991553
724,0.44744748,1.3990029
725,0.44944948,1.3988551
726,0.45145148,1.3987112
727,0.45345348,1.3985714
728,0.45545548,1.3984355
729,0.45745748,1.3983028
730,0.45945948,1.398174
731,0.46146148,1.3980483
732,0.4634635,1.3979257
733,0.4654655,1.3978064
734,0.4674675,1.39769
735,0.4694695,1.3975763
736,0.4714715,1.3974653
737,0.4734735,1.3973571
738,0.4754755,1.3972511
739,0.4774775,1.3971477
740,0.4794795,1.3970464
741,0.4814815,1.3969475
742,0.4834835,1.3968506
743,0.4854855,1.3967559
744,0.4874875,1.396663
745,0.4894895,1.396572
746,0.4914915,1.3964827
747,0.4934935,1.3963954
748,0.4954955,1.3963095
749,0.4974975,1.3962256
750,0.4994995,1.3961428
751,0.5015015,1.3960617
752,0.5035035,1.3959823
753,0.5055055,1.395904
754,0.5075075,1.3958272
755,0.5095095,1.3957518
756,0.5115115,1.3956776
757,0.51351357,1.3956045
758,0.51551557,1.3955326
759,0.51751757,1.395462
760,0.51951957,1.3953927
761,0.52152157,1.3953242
762,0.52352357,1.3952568
763,0.52552557,1.3951905
764,0.5275276,1.3951252
765,0.5295296,1.395061
766,0.5315316,1.3949976
767,0.5335336,1.3949353
768,0.5355356,1.3948737
769,0.5375376,1.3948131
770,0.5395396,1.3947533
771,0.5415416,1.3946946
772,0.5435436,1.3946366
773,0.5455456,1.3945792
774,0.5475476,1.3945229
775,0.5495496,1.3944671
776,0.5515516,1.3944124
777,0.5535536,1.3943583
778,0.5555556,1.394305
779,0.5575576,1.3942524
780,0.5595596,1.3942006
781,0.5615616,1.3941493
782,0.5635636,1.3940989
783,0.5655656,1.3940492
784,0.5675676,1.394
785,0.5695696,1.3939517
786,0.5715716,1.3939039
787,0.5735736,1.3938569
788,0.5755756,1.3938105
789,0.5775776,1.3937647
790,0.5795796,1.3937196
791,0.5815816,1.393675
792,0.5835836,1.3936312
793,0.5855856,1.3935877
794,0.5875876,1.3935452
795,0.5895896,1.3935031
796,0.5915916,1.3934615
797,0.5935936,1.3934207
798,0.5955956,1.3933806
799,0.5975976,1.393341
800,0.5995996,1.3933018
801,0.6016016,1.3932633
802,0.6036036,1.3932257
803,0.6056056,1.3931879
804,0.6076076,1.3931513
805,0.6096096,1.393115
806,0.6116116,1.3930794
807,0.6136136,1.3930444
808,0.6156156,1.3930098
809,0.6176176,1.3929758
810,0.6196196,1.3929425
811,0.6216216,1.3929096
812,0.6236236,1.3928772
813,0.6256256,1.3928454
814,0.6276276,1.3928142
815,0.6296296,1.3927834
816,0.6316316,1.3927532
817,0.6336336,1.3927237
818,0.6356356,1.3926945
819,0.6376376,1.3926659
820,0.6396396,1.3926377
821,0.6416416,1.3926102
822,0.6436436,1.3925831
823,0.6456456,1.3925565
824,0.6476476,1.3925304
825,0.6496496,1.392505
826,0.6516516,1.39248
827,0.6536536,1.3924555
828,0.6556556,1.3924315
829,0.6576576,1.392408
830,0.6596596,1.392385
831,0.6616616,1.3923625
832,0.6636636,1.3923405
833,0.6656656,1.392319
834,0.6676677,1.3922979
835,0.6696697,1.3922774
836,0.6716717,1.3922572
837,0.6736737,1.3922375
838,0.6756757,1.3922186
839,0.6776777,1.3921998
840,0.6796797,1.392182
841,0.6816817,1.3921641
842,0.6836837,1.392147
843,0.6856857,1.39213
844,0.6876877,1.3921138
845,0.6896897,1.3920981
846,0.6916917,1.3920826
847,0.6936937,1.3920678
848,0.6956957,1.3920532
849,0.6976977,1.3920392
850,0.6996997,1.3920257
851,0.7017017,1.3920124
852,0.7037037,1.3919998
853,0.7057057,1.3919877
854,0.7077077,1.3919759
855,0.7097097,1.3919646
856,0.7117117,1.3919537
857,0.7137137,1.3919432
858,0.7157157,1.3919332
859,0.7177177,1.3919237
860,0.71971977,1.3919142
861,0.72172177,1.3919055
862,0.72372377,1.3918973
863,0.72572577,1.3918892
864,0.7277278,1.391882
865,0.7297298,1.3918746
866,0.7317318,1.3918679
867,0.7337338,1.3918617
868,0.7357358,1.391856
869,0.7377378,1.3918504
870,0.7397398,1.3918452
871,0.7417418,1.3918406
872,0.7437438,1.3918363
873,0.7457458,1.3918324
874,0.7477478,1.3918288
875,0.7497498,1.391826
876,0.7517518,1.391823
877,0.7537538,1.3918208
878,0.7557558,1.3918188
879,0.7577578,1.3918172
880,0.7597598,1.3918163
881,0.7617618,1.3918152
882,0.7637638,1.3918146
883,0.7657658,1.3918145
884,0.7677678,1.3918147
885,0.7697698,1.3918155
886,0.7717718,1.3918166
887,0.7737738,1.3918177
888,0.7757758,1.3918197
889,0.7777778,1.3918216
890,0.7797798,1.3918244
891,0.7817818,1.391827
892,0.7837838,1.3918303
893,0.7857858,1.3918338
894,0.7877878,1.3918374
895,0.7897898,1.3918417
896,0.7917918,1.3918461
897,0.7937938,1.391851
898,0.7957958,1.3918563
899,0.7977978,1.3918618
900,0.7997998,1.3918678
901,0.8018018,1.3918738
902,0.8038038,1.3918803
903,0.8058058,1.3918871
904,0.8078078,1.3918943
905,0.8098098,1.3919019
906,0.8118118,1.3919096
907,0.8138138,1.3919178
908,0.8158158,1.391926
909,0.8178178,1.3919349
910,0.8198198,1.3919438
911,0.8218218,1.3919533
912,0.8238238,1.391963
913,0.8258258,1.391973
914,0.8278278,1.3919833
915,0.8298298,1.3919938
916,0.8318318,1.3920047
917,0.8338338,1.3920157
918,0.8358358,1.3920273
919,0.8378378,1.3920391
920,0.8398398,1.392051
921,0.8418418,1.3920634
922,0.8438438,1.3920763
923,0.8458458,1.3920889
924,0.8478478,1.3921022
925,0.8498498,1.3921156
926,0.8518518,1.3921294
927,0.8538538,1.3921434
928,0.8558558,1.3921578
929,0.8578578,1.3921723
930,0.8598599,1.3921874
931,0.8618619,1.3922025
932,0.8638639,1.3922178
933,0.8658659,1.3922335
934,0.8678679,1.3922495
935,0.8698699,1.3922654
936,0.8718719,1.392282
937,0.8738739,1.3922988
938,0.8758759,1.3923159
939,0.8778779,1.392333
940,0.8798799,1.3923507
941,0.8818819,1.3923682
942,0.8838839,1.3923864
943,0.8858859,1.3924044
944,0.8878879,1.3924232
945,0.8898899,1.392442
946,0.8918919,1.3924607
947,0.8938939,1.3924804
948,0.8958959,1.3924998
949,0.8978979,1.3925196
950,0.8998999,1.3925395
951,0.9019019,1.3925599
952,0.9039039,1.3925803
953,0.9059059,1.3926011
954,0.9079079,1.3926221
955,0.9099099,1.3926432
956,0.9119119,1.3926648
957,0.9139139,1.3926865
958,0.9159159,1.3927082
959,0.9179179,1.3927306
960,0.9199199,1.3927529
961,0.9219219,1.3927754
962,0.9239239,1.3927984
963,0.9259259,1.3928214
964,0.9279279,1.3928446
965,0.9299299,1.3928683
966,0.9319319,1.392892
967,0.9339339,1.392916
968,0.9359359,1.3929402
969,0.9379379,1.3929647
970,0.9399399,1.392989
971,0.9419419,1.3930142
972,0.9439439,1.3930392
973,0.945946,1.3930644
974,0.947948,1.3930901
975,0.94995,1.3931159
976,0.951952,1.3931415
977,0.953954,1.3931681
978,0.955956,1.3931943
979,0.957958,1.3932209
980,0.95996,1.3932476
981,0.961962,1.3932747
982,0.963964,1.393302
983,0.965966,1.3933294
984,0.967968,1.3933572
985,0.96997,1.3933848
986,0.971972,1.3934128
987,0.973974,1.3934413
988,0.975976,1.3934697
989,0.977978,1.3934983
990,0.97998,1.3935274
991,0.981982,1.3935565
992,0.983984,1.3935858
993,0.985986,1.3936152
994,0.987988,1.3936449
995,0.98999,1.393675
996,0.991992,1.3937049
997,0.993994,1.3937353
998,0.995996,1.3937659
999,0.997998,1.3937966
1000,1.0,1.3938274


==> data/widely-separated-symbols/good_history.csv <==
,epoch,train loss,train acc.,valid. loss,valid. acc.
0,0,1.3899909,0.252,1.3873514,0.23600002
1,1,1.3855276,0.263,1.3878485,0.25100002
2,2,1.3834805,0.279,1.3893622,0.24300002
3,3,1.382932,0.28,1.3901912,0.24300002
4,4,1.3828127,0.28,1.3901949,0.24300002
5,5,1.3827693,0.28,1.3899487,0.24300002
6,6,1.3827211,0.28,1.3897357,0.24300002
7,7,1.3826379,0.28,1.3896277,0.24300002
8,8,1.3825264,0.28,1.3896123,0.24300002
9,9,1.3823996,0.28,1.3896505,0.24300002
10,10,1.3822633,0.28,1.3897095,0.24300002
11,11,1.3821162,0.28,1.3897756,0.24300002
12,12,1.3819529,0.28,1.3898512,0.24300002
13,13,1.3817656,0.28,1.3899485,0.24300002
14,14,1.3815439,0.28,1.3900862,0.24300002
15,15,1.3812726,0.28,1.3902978,0.24300002
16,16,1.3809214,0.28,1.3906541,0.24300002
17,17,1.380416,0.28100002,1.3913574,0.24400002
18,18,1.3795178,0.279,1.3932446,0.24400002
19,19,1.377018,0.286,1.4065738,0.231
20,20,1.383075,0.287,1.3996387,0.259
21,21,1.3788189,0.28300002,1.3974371,0.23
22,22,1.3745282,0.303,1.40886,0.22000001
23,23,1.3712684,0.3,1.4091446,0.23200001
24,24,1.3700632,0.30400002,1.413132,0.23
25,25,1.3688489,0.29900002,1.4155668,0.23300001
26,26,1.367769,0.29900002,1.41869,0.21800001
27,27,1.3668243,0.316,1.4232686,0.21900001
28,28,1.3670484,0.312,1.4304847,0.21300001
29,29,1.3679166,0.305,1.4265586,0.223
30,30,1.3653687,0.30800003,1.4277085,0.22600001
31,31,1.3646486,0.316,1.4221566,0.216
32,32,1.3637477,0.30100003,1.4334959,0.24000001
33,33,1.3639959,0.312,1.4246771,0.216
34,34,1.3632548,0.307,1.4350398,0.25100002
35,35,1.3780532,0.31800002,1.4191848,0.22000001
36,36,1.3591774,0.31100002,1.4262077,0.246
37,37,1.3842912,0.30100003,1.4244379,0.245
38,38,1.3598307,0.323,1.4124507,0.231
39,39,1.3558384,0.337,1.4179672,0.268
40,40,1.3574535,0.31300002,1.4110782,0.246
41,41,1.352253,0.34500003,1.4407188,0.24900001
42,42,1.3568797,0.328,1.408755,0.257
43,43,1.3384706,0.365,1.4236454,0.26200002
44,44,1.3596612,0.321,1.3915578,0.28
45,45,1.327248,0.35500002,1.3887609,0.289
46,46,1.3284667,0.36900002,1.3454438,0.30800003
47,47,1.3188831,0.377,1.3240087,0.36
48,48,1.2994075,0.37300003,1.2755084,0.36400002
49,49,1.2764814,0.4,1.2606366,0.384
50,50,1.2450761,0.404,1.3299937,0.324
51,51,1.2343532,0.40600002,1.2043242,0.409
52,52,1.1943746,0.45700002,1.1742743,0.416
53,53,1.1560721,0.45800003,1.218528,0.367
54,54,1.1426301,0.455,1.0979019,0.45000002
55,55,1.1063577,0.453,1.071145,0.446
56,56,1.3773477,0.358,1.1836405,0.354
57,57,1.0862058,0.47500002,1.039658,0.47000003
58,58,1.0530686,0.47500002,1.0154078,0.47000003
59,59,1.0049704,0.49300003,1.2054106,0.36600003
60,60,1.0874038,0.45200002,0.9732045,0.46
61,61,1.080565,0.46400002,0.94706744,0.46600002
62,62,0.90124804,0.50200003,0.92677385,0.46300003
63,63,0.9471258,0.485,0.9153222,0.448
64,64,0.87519634,0.505,0.8514108,0.45200002
65,65,0.8833819,0.51000005,0.91275597,0.44300002
66,66,0.8867092,0.504,0.8801607,0.50600004
67,67,0.8274245,0.50600004,0.83811134,0.469
68,68,0.8901036,0.49600002,0.9372625,0.503
69,69,0.9049937,0.513,0.8695236,0.45200002
70,70,0.86855257,0.521,0.8344841,0.48600003
71,71,0.85654205,0.5,0.88376343,0.52000004
72,72,0.84951496,0.54,0.85165346,0.448
73,73,0.8389215,0.518,0.83376837,0.44400004
74,74,0.79299533,0.51600003,0.79781556,0.462
75,75,1.040812,0.46400002,1.2688217,0.36200002
76,76,0.82246315,0.53800005,0.78155124,0.467
77,77,1.0106977,0.47800002,1.2642227,0.36600003
78,78,0.8050187,0.531,0.7836315,0.47700003
79,79,0.75097835,0.531,0.766679,0.483
80,80,0.74237007,0.55700004,0.7424938,0.535
81,81,0.7394624,0.55300003,0.73169464,0.509
82,82,0.93382573,0.52500004,0.7236838,0.68600005
83,83,0.7573078,0.605,0.9494297,0.51500005
84,84,0.7929215,0.58400005,0.8156998,0.46400002
85,85,1.0161426,0.44900003,0.7767835,0.62600005
86,86,0.73349166,0.605,0.8350154,0.563
87,87,0.7347793,0.647,0.8036781,0.625
88,88,0.7652459,0.619,0.7283162,0.532
89,89,0.73988104,0.63900006,0.6626489,0.71400005
90,90,0.74271,0.62100005,0.6908884,0.72
91,91,0.65870446,0.725,0.6391633,0.76900005
92,92,0.6956466,0.799,0.71348083,0.65000004
93,93,0.694297,0.693,0.61919445,0.809
94,94,0.71104014,0.62700003,0.64192337,0.79300004
95,95,0.6934612,0.69000006,0.68168825,0.564
96,96,0.6531241,0.71800005,0.5891032,0.822
97,97,0.6394883,0.72200006,0.6320292,0.76100004
98,98,0.59296113,0.799,0.62037224,0.85200006
99,99,0.5994641,0.87500006,0.53775156,0.9250001
100,100,0.5330386,0.87900007,0.5191978,0.89500004
101,101,0.5451315,0.89000005,0.71234524,0.57600003
102,102,1.047712,0.49800003,0.5494386,0.77800006
103,103,0.5020383,0.91,0.5273661,0.94400007
104,104,0.48290998,0.90800005,0.6361232,0.64000005
105,105,0.5891456,0.78300005,0.41866586,0.95000005
106,106,0.9837973,0.522,0.7312831,0.554
107,107,0.5752968,0.744,0.48339608,0.87100005
108,108,0.51518667,0.81700003,0.49800986,0.81100005
109,109,0.48785597,0.84800005,0.45807394,0.87100005
110,110,0.5003833,0.85800004,0.8901677,0.54800004
111,111,0.5184118,0.83900005,0.37854132,0.97400004
112,112,0.46996093,0.901,0.42396638,0.93100005
113,113,0.4572731,0.90000004,0.8360028,0.57100004
114,114,0.5040888,0.85,0.36588725,0.97
115,115,0.42939225,0.90800005,0.40891212,0.94100004
116,116,0.44351292,0.883,0.4190651,0.92100006
117,117,0.40691066,0.90900004,0.3223142,0.989
118,118,0.9922198,0.55,0.953964,0.51100004
119,119,0.88031715,0.574,1.093763,0.356
120,120,0.4697903,0.84900004,0.33520362,0.96500003
121,121,0.29942548,0.99300003,0.27043477,0.9990001
122,122,0.2811908,0.98700005,0.35401404,0.94000006
123,123,0.31059462,0.952,0.29521173,0.97300005
124,124,0.8473095,0.61200005,1.0497997,0.39200002
125,125,0.46486327,0.79800004,0.36096534,0.94200003
126,126,0.75393504,0.68500006,0.32329848,0.95300007
127,127,0.57961917,0.725,0.58761054,0.758
128,128,0.6594998,0.65900004,0.2646413,0.99200004
129,129,0.3793246,0.88000005,0.25664303,0.975
130,130,0.19268113,0.994,0.6076405,0.82400006
131,131,0.7196021,0.81600004,0.3300377,0.9110001
132,132,0.3044556,0.92100006,0.2318963,0.99100006
133,133,0.2341228,0.989,0.1751293,1.0
134,134,0.19198973,0.99700004,0.17324199,0.99700004
135,135,0.17778447,1.0,0.17789234,0.998
136,136,0.1678825,0.998,0.18091866,0.9990001
137,137,0.15432669,1.0,0.22834907,0.97900003
138,138,0.74119306,0.67800003,0.86720717,0.578
139,139,0.38960958,0.83300006,0.11915276,1.0
140,140,0.61078334,0.75500005,0.10793923,1.0
141,141,0.41835192,0.873,0.3764488,0.90700006
142,142,0.18579158,0.9760001,0.10546536,0.9990001
143,143,0.68263954,0.79200006,0.21185586,0.9760001
144,144,0.14010654,0.99200004,0.173297,0.99000007
145,145,0.1279877,0.99500006,0.09823776,0.9990001
146,146,0.30714837,0.89300007,0.41150376,0.81100005
147,147,0.5165621,0.79800004,0.44221592,0.85800004
148,148,0.48228353,0.79200006,0.66730034,0.63600004
149,149,0.50997186,0.78400004,0.07389468,1.0
150,150,0.60092115,0.772,0.2000838,0.96700007
151,151,0.4603329,0.777,0.2143535,0.93700004
152,152,0.47297353,0.78000003,0.24434386,0.95300007
153,153,0.69089144,0.684,0.092845485,0.99200004
154,154,1.2508146,0.48200002,0.08537796,0.99200004
155,155,1.1752173,0.432,0.1833219,0.95100003
156,156,0.35697886,0.83100003,0.10054015,1.0
157,157,0.0813,1.0,0.074137025,1.0
158,158,0.22564591,0.92100006,2.138474,0.057000004
159,159,1.2907336,0.439,0.8385054,0.527
160,160,0.4797373,0.76000005,0.4246845,0.864
161,161,0.28295752,0.90000004,0.16795161,0.99700004
162,162,0.30955416,0.87700003,0.33572653,0.91700006
163,163,0.23838697,0.93500006,0.31888658,0.929
164,164,0.4057677,0.81000006,0.06453665,0.9990001
165,165,0.32393038,0.87200004,1.5080849,0.157
166,166,1.1719353,0.51500005,0.3309447,0.91800004
167,167,0.11651645,0.99200004,0.082090184,0.9990001
168,168,0.086095676,0.9990001,0.11825676,0.99300003
169,169,0.088523395,0.998,0.08798537,1.0
170,170,0.0846824,0.9990001,0.05946042,1.0
171,171,0.07343861,1.0,0.15011153,0.98700005
172,172,0.084124506,0.994,0.17447893,0.98300004
173,173,0.3016994,0.85400003,0.06327539,1.0
174,174,0.042259306,1.0,0.035707198,1.0
175,175,0.09726625,0.99200004,0.034545608,1.0
176,176,0.1788497,0.97200006,0.14568539,0.975
177,177,0.07762665,0.99600005,0.03419227,1.0
178,178,0.079203576,0.99700004,0.026220411,1.0
179,179,0.035060942,0.99600005,0.085813776,0.99100006
180,180,0.053767305,0.99200004,0.023388166,1.0
181,181,0.041796353,0.99700004,0.052175853,1.0
182,182,0.09703828,0.984,0.02323411,1.0
183,183,0.025790963,1.0,0.037595134,0.99500006
184,184,0.040491376,0.99700004,0.01454572,1.0
185,185,0.07562998,0.98300004,0.0142095685,1.0
186,186,0.104727015,0.961,0.2336839,0.943
187,187,0.21088968,0.901,0.010964274,1.0
188,188,0.018014085,0.99700004,0.046454974,0.98700005
189,189,0.8837104,0.8,0.028309744,0.99600005
190,190,0.22156663,0.933,2.4790425,0.544
191,191,0.5934595,0.87700003,0.18947299,0.98100007
192,192,1.1615182,0.63100004,0.037502337,0.99700004
193,193,0.3097277,0.88900006,0.10476872,0.97
194,194,0.23704942,0.89000005,0.024926145,1.0
195,195,0.03406169,0.998,0.04452712,1.0
196,196,0.039192535,0.99300003,0.14317365,0.95600003
197,197,0.039395243,0.99500006,0.070413336,0.9990001
198,198,0.027816014,1.0,0.010937903,1.0
199,199,0.019517694,1.0,0.007749538,1.0
200,200,0.14525098,0.95800006,0.01232705,1.0
201,201,0.32191065,0.837,0.010151883,1.0
202,202,0.0065360335,1.0,0.0049330583,1.0
203,203,0.1638848,0.93700004,1.0260067,0.39400002
204,204,0.1073977,0.94600004,0.008728096,1.0
205,205,0.018068023,0.99700004,0.012444636,0.998
206,206,0.005664241,1.0,0.003236502,1.0
207,207,0.020069338,0.998,0.0031178123,1.0
208,208,0.17596568,0.96700007,0.0123373,1.0
209,209,0.0057957545,1.0,0.0035211006,1.0
210,210,0.004948125,1.0,0.0029703456,1.0
211,211,0.029702192,0.998,0.0028778936,1.0
212,212,0.022419937,1.0,0.005974623,1.0
213,213,0.008686864,1.0,0.0036920288,1.0
214,214,0.009277407,1.0,0.028899182,1.0
215,215,0.008178044,1.0,0.0027531888,1.0
216,216,0.007565563,1.0,0.0025959793,1.0
217,217,0.009224092,1.0,0.06531127,1.0
218,218,0.0074747493,1.0,0.00881266,1.0
219,219,0.006980679,1.0,0.0020344157,1.0
220,220,0.008782354,1.0,0.0014232274,1.0
221,221,0.00372808,1.0,0.24697472,0.94400007
222,222,0.05413417,0.99000007,0.0053255633,0.9990001
223,223,0.0027935822,1.0,0.0026307022,1.0
224,224,0.0014318767,1.0,0.0014345008,1.0
225,225,0.0025020037,1.0,0.0011891385,1.0
226,226,0.34633738,0.845,0.0063342988,1.0
227,227,0.32398656,0.83300006,0.04437385,0.99700004
228,228,0.0039273812,1.0,0.0010860901,1.0
229,229,0.001623395,1.0,0.011033844,1.0
230,230,0.00877994,1.0,0.00047201398,1.0
231,231,0.00046699718,1.0,0.0004973598,1.0
232,232,0.00040380337,1.0,0.0003469658,1.0
233,233,0.000335248,1.0,0.00029542638,1.0
234,234,0.00049304677,1.0,0.0006804839,1.0
235,235,0.49396423,0.827,0.0002714472,1.0
236,236,1.3499929,0.69100004,0.00029732895,1.0
237,237,0.0004247761,1.0,0.00052281236,1.0
238,238,0.0038684828,1.0,0.00016608668,1.0
239,239,0.002861258,1.0,0.00030807784,1.0
240,240,0.02511366,0.99300003,0.07875752,0.99500006
241,241,0.009152842,1.0,0.0006986499,1.0
242,242,0.004303985,1.0,0.00013655759,1.0
243,243,0.00029937364,1.0,0.00016343738,1.0
244,244,0.0010509534,1.0,0.00010089017,1.0
245,245,9.3018534e-05,1.0,8.475972e-05,1.0
246,246,7.964039e-05,1.0,7.53088e-05,1.0
247,247,7.00407e-05,1.0,7.6814176e-05,1.0
248,248,0.00035194494,1.0,0.00030885363,1.0
249,249,0.0004311619,1.0,0.0011859051,1.0
250,250,0.00044399645,1.0,5.189991e-05,1.0
251,251,0.17714293,0.90800005,0.00017377616,1.0
252,252,7.382679e-05,1.0,5.040455e-05,1.0
253,253,5.6405548e-05,1.0,3.836155e-05,1.0
254,254,0.0023302361,1.0,0.00010172749,1.0
255,255,5.3873064e-05,1.0,3.346539e-05,1.0
256,256,4.040909e-05,1.0,2.7549744e-05,1.0
257,257,5.233574e-05,1.0,2.554226e-05,1.0
258,258,0.24528919,0.86500007,0.0001453414,1.0
259,259,5.2725794e-05,1.0,2.189064e-05,1.0
260,260,0.00065664627,1.0,3.3205033e-05,1.0
261,261,0.00018298722,1.0,0.0016994157,1.0
262,262,0.00013748456,1.0,0.0076686507,0.998
263,263,0.000102571496,1.0,3.35598e-05,1.0
264,264,2.9868128e-05,1.0,1.9839288e-05,1.0
265,265,1.819706e-05,1.0,1.6202928e-05,1.0
266,266,1.49631505e-05,1.0,1.5856267e-05,1.0
267,267,1.2757302e-05,1.0,1.2162209e-05,1.0
268,268,1.1442185e-05,1.0,1.1141778e-05,1.0
269,269,1.0764123e-05,1.0,1.0037423e-05,1.0
270,270,9.716035e-06,1.0,9.737969e-06,1.0
271,271,8.8033685e-06,1.0,8.560181e-06,1.0
272,272,8.1148155e-06,1.0,8.275032e-06,1.0
273,273,7.6160436e-06,1.0,7.594109e-06,1.0
274,274,7.1134573e-06,1.0,7.2050098e-06,1.0
275,275,6.731034e-06,1.0,6.8979266e-06,1.0
276,276,6.396294e-06,1.0,6.5641407e-06,1.0
277,277,6.047249e-06,1.0,6.299973e-06,1.0
278,278,5.76973e-06,1.0,6.134987e-06,1.0
279,279,5.561829e-06,1.0,5.998612e-06,1.0
280,280,5.326271e-06,1.0,5.82695e-06,1.0
281,281,5.1050188e-06,1.0,5.6943895e-06,1.0
282,282,4.9772266e-06,1.0,5.5446626e-06,1.0
283,283,4.8599245e-06,1.0,5.3634644e-06,1.0
284,284,4.7683716e-06,1.0,5.127907e-06,1.0
285,285,4.6434407e-06,1.0,4.751206e-06,1.0
286,286,4.486084e-06,1.0,4.300118e-06,1.0
287,287,4.3048863e-06,1.0,3.891945e-06,1.0
288,288,4.0779114e-06,1.0,3.787041e-06,1.0
289,289,3.725052e-06,1.0,3.7384034e-06,1.0
290,290,3.4799577e-06,1.0,3.491402e-06,1.0
291,291,3.350258e-06,1.0,3.3407214e-06,1.0
292,292,3.2167436e-06,1.0,3.1986237e-06,1.0
293,293,3.0746462e-06,1.0,3.1118395e-06,1.0
294,294,3.0078888e-06,1.0,3.0479432e-06,1.0
295,295,2.9535295e-06,1.0,2.9907228e-06,1.0
296,296,2.8982163e-06,1.0,2.9335024e-06,1.0
297,297,2.8400423e-06,1.0,2.8772356e-06,1.0
298,298,2.7828219e-06,1.0,2.8181078e-06,1.0
299,299,2.7217866e-06,1.0,2.7656556e-06,1.0
300,300,2.644539e-06,1.0,2.6884081e-06,1.0
301,301,2.5587083e-06,1.0,2.6044847e-06,1.0
302,302,2.4576188e-06,1.0,2.5062561e-06,1.0
303,303,2.3584366e-06,1.0,2.4118424e-06,1.0
304,304,2.2706986e-06,1.0,2.3031237e-06,1.0
305,305,2.1829605e-06,1.0,2.204895e-06,1.0
306,306,2.105713e-06,1.0,2.1448136e-06,1.0
307,307,2.053261e-06,1.0,2.1066667e-06,1.0
308,308,2.0170212e-06,1.0,2.0713808e-06,1.0
309,309,1.994133e-06,1.0,2.0494463e-06,1.0
310,310,1.9721986e-06,1.0,2.0256043e-06,1.0
311,311,1.9617082e-06,1.0,2.0017626e-06,1.0
312,312,1.9569397e-06,1.0,1.994133e-06,1.0
313,313,1.944542e-06,1.0,1.9807817e-06,1.0
314,314,1.933098e-06,1.0,1.9750596e-06,1.0
315,315,1.926422e-06,1.0,1.9674303e-06,1.0
316,316,1.9102097e-06,1.0,1.953125e-06,1.0
317,317,1.8844605e-06,1.0,1.9369127e-06,1.0
318,318,1.8558503e-06,1.0,1.9111635e-06,1.0
319,319,1.8177034e-06,1.0,1.8815995e-06,1.0
320,320,1.7833711e-06,1.0,1.8558503e-06,1.0
321,321,1.7518998e-06,1.0,1.8272401e-06,1.0
322,322,1.7309189e-06,1.0,1.7786027e-06,1.0
323,323,1.6708375e-06,1.0,1.725197e-06,1.0
324,324,1.6040802e-06,1.0,1.6756059e-06,1.0
325,325,1.5497209e-06,1.0,1.6231537e-06,1.0
326,326,1.487732e-06,1.0,1.5583039e-06,1.0
327,327,1.4209749e-06,1.0,1.4753342e-06,1.0
328,328,1.3532639e-06,1.0,1.4009477e-06,1.0
329,329,1.2922287e-06,1.0,1.3275147e-06,1.0
330,330,1.23024e-06,1.0,1.2569428e-06,1.0
331,331,1.1787415e-06,1.0,1.2083054e-06,1.0
332,332,1.1396409e-06,1.0,1.1816026e-06,1.0
333,333,1.104355e-06,1.0,1.1548997e-06,1.0
334,334,1.0757446e-06,1.0,1.1262895e-06,1.0
335,335,1.0576249e-06,1.0,1.1062623e-06,1.0
336,336,1.0414124e-06,1.0,1.0938645e-06,1.0
337,337,1.0242462e-06,1.0,1.0786057e-06,1.0
338,338,1.0194778e-06,1.0,1.0633469e-06,1.0
339,339,1.0128022e-06,1.0,1.0499955e-06,1.0
340,340,1.0004044e-06,1.0,1.0347367e-06,1.0
341,341,9.946824e-07,1.0,1.028061e-06,1.0
342,342,9.908676e-07,1.0,1.0213853e-06,1.0
343,343,9.860993e-07,1.0,1.0175705e-06,1.0
344,344,9.851456e-07,1.0,1.0128022e-06,1.0
345,345,9.822846e-07,1.0,1.0080338e-06,1.0
346,346,9.775163e-07,1.0,1.0070801e-06,1.0
347,347,9.756088e-07,1.0,1.0051727e-06,1.0
348,348,9.746552e-07,1.0,1.0032654e-06,1.0
349,349,9.708405e-07,1.0,1.0032654e-06,1.0
350,350,9.679795e-07,1.0,9.994508e-07,1.0
351,351,9.651185e-07,1.0,9.994508e-07,1.0
352,352,9.63211e-07,1.0,9.975433e-07,1.0
353,353,9.622574e-07,1.0,9.965897e-07,1.0
354,354,9.622574e-07,1.0,9.95636e-07,1.0
355,355,9.613037e-07,1.0,9.95636e-07,1.0
356,356,9.603501e-07,1.0,9.95636e-07,1.0
357,357,9.603501e-07,1.0,9.946824e-07,1.0
358,358,9.593964e-07,1.0,9.946824e-07,1.0
359,359,9.584427e-07,1.0,9.937287e-07,1.0
360,360,9.584427e-07,1.0,9.92775e-07,1.0
361,361,9.584427e-07,1.0,9.92775e-07,1.0
362,362,9.584427e-07,1.0,9.918214e-07,1.0
363,363,9.574891e-07,1.0,9.918214e-07,1.0
364,364,9.574891e-07,1.0,9.889603e-07,1.0
365,365,9.574891e-07,1.0,9.87053e-07,1.0
366,366,9.565354e-07,1.0,9.860993e-07,1.0
367,367,9.565354e-07,1.0,9.860993e-07,1.0
368,368,9.565354e-07,1.0,9.851456e-07,1.0
369,369,9.565354e-07,1.0,9.851456e-07,1.0
370,370,9.555818e-07,1.0,9.851456e-07,1.0
371,371,9.555818e-07,1.0,9.851456e-07,1.0
372,372,9.555818e-07,1.0,9.851456e-07,1.0
373,373,9.54628e-07,1.0,9.832382e-07,1.0
374,374,9.54628e-07,1.0,9.832382e-07,1.0
375,375,9.536743e-07,1.0,9.832382e-07,1.0
376,376,9.536743e-07,1.0,9.832382e-07,1.0
377,377,9.536743e-07,1.0,9.822846e-07,1.0
378,378,9.536743e-07,1.0,9.813309e-07,1.0
379,379,9.536743e-07,1.0,9.803772e-07,1.0
380,380,9.536743e-07,1.0,9.784699e-07,1.0
381,381,9.527207e-07,1.0,9.784699e-07,1.0
382,382,9.51767e-07,1.0,9.756088e-07,1.0
383,383,9.4604496e-07,1.0,9.698869e-07,1.0
384,384,9.412766e-07,1.0,9.63211e-07,1.0
385,385,9.326935e-07,1.0,9.603501e-07,1.0
386,386,9.2029575e-07,1.0,9.51767e-07,1.0
387,387,9.10759e-07,1.0,9.4223026e-07,1.0
388,388,8.9836124e-07,1.0,9.326935e-07,1.0
389,389,8.888245e-07,1.0,9.193421e-07,1.0
390,390,8.773804e-07,1.0,9.0599065e-07,1.0
391,391,8.6402895e-07,1.0,8.974076e-07,1.0
392,392,8.449555e-07,1.0,8.821488e-07,1.0
393,393,8.2778934e-07,1.0,8.7165836e-07,1.0
394,394,8.163453e-07,1.0,8.4972385e-07,1.0
395,395,7.963181e-07,1.0,8.325577e-07,1.0
396,396,7.696152e-07,1.0,7.9917913e-07,1.0
397,397,7.3432926e-07,1.0,7.7247626e-07,1.0
398,398,6.9808965e-07,1.0,7.4672704e-07,1.0
399,399,6.694794e-07,1.0,7.181168e-07,1.0
400,400,6.408692e-07,1.0,6.9236756e-07,1.0
401,401,5.989075e-07,1.0,6.58989e-07,1.0
402,402,5.6362154e-07,1.0,6.1988834e-07,1.0
403,403,5.2928925e-07,1.0,5.8174135e-07,1.0
404,404,4.911423e-07,1.0,5.38826e-07,1.0
405,405,4.5204166e-07,1.0,5.0354004e-07,1.0
406,406,4.1675568e-07,1.0,4.6634676e-07,1.0
407,407,3.8433078e-07,1.0,4.3487552e-07,1.0
408,408,3.4713747e-07,1.0,3.9863588e-07,1.0
409,409,3.194809e-07,1.0,3.6144257e-07,1.0
410,410,2.87056e-07,1.0,3.2997133e-07,1.0
411,411,2.641678e-07,1.0,3.042221e-07,1.0
412,412,2.498627e-07,1.0,2.832413e-07,1.0
413,413,2.3841858e-07,1.0,2.6512149e-07,1.0
414,414,2.155304e-07,1.0,2.46048e-07,1.0
415,415,2.0790101e-07,1.0,2.2983552e-07,1.0
416,416,1.8501282e-07,1.0,2.155304e-07,1.0
417,417,1.6975403e-07,1.0,2.0694733e-07,1.0
418,418,1.6212464e-07,1.0,1.897812e-07,1.0
419,419,1.5640259e-07,1.0,1.7929078e-07,1.0
420,420,1.4781952e-07,1.0,1.7261506e-07,1.0
421,421,1.4305115e-07,1.0,1.6117097e-07,1.0
422,422,1.3637543e-07,1.0,1.5544892e-07,1.0
423,423,1.3828279e-07,1.0,1.4591218e-07,1.0
424,424,1.3065339e-07,1.0,1.4591218e-07,1.0
425,425,1.23024e-07,1.0,1.411438e-07,1.0
426,426,1.16348275e-07,1.0,1.3446808e-07,1.0
427,427,1.1253358e-07,1.0,1.3256074e-07,1.0
428,428,1.0967255e-07,1.0,1.2493135e-07,1.0
429,429,1.0681153e-07,1.0,1.2111664e-07,1.0
430,430,1.0204316e-07,1.0,1.1444092e-07,1.0
431,431,1.0013581e-07,1.0,1.0967255e-07,1.0
432,432,9.4413764e-08,1.0,1.077652e-07,1.0
433,433,8.964539e-08,1.0,1.0585786e-07,1.0
434,434,8.7738044e-08,1.0,1.0108948e-07,1.0
435,435,8.010865e-08,1.0,9.918213e-08,1.0
436,436,8.106232e-08,1.0,9.632111e-08,1.0
437,437,7.724762e-08,1.0,9.536743e-08,1.0
438,438,7.629395e-08,1.0,9.0599066e-08,1.0
439,439,7.5340274e-08,1.0,8.583069e-08,1.0
440,440,7.152558e-08,1.0,8.296967e-08,1.0
441,441,6.771088e-08,1.0,7.629395e-08,1.0
442,442,6.1988835e-08,1.0,7.5340274e-08,1.0
443,443,6.103516e-08,1.0,7.43866e-08,1.0
444,444,6.103516e-08,1.0,7.152558e-08,1.0
445,445,5.722046e-08,1.0,6.8664555e-08,1.0
446,446,5.5313112e-08,1.0,6.580353e-08,1.0
447,447,5.3405763e-08,1.0,6.484986e-08,1.0
448,448,5.245209e-08,1.0,6.484986e-08,1.0
449,449,5.1498414e-08,1.0,6.389618e-08,1.0
450,450,5.054474e-08,1.0,6.2942505e-08,1.0
451,451,4.5776368e-08,1.0,5.722046e-08,1.0
452,452,4.1961673e-08,1.0,5.626679e-08,1.0
453,453,3.71933e-08,1.0,5.626679e-08,1.0
454,454,3.71933e-08,1.0,5.435944e-08,1.0
455,455,3.528595e-08,1.0,5.245209e-08,1.0
456,456,3.528595e-08,1.0,5.1498414e-08,1.0
457,457,3.528595e-08,1.0,5.1498414e-08,1.0
458,458,3.4332277e-08,1.0,4.8637393e-08,1.0
459,459,3.528595e-08,1.0,4.8637393e-08,1.0
460,460,3.051758e-08,1.0,4.8637393e-08,1.0
461,461,3.051758e-08,1.0,4.8637393e-08,1.0
462,462,2.9563905e-08,1.0,4.6730044e-08,1.0
463,463,2.9563905e-08,1.0,4.7683717e-08,1.0
464,464,2.861023e-08,1.0,4.6730044e-08,1.0
465,465,2.7656556e-08,1.0,4.6730044e-08,1.0
466,466,2.6702882e-08,1.0,4.3869022e-08,1.0
467,467,2.3841858e-08,1.0,4.3869022e-08,1.0
468,468,2.3841858e-08,1.0,4.2915346e-08,1.0


==> data/widely-separated-symbols/lstm_100_history.csv <==
,epoch,train loss,train acc.,valid. loss,valid. acc.
0,0,1.3886064,0.24000001,1.3877126,0.257
1,1,1.3849025,0.284,1.3881735,0.254
2,2,1.383645,0.28100002,1.3886863,0.254
3,3,1.3831414,0.28100002,1.3885883,0.254
4,4,1.3827941,0.28100002,1.3883693,0.254
5,5,1.3825057,0.28100002,1.3882937,0.254
6,6,1.3822218,0.28100002,1.3883661,0.254
7,7,1.3819245,0.28100002,1.388524,0.254
8,8,1.3816159,0.28100002,1.388714,0.254
9,9,1.3812928,0.28100002,1.3889151,0.254
10,10,1.3809464,0.28100002,1.3891368,0.254
11,11,1.3805658,0.28100002,1.3894002,0.257
12,12,1.3801405,0.28500003,1.3897281,0.25300002
13,13,1.379659,0.28800002,1.390142,0.24900001
14,14,1.379106,0.284,1.3906673,0.24900001
15,15,1.3784621,0.28,1.391339,0.24800001
16,16,1.3777113,0.284,1.3921921,0.25100002
17,17,1.3769366,0.287,1.3933375,0.25300002
18,18,1.3768361,0.293,1.3927349,0.256
19,19,1.3758069,0.293,1.3931525,0.25300002
20,20,1.387762,0.296,1.39303,0.275
21,21,1.3676175,0.29700002,1.3883078,0.26700002
22,22,1.3713158,0.28100002,1.3716958,0.29000002
23,23,1.3690668,0.303,1.3734039,0.277
24,24,1.366658,0.282,1.3678675,0.29000002
25,25,1.4013019,0.291,1.3996685,0.245
26,26,1.3651063,0.282,1.3766284,0.289
27,27,1.3675233,0.30200002,1.4027146,0.238
28,28,1.3548294,0.337,1.3825116,0.284
29,29,1.3448467,0.33600003,1.3666475,0.32500002
30,30,1.3097594,0.37500003,1.3512645,0.312
31,31,1.3353957,0.30400002,1.304228,0.358
32,32,1.2733454,0.381,1.3145046,0.337
33,33,1.2591587,0.386,1.3123858,0.33900002
34,34,1.2804692,0.35300002,1.2867835,0.363
35,35,1.3141801,0.379,1.3218627,0.34
36,36,1.3049693,0.379,1.2840564,0.356
37,37,1.2880536,0.38000003,1.301686,0.342
38,38,1.2797768,0.388,1.2943454,0.34600002
39,39,1.282152,0.38000003,1.3002437,0.347
40,40,1.2567954,0.4,1.267988,0.35900003
41,41,1.2500223,0.4,1.2740437,0.363
42,42,1.2313303,0.416,1.2451496,0.38000003
43,43,1.2356592,0.41500002,1.2652103,0.37100002
44,44,1.233168,0.40800002,1.2513913,0.372
45,45,1.2251209,0.409,1.256332,0.37
46,46,1.2249078,0.409,1.2772276,0.354
47,47,1.2353374,0.411,1.280982,0.34800002
48,48,1.2391399,0.404,1.2882397,0.34500003
49,49,1.2689747,0.381,1.3424414,0.30600002
50,50,1.2735308,0.37500003,1.3161659,0.31
51,51,1.2898281,0.37500003,1.3083844,0.34100002
52,52,1.2578703,0.39600003,1.2886575,0.33900002
53,53,1.2498024,0.39400002,1.2967489,0.335
54,54,1.2653023,0.38900003,1.3119782,0.32700002
55,55,1.2996182,0.36600003,1.415578,0.27
56,56,1.3547657,0.31,1.4163393,0.23
57,57,1.3734114,0.291,1.4125041,0.257
58,58,1.368469,0.291,1.410459,0.25100002
59,59,1.3624365,0.314,1.4054533,0.25100002
60,60,1.348844,0.319,1.3867248,0.26000002
61,61,1.321695,0.36800003,1.3305862,0.36
62,62,1.2647685,0.45400003,1.2764828,0.44000003
63,63,1.208429,0.49500003,1.2289962,0.44000003
64,64,1.1367562,0.54300004,1.153597,0.53900003
65,65,1.0720233,0.59800005,1.0388774,0.61600006
66,66,1.0229567,0.63100004,1.035107,0.58500004
67,67,1.0084991,0.629,1.09399,0.559
68,68,1.0356588,0.59400004,1.2950447,0.386
69,69,1.0640453,0.52500004,1.1736977,0.45600003
70,70,1.0146201,0.56100005,1.1647924,0.45400003
71,71,0.98849434,0.58400005,1.133244,0.462
72,72,0.9736257,0.58500004,0.96505076,0.61300004
73,73,0.86774117,0.708,0.785744,0.791
74,74,0.8327163,0.70500004,0.8257035,0.70000005
75,75,0.7526461,0.777,0.7141273,0.78200006
76,76,0.71957546,0.785,0.71960706,0.79
77,77,0.6883145,0.81100005,0.690714,0.77800006
78,78,0.6736151,0.82000005,0.6428855,0.83100003
79,79,0.6304683,0.841,0.6153345,0.83500004
80,80,0.6370464,0.837,0.592133,0.869
81,81,0.60989976,0.823,0.575054,0.882
82,82,0.5844009,0.84200007,0.5958962,0.823
83,83,0.5772966,0.84900004,0.5531592,0.87200004
84,84,0.532991,0.88600004,0.5291476,0.85400003
85,85,0.55334264,0.859,0.49654135,0.88100004
86,86,0.54046994,0.84700006,0.53411734,0.874
87,87,0.5226472,0.869,0.53877884,0.836
88,88,0.49597663,0.88100004,0.4884238,0.87700003
89,89,0.4845897,0.87600005,0.47307533,0.89500004
90,90,0.48070362,0.88500005,0.5482651,0.82100004
91,91,0.46545166,0.887,0.4462319,0.901
92,92,0.4529265,0.90200007,0.4743071,0.86
93,93,0.4756503,0.86700004,0.473932,0.87700003
94,94,0.5413212,0.81500006,0.4567956,0.901
95,95,0.5199473,0.827,0.5327486,0.80500007
96,96,0.5173919,0.81700003,0.4575316,0.869
97,97,0.40166485,0.91700006,0.5765202,0.744
98,98,0.5870838,0.76900005,0.49602103,0.85200006
99,99,0.4747422,0.85400003,0.38192698,0.9250001
100,100,0.41150662,0.91700006,0.46404636,0.86700004
101,101,0.39162397,0.92600006,0.3559656,0.95100003
102,102,0.37017676,0.93200004,0.3706431,0.94200003
103,103,0.344769,0.938,0.3222017,0.96700007
104,104,0.30941194,0.966,0.38420513,0.92200005
105,105,0.32801768,0.947,0.32177448,0.95000005
106,106,0.31097165,0.95000005,0.26806578,0.97800004
107,107,0.39047152,0.89000005,0.3562308,0.90800005
108,108,0.3561535,0.906,0.25407586,0.98200005
109,109,0.26659867,0.97300005,0.27799323,0.96300006
110,110,0.24330503,0.98,0.35048863,0.91
111,111,0.47414076,0.822,0.22521546,0.98800004
112,112,0.3860341,0.86300004,0.23432475,0.9760001
113,113,0.23896123,0.97300005,0.25039777,0.9710001
114,114,0.21915643,0.98100007,0.21354386,0.97800004
115,115,0.2311844,0.975,0.3107008,0.91800004
116,116,0.24589862,0.95900005,0.29992753,0.943
117,117,0.49818727,0.79700005,0.1700576,0.998
118,118,0.18047851,0.99300003,0.18903077,0.98600006
119,119,0.16970558,0.99100006,0.2446501,0.957
120,120,0.17040347,0.989,0.2888226,0.901
121,121,0.20465703,0.96400005,0.17383948,0.98200005
122,122,0.1862847,0.97900003,0.22943962,0.952
123,123,0.29314458,0.90400004,0.37935287,0.81200004
124,124,0.31296086,0.901,0.18112287,0.97400004
125,125,0.24057835,0.93500006,0.16028512,0.99500006
126,126,0.18896696,0.97300005,0.34802434,0.88900006
127,127,0.20066172,0.96300006,0.1208184,1.0
128,128,0.17699729,0.97900003,0.14815609,0.99600005
129,129,0.16581522,0.98700005,0.303312,0.9110001
130,130,0.17361903,0.98,0.117944546,1.0
131,131,0.15201283,0.99200004,0.13708375,0.998
132,132,0.1505718,0.99500006,0.2651409,0.93100005
133,133,0.15689577,0.9850001,0.12509777,0.9990001
134,134,0.13877113,0.99700004,0.14337052,0.99300003
135,135,0.14433853,0.99300003,0.27830055,0.91700006
136,136,0.15377517,0.98300004,0.12425607,0.9990001
137,137,0.13159703,0.99500006,0.16063723,0.98600006
138,138,0.14116299,0.994,0.25856766,0.93000007
139,139,0.14498119,0.9850001,0.11972162,0.9990001
140,140,0.12493938,0.99300003,0.15706465,0.98600006
141,141,0.13391148,0.994,0.26608127,0.924
142,142,0.1349762,0.98700005,0.106224276,0.9990001
143,143,0.13774174,0.98700005,0.09038326,0.9990001
144,144,0.12585823,0.984,0.097930044,0.99300003
145,145,0.14336635,0.97800004,0.49997658,0.80600005
146,146,0.24409263,0.9250001,0.10877453,0.99200004
147,147,0.169139,0.952,0.0947906,0.99500006
148,148,0.09961955,0.99200004,0.09494321,0.99600005
149,149,0.18102795,0.95400006,0.2433436,0.92700005
150,150,0.30365655,0.887,0.51263624,0.77500004
151,151,0.22482811,0.93200004,0.103679955,0.99700004
152,152,0.1813526,0.96000004,0.20474412,0.95900005
153,153,0.1679481,0.95800006,0.17685866,0.95500004
154,154,0.19601378,0.94600004,0.32415023,0.88600004
155,155,0.16510247,0.96700007,0.096742414,0.99500006
156,156,0.15798533,0.97,0.14930531,0.98100007
157,157,0.15223338,0.97200006,0.19062944,0.95000005
158,158,0.15871516,0.95900005,0.06690767,1.0
159,159,0.107647955,0.99100006,0.05449624,1.0
160,160,0.2553762,0.90000004,0.096630976,0.989
161,161,0.07780292,0.99500006,0.051477484,1.0
162,162,0.07664357,0.99500006,0.056448314,0.99600005
163,163,0.2392477,0.915,0.076827765,0.99600005
164,164,0.05130281,0.9990001,0.045122746,1.0
165,165,0.049942065,1.0,0.11576636,0.97700006
166,166,0.047351453,1.0,0.043545432,1.0
167,167,0.041740008,1.0,0.04015946,1.0
168,168,0.040961277,0.9990001,0.052796077,0.9990001
169,169,0.04101281,0.9990001,0.04894458,0.9990001
170,170,0.08149008,0.989,0.09404185,0.98800004
171,171,0.036845375,0.9990001,0.03784505,1.0
172,172,0.02774753,1.0,0.028968109,1.0
173,173,0.026688017,1.0,0.022489699,1.0
174,174,0.02319141,1.0,0.019099705,1.0
175,175,0.04000545,0.998,0.021341328,1.0
176,176,0.0495986,0.99500006,0.020716533,0.9990001
177,177,0.018835718,0.9990001,0.020157464,1.0
178,178,0.016238276,1.0,0.016068812,1.0
179,179,0.014352871,1.0,0.013909814,1.0
180,180,0.01358461,1.0,0.012660315,1.0
181,181,0.012247496,1.0,0.014776805,1.0
182,182,0.012240372,1.0,0.010838914,1.0
183,183,0.010773385,1.0,0.011715832,1.0
184,184,0.01035475,1.0,0.00986639,1.0
185,185,0.009370925,1.0,0.010082203,1.0
186,186,0.009015696,1.0,0.009209368,1.0
187,187,0.008278943,1.0,0.008617609,1.0
188,188,0.0078978175,1.0,0.008319737,1.0
189,189,0.0073275943,1.0,0.007497205,1.0
190,190,0.006933199,1.0,0.0075036073,1.0
191,191,0.006462446,1.0,0.0065372325,1.0
192,192,0.006072466,1.0,0.0066493964,1.0
193,193,0.005670681,1.0,0.0057031126,1.0
194,194,0.005307601,1.0,0.0058714855,1.0
195,195,0.004965762,1.0,0.0049495064,1.0
196,196,0.0046276394,1.0,0.00518778,1.0
197,197,0.0043413597,1.0,0.004272398,1.0
198,198,0.0040235477,1.0,0.0045906645,1.0
199,199,0.0037909343,1.0,0.0036628926,1.0
200,200,0.0034872915,1.0,0.004074751,1.0
201,201,0.0033073933,1.0,0.003114647,1.0
202,202,0.0030104415,1.0,0.0036392396,1.0
203,203,0.0028835183,1.0,0.0026280438,1.0
204,204,0.0025805202,1.0,0.0032567617,1.0
205,205,0.0024976537,1.0,0.0022492304,1.0
206,206,0.00219518,1.0,0.0023464595,1.0
207,207,0.0020774999,1.0,0.0018860098,1.0
208,208,0.0019163243,1.0,0.0022866079,1.0
209,209,0.0017951824,1.0,0.001633688,1.0
210,210,0.0015915561,1.0,0.002065531,1.0
211,211,0.0015247603,1.0,0.0016214148,1.0
212,212,0.0014405461,1.0,0.001443656,1.0
213,213,0.0012365513,1.0,0.0034715452,0.9990001
214,214,0.0011907506,1.0,0.00088354637,1.0
215,215,0.018813046,0.99300003,0.114486314,0.96800005
216,216,0.028850185,0.99300003,0.014703444,0.99600005
217,217,0.0063787038,0.998,0.025405461,0.99600005
218,218,0.027322566,0.99200004,0.011757244,0.99700004
219,219,0.008321188,0.998,0.0010835286,1.0
220,220,0.0013222867,1.0,0.088580675,0.9760001
221,221,0.01167066,0.99600005,0.00060425856,1.0
222,222,0.000677362,1.0,0.0005257225,1.0
223,223,0.0013825536,1.0,0.0007433038,1.0
224,224,0.00072192814,1.0,0.000858882,1.0
225,225,0.001345687,1.0,0.00073810533,1.0
226,226,0.0011222516,1.0,0.0005911799,1.0
227,227,0.0003883715,1.0,0.0002867737,1.0
228,228,0.008211315,0.9990001,0.082364485,0.9760001
229,229,0.009016251,0.998,0.000507103,1.0
230,230,0.00089498,1.0,0.036424614,0.99200004
231,231,0.029396059,0.99000007,0.00024409247,1.0
232,232,0.0002476702,1.0,0.00023300125,1.0
233,233,0.00021352245,1.0,0.00016883708,1.0
234,234,0.00027840328,1.0,0.0011084214,1.0
235,235,0.00019979908,1.0,0.00029300788,1.0
236,236,0.00022534562,1.0,0.000104433064,1.0
237,237,0.0001054492,1.0,0.00017813493,1.0
238,238,0.000110492234,1.0,8.3276755e-05,1.0
239,239,7.2439194e-05,1.0,0.00010991717,1.0
240,240,6.542826e-05,1.0,0.000113991744,1.0
241,241,0.000111875066,1.0,0.0011638742,1.0
242,242,0.00013293934,1.0,0.00020466662,1.0
243,243,9.62925e-05,1.0,0.00039729883,1.0
244,244,7.41396e-05,1.0,4.237509e-05,1.0
245,245,3.6563873e-05,1.0,3.396416e-05,1.0
246,246,3.1128886e-05,1.0,2.9151917e-05,1.0
247,247,2.6633264e-05,1.0,2.4561883e-05,1.0
248,248,2.3122788e-05,1.0,2.1918298e-05,1.0
249,249,2.0274163e-05,1.0,1.9744873e-05,1.0
250,250,1.8489838e-05,1.0,1.7590524e-05,1.0
251,251,1.6615868e-05,1.0,1.618576e-05,1.0
252,252,1.5202523e-05,1.0,1.5218736e-05,1.0
253,253,1.4184952e-05,1.0,1.460743e-05,1.0
254,254,1.3246537e-05,1.0,1.4095307e-05,1.0
255,255,1.2430191e-05,1.0,1.317215e-05,1.0
256,256,1.1677743e-05,1.0,1.16262445e-05,1.0
257,257,1.0863305e-05,1.0,1.0560037e-05,1.0
258,258,1.0089875e-05,1.0,1.0000229e-05,1.0
259,259,9.473801e-06,1.0,9.692192e-06,1.0
260,260,9.023667e-06,1.0,9.079934e-06,1.0
261,261,8.573533e-06,1.0,8.6669925e-06,1.0
262,262,8.179665e-06,1.0,8.32367e-06,1.0
263,263,7.824898e-06,1.0,7.932664e-06,1.0
264,264,7.4844365e-06,1.0,7.656098e-06,1.0
265,265,7.18689e-06,1.0,7.335663e-06,1.0
266,266,6.887436e-06,1.0,7.0457463e-06,1.0
267,267,6.6185003e-06,1.0,6.806374e-06,1.0
268,268,6.390572e-06,1.0,6.6089633e-06,1.0
269,269,6.1655046e-06,1.0,6.361962e-06,1.0
270,270,5.9404374e-06,1.0,6.1197284e-06,1.0
271,271,5.725861e-06,1.0,5.925179e-06,1.0
272,272,5.5265427e-06,1.0,5.7744983e-06,1.0
273,273,5.372048e-06,1.0,5.631447e-06,1.0
274,274,5.2213672e-06,1.0,5.4569246e-06,1.0
275,275,5.0468448e-06,1.0,5.271912e-06,1.0
276,276,4.8799516e-06,1.0,5.1088336e-06,1.0
277,277,4.7254566e-06,1.0,4.981041e-06,1.0
278,278,4.594803e-06,1.0,4.8713687e-06,1.0
279,279,4.4841768e-06,1.0,4.7845842e-06,1.0
280,280,4.3964387e-06,1.0,4.6844484e-06,1.0
281,281,4.2867664e-06,1.0,4.5642855e-06,1.0
282,282,4.167557e-06,1.0,4.4231415e-06,1.0
283,283,4.0235523e-06,1.0,4.299164e-06,1.0
284,284,3.889084e-06,1.0,4.184723e-06,1.0
285,285,3.7775042e-06,1.0,4.1007997e-06,1.0
286,286,3.6849976e-06,1.0,4.0225987e-06,1.0
287,287,3.6287308e-06,1.0,3.9749148e-06,1.0
288,288,3.5867693e-06,1.0,3.9339066e-06,1.0
289,289,3.5419466e-06,1.0,3.886223e-06,1.0
290,290,3.476143e-06,1.0,3.8290027e-06,1.0
291,291,3.4160616e-06,1.0,3.7469865e-06,1.0
292,292,3.3273698e-06,1.0,3.6525728e-06,1.0
293,293,3.21579e-06,1.0,3.549576e-06,1.0
294,294,3.1032564e-06,1.0,3.464699e-06,1.0
295,295,3.0174256e-06,1.0,3.3788683e-06,1.0
296,296,2.9335024e-06,1.0,3.3140184e-06,1.0
297,297,2.8810502e-06,1.0,3.2787325e-06,1.0
298,298,2.825737e-06,1.0,3.230095e-06,1.0
299,299,2.781868e-06,1.0,3.1871798e-06,1.0
300,300,2.74086e-06,1.0,3.1557086e-06,1.0
301,301,2.7132035e-06,1.0,3.1166078e-06,1.0
302,302,2.6817322e-06,1.0,3.0727388e-06,1.0
303,303,2.6483538e-06,1.0,3.054619e-06,1.0
304,304,2.6206972e-06,1.0,3.0241015e-06,1.0
305,305,2.5911334e-06,1.0,2.999306e-06,1.0
306,306,2.5520326e-06,1.0,2.9525759e-06,1.0
307,307,2.5224688e-06,1.0,2.9039384e-06,1.0
308,308,2.4738313e-06,1.0,2.8429033e-06,1.0
309,309,2.4099352e-06,1.0,2.7551653e-06,1.0
310,310,2.3317339e-06,1.0,2.6617051e-06,1.0
311,311,2.2439958e-06,1.0,2.5901795e-06,1.0
312,312,2.1734238e-06,1.0,2.5205613e-06,1.0
313,313,2.1343233e-06,1.0,2.4700166e-06,1.0
314,314,2.0933153e-06,1.0,2.4280548e-06,1.0
315,315,2.0627976e-06,1.0,2.3946764e-06,1.0
316,316,2.035141e-06,1.0,2.354622e-06,1.0
317,317,2.0055772e-06,1.0,2.3250582e-06,1.0
318,318,1.979828e-06,1.0,2.3002626e-06,1.0
319,319,1.9617082e-06,1.0,2.2735596e-06,1.0
320,320,1.9464494e-06,1.0,2.2363663e-06,1.0
321,321,1.9292831e-06,1.0,2.1972658e-06,1.0
322,322,1.8997193e-06,1.0,2.1562578e-06,1.0
323,323,1.8825532e-06,1.0,2.1476746e-06,1.0
324,324,1.8520357e-06,1.0,2.0933153e-06,1.0
325,325,1.8377305e-06,1.0,2.0866396e-06,1.0
326,326,1.8177034e-06,1.0,2.0465852e-06,1.0
327,327,1.8024446e-06,1.0,2.0256043e-06,1.0
328,328,1.777649e-06,1.0,1.9960405e-06,1.0
329,329,1.7557145e-06,1.0,1.9693375e-06,1.0
330,330,1.7356873e-06,1.0,1.9426348e-06,1.0
331,331,1.7147065e-06,1.0,1.9168854e-06,1.0
332,332,1.7004014e-06,1.0,1.8959046e-06,1.0
333,333,1.681328e-06,1.0,1.8701554e-06,1.0
334,334,1.660347e-06,1.0,1.8415452e-06,1.0
335,335,1.6374589e-06,1.0,1.8138886e-06,1.0
336,336,1.6021729e-06,1.0,1.7833711e-06,1.0
337,337,1.5707017e-06,1.0,1.7490388e-06,1.0
338,338,1.5296937e-06,1.0,1.7127992e-06,1.0
339,339,1.4934541e-06,1.0,1.6765596e-06,1.0
340,340,1.4514924e-06,1.0,1.6279222e-06,1.0
341,341,1.3961793e-06,1.0,1.5592576e-06,1.0
342,342,1.3446809e-06,1.0,1.5001298e-06,1.0
343,343,1.285553e-06,1.0,1.4419556e-06,1.0
344,344,1.2292862e-06,1.0,1.3914109e-06,1.0
345,345,1.1796952e-06,1.0,1.3399125e-06,1.0
346,346,1.1444092e-06,1.0,1.3113023e-06,1.0
347,347,1.1167526e-06,1.0,1.2931824e-06,1.0
348,348,1.0900498e-06,1.0,1.2702942e-06,1.0
349,349,1.0738373e-06,1.0,1.2578964e-06,1.0
350,350,1.0538101e-06,1.0,1.2512207e-06,1.0
351,351,1.0461807e-06,1.0,1.238823e-06,1.0
352,352,1.030922e-06,1.0,1.2311936e-06,1.0
353,353,1.0223389e-06,1.0,1.2321473e-06,1.0
354,354,1.0137559e-06,1.0,1.2273789e-06,1.0
355,355,1.0080338e-06,1.0,1.2216568e-06,1.0
356,356,1.0032654e-06,1.0,1.2149811e-06,1.0
357,357,9.965897e-07,1.0,1.2035371e-06,1.0
358,358,9.92775e-07,1.0,1.2025833e-06,1.0
359,359,9.89914e-07,1.0,1.2083054e-06,1.0
360,360,9.87053e-07,1.0,1.2063981e-06,1.0
361,361,9.822846e-07,1.0,1.2035371e-06,1.0
362,362,9.784699e-07,1.0,1.2102128e-06,1.0
363,363,9.765625e-07,1.0,1.2168884e-06,1.0
364,364,9.737015e-07,1.0,1.2207032e-06,1.0
365,365,9.727479e-07,1.0,1.2216568e-06,1.0
366,366,9.717942e-07,1.0,1.2168884e-06,1.0
367,367,9.679795e-07,1.0,1.2130738e-06,1.0
368,368,9.670258e-07,1.0,1.2130738e-06,1.0
369,369,9.651185e-07,1.0,1.2102128e-06,1.0
370,370,9.651185e-07,1.0,1.2054444e-06,1.0
371,371,9.63211e-07,1.0,1.2054444e-06,1.0
372,372,9.63211e-07,1.0,1.2073517e-06,1.0
373,373,9.622574e-07,1.0,1.2035371e-06,1.0
374,374,9.613037e-07,1.0,1.2016297e-06,1.0
375,375,9.603501e-07,1.0,1.2016297e-06,1.0
376,376,9.584427e-07,1.0,1.2016297e-06,1.0
377,377,9.584427e-07,1.0,1.2063981e-06,1.0
378,378,9.584427e-07,1.0,1.209259e-06,1.0
379,379,9.584427e-07,1.0,1.2102128e-06,1.0
380,380,9.584427e-07,1.0,1.2121201e-06,1.0
381,381,9.574891e-07,1.0,1.2130738e-06,1.0
382,382,9.574891e-07,1.0,1.2149811e-06,1.0
383,383,9.574891e-07,1.0,1.2140274e-06,1.0
384,384,9.574891e-07,1.0,1.2140274e-06,1.0
385,385,9.574891e-07,1.0,1.2140274e-06,1.0
386,386,9.574891e-07,1.0,1.2140274e-06,1.0
387,387,9.555818e-07,1.0,1.2207032e-06,1.0
388,388,9.555818e-07,1.0,1.2235643e-06,1.0
389,389,9.555818e-07,1.0,1.2226105e-06,1.0
390,390,9.555818e-07,1.0,1.2216568e-06,1.0
391,391,9.555818e-07,1.0,1.2226105e-06,1.0
392,392,9.555818e-07,1.0,1.2207032e-06,1.0
393,393,9.555818e-07,1.0,1.2207032e-06,1.0
394,394,9.555818e-07,1.0,1.2207032e-06,1.0
395,395,9.555818e-07,1.0,1.2207032e-06,1.0
396,396,9.555818e-07,1.0,1.2207032e-06,1.0
397,397,9.555818e-07,1.0,1.2197495e-06,1.0
398,398,9.555818e-07,1.0,1.2207032e-06,1.0
399,399,9.555818e-07,1.0,1.2207032e-06,1.0
400,400,9.555818e-07,1.0,1.2187959e-06,1.0
401,401,9.54628e-07,1.0,1.2168884e-06,1.0
402,402,9.527207e-07,1.0,1.2159348e-06,1.0
403,403,9.479523e-07,1.0,1.2111665e-06,1.0
404,404,9.4223026e-07,1.0,1.200676e-06,1.0
405,405,9.374619e-07,1.0,1.1901856e-06,1.0
406,406,9.2792516e-07,1.0,1.1816026e-06,1.0
407,407,9.250641e-07,1.0,1.1720658e-06,1.0
408,408,9.1362006e-07,1.0,1.1548997e-06,1.0
409,409,9.05037e-07,1.0,1.1425019e-06,1.0
410,410,8.974076e-07,1.0,1.1301041e-06,1.0
411,411,8.8787084e-07,1.0,1.1091233e-06,1.0
412,412,8.8024143e-07,1.0,1.0910035e-06,1.0
413,413,8.745194e-07,1.0,1.080513e-06,1.0
414,414,8.707047e-07,1.0,1.0738373e-06,1.0
415,415,8.6402895e-07,1.0,1.0633469e-06,1.0
416,416,8.583069e-07,1.0,1.0471344e-06,1.0
417,417,8.544922e-07,1.0,1.0414124e-06,1.0
418,418,8.487702e-07,1.0,1.0347367e-06,1.0
419,419,8.401871e-07,1.0,1.0242462e-06,1.0
420,420,8.3732607e-07,1.0,1.0118486e-06,1.0
421,421,8.325577e-07,1.0,1.0004044e-06,1.0
422,422,8.306504e-07,1.0,9.92775e-07,1.0
423,423,8.268357e-07,1.0,9.84192e-07,1.0
424,424,8.201599e-07,1.0,9.737015e-07,1.0
425,425,8.0966953e-07,1.0,9.593964e-07,1.0
426,426,7.9345705e-07,1.0,9.431839e-07,1.0
427,427,7.801056e-07,1.0,9.3460085e-07,1.0
428,428,7.6866155e-07,1.0,9.212494e-07,1.0
429,429,7.4863436e-07,1.0,9.0789797e-07,1.0
430,430,7.3432926e-07,1.0,8.9359287e-07,1.0
431,431,7.104874e-07,1.0,8.72612e-07,1.0
432,432,6.875992e-07,1.0,8.478165e-07,1.0
433,433,6.6757207e-07,1.0,8.28743e-07,1.0
434,434,6.4849854e-07,1.0,8.020401e-07,1.0
435,435,6.246567e-07,1.0,7.762909e-07,1.0
436,436,6.0367586e-07,1.0,7.553101e-07,1.0
437,437,5.79834e-07,1.0,7.314682e-07,1.0
438,438,5.5980684e-07,1.0,7.143021e-07,1.0
439,439,5.4073337e-07,1.0,6.7424776e-07,1.0
440,440,5.121231e-07,1.0,6.332398e-07,1.0
441,441,4.7111513e-07,1.0,5.884171e-07,1.0
442,442,4.3010715e-07,1.0,5.5122376e-07,1.0
443,443,3.938675e-07,1.0,5.2547455e-07,1.0
444,444,3.566742e-07,1.0,4.9686435e-07,1.0
445,445,3.3950806e-07,1.0,4.7016147e-07,1.0
446,446,3.232956e-07,1.0,4.4059755e-07,1.0
447,447,2.9563904e-07,1.0,4.1580202e-07,1.0
448,448,2.794266e-07,1.0,3.9672852e-07,1.0
449,449,2.5844577e-07,1.0,3.7860872e-07,1.0
450,450,2.3841858e-07,1.0,3.5572054e-07,1.0
451,451,2.2125245e-07,1.0,3.4141542e-07,1.0
452,452,2.0503998e-07,1.0,3.2424927e-07,1.0
453,453,1.8787385e-07,1.0,3.1280518e-07,1.0
454,454,1.6975403e-07,1.0,2.975464e-07,1.0
455,455,1.6498566e-07,1.0,2.8800966e-07,1.0
456,456,1.5735627e-07,1.0,2.8133394e-07,1.0
457,457,1.4400483e-07,1.0,2.7656557e-07,1.0
458,458,1.3542176e-07,1.0,2.7275087e-07,1.0
459,459,1.2969971e-07,1.0,2.6607515e-07,1.0
460,460,1.2016297e-07,1.0,2.498627e-07,1.0
461,461,1.115799e-07,1.0,2.3651124e-07,1.0
462,462,1.0204316e-07,1.0,2.2983552e-07,1.0
463,463,9.346009e-08,1.0,2.1839143e-07,1.0
464,464,8.7738044e-08,1.0,2.155304e-07,1.0
465,465,8.106232e-08,1.0,2.1457673e-07,1.0
466,466,7.343293e-08,1.0,2.0313264e-07,1.0
467,467,7.152558e-08,1.0,1.9645692e-07,1.0
468,468,6.8664555e-08,1.0,1.9073487e-07,1.0
469,469,6.484986e-08,1.0,1.8405915e-07,1.0
470,470,6.2942505e-08,1.0,1.7547609e-07,1.0
471,471,6.008148e-08,1.0,1.7166138e-07,1.0
472,472,5.5313112e-08,1.0,1.6689302e-07,1.0
473,473,5.3405763e-08,1.0,1.6593934e-07,1.0
474,474,4.8637393e-08,1.0,1.6212464e-07,1.0
475,475,4.7683717e-08,1.0,1.5544892e-07,1.0
476,476,4.7683717e-08,1.0,1.5068055e-07,1.0
477,477,4.5776368e-08,1.0,1.4400483e-07,1.0
478,478,4.2915346e-08,1.0,1.4019012e-07,1.0
479,479,4.1007997e-08,1.0,1.3923646e-07,1.0
480,480,3.4332277e-08,1.0,1.4019012e-07,1.0
481,481,3.242493e-08,1.0,1.3637543e-07,1.0
482,482,3.242493e-08,1.0,1.3256074e-07,1.0
483,483,3.4332277e-08,1.0,1.2969971e-07,1.0
484,484,3.1471252e-08,1.0,1.2779236e-07,1.0
485,485,3.051758e-08,1.0,1.2588501e-07,1.0
486,486,3.051758e-08,1.0,1.2397767e-07,1.0
487,487,3.051758e-08,1.0,1.2207032e-07,1.0
488,488,2.861023e-08,1.0,1.17301944e-07,1.0
489,489,2.6702882e-08,1.0,1.13487246e-07,1.0
490,490,2.6702882e-08,1.0,1.0871888e-07,1.0
491,491,2.5749207e-08,1.0,1.0681153e-07,1.0
492,492,2.5749207e-08,1.0,1.0490418e-07,1.0
493,493,2.3841858e-08,1.0,1.0108948e-07,1.0
494,494,2.2888184e-08,1.0,1.0013581e-07,1.0
495,495,2.1934511e-08,1.0,9.822846e-08,1.0
496,496,2.0980837e-08,1.0,9.4413764e-08,1.0
497,497,2.0980837e-08,1.0,9.4413764e-08,1.0
498,498,2.0980837e-08,1.0,9.0599066e-08,1.0
499,499,2.0980837e-08,1.0,9.0599066e-08,1.0
500,500,2.3841858e-08,1.0,9.536743e-08,1.0
501,501,2.1934511e-08,1.0,9.250641e-08,1.0
502,502,2.2888184e-08,1.0,9.346009e-08,1.0
503,503,2.2888184e-08,1.0,9.1552735e-08,1.0
504,504,2.2888184e-08,1.0,8.869171e-08,1.0
505,505,2.1934511e-08,1.0,8.869171e-08,1.0
506,506,2.1934511e-08,1.0,8.869171e-08,1.0
507,507,2.0980837e-08,1.0,8.583069e-08,1.0
508,508,2.0027162e-08,1.0,8.392335e-08,1.0
509,509,2.0980837e-08,1.0,8.392335e-08,1.0
510,510,2.0027162e-08,1.0,8.296967e-08,1.0
511,511,2.0027162e-08,1.0,8.2015994e-08,1.0
512,512,2.0027162e-08,1.0,8.2015994e-08,1.0
513,513,2.0027162e-08,1.0,8.010865e-08,1.0
514,514,1.9073488e-08,1.0,8.010865e-08,1.0
515,515,2.0027162e-08,1.0,8.010865e-08,1.0
516,516,1.9073488e-08,1.0,8.010865e-08,1.0
517,517,1.9073488e-08,1.0,7.915497e-08,1.0
518,518,1.9073488e-08,1.0,7.8201296e-08,1.0
519,519,1.9073488e-08,1.0,7.8201296e-08,1.0
520,520,1.9073488e-08,1.0,7.8201296e-08,1.0
521,521,1.9073488e-08,1.0,7.8201296e-08,1.0
522,522,1.9073488e-08,1.0,7.8201296e-08,1.0
523,523,1.9073488e-08,1.0,7.8201296e-08,1.0
524,524,1.9073488e-08,1.0,7.8201296e-08,1.0
525,525,1.8119813e-08,1.0,7.724762e-08,1.0
526,526,1.8119813e-08,1.0,7.724762e-08,1.0
527,527,1.8119813e-08,1.0,7.5340274e-08,1.0
528,528,1.8119813e-08,1.0,7.5340274e-08,1.0
529,529,1.8119813e-08,1.0,7.5340274e-08,1.0
530,530,1.7166139e-08,1.0,7.43866e-08,1.0
531,531,1.7166139e-08,1.0,7.43866e-08,1.0
532,532,1.7166139e-08,1.0,7.43866e-08,1.0
533,533,1.7166139e-08,1.0,7.43866e-08,1.0
534,534,1.7166139e-08,1.0,7.343293e-08,1.0
535,535,1.7166139e-08,1.0,7.343293e-08,1.0
536,536,1.7166139e-08,1.0,7.343293e-08,1.0
537,537,1.7166139e-08,1.0,7.343293e-08,1.0
538,538,1.7166139e-08,1.0,7.247925e-08,1.0
539,539,1.7166139e-08,1.0,7.152558e-08,1.0
540,540,1.7166139e-08,1.0,7.152558e-08,1.0
541,541,1.7166139e-08,1.0,7.152558e-08,1.0
542,542,1.6212464e-08,1.0,7.247925e-08,1.0
543,543,1.6212464e-08,1.0,7.247925e-08,1.0
544,544,1.525879e-08,1.0,7.152558e-08,1.0
545,545,1.4305115e-08,1.0,7.05719e-08,1.0
546,546,1.4305115e-08,1.0,7.05719e-08,1.0
547,547,1.4305115e-08,1.0,7.05719e-08,1.0
548,548,1.4305115e-08,1.0,6.961823e-08,1.0
549,549,1.4305115e-08,1.0,6.961823e-08,1.0
550,550,1.4305115e-08,1.0,6.961823e-08,1.0
551,551,1.4305115e-08,1.0,6.771088e-08,1.0
552,552,1.4305115e-08,1.0,6.67572e-08,1.0
553,553,1.4305115e-08,1.0,6.67572e-08,1.0
554,554,1.4305115e-08,1.0,6.580353e-08,1.0
555,555,1.3351441e-08,1.0,6.580353e-08,1.0
556,556,1.3351441e-08,1.0,6.389618e-08,1.0
557,557,1.2397766e-08,1.0,6.389618e-08,1.0
558,558,1.3351441e-08,1.0,6.2942505e-08,1.0
559,559,1.2397766e-08,1.0,6.1988835e-08,1.0
560,560,1.3351441e-08,1.0,6.103516e-08,1.0
561,561,1.1444092e-08,1.0,6.103516e-08,1.0
562,562,1.1444092e-08,1.0,6.008148e-08,1.0
563,563,1.1444092e-08,1.0,6.008148e-08,1.0
564,564,1.0490418e-08,1.0,5.912781e-08,1.0
565,565,9.536744e-09,1.0,5.912781e-08,1.0
566,566,9.536744e-09,1.0,5.912781e-08,1.0
567,567,9.536744e-09,1.0,6.008148e-08,1.0
568,568,9.536744e-09,1.0,6.008148e-08,1.0
569,569,8.583069e-09,1.0,6.008148e-08,1.0
570,570,8.583069e-09,1.0,6.008148e-08,1.0
571,571,9.536744e-09,1.0,6.008148e-08,1.0
572,572,8.583069e-09,1.0,6.008148e-08,1.0
573,573,7.629395e-09,1.0,6.008148e-08,1.0
574,574,8.583069e-09,1.0,6.008148e-08,1.0
575,575,7.629395e-09,1.0,6.008148e-08,1.0
576,576,8.583069e-09,1.0,6.008148e-08,1.0
577,577,7.629395e-09,1.0,6.008148e-08,1.0
578,578,8.583069e-09,1.0,6.008148e-08,1.0
579,579,6.6757204e-09,1.0,6.103516e-08,1.0
580,580,8.583069e-09,1.0,6.008148e-08,1.0
581,581,6.6757204e-09,1.0,5.912781e-08,1.0
582,582,8.583069e-09,1.0,6.008148e-08,1.0
583,583,6.6757204e-09,1.0,5.912781e-08,1.0
584,584,6.6757204e-09,1.0,5.912781e-08,1.0
585,585,6.6757204e-09,1.0,5.912781e-08,1.0
586,586,6.6757204e-09,1.0,5.912781e-08,1.0
587,587,6.6757204e-09,1.0,5.912781e-08,1.0
588,588,5.722046e-09,1.0,5.8174138e-08,1.0
589,589,5.722046e-09,1.0,5.8174138e-08,1.0
590,590,4.768372e-09,1.0,5.722046e-08,1.0
591,591,5.722046e-09,1.0,5.722046e-08,1.0
592,592,5.722046e-09,1.0,5.722046e-08,1.0
593,593,4.768372e-09,1.0,5.626679e-08,1.0
594,594,5.722046e-09,1.0,5.626679e-08,1.0
595,595,4.768372e-09,1.0,5.626679e-08,1.0
596,596,5.722046e-09,1.0,5.626679e-08,1.0
597,597,4.768372e-09,1.0,5.626679e-08,1.0
598,598,5.722046e-09,1.0,5.626679e-08,1.0
599,599,4.768372e-09,1.0,5.626679e-08,1.0
600,600,4.768372e-09,1.0,5.626679e-08,1.0
601,601,4.768372e-09,1.0,5.626679e-08,1.0
602,602,4.768372e-09,1.0,5.626679e-08,1.0
603,603,4.768372e-09,1.0,5.5313112e-08,1.0
604,604,4.768372e-09,1.0,5.5313112e-08,1.0
605,605,3.8146974e-09,1.0,5.5313112e-08,1.0
606,606,3.8146974e-09,1.0,5.435944e-08,1.0
607,607,3.8146974e-09,1.0,5.3405763e-08,1.0
608,608,4.768372e-09,1.0,5.3405763e-08,1.0
609,609,3.8146974e-09,1.0,5.245209e-08,1.0
610,610,2.861023e-09,1.0,5.1498414e-08,1.0
611,611,3.8146974e-09,1.0,5.1498414e-08,1.0
612,612,3.8146974e-09,1.0,5.1498414e-08,1.0
613,613,3.8146974e-09,1.0,5.1498414e-08,1.0
614,614,3.8146974e-09,1.0,5.054474e-08,1.0
615,615,3.8146974e-09,1.0,5.054474e-08,1.0
616,616,2.861023e-09,1.0,5.054474e-08,1.0
617,617,3.8146974e-09,1.0,5.1498414e-08,1.0
618,618,3.8146974e-09,1.0,5.054474e-08,1.0
619,619,3.8146974e-09,1.0,5.054474e-08,1.0
620,620,2.861023e-09,1.0,5.054474e-08,1.0
621,621,2.861023e-09,1.0,5.054474e-08,1.0
622,622,2.861023e-09,1.0,5.054474e-08,1.0
623,623,3.8146974e-09,1.0,5.054474e-08,1.0
624,624,2.861023e-09,1.0,4.9591065e-08,1.0
625,625,3.8146974e-09,1.0,5.054474e-08,1.0
626,626,2.861023e-09,1.0,4.9591065e-08,1.0
627,627,2.861023e-09,1.0,4.9591065e-08,1.0
628,628,1.9073487e-09,1.0,4.9591065e-08,1.0
629,629,1.9073487e-09,1.0,4.8637393e-08,1.0
630,630,1.9073487e-09,1.0,4.8637393e-08,1.0
631,631,1.9073487e-09,1.0,4.8637393e-08,1.0
632,632,2.861023e-09,1.0,4.8637393e-08,1.0
633,633,1.9073487e-09,1.0,4.8637393e-08,1.0
634,634,1.9073487e-09,1.0,4.6730044e-08,1.0
635,635,1.9073487e-09,1.0,4.6730044e-08,1.0
636,636,1.9073487e-09,1.0,4.5776368e-08,1.0
637,637,1.9073487e-09,1.0,4.4822695e-08,1.0
638,638,1.9073487e-09,1.0,4.4822695e-08,1.0
639,639,1.9073487e-09,1.0,4.4822695e-08,1.0
640,640,1.9073487e-09,1.0,4.4822695e-08,1.0
641,641,1.9073487e-09,1.0,4.4822695e-08,1.0
642,642,1.9073487e-09,1.0,4.3869022e-08,1.0
643,643,1.9073487e-09,1.0,4.3869022e-08,1.0
644,644,1.9073487e-09,1.0,4.3869022e-08,1.0
645,645,1.9073487e-09,1.0,4.3869022e-08,1.0
646,646,1.9073487e-09,1.0,4.3869022e-08,1.0
647,647,1.9073487e-09,1.0,4.3869022e-08,1.0
648,648,1.9073487e-09,1.0,4.2915346e-08,1.0
649,649,1.9073487e-09,1.0,4.2915346e-08,1.0
650,650,1.9073487e-09,1.0,4.2915346e-08,1.0
651,651,1.9073487e-09,1.0,4.2915346e-08,1.0
652,652,1.9073487e-09,1.0,4.2915346e-08,1.0
653,653,1.9073487e-09,1.0,4.2915346e-08,1.0
654,654,1.9073487e-09,1.0,4.2915346e-08,1.0
655,655,1.9073487e-09,1.0,4.2915346e-08,1.0
656,656,1.9073487e-09,1.0,4.2915346e-08,1.0
657,657,1.9073487e-09,1.0,4.2915346e-08,1.0
658,658,1.9073487e-09,1.0,4.1961673e-08,1.0
659,659,1.9073487e-09,1.0,4.1961673e-08,1.0
660,660,1.9073487e-09,1.0,4.1961673e-08,1.0
661,661,1.9073487e-09,1.0,4.1961673e-08,1.0
662,662,1.9073487e-09,1.0,4.1961673e-08,1.0
663,663,1.9073487e-09,1.0,4.1961673e-08,1.0
664,664,1.9073487e-09,1.0,4.1961673e-08,1.0
665,665,1.9073487e-09,1.0,4.1961673e-08,1.0
666,666,1.9073487e-09,1.0,4.1961673e-08,1.0
667,667,1.9073487e-09,1.0,4.1007997e-08,1.0
668,668,1.9073487e-09,1.0,4.1007997e-08,1.0
669,669,9.536744e-10,1.0,4.1007997e-08,1.0
670,670,1.9073487e-09,1.0,4.1961673e-08,1.0
671,671,9.536744e-10,1.0,4.1007997e-08,1.0
672,672,9.536744e-10,1.0,4.1961673e-08,1.0
673,673,9.536744e-10,1.0,4.1961673e-08,1.0
674,674,9.536744e-10,1.0,4.1961673e-08,1.0
675,675,9.536744e-10,1.0,4.1961673e-08,1.0
676,676,9.536744e-10,1.0,4.1961673e-08,1.0
677,677,9.536744e-10,1.0,4.1961673e-08,1.0
678,678,9.536744e-10,1.0,4.1007997e-08,1.0
679,679,9.536744e-10,1.0,4.1007997e-08,1.0
680,680,9.536744e-10,1.0,4.1007997e-08,1.0
681,681,9.536744e-10,1.0,4.0054324e-08,1.0
682,682,9.536744e-10,1.0,3.9100648e-08,1.0
683,683,9.536744e-10,1.0,3.9100648e-08,1.0
684,684,9.536744e-10,1.0,3.9100648e-08,1.0
685,685,9.536744e-10,1.0,3.8146975e-08,1.0
686,686,9.536744e-10,1.0,3.8146975e-08,1.0
687,687,9.536744e-10,1.0,3.8146975e-08,1.0
688,688,9.536744e-10,1.0,3.8146975e-08,1.0
689,689,9.536744e-10,1.0,3.8146975e-08,1.0
690,690,9.536744e-10,1.0,3.8146975e-08,1.0
691,691,9.536744e-10,1.0,3.71933e-08,1.0
692,692,9.536744e-10,1.0,3.71933e-08,1.0
693,693,9.536744e-10,1.0,3.71933e-08,1.0
694,694,9.536744e-10,1.0,3.71933e-08,1.0
695,695,9.536744e-10,1.0,3.71933e-08,1.0
696,696,9.536744e-10,1.0,3.71933e-08,1.0
697,697,9.536744e-10,1.0,3.71933e-08,1.0
698,698,9.536744e-10,1.0,3.6239626e-08,1.0
699,699,9.536744e-10,1.0,3.6239626e-08,1.0
700,700,9.536744e-10,1.0,3.6239626e-08,1.0
701,701,9.536744e-10,1.0,3.6239626e-08,1.0
702,702,9.536744e-10,1.0,3.6239626e-08,1.0
703,703,9.536744e-10,1.0,3.6239626e-08,1.0
704,704,9.536744e-10,1.0,3.528595e-08,1.0
705,705,9.536744e-10,1.0,3.528595e-08,1.0
706,706,9.536744e-10,1.0,3.528595e-08,1.0
707,707,9.536744e-10,1.0,3.528595e-08,1.0
708,708,9.536744e-10,1.0,3.528595e-08,1.0
709,709,9.536744e-10,1.0,3.528595e-08,1.0
710,710,9.536744e-10,1.0,3.4332277e-08,1.0
711,711,9.536744e-10,1.0,3.4332277e-08,1.0
712,712,9.536744e-10,1.0,3.4332277e-08,1.0
713,713,9.536744e-10,1.0,3.4332277e-08,1.0
714,714,9.536744e-10,1.0,3.4332277e-08,1.0
715,715,9.536744e-10,1.0,3.4332277e-08,1.0
716,716,9.536744e-10,1.0,3.33786e-08,1.0
717,717,9.536744e-10,1.0,3.33786e-08,1.0
718,718,9.536744e-10,1.0,3.33786e-08,1.0
719,719,9.536744e-10,1.0,3.33786e-08,1.0
720,720,9.536744e-10,1.0,3.33786e-08,1.0
721,721,9.536744e-10,1.0,3.33786e-08,1.0
722,722,9.536744e-10,1.0,3.33786e-08,1.0
723,723,9.536744e-10,1.0,3.242493e-08,1.0
724,724,9.536744e-10,1.0,3.242493e-08,1.0
725,725,9.536744e-10,1.0,3.242493e-08,1.0
726,726,9.536744e-10,1.0,3.242493e-08,1.0
727,727,9.536744e-10,1.0,3.242493e-08,1.0
728,728,9.536744e-10,1.0,3.1471252e-08,1.0
729,729,9.536744e-10,1.0,3.1471252e-08,1.0
730,730,9.536744e-10,1.0,3.051758e-08,1.0
731,731,9.536744e-10,1.0,3.051758e-08,1.0
732,732,9.536744e-10,1.0,3.051758e-08,1.0
733,733,9.536744e-10,1.0,3.051758e-08,1.0
734,734,9.536744e-10,1.0,3.051758e-08,1.0
735,735,9.536744e-10,1.0,3.051758e-08,1.0
736,736,9.536744e-10,1.0,2.9563905e-08,1.0
737,737,9.536744e-10,1.0,2.9563905e-08,1.0
738,738,9.536744e-10,1.0,2.861023e-08,1.0
739,739,9.536744e-10,1.0,2.861023e-08,1.0
740,740,9.536744e-10,1.0,2.861023e-08,1.0
741,741,9.536744e-10,1.0,2.5749207e-08,1.0
742,742,9.536744e-10,1.0,2.5749207e-08,1.0
743,743,9.536744e-10,1.0,2.5749207e-08,1.0
744,744,9.536744e-10,1.0,2.5749207e-08,1.0
745,745,9.536744e-10,1.0,2.4795533e-08,1.0
746,746,9.536744e-10,1.0,2.3841858e-08,1.0
747,747,9.536744e-10,1.0,2.3841858e-08,1.0
748,748,9.536744e-10,1.0,2.3841858e-08,1.0
749,749,9.536744e-10,1.0,2.3841858e-08,1.0
750,750,9.536744e-10,1.0,2.3841858e-08,1.0
751,751,9.536744e-10,1.0,2.3841858e-08,1.0
752,752,9.536744e-10,1.0,2.3841858e-08,1.0
753,753,9.536744e-10,1.0,2.3841858e-08,1.0
754,754,9.536744e-10,1.0,2.2888184e-08,1.0
755,755,9.536744e-10,1.0,2.2888184e-08,1.0
756,756,9.536744e-10,1.0,2.2888184e-08,1.0
757,757,9.536744e-10,1.0,2.2888184e-08,1.0
758,758,9.536744e-10,1.0,2.2888184e-08,1.0
759,759,9.536744e-10,1.0,2.2888184e-08,1.0
760,760,9.536744e-10,1.0,2.2888184e-08,1.0
761,761,9.536744e-10,1.0,2.2888184e-08,1.0
762,762,9.536744e-10,1.0,2.2888184e-08,1.0
763,763,9.536744e-10,1.0,2.1934511e-08,1.0
764,764,9.536744e-10,1.0,2.1934511e-08,1.0
765,765,9.536744e-10,1.0,2.1934511e-08,1.0
766,766,9.536744e-10,1.0,2.1934511e-08,1.0
767,767,9.536744e-10,1.0,2.1934511e-08,1.0
768,768,9.536744e-10,1.0,2.1934511e-08,1.0
769,769,9.536744e-10,1.0,2.1934511e-08,1.0
770,770,9.536744e-10,1.0,2.1934511e-08,1.0
771,771,9.536744e-10,1.0,2.1934511e-08,1.0
772,772,9.536744e-10,1.0,2.0980837e-08,1.0
773,773,9.536744e-10,1.0,2.0980837e-08,1.0
774,774,9.536744e-10,1.0,2.0980837e-08,1.0
775,775,9.536744e-10,1.0,2.0027162e-08,1.0
776,776,9.536744e-10,1.0,2.0027162e-08,1.0
777,777,9.536744e-10,1.0,2.0027162e-08,1.0
778,778,9.536744e-10,1.0,2.0027162e-08,1.0
779,779,9.536744e-10,1.0,2.0027162e-08,1.0
780,780,9.536744e-10,1.0,2.0027162e-08,1.0
781,781,0.0,1.0,2.0027162e-08,1.0
782,782,9.536744e-10,1.0,1.9073488e-08,1.0
783,783,0.0,1.0,1.9073488e-08,1.0
784,784,9.536744e-10,1.0,1.8119813e-08,1.0
785,785,0.0,1.0,1.9073488e-08,1.0
786,786,9.536744e-10,1.0,1.8119813e-08,1.0
787,787,0.0,1.0,1.9073488e-08,1.0
788,788,9.536744e-10,1.0,1.8119813e-08,1.0
789,789,0.0,1.0,1.9073488e-08,1.0
790,790,9.536744e-10,1.0,1.8119813e-08,1.0
791,791,0.0,1.0,1.9073488e-08,1.0
792,792,0.0,1.0,1.8119813e-08,1.0
793,793,0.0,1.0,1.8119813e-08,1.0
794,794,9.536744e-10,1.0,1.7166139e-08,1.0
795,795,0.0,1.0,1.7166139e-08,1.0
796,796,0.0,1.0,1.8119813e-08,1.0
797,797,0.0,1.0,1.7166139e-08,1.0
798,798,0.0,1.0,1.6212464e-08,1.0
799,799,0.0,1.0,1.6212464e-08,1.0
800,800,0.0,1.0,1.6212464e-08,1.0
801,801,0.0,1.0,1.6212464e-08,1.0
802,802,0.0,1.0,1.6212464e-08,1.0
803,803,0.0,1.0,1.6212464e-08,1.0
804,804,0.0,1.0,1.6212464e-08,1.0
805,805,0.0,1.0,1.6212464e-08,1.0
806,806,0.0,1.0,1.6212464e-08,1.0
807,807,0.0,1.0,1.6212464e-08,1.0
808,808,0.0,1.0,1.6212464e-08,1.0
809,809,0.0,1.0,1.6212464e-08,1.0
810,810,0.0,1.0,1.6212464e-08,1.0
811,811,0.0,1.0,1.6212464e-08,1.0
812,812,0.0,1.0,1.6212464e-08,1.0
813,813,0.0,1.0,1.6212464e-08,1.0
814,814,0.0,1.0,1.6212464e-08,1.0
815,815,0.0,1.0,1.6212464e-08,1.0
816,816,0.0,1.0,1.6212464e-08,1.0
817,817,0.0,1.0,1.6212464e-08,1.0
818,818,0.0,1.0,1.6212464e-08,1.0
819,819,0.0,1.0,1.525879e-08,1.0
820,820,0.0,1.0,1.525879e-08,1.0
821,821,0.0,1.0,1.525879e-08,1.0
822,822,0.0,1.0,1.525879e-08,1.0
823,823,0.0,1.0,1.525879e-08,1.0
824,824,0.0,1.0,1.525879e-08,1.0
825,825,0.0,1.0,1.525879e-08,1.0
826,826,0.0,1.0,1.525879e-08,1.0
827,827,0.0,1.0,1.525879e-08,1.0
828,828,0.0,1.0,1.525879e-08,1.0
829,829,0.0,1.0,1.525879e-08,1.0
830,830,0.0,1.0,1.525879e-08,1.0
831,831,0.0,1.0,1.525879e-08,1.0
832,832,0.0,1.0,1.525879e-08,1.0
833,833,0.0,1.0,1.525879e-08,1.0
834,834,0.0,1.0,1.525879e-08,1.0
835,835,0.0,1.0,1.525879e-08,1.0
836,836,0.0,1.0,1.525879e-08,1.0
837,837,0.0,1.0,1.525879e-08,1.0
838,838,0.0,1.0,1.4305115e-08,1.0
839,839,0.0,1.0,1.4305115e-08,1.0
840,840,0.0,1.0,1.4305115e-08,1.0
841,841,0.0,1.0,1.4305115e-08,1.0
842,842,0.0,1.0,1.4305115e-08,1.0
843,843,0.0,1.0,1.4305115e-08,1.0
844,844,0.0,1.0,1.4305115e-08,1.0
845,845,0.0,1.0,1.3351441e-08,1.0
846,846,0.0,1.0,1.3351441e-08,1.0
847,847,0.0,1.0,1.3351441e-08,1.0
848,848,0.0,1.0,1.3351441e-08,1.0
849,849,0.0,1.0,1.3351441e-08,1.0
850,850,0.0,1.0,1.3351441e-08,1.0
851,851,0.0,1.0,1.3351441e-08,1.0
852,852,0.0,1.0,1.3351441e-08,1.0
853,853,0.0,1.0,1.3351441e-08,1.0
854,854,0.0,1.0,1.3351441e-08,1.0
855,855,0.0,1.0,1.3351441e-08,1.0
856,856,0.0,1.0,1.3351441e-08,1.0
857,857,0.0,1.0,1.3351441e-08,1.0
858,858,0.0,1.0,1.2397766e-08,1.0
859,859,0.0,1.0,1.2397766e-08,1.0
860,860,0.0,1.0,1.2397766e-08,1.0
861,861,0.0,1.0,1.2397766e-08,1.0
862,862,0.0,1.0,1.2397766e-08,1.0
863,863,0.0,1.0,1.2397766e-08,1.0
864,864,0.0,1.0,1.2397766e-08,1.0
865,865,0.0,1.0,1.2397766e-08,1.0
866,866,0.0,1.0,1.2397766e-08,1.0
867,867,0.0,1.0,1.2397766e-08,1.0
868,868,0.0,1.0,1.2397766e-08,1.0
869,869,0.0,1.0,1.2397766e-08,1.0
870,870,0.0,1.0,1.2397766e-08,1.0
871,871,0.0,1.0,1.1444092e-08,1.0
872,872,0.0,1.0,1.1444092e-08,1.0
873,873,0.0,1.0,1.1444092e-08,1.0
874,874,0.0,1.0,1.1444092e-08,1.0
875,875,0.0,1.0,1.1444092e-08,1.0
876,876,0.0,1.0,1.1444092e-08,1.0
877,877,0.0,1.0,1.1444092e-08,1.0
878,878,0.0,1.0,1.1444092e-08,1.0
879,879,0.0,1.0,1.1444092e-08,1.0
880,880,0.0,1.0,1.1444092e-08,1.0
881,881,0.0,1.0,1.0490418e-08,1.0
882,882,0.0,1.0,1.0490418e-08,1.0
883,883,0.0,1.0,1.0490418e-08,1.0
884,884,0.0,1.0,1.0490418e-08,1.0
885,885,0.0,1.0,1.0490418e-08,1.0
886,886,0.0,1.0,1.0490418e-08,1.0
887,887,0.0,1.0,1.0490418e-08,1.0
888,888,0.0,1.0,1.0490418e-08,1.0
889,889,0.0,1.0,1.0490418e-08,1.0
890,890,0.0,1.0,1.0490418e-08,1.0
891,891,0.0,1.0,1.0490418e-08,1.0
892,892,0.0,1.0,1.0490418e-08,1.0
893,893,0.0,1.0,1.0490418e-08,1.0
894,894,0.0,1.0,1.0490418e-08,1.0
895,895,0.0,1.0,1.0490418e-08,1.0
896,896,0.0,1.0,1.0490418e-08,1.0
897,897,0.0,1.0,1.0490418e-08,1.0
898,898,0.0,1.0,1.0490418e-08,1.0
899,899,0.0,1.0,1.0490418e-08,1.0
900,900,0.0,1.0,1.0490418e-08,1.0
901,901,0.0,1.0,1.0490418e-08,1.0
902,902,0.0,1.0,1.0490418e-08,1.0
903,903,0.0,1.0,1.0490418e-08,1.0
904,904,0.0,1.0,1.0490418e-08,1.0
905,905,0.0,1.0,1.0490418e-08,1.0
906,906,0.0,1.0,1.0490418e-08,1.0
907,907,0.0,1.0,9.536744e-09,1.0
908,908,0.0,1.0,9.536744e-09,1.0
909,909,0.0,1.0,9.536744e-09,1.0
910,910,0.0,1.0,9.536744e-09,1.0
911,911,0.0,1.0,9.536744e-09,1.0
912,912,0.0,1.0,9.536744e-09,1.0
913,913,0.0,1.0,9.536744e-09,1.0
914,914,0.0,1.0,9.536744e-09,1.0
915,915,0.0,1.0,9.536744e-09,1.0
916,916,0.0,1.0,9.536744e-09,1.0
917,917,0.0,1.0,9.536744e-09,1.0
918,918,0.0,1.0,9.536744e-09,1.0
919,919,0.0,1.0,9.536744e-09,1.0
920,920,0.0,1.0,9.536744e-09,1.0
921,921,0.0,1.0,9.536744e-09,1.0
922,922,0.0,1.0,9.536744e-09,1.0
923,923,0.0,1.0,9.536744e-09,1.0
924,924,0.0,1.0,9.536744e-09,1.0
925,925,0.0,1.0,9.536744e-09,1.0
926,926,0.0,1.0,9.536744e-09,1.0
927,927,0.0,1.0,9.536744e-09,1.0
928,928,0.0,1.0,9.536744e-09,1.0
929,929,0.0,1.0,9.536744e-09,1.0
930,930,0.0,1.0,9.536744e-09,1.0
931,931,0.0,1.0,9.536744e-09,1.0
932,932,0.0,1.0,9.536744e-09,1.0
933,933,0.0,1.0,9.536744e-09,1.0
934,934,0.0,1.0,9.536744e-09,1.0
935,935,0.0,1.0,9.536744e-09,1.0
936,936,0.0,1.0,9.536744e-09,1.0
937,937,0.0,1.0,8.583069e-09,1.0
938,938,0.0,1.0,8.583069e-09,1.0
939,939,0.0,1.0,8.583069e-09,1.0
940,940,0.0,1.0,8.583069e-09,1.0
941,941,0.0,1.0,8.583069e-09,1.0
942,942,0.0,1.0,8.583069e-09,1.0
943,943,0.0,1.0,8.583069e-09,1.0
944,944,0.0,1.0,8.583069e-09,1.0
945,945,0.0,1.0,8.583069e-09,1.0
946,946,0.0,1.0,8.583069e-09,1.0
947,947,0.0,1.0,8.583069e-09,1.0
948,948,0.0,1.0,8.583069e-09,1.0
949,949,0.0,1.0,8.583069e-09,1.0
950,950,0.0,1.0,8.583069e-09,1.0
951,951,0.0,1.0,8.583069e-09,1.0
952,952,0.0,1.0,8.583069e-09,1.0
953,953,0.0,1.0,8.583069e-09,1.0
954,954,0.0,1.0,8.583069e-09,1.0
955,955,0.0,1.0,8.583069e-09,1.0
956,956,0.0,1.0,8.583069e-09,1.0
957,957,0.0,1.0,8.583069e-09,1.0
958,958,0.0,1.0,8.583069e-09,1.0
959,959,0.0,1.0,8.583069e-09,1.0
960,960,0.0,1.0,8.583069e-09,1.0
961,961,0.0,1.0,8.583069e-09,1.0
962,962,0.0,1.0,8.583069e-09,1.0
963,963,0.0,1.0,8.583069e-09,1.0
964,964,0.0,1.0,8.583069e-09,1.0
965,965,0.0,1.0,7.629395e-09,1.0
966,966,0.0,1.0,7.629395e-09,1.0
967,967,0.0,1.0,7.629395e-09,1.0
968,968,0.0,1.0,7.629395e-09,1.0
969,969,0.0,1.0,7.629395e-09,1.0
970,970,0.0,1.0,7.629395e-09,1.0
971,971,0.0,1.0,7.629395e-09,1.0
972,972,0.0,1.0,7.629395e-09,1.0
973,973,0.0,1.0,7.629395e-09,1.0
974,974,0.0,1.0,7.629395e-09,1.0
975,975,0.0,1.0,7.629395e-09,1.0
976,976,0.0,1.0,7.629395e-09,1.0
977,977,0.0,1.0,7.629395e-09,1.0
978,978,0.0,1.0,7.629395e-09,1.0
979,979,0.0,1.0,7.629395e-09,1.0
980,980,0.0,1.0,7.629395e-09,1.0
981,981,0.0,1.0,7.629395e-09,1.0
982,982,0.0,1.0,7.629395e-09,1.0
983,983,0.0,1.0,7.629395e-09,1.0
984,984,0.0,1.0,7.629395e-09,1.0
985,985,0.0,1.0,7.629395e-09,1.0
986,986,0.0,1.0,7.629395e-09,1.0
987,987,0.0,1.0,7.629395e-09,1.0
988,988,0.0,1.0,7.629395e-09,1.0
989,989,0.0,1.0,7.629395e-09,1.0
990,990,0.0,1.0,7.629395e-09,1.0
991,991,0.0,1.0,7.629395e-09,1.0
992,992,0.0,1.0,7.629395e-09,1.0
993,993,0.0,1.0,7.629395e-09,1.0
994,994,0.0,1.0,7.629395e-09,1.0
995,995,0.0,1.0,7.629395e-09,1.0
996,996,0.0,1.0,7.629395e-09,1.0
997,997,0.0,1.0,7.629395e-09,1.0
998,998,0.0,1.0,7.629395e-09,1.0
999,999,0.0,1.0,6.6757204e-09,1.0
1000,1000,0.0,1.0,7.629395e-09,1.0
1001,1001,0.0,1.0,7.629395e-09,1.0
1002,1002,0.0,1.0,7.629395e-09,1.0
1003,1003,0.0,1.0,7.629395e-09,1.0
1004,1004,0.0,1.0,7.629395e-09,1.0
1005,1005,0.0,1.0,7.629395e-09,1.0
1006,1006,0.0,1.0,7.629395e-09,1.0
1007,1007,0.0,1.0,7.629395e-09,1.0
1008,1008,0.0,1.0,7.629395e-09,1.0
1009,1009,0.0,1.0,7.629395e-09,1.0
1010,1010,0.0,1.0,7.629395e-09,1.0
1011,1011,0.0,1.0,7.629395e-09,1.0
1012,1012,0.0,1.0,7.629395e-09,1.0
1013,1013,0.0,1.0,7.629395e-09,1.0
1014,1014,0.0,1.0,7.629395e-09,1.0
1015,1015,0.0,1.0,7.629395e-09,1.0
1016,1016,0.0,1.0,7.629395e-09,1.0
1017,1017,0.0,1.0,7.629395e-09,1.0
1018,1018,0.0,1.0,7.629395e-09,1.0
1019,1019,0.0,1.0,7.629395e-09,1.0
1020,1020,0.0,1.0,7.629395e-09,1.0
1021,1021,0.0,1.0,7.629395e-09,1.0
1022,1022,0.0,1.0,7.629395e-09,1.0
1023,1023,0.0,1.0,7.629395e-09,1.0
1024,1024,0.0,1.0,7.629395e-09,1.0
1025,1025,0.0,1.0,7.629395e-09,1.0
1026,1026,0.0,1.0,7.629395e-09,1.0
1027,1027,0.0,1.0,7.629395e-09,1.0
1028,1028,0.0,1.0,7.629395e-09,1.0
1029,1029,0.0,1.0,7.629395e-09,1.0
1030,1030,0.0,1.0,7.629395e-09,1.0
1031,1031,0.0,1.0,7.629395e-09,1.0
1032,1032,0.0,1.0,7.629395e-09,1.0
1033,1033,0.0,1.0,7.629395e-09,1.0
1034,1034,0.0,1.0,7.629395e-09,1.0
1035,1035,0.0,1.0,7.629395e-09,1.0
1036,1036,0.0,1.0,7.629395e-09,1.0
1037,1037,0.0,1.0,7.629395e-09,1.0
1038,1038,0.0,1.0,7.629395e-09,1.0
1039,1039,0.0,1.0,7.629395e-09,1.0
1040,1040,0.0,1.0,7.629395e-09,1.0
1041,1041,0.0,1.0,7.629395e-09,1.0
1042,1042,0.0,1.0,7.629395e-09,1.0
1043,1043,0.0,1.0,6.6757204e-09,1.0
1044,1044,0.0,1.0,6.6757204e-09,1.0
1045,1045,0.0,1.0,6.6757204e-09,1.0
1046,1046,0.0,1.0,6.6757204e-09,1.0
1047,1047,0.0,1.0,6.6757204e-09,1.0
1048,1048,0.0,1.0,6.6757204e-09,1.0
1049,1049,0.0,1.0,6.6757204e-09,1.0
1050,1050,0.0,1.0,6.6757204e-09,1.0
1051,1051,0.0,1.0,6.6757204e-09,1.0
1052,1052,0.0,1.0,6.6757204e-09,1.0
1053,1053,0.0,1.0,6.6757204e-09,1.0
1054,1054,0.0,1.0,6.6757204e-09,1.0
1055,1055,0.0,1.0,6.6757204e-09,1.0
1056,1056,0.0,1.0,6.6757204e-09,1.0
1057,1057,0.0,1.0,6.6757204e-09,1.0
1058,1058,0.0,1.0,6.6757204e-09,1.0
1059,1059,0.0,1.0,6.6757204e-09,1.0
1060,1060,0.0,1.0,6.6757204e-09,1.0
1061,1061,0.0,1.0,6.6757204e-09,1.0
1062,1062,0.0,1.0,6.6757204e-09,1.0
1063,1063,0.0,1.0,6.6757204e-09,1.0
1064,1064,0.0,1.0,6.6757204e-09,1.0
1065,1065,0.0,1.0,6.6757204e-09,1.0
1066,1066,0.0,1.0,6.6757204e-09,1.0
1067,1067,0.0,1.0,6.6757204e-09,1.0
1068,1068,0.0,1.0,6.6757204e-09,1.0
1069,1069,0.0,1.0,6.6757204e-09,1.0
1070,1070,0.0,1.0,6.6757204e-09,1.0
1071,1071,0.0,1.0,6.6757204e-09,1.0
1072,1072,0.0,1.0,6.6757204e-09,1.0
1073,1073,0.0,1.0,6.6757204e-09,1.0
1074,1074,0.0,1.0,6.6757204e-09,1.0
1075,1075,0.0,1.0,6.6757204e-09,1.0
1076,1076,0.0,1.0,6.6757204e-09,1.0
1077,1077,0.0,1.0,6.6757204e-09,1.0
1078,1078,0.0,1.0,6.6757204e-09,1.0
1079,1079,0.0,1.0,6.6757204e-09,1.0
1080,1080,0.0,1.0,6.6757204e-09,1.0
1081,1081,0.0,1.0,6.6757204e-09,1.0
1082,1082,0.0,1.0,6.6757204e-09,1.0
1083,1083,0.0,1.0,6.6757204e-09,1.0
1084,1084,0.0,1.0,6.6757204e-09,1.0
1085,1085,0.0,1.0,6.6757204e-09,1.0
1086,1086,0.0,1.0,6.6757204e-09,1.0
1087,1087,0.0,1.0,6.6757204e-09,1.0
1088,1088,0.0,1.0,6.6757204e-09,1.0
1089,1089,0.0,1.0,6.6757204e-09,1.0
1090,1090,0.0,1.0,6.6757204e-09,1.0
1091,1091,0.0,1.0,6.6757204e-09,1.0
1092,1092,0.0,1.0,6.6757204e-09,1.0
1093,1093,0.0,1.0,6.6757204e-09,1.0
1094,1094,0.0,1.0,6.6757204e-09,1.0
1095,1095,0.0,1.0,6.6757204e-09,1.0
1096,1096,0.0,1.0,6.6757204e-09,1.0
1097,1097,0.0,1.0,6.6757204e-09,1.0
1098,1098,0.0,1.0,6.6757204e-09,1.0
1099,1099,0.0,1.0,6.6757204e-09,1.0
1100,1100,0.0,1.0,6.6757204e-09,1.0
1101,1101,0.0,1.0,6.6757204e-09,1.0
1102,1102,0.0,1.0,6.6757204e-09,1.0
1103,1103,0.0,1.0,6.6757204e-09,1.0
1104,1104,0.0,1.0,6.6757204e-09,1.0
1105,1105,0.0,1.0,6.6757204e-09,1.0
1106,1106,0.0,1.0,6.6757204e-09,1.0
1107,1107,0.0,1.0,6.6757204e-09,1.0
1108,1108,0.0,1.0,6.6757204e-09,1.0
1109,1109,0.0,1.0,6.6757204e-09,1.0
1110,1110,0.0,1.0,6.6757204e-09,1.0
1111,1111,0.0,1.0,6.6757204e-09,1.0
1112,1112,0.0,1.0,6.6757204e-09,1.0
1113,1113,0.0,1.0,6.6757204e-09,1.0
1114,1114,0.0,1.0,6.6757204e-09,1.0
1115,1115,0.0,1.0,6.6757204e-09,1.0
1116,1116,0.0,1.0,6.6757204e-09,1.0
1117,1117,0.0,1.0,6.6757204e-09,1.0
1118,1118,0.0,1.0,6.6757204e-09,1.0
1119,1119,0.0,1.0,6.6757204e-09,1.0
1120,1120,0.0,1.0,6.6757204e-09,1.0
1121,1121,0.0,1.0,6.6757204e-09,1.0
1122,1122,0.0,1.0,6.6757204e-09,1.0
1123,1123,0.0,1.0,6.6757204e-09,1.0
1124,1124,0.0,1.0,6.6757204e-09,1.0
1125,1125,0.0,1.0,6.6757204e-09,1.0
1126,1126,0.0,1.0,6.6757204e-09,1.0
1127,1127,0.0,1.0,6.6757204e-09,1.0
1128,1128,0.0,1.0,6.6757204e-09,1.0
1129,1129,0.0,1.0,6.6757204e-09,1.0
1130,1130,0.0,1.0,6.6757204e-09,1.0
1131,1131,0.0,1.0,6.6757204e-09,1.0
1132,1132,0.0,1.0,6.6757204e-09,1.0
1133,1133,0.0,1.0,6.6757204e-09,1.0
1134,1134,0.0,1.0,6.6757204e-09,1.0
1135,1135,0.0,1.0,6.6757204e-09,1.0
1136,1136,0.0,1.0,6.6757204e-09,1.0
1137,1137,0.0,1.0,6.6757204e-09,1.0
1138,1138,0.0,1.0,6.6757204e-09,1.0
1139,1139,0.0,1.0,6.6757204e-09,1.0
1140,1140,0.0,1.0,4.768372e-09,1.0
1141,1141,0.0,1.0,4.768372e-09,1.0
1142,1142,0.0,1.0,4.768372e-09,1.0
1143,1143,0.0,1.0,4.768372e-09,1.0
1144,1144,0.0,1.0,4.768372e-09,1.0
1145,1145,0.0,1.0,4.768372e-09,1.0
1146,1146,0.0,1.0,4.768372e-09,1.0
1147,1147,0.0,1.0,4.768372e-09,1.0
1148,1148,0.0,1.0,4.768372e-09,1.0
1149,1149,0.0,1.0,4.768372e-09,1.0
1150,1150,0.0,1.0,4.768372e-09,1.0
1151,1151,0.0,1.0,4.768372e-09,1.0
1152,1152,0.0,1.0,4.768372e-09,1.0
1153,1153,0.0,1.0,4.768372e-09,1.0
1154,1154,0.0,1.0,4.768372e-09,1.0
1155,1155,0.0,1.0,4.768372e-09,1.0
1156,1156,0.0,1.0,4.768372e-09,1.0
1157,1157,0.0,1.0,4.768372e-09,1.0
1158,1158,0.0,1.0,4.768372e-09,1.0
1159,1159,0.0,1.0,4.768372e-09,1.0
1160,1160,0.0,1.0,4.768372e-09,1.0
1161,1161,0.0,1.0,4.768372e-09,1.0
1162,1162,0.0,1.0,4.768372e-09,1.0
1163,1163,0.0,1.0,4.768372e-09,1.0
1164,1164,0.0,1.0,4.768372e-09,1.0
1165,1165,0.0,1.0,4.768372e-09,1.0
1166,1166,0.0,1.0,4.768372e-09,1.0
1167,1167,0.0,1.0,4.768372e-09,1.0
1168,1168,0.0,1.0,4.768372e-09,1.0
1169,1169,0.0,1.0,4.768372e-09,1.0
1170,1170,0.0,1.0,4.768372e-09,1.0
1171,1171,0.0,1.0,4.768372e-09,1.0
1172,1172,0.0,1.0,4.768372e-09,1.0
1173,1173,0.0,1.0,4.768372e-09,1.0
1174,1174,0.0,1.0,4.768372e-09,1.0
1175,1175,0.0,1.0,4.768372e-09,1.0
1176,1176,0.0,1.0,4.768372e-09,1.0
1177,1177,0.0,1.0,4.768372e-09,1.0
1178,1178,0.0,1.0,4.768372e-09,1.0
1179,1179,0.0,1.0,4.768372e-09,1.0
1180,1180,0.0,1.0,4.768372e-09,1.0
1181,1181,0.0,1.0,4.768372e-09,1.0
1182,1182,0.0,1.0,4.768372e-09,1.0
1183,1183,0.0,1.0,4.768372e-09,1.0
1184,1184,0.0,1.0,4.768372e-09,1.0
1185,1185,0.0,1.0,4.768372e-09,1.0
1186,1186,0.0,1.0,4.768372e-09,1.0
1187,1187,0.0,1.0,4.768372e-09,1.0
1188,1188,0.0,1.0,4.768372e-09,1.0
1189,1189,0.0,1.0,4.768372e-09,1.0
1190,1190,0.0,1.0,4.768372e-09,1.0
1191,1191,0.0,1.0,4.768372e-09,1.0
1192,1192,0.0,1.0,4.768372e-09,1.0
1193,1193,0.0,1.0,4.768372e-09,1.0
1194,1194,0.0,1.0,4.768372e-09,1.0
1195,1195,0.0,1.0,4.768372e-09,1.0
1196,1196,0.0,1.0,4.768372e-09,1.0
1197,1197,0.0,1.0,4.768372e-09,1.0
1198,1198,0.0,1.0,4.768372e-09,1.0
1199,1199,0.0,1.0,4.768372e-09,1.0
1200,1200,0.0,1.0,4.768372e-09,1.0
1201,1201,0.0,1.0,4.768372e-09,1.0
1202,1202,0.0,1.0,4.768372e-09,1.0
1203,1203,0.0,1.0,4.768372e-09,1.0
1204,1204,0.0,1.0,4.768372e-09,1.0
1205,1205,0.0,1.0,4.768372e-09,1.0
1206,1206,0.0,1.0,4.768372e-09,1.0
1207,1207,0.0,1.0,3.8146974e-09,1.0
1208,1208,0.0,1.0,3.8146974e-09,1.0
1209,1209,0.0,1.0,3.8146974e-09,1.0
1210,1210,0.0,1.0,3.8146974e-09,1.0
1211,1211,0.0,1.0,3.8146974e-09,1.0
1212,1212,0.0,1.0,3.8146974e-09,1.0
1213,1213,0.0,1.0,3.8146974e-09,1.0
1214,1214,0.0,1.0,3.8146974e-09,1.0
1215,1215,0.0,1.0,3.8146974e-09,1.0
1216,1216,0.0,1.0,3.8146974e-09,1.0
1217,1217,0.0,1.0,3.8146974e-09,1.0
1218,1218,0.0,1.0,3.8146974e-09,1.0
1219,1219,0.0,1.0,3.8146974e-09,1.0
1220,1220,0.0,1.0,3.8146974e-09,1.0
1221,1221,0.0,1.0,3.8146974e-09,1.0
1222,1222,0.0,1.0,3.8146974e-09,1.0
1223,1223,0.0,1.0,3.8146974e-09,1.0
1224,1224,0.0,1.0,3.8146974e-09,1.0
1225,1225,0.0,1.0,3.8146974e-09,1.0
1226,1226,0.0,1.0,3.8146974e-09,1.0
1227,1227,0.0,1.0,3.8146974e-09,1.0
1228,1228,0.0,1.0,3.8146974e-09,1.0
1229,1229,0.0,1.0,3.8146974e-09,1.0
1230,1230,0.0,1.0,3.8146974e-09,1.0
1231,1231,0.0,1.0,3.8146974e-09,1.0
1232,1232,0.0,1.0,3.8146974e-09,1.0
1233,1233,0.0,1.0,3.8146974e-09,1.0
1234,1234,0.0,1.0,3.8146974e-09,1.0
1235,1235,0.0,1.0,3.8146974e-09,1.0
1236,1236,0.0,1.0,3.8146974e-09,1.0
1237,1237,0.0,1.0,3.8146974e-09,1.0
1238,1238,0.0,1.0,3.8146974e-09,1.0
1239,1239,0.0,1.0,3.8146974e-09,1.0
1240,1240,0.0,1.0,3.8146974e-09,1.0
1241,1241,0.0,1.0,3.8146974e-09,1.0
1242,1242,0.0,1.0,3.8146974e-09,1.0
1243,1243,0.0,1.0,3.8146974e-09,1.0
1244,1244,0.0,1.0,3.8146974e-09,1.0
1245,1245,0.0,1.0,3.8146974e-09,1.0
1246,1246,0.0,1.0,3.8146974e-09,1.0
1247,1247,0.0,1.0,3.8146974e-09,1.0
1248,1248,0.0,1.0,3.8146974e-09,1.0
1249,1249,0.0,1.0,3.8146974e-09,1.0
1250,1250,0.0,1.0,3.8146974e-09,1.0
1251,1251,0.0,1.0,3.8146974e-09,1.0
1252,1252,0.0,1.0,3.8146974e-09,1.0
1253,1253,0.0,1.0,3.8146974e-09,1.0
1254,1254,0.0,1.0,3.8146974e-09,1.0
1255,1255,0.0,1.0,3.8146974e-09,1.0
1256,1256,0.0,1.0,3.8146974e-09,1.0
1257,1257,0.0,1.0,2.861023e-09,1.0
1258,1258,0.0,1.0,2.861023e-09,1.0
1259,1259,0.0,1.0,2.861023e-09,1.0
1260,1260,0.0,1.0,2.861023e-09,1.0
1261,1261,0.0,1.0,2.861023e-09,1.0
1262,1262,0.0,1.0,2.861023e-09,1.0
1263,1263,0.0,1.0,2.861023e-09,1.0
1264,1264,0.0,1.0,2.861023e-09,1.0
1265,1265,0.0,1.0,2.861023e-09,1.0
1266,1266,0.0,1.0,2.861023e-09,1.0
1267,1267,0.0,1.0,2.861023e-09,1.0
1268,1268,0.0,1.0,2.861023e-09,1.0
1269,1269,0.0,1.0,2.861023e-09,1.0
1270,1270,0.0,1.0,2.861023e-09,1.0
1271,1271,0.0,1.0,2.861023e-09,1.0
1272,1272,0.0,1.0,2.861023e-09,1.0
1273,1273,0.0,1.0,2.861023e-09,1.0
1274,1274,0.0,1.0,2.861023e-09,1.0
1275,1275,0.0,1.0,2.861023e-09,1.0
1276,1276,0.0,1.0,2.861023e-09,1.0
1277,1277,0.0,1.0,2.861023e-09,1.0
1278,1278,0.0,1.0,2.861023e-09,1.0
1279,1279,0.0,1.0,2.861023e-09,1.0
1280,1280,0.0,1.0,2.861023e-09,1.0
1281,1281,0.0,1.0,2.861023e-09,1.0
1282,1282,0.0,1.0,2.861023e-09,1.0
1283,1283,0.0,1.0,2.861023e-09,1.0
1284,1284,0.0,1.0,2.861023e-09,1.0
1285,1285,0.0,1.0,2.861023e-09,1.0
1286,1286,0.0,1.0,2.861023e-09,1.0
1287,1287,0.0,1.0,2.861023e-09,1.0
1288,1288,0.0,1.0,2.861023e-09,1.0
1289,1289,0.0,1.0,2.861023e-09,1.0
1290,1290,0.0,1.0,2.861023e-09,1.0
1291,1291,0.0,1.0,2.861023e-09,1.0
1292,1292,0.0,1.0,2.861023e-09,1.0
1293,1293,0.0,1.0,2.861023e-09,1.0
1294,1294,0.0,1.0,2.861023e-09,1.0
1295,1295,0.0,1.0,2.861023e-09,1.0
1296,1296,0.0,1.0,2.861023e-09,1.0
1297,1297,0.0,1.0,2.861023e-09,1.0
1298,1298,0.0,1.0,2.861023e-09,1.0
1299,1299,0.0,1.0,2.861023e-09,1.0
1300,1300,0.0,1.0,2.861023e-09,1.0
1301,1301,0.0,1.0,2.861023e-09,1.0
1302,1302,0.0,1.0,2.861023e-09,1.0
1303,1303,0.0,1.0,2.861023e-09,1.0
1304,1304,0.0,1.0,2.861023e-09,1.0
1305,1305,0.0,1.0,2.861023e-09,1.0
1306,1306,0.0,1.0,2.861023e-09,1.0
1307,1307,0.0,1.0,2.861023e-09,1.0
1308,1308,0.0,1.0,2.861023e-09,1.0
1309,1309,0.0,1.0,2.861023e-09,1.0
1310,1310,0.0,1.0,2.861023e-09,1.0
1311,1311,0.0,1.0,2.861023e-09,1.0
1312,1312,0.0,1.0,2.861023e-09,1.0
1313,1313,0.0,1.0,1.9073487e-09,1.0
1314,1314,0.0,1.0,1.9073487e-09,1.0
1315,1315,0.0,1.0,1.9073487e-09,1.0
1316,1316,0.0,1.0,1.9073487e-09,1.0
1317,1317,0.0,1.0,1.9073487e-09,1.0
1318,1318,0.0,1.0,1.9073487e-09,1.0
1319,1319,0.0,1.0,1.9073487e-09,1.0
1320,1320,0.0,1.0,1.9073487e-09,1.0
1321,1321,0.0,1.0,1.9073487e-09,1.0
1322,1322,0.0,1.0,1.9073487e-09,1.0
1323,1323,0.0,1.0,1.9073487e-09,1.0
1324,1324,0.0,1.0,1.9073487e-09,1.0
1325,1325,0.0,1.0,1.9073487e-09,1.0
1326,1326,0.0,1.0,1.9073487e-09,1.0
1327,1327,0.0,1.0,1.9073487e-09,1.0
1328,1328,0.0,1.0,1.9073487e-09,1.0
1329,1329,0.0,1.0,1.9073487e-09,1.0
1330,1330,0.0,1.0,1.9073487e-09,1.0
1331,1331,0.0,1.0,1.9073487e-09,1.0
1332,1332,0.0,1.0,1.9073487e-09,1.0
1333,1333,0.0,1.0,1.9073487e-09,1.0
1334,1334,0.0,1.0,1.9073487e-09,1.0
1335,1335,0.0,1.0,1.9073487e-09,1.0
1336,1336,0.0,1.0,1.9073487e-09,1.0
1337,1337,0.0,1.0,1.9073487e-09,1.0
1338,1338,0.0,1.0,1.9073487e-09,1.0
1339,1339,0.0,1.0,1.9073487e-09,1.0
1340,1340,0.0,1.0,1.9073487e-09,1.0
1341,1341,0.0,1.0,1.9073487e-09,1.0
1342,1342,0.0,1.0,1.9073487e-09,1.0
1343,1343,0.0,1.0,1.9073487e-09,1.0
1344,1344,0.0,1.0,1.9073487e-09,1.0
1345,1345,0.0,1.0,1.9073487e-09,1.0
1346,1346,0.0,1.0,1.9073487e-09,1.0
1347,1347,0.0,1.0,1.9073487e-09,1.0
1348,1348,0.0,1.0,1.9073487e-09,1.0
1349,1349,0.0,1.0,1.9073487e-09,1.0
1350,1350,0.0,1.0,1.9073487e-09,1.0
1351,1351,0.0,1.0,1.9073487e-09,1.0
1352,1352,0.0,1.0,1.9073487e-09,1.0
1353,1353,0.0,1.0,1.9073487e-09,1.0
1354,1354,0.0,1.0,1.9073487e-09,1.0
1355,1355,0.0,1.0,1.9073487e-09,1.0
1356,1356,0.0,1.0,1.9073487e-09,1.0
1357,1357,0.0,1.0,1.9073487e-09,1.0
1358,1358,0.0,1.0,1.9073487e-09,1.0
1359,1359,0.0,1.0,1.9073487e-09,1.0
1360,1360,0.0,1.0,1.9073487e-09,1.0
1361,1361,0.0,1.0,1.9073487e-09,1.0
1362,1362,0.0,1.0,1.9073487e-09,1.0
1363,1363,0.0,1.0,1.9073487e-09,1.0
1364,1364,0.0,1.0,1.9073487e-09,1.0
1365,1365,0.0,1.0,1.9073487e-09,1.0
1366,1366,0.0,1.0,1.9073487e-09,1.0
1367,1367,0.0,1.0,1.9073487e-09,1.0
1368,1368,0.0,1.0,1.9073487e-09,1.0
1369,1369,0.0,1.0,1.9073487e-09,1.0
1370,1370,0.0,1.0,1.9073487e-09,1.0
1371,1371,0.0,1.0,1.9073487e-09,1.0
1372,1372,0.0,1.0,1.9073487e-09,1.0
1373,1373,0.0,1.0,1.9073487e-09,1.0
1374,1374,0.0,1.0,1.9073487e-09,1.0
1375,1375,0.0,1.0,1.9073487e-09,1.0
1376,1376,0.0,1.0,9.536744e-10,1.0
1377,1377,0.0,1.0,9.536744e-10,1.0
1378,1378,0.0,1.0,9.536744e-10,1.0
1379,1379,0.0,1.0,9.536744e-10,1.0
1380,1380,0.0,1.0,9.536744e-10,1.0
1381,1381,0.0,1.0,9.536744e-10,1.0
1382,1382,0.0,1.0,9.536744e-10,1.0
1383,1383,0.0,1.0,9.536744e-10,1.0
1384,1384,0.0,1.0,9.536744e-10,1.0
1385,1385,0.0,1.0,9.536744e-10,1.0
1386,1386,0.0,1.0,9.536744e-10,1.0
1387,1387,0.0,1.0,9.536744e-10,1.0
1388,1388,0.0,1.0,9.536744e-10,1.0
1389,1389,0.0,1.0,9.536744e-10,1.0
1390,1390,0.0,1.0,9.536744e-10,1.0
1391,1391,0.0,1.0,9.536744e-10,1.0
1392,1392,0.0,1.0,9.536744e-10,1.0
1393,1393,0.0,1.0,9.536744e-10,1.0
1394,1394,0.0,1.0,9.536744e-10,1.0
1395,1395,0.0,1.0,9.536744e-10,1.0
1396,1396,0.0,1.0,9.536744e-10,1.0
1397,1397,0.0,1.0,9.536744e-10,1.0
1398,1398,0.0,1.0,9.536744e-10,1.0
1399,1399,0.0,1.0,9.536744e-10,1.0
1400,1400,0.0,1.0,9.536744e-10,1.0
1401,1401,0.0,1.0,9.536744e-10,1.0
1402,1402,0.0,1.0,9.536744e-10,1.0
1403,1403,0.0,1.0,9.536744e-10,1.0
1404,1404,0.0,1.0,9.536744e-10,1.0
1405,1405,0.0,1.0,9.536744e-10,1.0
1406,1406,0.0,1.0,9.536744e-10,1.0
1407,1407,0.0,1.0,9.536744e-10,1.0
1408,1408,0.0,1.0,9.536744e-10,1.0
1409,1409,0.0,1.0,9.536744e-10,1.0
1410,1410,0.0,1.0,9.536744e-10,1.0
1411,1411,0.0,1.0,9.536744e-10,1.0
1412,1412,0.0,1.0,9.536744e-10,1.0
1413,1413,0.0,1.0,9.536744e-10,1.0
1414,1414,0.0,1.0,9.536744e-10,1.0
1415,1415,0.0,1.0,9.536744e-10,1.0
1416,1416,0.0,1.0,9.536744e-10,1.0
1417,1417,0.0,1.0,9.536744e-10,1.0
1418,1418,0.0,1.0,9.536744e-10,1.0
1419,1419,0.0,1.0,9.536744e-10,1.0
1420,1420,0.0,1.0,9.536744e-10,1.0
1421,1421,0.0,1.0,9.536744e-10,1.0
1422,1422,0.0,1.0,9.536744e-10,1.0
1423,1423,0.0,1.0,9.536744e-10,1.0
1424,1424,0.0,1.0,9.536744e-10,1.0
1425,1425,0.0,1.0,9.536744e-10,1.0
1426,1426,0.0,1.0,9.536744e-10,1.0
1427,1427,0.0,1.0,9.536744e-10,1.0
1428,1428,0.0,1.0,9.536744e-10,1.0
1429,1429,0.0,1.0,9.536744e-10,1.0
1430,1430,0.0,1.0,9.536744e-10,1.0
1431,1431,0.0,1.0,9.536744e-10,1.0
1432,1432,0.0,1.0,9.536744e-10,1.0
1433,1433,0.0,1.0,9.536744e-10,1.0
1434,1434,0.0,1.0,9.536744e-10,1.0
1435,1435,0.0,1.0,9.536744e-10,1.0
1436,1436,0.0,1.0,9.536744e-10,1.0
1437,1437,0.0,1.0,9.536744e-10,1.0
1438,1438,0.0,1.0,9.536744e-10,1.0
1439,1439,0.0,1.0,9.536744e-10,1.0
1440,1440,0.0,1.0,9.536744e-10,1.0
1441,1441,0.0,1.0,9.536744e-10,1.0
1442,1442,0.0,1.0,9.536744e-10,1.0
1443,1443,0.0,1.0,9.536744e-10,1.0
1444,1444,0.0,1.0,9.536744e-10,1.0
1445,1445,0.0,1.0,9.536744e-10,1.0
1446,1446,0.0,1.0,9.536744e-10,1.0
1447,1447,0.0,1.0,9.536744e-10,1.0
1448,1448,0.0,1.0,9.536744e-10,1.0
1449,1449,0.0,1.0,9.536744e-10,1.0
1450,1450,0.0,1.0,9.536744e-10,1.0
1451,1451,0.0,1.0,9.536744e-10,1.0
1452,1452,0.0,1.0,9.536744e-10,1.0
1453,1453,0.0,1.0,9.536744e-10,1.0
1454,1454,0.0,1.0,9.536744e-10,1.0
1455,1455,0.0,1.0,9.536744e-10,1.0
1456,1456,0.0,1.0,9.536744e-10,1.0
1457,1457,0.0,1.0,9.536744e-10,1.0
1458,1458,0.0,1.0,9.536744e-10,1.0
1459,1459,0.0,1.0,9.536744e-10,1.0
1460,1460,0.0,1.0,9.536744e-10,1.0
1461,1461,0.0,1.0,9.536744e-10,1.0
1462,1462,0.0,1.0,9.536744e-10,1.0
1463,1463,0.0,1.0,9.536744e-10,1.0
1464,1464,0.0,1.0,9.536744e-10,1.0
1465,1465,0.0,1.0,9.536744e-10,1.0
1466,1466,0.0,1.0,9.536744e-10,1.0
1467,1467,0.0,1.0,9.536744e-10,1.0
1468,1468,0.0,1.0,9.536744e-10,1.0
1469,1469,0.0,1.0,9.536744e-10,1.0
1470,1470,0.0,1.0,9.536744e-10,1.0
1471,1471,0.0,1.0,9.536744e-10,1.0
1472,1472,0.0,1.0,0.0,1.0
1473,1473,0.0,1.0,0.0,1.0
1474,1474,0.0,1.0,0.0,1.0
1475,1475,0.0,1.0,0.0,1.0
1476,1476,0.0,1.0,0.0,1.0
1477,1477,0.0,1.0,0.0,1.0
1478,1478,0.0,1.0,0.0,1.0
1479,1479,0.0,1.0,0.0,1.0
1480,1480,0.0,1.0,0.0,1.0
1481,1481,0.0,1.0,0.0,1.0
1482,1482,0.0,1.0,0.0,1.0
1483,1483,0.0,1.0,0.0,1.0
1484,1484,0.0,1.0,0.0,1.0
1485,1485,0.0,1.0,0.0,1.0
1486,1486,0.0,1.0,0.0,1.0
1487,1487,0.0,1.0,0.0,1.0
1488,1488,0.0,1.0,0.0,1.0
1489,1489,0.0,1.0,0.0,1.0
1490,1490,0.0,1.0,0.0,1.0
1491,1491,0.0,1.0,0.0,1.0
1492,1492,0.0,1.0,0.0,1.0
1493,1493,0.0,1.0,0.0,1.0
1494,1494,0.0,1.0,0.0,1.0
1495,1495,0.0,1.0,0.0,1.0
1496,1496,0.0,1.0,0.0,1.0
1497,1497,0.0,1.0,0.0,1.0
1498,1498,0.0,1.0,0.0,1.0
1499,1499,0.0,1.0,0.0,1.0
1500,1500,0.0,1.0,0.0,1.0
1501,1501,0.0,1.0,0.0,1.0
1502,1502,0.0,1.0,0.0,1.0
1503,1503,0.0,1.0,0.0,1.0
1504,1504,0.0,1.0,0.0,1.0
1505,1505,0.0,1.0,0.0,1.0
1506,1506,0.0,1.0,0.0,1.0
1507,1507,0.0,1.0,0.0,1.0
1508,1508,0.0,1.0,0.0,1.0
1509,1509,0.0,1.0,0.0,1.0
1510,1510,0.0,1.0,0.0,1.0
1511,1511,0.0,1.0,0.0,1.0
1512,1512,0.0,1.0,0.0,1.0
1513,1513,0.0,1.0,0.0,1.0
1514,1514,0.0,1.0,0.0,1.0
1515,1515,0.0,1.0,0.0,1.0
1516,1516,0.0,1.0,0.0,1.0
1517,1517,0.0,1.0,0.0,1.0
1518,1518,0.0,1.0,0.0,1.0
1519,1519,0.0,1.0,0.0,1.0
1520,1520,0.0,1.0,0.0,1.0
1521,1521,0.0,1.0,0.0,1.0
1522,1522,0.0,1.0,0.0,1.0
1523,1523,0.0,1.0,0.0,1.0
1524,1524,0.0,1.0,0.0,1.0
1525,1525,0.0,1.0,0.0,1.0
1526,1526,0.0,1.0,0.0,1.0
1527,1527,0.0,1.0,0.0,1.0
1528,1528,0.0,1.0,0.0,1.0
1529,1529,0.0,1.0,0.0,1.0
1530,1530,0.0,1.0,0.0,1.0
1531,1531,0.0,1.0,0.0,1.0
1532,1532,0.0,1.0,0.0,1.0
1533,1533,0.0,1.0,0.0,1.0
1534,1534,0.0,1.0,0.0,1.0
1535,1535,0.0,1.0,0.0,1.0
1536,1536,0.0,1.0,0.0,1.0
1537,1537,0.0,1.0,0.0,1.0
1538,1538,0.0,1.0,0.0,1.0
1539,1539,0.0,1.0,0.0,1.0
1540,1540,0.0,1.0,0.0,1.0
1541,1541,0.0,1.0,0.0,1.0
1542,1542,0.0,1.0,0.0,1.0
1543,1543,0.0,1.0,0.0,1.0
1544,1544,0.0,1.0,0.0,1.0
1545,1545,0.0,1.0,0.0,1.0
1546,1546,0.0,1.0,0.0,1.0
1547,1547,0.0,1.0,0.0,1.0
1548,1548,0.0,1.0,0.0,1.0
1549,1549,0.0,1.0,0.0,1.0
1550,1550,0.0,1.0,0.0,1.0
1551,1551,0.0,1.0,0.0,1.0
1552,1552,0.0,1.0,0.0,1.0
1553,1553,0.0,1.0,0.0,1.0
1554,1554,0.0,1.0,0.0,1.0
1555,1555,0.0,1.0,0.0,1.0
1556,1556,0.0,1.0,0.0,1.0
1557,1557,0.0,1.0,0.0,1.0
1558,1558,0.0,1.0,0.0,1.0
1559,1559,0.0,1.0,0.0,1.0
1560,1560,0.0,1.0,0.0,1.0
1561,1561,0.0,1.0,0.0,1.0
1562,1562,0.0,1.0,0.0,1.0
1563,1563,0.0,1.0,0.0,1.0
1564,1564,0.0,1.0,0.0,1.0
1565,1565,0.0,1.0,0.0,1.0
1566,1566,0.0,1.0,0.0,1.0
1567,1567,0.0,1.0,0.0,1.0
1568,1568,0.0,1.0,0.0,1.0
1569,1569,0.0,1.0,0.0,1.0
1570,1570,0.0,1.0,0.0,1.0
1571,1571,0.0,1.0,0.0,1.0
1572,1572,0.0,1.0,0.0,1.0
1573,1573,0.0,1.0,0.0,1.0
1574,1574,0.0,1.0,0.0,1.0
1575,1575,0.0,1.0,0.0,1.0
1576,1576,0.0,1.0,0.0,1.0
1577,1577,0.0,1.0,0.0,1.0
1578,1578,0.0,1.0,0.0,1.0
1579,1579,0.0,1.0,0.0,1.0
1580,1580,0.0,1.0,0.0,1.0
1581,1581,0.0,1.0,0.0,1.0
1582,1582,0.0,1.0,0.0,1.0
1583,1583,0.0,1.0,0.0,1.0
1584,1584,0.0,1.0,0.0,1.0
1585,1585,0.0,1.0,0.0,1.0
1586,1586,0.0,1.0,0.0,1.0
1587,1587,0.0,1.0,0.0,1.0
1588,1588,0.0,1.0,0.0,1.0
1589,1589,0.0,1.0,0.0,1.0
1590,1590,0.0,1.0,0.0,1.0
1591,1591,0.0,1.0,0.0,1.0
1592,1592,0.0,1.0,0.0,1.0
1593,1593,0.0,1.0,0.0,1.0
1594,1594,0.0,1.0,0.0,1.0
1595,1595,0.0,1.0,0.0,1.0
1596,1596,0.0,1.0,0.0,1.0
1597,1597,0.0,1.0,0.0,1.0
1598,1598,0.0,1.0,0.0,1.0
1599,1599,0.0,1.0,0.0,1.0
1600,1600,0.0,1.0,0.0,1.0
1601,1601,0.0,1.0,0.0,1.0
1602,1602,0.0,1.0,0.0,1.0
1603,1603,0.0,1.0,0.0,1.0
1604,1604,0.0,1.0,0.0,1.0
1605,1605,0.0,1.0,0.0,1.0
1606,1606,0.0,1.0,0.0,1.0
1607,1607,0.0,1.0,0.0,1.0
1608,1608,0.0,1.0,0.0,1.0
1609,1609,0.0,1.0,0.0,1.0
1610,1610,0.0,1.0,0.0,1.0
1611,1611,0.0,1.0,0.0,1.0
1612,1612,0.0,1.0,0.0,1.0
1613,1613,0.0,1.0,0.0,1.0
1614,1614,0.0,1.0,0.0,1.0
1615,1615,0.0,1.0,0.0,1.0
1616,1616,0.0,1.0,0.0,1.0
1617,1617,0.0,1.0,0.0,1.0
1618,1618,0.0,1.0,0.0,1.0
1619,1619,0.0,1.0,0.0,1.0
1620,1620,0.0,1.0,0.0,1.0
1621,1621,0.0,1.0,0.0,1.0
1622,1622,0.0,1.0,0.0,1.0
1623,1623,0.0,1.0,0.0,1.0
1624,1624,0.0,1.0,0.0,1.0
1625,1625,0.0,1.0,0.0,1.0
1626,1626,0.0,1.0,0.0,1.0
1627,1627,0.0,1.0,0.0,1.0
1628,1628,0.0,1.0,0.0,1.0
1629,1629,0.0,1.0,0.0,1.0
1630,1630,0.0,1.0,0.0,1.0
1631,1631,0.0,1.0,0.0,1.0
1632,1632,0.0,1.0,0.0,1.0
1633,1633,0.0,1.0,0.0,1.0
1634,1634,0.0,1.0,0.0,1.0
1635,1635,0.0,1.0,0.0,1.0
1636,1636,0.0,1.0,0.0,1.0
1637,1637,0.0,1.0,0.0,1.0
1638,1638,0.0,1.0,0.0,1.0
1639,1639,0.0,1.0,0.0,1.0
1640,1640,0.0,1.0,0.0,1.0
1641,1641,0.0,1.0,0.0,1.0
1642,1642,0.0,1.0,0.0,1.0
1643,1643,0.0,1.0,0.0,1.0
1644,1644,0.0,1.0,0.0,1.0
1645,1645,0.0,1.0,0.0,1.0
1646,1646,0.0,1.0,0.0,1.0
1647,1647,0.0,1.0,0.0,1.0
1648,1648,0.0,1.0,0.0,1.0
1649,1649,0.0,1.0,0.0,1.0
1650,1650,0.0,1.0,0.0,1.0
1651,1651,0.0,1.0,0.0,1.0
1652,1652,0.0,1.0,0.0,1.0
1653,1653,0.0,1.0,0.0,1.0
1654,1654,0.0,1.0,0.0,1.0
1655,1655,0.0,1.0,0.0,1.0
1656,1656,0.0,1.0,0.0,1.0
1657,1657,0.0,1.0,0.0,1.0
1658,1658,0.0,1.0,0.0,1.0
1659,1659,0.0,1.0,0.0,1.0
1660,1660,0.0,1.0,0.0,1.0
1661,1661,0.0,1.0,0.0,1.0
1662,1662,0.0,1.0,0.0,1.0
1663,1663,0.0,1.0,0.0,1.0
1664,1664,0.0,1.0,0.0,1.0
1665,1665,0.0,1.0,0.0,1.0
1666,1666,0.0,1.0,0.0,1.0
1667,1667,0.0,1.0,0.0,1.0
1668,1668,0.0,1.0,0.0,1.0
1669,1669,0.0,1.0,0.0,1.0
1670,1670,0.0,1.0,0.0,1.0
1671,1671,0.0,1.0,0.0,1.0
1672,1672,0.0,1.0,0.0,1.0
1673,1673,0.0,1.0,0.0,1.0
1674,1674,0.0,1.0,0.0,1.0
1675,1675,0.0,1.0,0.0,1.0
1676,1676,0.0,1.0,0.0,1.0
1677,1677,0.0,1.0,0.0,1.0
1678,1678,0.0,1.0,0.0,1.0
1679,1679,0.0,1.0,0.0,1.0
1680,1680,0.0,1.0,0.0,1.0
1681,1681,0.0,1.0,0.0,1.0
1682,1682,0.0,1.0,0.0,1.0
1683,1683,0.0,1.0,0.0,1.0
1684,1684,0.0,1.0,0.0,1.0
1685,1685,0.0,1.0,0.0,1.0
1686,1686,0.0,1.0,0.0,1.0
1687,1687,0.0,1.0,0.0,1.0
1688,1688,0.0,1.0,0.0,1.0
1689,1689,0.0,1.0,0.0,1.0
1690,1690,0.0,1.0,0.0,1.0
1691,1691,0.0,1.0,0.0,1.0
1692,1692,0.0,1.0,0.0,1.0
1693,1693,0.0,1.0,0.0,1.0
1694,1694,0.0,1.0,0.0,1.0
1695,1695,0.0,1.0,0.0,1.0
1696,1696,0.0,1.0,0.0,1.0
1697,1697,0.0,1.0,0.0,1.0
1698,1698,0.0,1.0,0.0,1.0
1699,1699,0.0,1.0,0.0,1.0
1700,1700,0.0,1.0,0.0,1.0
1701,1701,0.0,1.0,0.0,1.0
1702,1702,0.0,1.0,0.0,1.0
1703,1703,0.0,1.0,0.0,1.0
1704,1704,0.0,1.0,0.0,1.0
1705,1705,0.0,1.0,0.0,1.0
1706,1706,0.0,1.0,0.0,1.0
1707,1707,0.0,1.0,0.0,1.0
1708,1708,0.0,1.0,0.0,1.0
1709,1709,0.0,1.0,0.0,1.0
1710,1710,0.0,1.0,0.0,1.0
1711,1711,0.0,1.0,0.0,1.0
1712,1712,0.0,1.0,0.0,1.0
1713,1713,0.0,1.0,0.0,1.0
1714,1714,0.0,1.0,0.0,1.0
1715,1715,0.0,1.0,0.0,1.0
1716,1716,0.0,1.0,0.0,1.0
1717,1717,0.0,1.0,0.0,1.0
1718,1718,0.0,1.0,0.0,1.0
1719,1719,0.0,1.0,0.0,1.0
1720,1720,0.0,1.0,0.0,1.0
1721,1721,0.0,1.0,0.0,1.0
1722,1722,0.0,1.0,0.0,1.0
1723,1723,0.0,1.0,0.0,1.0
1724,1724,0.0,1.0,0.0,1.0
1725,1725,0.0,1.0,0.0,1.0
1726,1726,0.0,1.0,0.0,1.0
1727,1727,0.0,1.0,0.0,1.0
1728,1728,0.0,1.0,0.0,1.0
1729,1729,0.0,1.0,0.0,1.0
1730,1730,0.0,1.0,0.0,1.0
1731,1731,0.0,1.0,0.0,1.0
1732,1732,0.0,1.0,0.0,1.0
1733,1733,0.0,1.0,0.0,1.0
1734,1734,0.0,1.0,0.0,1.0
1735,1735,0.0,1.0,0.0,1.0
1736,1736,0.0,1.0,0.0,1.0
1737,1737,0.0,1.0,0.0,1.0
1738,1738,0.0,1.0,0.0,1.0
1739,1739,0.0,1.0,0.0,1.0
1740,1740,0.0,1.0,0.0,1.0
1741,1741,0.0,1.0,0.0,1.0
1742,1742,0.0,1.0,0.0,1.0
1743,1743,0.0,1.0,0.0,1.0
1744,1744,0.0,1.0,9.536744e-10,1.0
1745,1745,0.0,1.0,9.536744e-10,1.0
1746,1746,0.0,1.0,9.536744e-10,1.0
1747,1747,0.0,1.0,9.536744e-10,1.0
1748,1748,0.0,1.0,9.536744e-10,1.0
1749,1749,0.0,1.0,9.536744e-10,1.0
1750,1750,0.0,1.0,9.536744e-10,1.0
1751,1751,0.0,1.0,9.536744e-10,1.0
1752,1752,0.0,1.0,9.536744e-10,1.0
1753,1753,0.0,1.0,9.536744e-10,1.0
1754,1754,0.0,1.0,9.536744e-10,1.0
1755,1755,0.0,1.0,9.536744e-10,1.0
1756,1756,0.0,1.0,9.536744e-10,1.0
1757,1757,0.0,1.0,9.536744e-10,1.0
1758,1758,0.0,1.0,9.536744e-10,1.0
1759,1759,0.0,1.0,9.536744e-10,1.0
1760,1760,0.0,1.0,9.536744e-10,1.0
1761,1761,0.0,1.0,9.536744e-10,1.0
1762,1762,0.0,1.0,9.536744e-10,1.0
1763,1763,0.0,1.0,9.536744e-10,1.0
1764,1764,0.0,1.0,9.536744e-10,1.0
1765,1765,0.0,1.0,9.536744e-10,1.0
1766,1766,0.0,1.0,9.536744e-10,1.0
1767,1767,0.0,1.0,9.536744e-10,1.0
1768,1768,0.0,1.0,9.536744e-10,1.0
1769,1769,0.0,1.0,9.536744e-10,1.0
1770,1770,0.0,1.0,9.536744e-10,1.0
1771,1771,0.0,1.0,9.536744e-10,1.0
1772,1772,0.0,1.0,9.536744e-10,1.0
1773,1773,0.0,1.0,9.536744e-10,1.0
1774,1774,0.0,1.0,9.536744e-10,1.0
1775,1775,0.0,1.0,9.536744e-10,1.0
1776,1776,0.0,1.0,9.536744e-10,1.0
1777,1777,0.0,1.0,9.536744e-10,1.0
1778,1778,0.0,1.0,9.536744e-10,1.0
1779,1779,0.0,1.0,9.536744e-10,1.0
1780,1780,0.0,1.0,9.536744e-10,1.0
1781,1781,0.0,1.0,9.536744e-10,1.0
1782,1782,0.0,1.0,9.536744e-10,1.0
1783,1783,0.0,1.0,9.536744e-10,1.0
1784,1784,0.0,1.0,9.536744e-10,1.0
1785,1785,0.0,1.0,9.536744e-10,1.0
1786,1786,0.0,1.0,9.536744e-10,1.0
1787,1787,0.0,1.0,9.536744e-10,1.0
1788,1788,0.0,1.0,9.536744e-10,1.0
1789,1789,0.0,1.0,1.9073487e-09,1.0
1790,1790,0.0,1.0,1.9073487e-09,1.0
1791,1791,0.0,1.0,1.9073487e-09,1.0
1792,1792,0.0,1.0,1.9073487e-09,1.0
1793,1793,0.0,1.0,1.9073487e-09,1.0
1794,1794,0.0,1.0,1.9073487e-09,1.0
1795,1795,0.0,1.0,1.9073487e-09,1.0
1796,1796,0.0,1.0,1.9073487e-09,1.0
1797,1797,0.0,1.0,1.9073487e-09,1.0
1798,1798,0.0,1.0,1.9073487e-09,1.0
1799,1799,0.0,1.0,1.9073487e-09,1.0
1800,1800,0.0,1.0,1.9073487e-09,1.0
1801,1801,0.0,1.0,1.9073487e-09,1.0
1802,1802,0.0,1.0,1.9073487e-09,1.0
1803,1803,0.0,1.0,2.861023e-09,1.0
1804,1804,0.0,1.0,2.861023e-09,1.0
1805,1805,0.0,1.0,2.861023e-09,1.0
1806,1806,0.0,1.0,3.8146974e-09,1.0
1807,1807,0.0,1.0,3.8146974e-09,1.0
1808,1808,0.0,1.0,3.8146974e-09,1.0
1809,1809,0.0,1.0,3.8146974e-09,1.0
1810,1810,0.0,1.0,4.768372e-09,1.0
1811,1811,0.0,1.0,4.768372e-09,1.0
1812,1812,0.0,1.0,4.768372e-09,1.0
1813,1813,0.0,1.0,4.768372e-09,1.0
1814,1814,0.0,1.0,4.768372e-09,1.0
1815,1815,0.0,1.0,5.722046e-09,1.0
1816,1816,0.0,1.0,5.722046e-09,1.0
1817,1817,0.0,1.0,5.722046e-09,1.0
1818,1818,0.0,1.0,5.722046e-09,1.0
1819,1819,0.0,1.0,6.6757204e-09,1.0
1820,1820,0.0,1.0,6.6757204e-09,1.0
1821,1821,0.0,1.0,7.629395e-09,1.0
1822,1822,0.0,1.0,7.629395e-09,1.0
1823,1823,0.0,1.0,7.629395e-09,1.0
1824,1824,0.0,1.0,8.583069e-09,1.0
1825,1825,0.0,1.0,9.536744e-09,1.0
1826,1826,0.0,1.0,9.536744e-09,1.0
1827,1827,0.0,1.0,1.0490418e-08,1.0
1828,1828,0.0,1.0,1.0490418e-08,1.0
1829,1829,0.0,1.0,1.1444092e-08,1.0
1830,1830,0.0,1.0,1.2397766e-08,1.0
1831,1831,0.0,1.0,1.3351441e-08,1.0
1832,1832,0.0,1.0,1.4305115e-08,1.0
1833,1833,0.0,1.0,1.525879e-08,1.0
1834,1834,0.0,1.0,1.7166139e-08,1.0
1835,1835,0.0,1.0,1.8119813e-08,1.0
1836,1836,0.0,1.0,2.0027162e-08,1.0
1837,1837,0.0,1.0,2.1934511e-08,1.0
1838,1838,0.0,1.0,2.3841858e-08,1.0
1839,1839,0.0,1.0,2.5749207e-08,1.0
1840,1840,0.0,1.0,2.7656556e-08,1.0
1841,1841,0.0,1.0,3.051758e-08,1.0
1842,1842,0.0,1.0,3.33786e-08,1.0
1843,1843,0.0,1.0,3.71933e-08,1.0
1844,1844,0.0,1.0,4.1007997e-08,1.0
1845,1845,0.0,1.0,4.4822695e-08,1.0
1846,1846,0.0,1.0,5.054474e-08,1.0
1847,1847,0.0,1.0,5.5313112e-08,1.0
1848,1848,0.0,1.0,6.1988835e-08,1.0
1849,1849,0.0,1.0,6.961823e-08,1.0
1850,1850,0.0,1.0,7.8201296e-08,1.0
1851,1851,0.0,1.0,8.7738044e-08,1.0
1852,1852,0.0,1.0,9.822846e-08,1.0
1853,1853,0.0,1.0,1.10626225e-07,1.0
1854,1854,0.0,1.0,1.2588501e-07,1.0
1855,1855,0.0,1.0,1.4305115e-07,1.0
1856,1856,0.0,1.0,1.6307831e-07,1.0
1857,1857,0.0,1.0,1.859665e-07,1.0
1858,1858,0.0,1.0,2.1171572e-07,1.0
1859,1859,0.0,1.0,2.4223328e-07,1.0
1860,1860,0.0,1.0,2.7847292e-07,1.0
1861,1861,0.0,1.0,3.204346e-07,1.0
1862,1862,0.0,1.0,3.7002565e-07,1.0
1863,1863,0.0,1.0,4.281998e-07,1.0
1864,1864,0.0,1.0,4.9686435e-07,1.0
1865,1865,0.0,1.0,5.7792664e-07,1.0
1866,1866,0.0,1.0,6.7377096e-07,1.0
1867,1867,0.0,1.0,7.882119e-07,1.0
1868,1868,0.0,1.0,9.236336e-07,1.0
1869,1869,0.0,1.0,1.0857583e-06,1.0
1870,1870,0.0,1.0,1.2793541e-06,1.0
1871,1871,0.0,1.0,1.5115738e-06,1.0
1872,1872,0.0,1.0,1.7924309e-06,1.0
1873,1873,0.0,1.0,2.1295548e-06,1.0
1874,1874,0.0,1.0,2.539158e-06,1.0
1875,1875,0.0,1.0,3.0355454e-06,1.0
1876,1876,0.0,1.0,3.6416056e-06,1.0
1877,1877,0.0,1.0,4.384041e-06,1.0
1878,1878,0.0,1.0,5.2876476e-06,1.0
1879,1879,0.0,1.0,6.4067845e-06,1.0
1880,1880,0.0,1.0,7.788181e-06,1.0
1881,1881,0.0,1.0,9.50718e-06,1.0
1882,1882,0.0,1.0,1.1648179e-05,1.0
1883,1883,0.0,1.0,1.4323712e-05,1.0
1884,1884,0.0,1.0,1.7696382e-05,1.0
1885,1885,0.0,1.0,2.192545e-05,1.0
1886,1886,0.0,1.0,2.7309896e-05,1.0
1887,1887,0.0,1.0,3.4161094e-05,1.0
1888,1888,0.0,1.0,4.286623e-05,1.0
1889,1889,0.0,1.0,5.401993e-05,1.0
1890,1890,0.0,1.0,6.832886e-05,1.0
1891,1891,0.0,1.0,8.669138e-05,1.0
1892,1892,0.0,1.0,0.000110263354,1.0
1893,1893,0.0,1.0,0.0001404357,1.0
1894,1894,0.0,1.0,0.00017897511,1.0
1895,1895,0.0,1.0,0.00022775985,1.0
1896,1896,0.0,1.0,0.00028936626,1.0
1897,1897,0.0,1.0,0.00036600736,1.0
1898,1898,0.0,1.0,0.00045974733,1.0
1899,1899,0.0,1.0,0.0005731612,1.0
1900,1900,0.0,1.0,0.0007074824,0.9990001
1901,1901,0.0,1.0,0.00086318067,0.9990001
1902,1902,0.0,1.0,0.0010401049,0.9990001
1903,1903,0.0,1.0,0.0012369185,0.9990001
1904,1904,0.0,1.0,0.00145205,0.9990001
1905,1905,0.0,1.0,0.0016831646,0.9990001
1906,1906,0.0,1.0,0.0019267026,0.9990001
1907,1907,0.0,1.0,0.0021813558,0.9990001
1908,1908,0.0,1.0,0.0024438323,0.9990001
1909,1909,0.0,1.0,0.0027127706,0.9990001
1910,1910,0.0,1.0,0.002985682,0.9990001
1911,1911,0.0,1.0,0.0032611503,0.9990001
1912,1912,0.0,1.0,0.0035395545,0.9990001
1913,1913,0.0,1.0,0.0038179385,0.9990001
1914,1914,0.0,1.0,0.0040967464,0.9990001
1915,1915,0.0,1.0,0.004374688,0.9990001
1916,1916,0.0,1.0,0.0046519833,0.9990001
1917,1917,0.0,1.0,0.0049286084,0.9990001
1918,1918,0.0,1.0,0.005203445,0.9990001
1919,1919,0.0,1.0,0.0054775416,0.9990001
1920,1920,0.0,1.0,0.00575059,0.9990001
1921,1921,0.0,1.0,0.0060222987,0.9990001
1922,1922,0.0,1.0,0.0062932083,0.9990001
1923,1923,0.0,1.0,0.006563452,0.9990001
1924,1924,0.0,1.0,0.0068335994,0.9990001
1925,1925,0.0,1.0,0.0071031684,0.9990001
1926,1926,0.0,1.0,0.007372651,0.9990001
1927,1927,0.0,1.0,0.0076433825,0.9990001
1928,1928,0.0,1.0,0.007913755,0.9990001
1929,1929,0.0,1.0,0.008185212,0.9990001
1930,1930,0.0,1.0,0.008457431,0.9990001
1931,1931,0.0,1.0,0.008728922,0.9990001
1932,1932,0.0,1.0,0.00900143,0.9990001
1933,1933,0.0,1.0,0.009273397,0.9990001
1934,1934,0.0,1.0,0.009544851,0.9990001
1935,1935,0.0,1.0,0.009814657,0.9990001
1936,1936,0.0,1.0,0.010083046,0.9990001
1937,1937,0.0,1.0,0.01034763,0.9990001
1938,1938,0.0,1.0,0.010609833,0.9990001
1939,1939,0.0,1.0,0.010867857,0.9990001
1940,1940,0.0,1.0,0.011120482,0.9990001
1941,1941,0.0,1.0,0.011368452,0.9990001
1942,1942,0.0,1.0,0.011610905,0.9990001
1943,1943,0.0,1.0,0.011846032,0.9990001
1944,1944,0.0,1.0,0.012074927,0.9990001
1945,1945,0.0,1.0,0.012296256,0.9990001
1946,1946,0.0,1.0,0.012509976,0.9990001
1947,1947,0.0,1.0,0.012714737,0.9990001
1948,1948,0.0,1.0,0.012911399,0.9990001
1949,1949,0.0,1.0,0.013098361,0.9990001
1950,1950,0.0,1.0,0.013276136,0.9990001
1951,1951,0.0,1.0,0.013444133,0.9990001
1952,1952,0.0,1.0,0.013602278,0.9990001
1953,1953,0.0,1.0,0.013750724,0.9990001
1954,1954,0.0,1.0,0.013889395,0.9990001
1955,1955,0.0,1.0,0.014018333,0.9990001
1956,1956,0.0,1.0,0.014138309,0.9990001
1957,1957,0.0,1.0,0.014249947,0.9990001
1958,1958,0.0,1.0,0.014353145,0.9990001
1959,1959,0.0,1.0,0.014448498,0.9990001
1960,1960,0.0,1.0,0.014537368,0.9990001
1961,1961,0.0,1.0,0.014619513,0.9990001
1962,1962,0.0,1.0,0.0146956155,0.9990001
1963,1963,0.0,1.0,0.0147666475,0.9990001
1964,1964,0.0,1.0,0.0148326885,0.9990001
1965,1965,0.0,1.0,0.014894326,0.9990001
1966,1966,0.0,1.0,0.014952422,0.9990001
1967,1967,0.0,1.0,0.0150070945,0.9990001
1968,1968,0.0,1.0,0.015057854,0.9990001
1969,1969,0.0,1.0,0.015106141,0.9990001
1970,1970,0.0,1.0,0.0151514,0.9990001
1971,1971,0.0,1.0,0.015194215,0.9990001
1972,1972,0.0,1.0,0.015234504,0.9990001
1973,1973,0.0,1.0,0.015272089,0.9990001
1974,1974,0.0,1.0,0.015307628,0.9990001
1975,1975,0.0,1.0,0.015340689,0.9990001
1976,1976,0.0,1.0,0.015371417,0.9990001
1977,1977,0.0,1.0,0.015399936,0.9990001
1978,1978,0.0,1.0,0.0154257445,0.9990001
1979,1979,0.0,1.0,0.015449267,0.9990001
1980,1980,0.0,1.0,0.015470262,0.9990001
1981,1981,0.0,1.0,0.015488499,0.9990001
1982,1982,0.0,1.0,0.01550405,0.9990001
1983,1983,0.0,1.0,0.015516716,0.9990001
1984,1984,0.0,1.0,0.015526611,0.9990001
1985,1985,0.0,1.0,0.015533263,0.9990001
1986,1986,0.0,1.0,0.015537108,0.9990001
1987,1987,0.0,1.0,0.015537745,0.9990001
1988,1988,0.0,1.0,0.015534577,0.9990001
1989,1989,0.0,1.0,0.015528485,0.9990001
1990,1990,0.0,1.0,0.015518941,0.9990001
1991,1991,0.0,1.0,0.015505449,0.9990001
1992,1992,0.0,1.0,0.015488416,0.9990001
1993,1993,0.0,1.0,0.015467303,0.9990001
1994,1994,0.0,1.0,0.015441926,0.9990001
1995,1995,0.0,1.0,0.015412823,0.9990001
1996,1996,0.0,1.0,0.0153786,0.9990001
1997,1997,0.0,1.0,0.015338883,0.9990001
1998,1998,0.0,1.0,0.0152934175,0.9990001
1999,1999,0.0,1.0,0.015241389,0.9990001
2000,2000,0.0,1.0,0.017543547,0.9990001
2001,2001,0.0,1.0,0.017644167,0.9990001
2002,2002,0.0,1.0,0.01731004,0.9990001
2003,2003,0.0,1.0,0.016978443,0.9990001
2004,2004,0.0,1.0,0.016708039,0.9990001
2005,2005,0.0,1.0,0.016831243,0.9990001
2006,2006,0.0,1.0,0.017095314,0.9990001
2007,2007,0.0,1.0,0.017219834,0.9990001
2008,2008,0.0,1.0,0.017242188,0.9990001
2009,2009,0.0,1.0,0.017228175,0.9990001
2010,2010,0.0,1.0,0.01722519,0.9990001
2011,2011,0.0,1.0,0.01724839,0.9990001
2012,2012,0.0,1.0,0.017280087,0.9990001
2013,2013,0.0,1.0,0.017306443,0.9990001
2014,2014,0.0,1.0,0.017325582,0.9990001
2015,2015,0.0,1.0,0.017340124,0.9990001
2016,2016,0.0,1.0,0.017354103,0.9990001
2017,2017,0.0,1.0,0.017369065,0.9990001
2018,2018,0.0,1.0,0.017384134,0.9990001
2019,2019,0.0,1.0,0.017398821,0.9990001
2020,2020,0.0,1.0,0.017412852,0.9990001
2021,2021,0.0,1.0,0.01742647,0.9990001
2022,2022,0.0,1.0,0.0174398,0.9990001
2023,2023,0.0,1.0,0.01745316,0.9990001
2024,2024,0.0,1.0,0.017466532,0.9990001
2025,2025,0.0,1.0,0.01747985,0.9990001
2026,2026,0.0,1.0,0.017493347,0.9990001
2027,2027,0.0,1.0,0.017506754,0.9990001
2028,2028,0.0,1.0,0.017520435,0.9990001
2029,2029,0.0,1.0,0.017534127,0.9990001
2030,2030,0.0,1.0,0.017548045,0.9990001
2031,2031,0.0,1.0,0.017562179,0.9990001
2032,2032,0.0,1.0,0.01757643,0.9990001
2033,2033,0.0,1.0,0.01759086,0.9990001
2034,2034,0.0,1.0,0.017605476,0.9990001
2035,2035,0.0,1.0,0.017620401,0.9990001
2036,2036,0.0,1.0,0.017635508,0.9990001
2037,2037,0.0,1.0,0.017650863,0.9990001
2038,2038,0.0,1.0,0.01766638,0.9990001
2039,2039,0.0,1.0,0.017682131,0.9990001
2040,2040,0.0,1.0,0.017698074,0.9990001
2041,2041,0.0,1.0,0.017714282,0.9990001
2042,2042,0.0,1.0,0.017730637,0.9990001
2043,2043,0.0,1.0,0.017747266,0.9990001
2044,2044,0.0,1.0,0.017764015,0.9990001
2045,2045,0.0,1.0,0.0177809,0.9990001
2046,2046,0.0,1.0,0.017797979,0.9990001
2047,2047,0.0,1.0,0.017815083,0.9990001
2048,2048,0.0,1.0,0.017832367,0.9990001
2049,2049,0.0,1.0,0.017849702,0.9990001
2050,2050,4.768372e-10,1.0,0.018270764,0.9990001
2051,2051,4.768372e-10,1.0,0.017967567,0.9990001
2052,2052,0.0,1.0,0.017471291,0.9990001
2053,2053,0.0,1.0,0.016870392,0.9990001
2054,2054,0.0,1.0,0.017237334,0.9990001
2055,2055,0.0,1.0,0.017612804,0.9990001
2056,2056,0.0,1.0,0.017798578,0.9990001
2057,2057,4.768372e-10,1.0,0.018281663,0.9990001
2058,2058,4.768372e-10,1.0,0.018049473,0.9990001
2059,2059,0.0,1.0,0.017357185,0.9990001
2060,2060,0.0,1.0,0.017097816,0.9990001
2061,2061,0.0,1.0,0.017462512,0.9990001
2062,2062,0.0,1.0,0.017680487,0.9990001
2063,2063,4.768372e-10,1.0,0.018246677,0.9990001
2064,2064,4.768372e-10,1.0,0.018294023,0.9990001
2065,2065,4.768372e-10,1.0,0.018264089,0.9990001
2066,2066,4.768372e-10,1.0,0.0182872,0.9990001
2067,2067,4.768372e-10,1.0,0.017852753,0.9990001
2068,2068,0.0,1.0,0.01453127,0.9990001
2069,2069,0.0,1.0,0.015738858,0.9990001
2070,2070,0.0,1.0,0.017620342,0.9990001
2071,2071,0.0,1.0,0.01772335,0.9990001
2072,2072,4.768372e-10,1.0,0.01827359,0.9990001
2073,2073,4.768372e-10,1.0,0.01810214,0.9990001
2074,2074,4.768372e-10,1.0,0.018223977,0.9990001
2075,2075,4.768372e-10,1.0,0.018129032,0.9990001
2076,2076,4.768372e-10,1.0,0.017723968,0.9990001
2077,2077,0.0,1.0,0.01514754,0.9990001
2078,2078,0.0,1.0,0.016306955,0.9990001
2079,2079,4.768372e-10,1.0,0.01815106,0.9990001
2080,2080,4.768372e-10,1.0,0.018237252,0.9990001
2081,2081,4.768372e-10,1.0,0.018229421,0.9990001
2082,2082,4.768372e-10,1.0,0.018233936,0.9990001
2083,2083,1.4305115e-09,1.0,0.018351903,0.9990001
2084,2084,1.9073487e-09,1.0,0.005575784,0.9990001
2085,2085,0.0,1.0,0.0024310865,0.9990001
2086,2086,0.0,1.0,0.013660437,0.9990001
2087,2087,0.0,1.0,0.0154173765,0.9990001
2088,2088,0.0,1.0,0.011101906,0.9990001
2089,2089,0.0,1.0,0.014362576,0.9990001
2090,2090,0.0,1.0,0.015282878,0.9990001
2091,2091,0.0,1.0,0.015455753,0.9990001
2092,2092,0.0,1.0,0.016501142,0.9990001
2093,2093,4.768372e-10,1.0,0.017971013,0.9990001
2094,2094,4.768372e-10,1.0,0.018213613,0.9990001
2095,2095,4.768372e-10,1.0,0.01817139,0.9990001
2096,2096,4.768372e-10,1.0,0.01760075,0.9990001
2097,2097,0.0,1.0,0.015416104,0.9990001
2098,2098,0.0,1.0,0.01658079,0.9990001
2099,2099,9.536744e-10,1.0,0.01836731,0.9990001
2100,2100,9.536744e-10,1.0,0.01837631,0.9990001
2101,2101,4.768372e-10,1.0,0.017734684,0.9990001
2102,2102,4.768372e-10,1.0,0.016953617,0.9990001
2103,2103,0.0,1.0,0.015952315,0.9990001
2104,2104,4.768372e-10,1.0,0.01786483,0.9990001
2105,2105,4.768372e-10,1.0,0.017876253,0.9990001
2106,2106,4.768372e-10,1.0,0.017930306,0.9990001
2107,2107,4.768372e-10,1.0,0.017690904,0.9990001
2108,2108,4.768372e-10,1.0,0.018179882,0.9990001
2109,2109,9.536744e-10,1.0,0.018334443,0.9990001
2110,2110,9.536744e-10,1.0,0.0183432,0.9990001
2111,2111,9.536744e-10,1.0,0.01802528,0.9990001
2112,2112,0.0,1.0,0.013285092,0.9990001
2113,2113,0.0,1.0,0.016384441,0.9990001
2114,2114,9.536744e-10,1.0,0.01819257,0.9990001
2115,2115,4.768372e-10,1.0,0.01820847,0.9990001
2116,2116,9.536744e-10,1.0,0.018362574,0.9990001
2117,2117,1.4305115e-09,1.0,0.018415676,0.9990001
2118,2118,1.4305115e-09,1.0,0.01807271,0.9990001
2119,2119,0.0,1.0,0.008305746,0.9990001
2120,2120,0.0,1.0,0.015390042,0.9990001
2121,2121,4.768372e-10,1.0,0.01726479,0.9990001
2122,2122,4.768372e-10,1.0,0.017703373,0.9990001
2123,2123,4.768372e-10,1.0,0.017818648,0.9990001
2124,2124,4.768372e-10,1.0,0.017929772,0.9990001
2125,2125,9.536744e-10,1.0,0.017921615,0.9990001
2126,2126,9.536744e-10,1.0,0.018356875,0.9990001
2127,2127,9.536744e-10,1.0,0.018297153,0.9990001
2128,2128,9.536744e-10,1.0,0.018033275,0.9990001
2129,2129,4.768372e-10,1.0,0.016678255,0.9990001
2130,2130,4.768372e-10,1.0,0.016911564,0.9990001
2131,2131,9.536744e-10,1.0,0.018337913,0.9990001
2132,2132,1.4305115e-09,1.0,0.018428482,0.9990001
2133,2133,1.4305115e-09,1.0,0.017998198,0.9990001
2134,2134,0.0,1.0,0.010374535,0.9990001
2135,2135,4.768372e-10,1.0,0.015972016,0.9990001
2136,2136,9.536744e-10,1.0,0.018237362,0.9990001
2137,2137,4.768372e-10,1.0,0.017618211,0.9990001
2138,2138,9.536744e-10,1.0,0.018284589,0.9990001
2139,2139,9.536744e-10,1.0,0.018243933,0.9990001
2140,2140,9.536744e-10,1.0,0.017488252,0.9990001
2141,2141,4.768372e-10,1.0,0.016052816,0.9990001
2142,2142,4.768372e-10,1.0,0.017189935,0.9990001
2143,2143,4.768372e-10,1.0,0.017167104,0.9990001
2144,2144,9.536744e-10,1.0,0.017640809,0.9990001
2145,2145,9.536744e-10,1.0,0.01815834,0.9990001
2146,2146,9.536744e-10,1.0,0.01827906,0.9990001
2147,2147,1.4305115e-09,1.0,0.018474322,0.9990001
2148,2148,1.4305115e-09,1.0,0.018476408,0.9990001
2149,2149,9.536744e-10,1.0,0.016295148,0.9990001
2150,2150,4.768372e-10,1.0,0.014988524,0.9990001
2151,2151,4.768372e-10,1.0,0.017034719,0.9990001
2152,2152,9.536744e-10,1.0,0.018098531,0.9990001
2153,2153,1.4305115e-09,1.0,0.018356547,0.9990001
2154,2154,9.536744e-10,1.0,0.01668991,0.9990001
2155,2155,4.768372e-10,1.0,0.015173861,0.9990001
2156,2156,4.768372e-10,1.0,0.0170581,0.9990001
2157,2157,9.536744e-10,1.0,0.017497746,0.9990001
2158,2158,9.536744e-10,1.0,0.01723826,0.9990001
2159,2159,9.536744e-10,1.0,0.017543016,0.9990001
2160,2160,9.536744e-10,1.0,0.017996185,0.9990001
2161,2161,1.4305115e-09,1.0,0.018466868,0.9990001
2162,2162,1.4305115e-09,1.0,0.018307349,0.9990001
2163,2163,1.4305115e-09,1.0,0.017309468,0.9990001
2164,2164,4.768372e-10,1.0,0.013438,0.9990001
2165,2165,4.768372e-10,1.0,0.015562777,0.9990001
2166,2166,4.768372e-10,1.0,0.016463852,0.9990001
2167,2167,9.536744e-10,1.0,0.016698604,0.9990001
2168,2168,1.4305115e-09,1.0,0.018344209,0.9990001
2169,2169,1.4305115e-09,1.0,0.018416813,0.9990001
2170,2170,1.4305115e-09,1.0,0.018192044,0.9990001
2171,2171,9.536744e-10,1.0,0.016609902,0.9990001
2172,2172,4.768372e-10,1.0,0.014579925,0.9990001
2173,2173,9.536744e-10,1.0,0.017700516,0.9990001
2174,2174,9.536744e-10,1.0,0.017435025,0.9990001
2175,2175,9.536744e-10,1.0,0.017225336,0.9990001
2176,2176,1.4305115e-09,1.0,0.01816395,0.9990001
2177,2177,1.4305115e-09,1.0,0.017776795,0.9990001
2178,2178,1.4305115e-09,1.0,0.016984416,0.9990001
2179,2179,1.4305115e-09,1.0,0.017078256,0.9990001
2180,2180,4.768372e-10,1.0,0.013831238,0.9990001
2181,2181,4.768372e-10,1.0,0.014662181,0.9990001
2182,2182,9.536744e-10,1.0,0.016715072,0.9990001
2183,2183,9.536744e-10,1.0,0.016220229,0.9990001
2184,2184,9.536744e-10,1.0,0.015729943,0.9990001
2185,2185,1.4305115e-09,1.0,0.017624797,0.9990001
2186,2186,1.9073487e-09,1.0,0.01847618,0.9990001
2187,2187,1.9073487e-09,1.0,0.018297072,0.9990001
2188,2188,1.4305115e-09,1.0,0.016375398,0.9990001
2189,2189,9.536744e-10,1.0,0.014117575,0.9990001
2190,2190,4.768372e-10,1.0,0.013724074,0.9990001
2191,2191,9.536744e-10,1.0,0.016989883,0.9990001
2192,2192,1.4305115e-09,1.0,0.017985523,0.9990001
2193,2193,1.4305115e-09,1.0,0.017354568,0.9990001
2194,2194,1.4305115e-09,1.0,0.016597984,0.9990001
2195,2195,9.536744e-10,1.0,0.015269108,0.9990001
2196,2196,1.4305115e-09,1.0,0.016614296,0.9990001
2197,2197,9.536744e-10,1.0,0.015751516,0.9990001
2198,2198,9.536744e-10,1.0,0.015963329,0.9990001
2199,2199,9.536744e-10,1.0,0.016106341,0.9990001
2200,2200,9.536744e-10,1.0,0.016118445,0.9990001
2201,2201,9.536744e-10,1.0,0.016153418,0.9990001
2202,2202,1.4305115e-09,1.0,0.017069696,0.9990001
2203,2203,1.9073487e-09,1.0,0.0181125,0.9990001
2204,2204,1.4305115e-09,1.0,0.017015764,0.9990001
2205,2205,1.9073487e-09,1.0,0.017262315,0.9990001
2206,2206,1.9073487e-09,1.0,0.016571902,0.9990001
2207,2207,9.536744e-10,1.0,0.010778485,0.9990001
2208,2208,0.0,1.0,0.009407132,0.9990001
2209,2209,9.536744e-10,1.0,0.012634517,0.9990001
2210,2210,1.4305115e-09,1.0,0.011247425,0.9990001
2211,2211,1.4305115e-09,1.0,0.012109787,0.9990001
2212,2212,1.4305115e-09,1.0,0.013048886,0.9990001
2213,2213,9.536744e-10,1.0,0.012254492,0.9990001
2214,2214,1.4305115e-09,1.0,0.01592467,0.9990001
2215,2215,1.4305115e-09,1.0,0.017528208,0.9990001
2216,2216,1.9073487e-09,1.0,0.017783748,0.9990001
2217,2217,1.9073487e-09,1.0,0.01716872,0.9990001
2218,2218,1.4305115e-09,1.0,0.014144808,0.9990001
2219,2219,9.536744e-10,1.0,0.013325196,0.9990001
2220,2220,9.536744e-10,1.0,0.015320113,0.9990001
2221,2221,1.4305115e-09,1.0,0.017092925,0.9990001
2222,2222,1.4305115e-09,1.0,0.016683916,0.9990001
2223,2223,1.4305115e-09,1.0,0.015502913,0.9990001
2224,2224,9.536744e-10,1.0,0.014652867,0.9990001
2225,2225,9.536744e-10,1.0,0.015596869,0.9990001
2226,2226,1.4305115e-09,1.0,0.016851436,0.9990001
2227,2227,1.4305115e-09,1.0,0.017001787,0.9990001
2228,2228,1.4305115e-09,1.0,0.016549937,0.9990001
2229,2229,1.4305115e-09,1.0,0.016564349,0.9990001
2230,2230,1.4305115e-09,1.0,0.015949946,0.9990001
2231,2231,1.4305115e-09,1.0,0.015816303,0.9990001
2232,2232,9.536744e-10,1.0,0.014657331,0.9990001
2233,2233,9.536744e-10,1.0,0.015166879,0.9990001
2234,2234,1.4305115e-09,1.0,0.016666636,0.9990001
2235,2235,1.4305115e-09,1.0,0.016540583,0.9990001
2236,2236,1.9073487e-09,1.0,0.017194763,0.9990001
2237,2237,1.4305115e-09,1.0,0.016267655,0.9990001
2238,2238,1.4305115e-09,1.0,0.015576228,0.9990001
2239,2239,1.4305115e-09,1.0,0.015784543,0.9990001
2240,2240,9.536744e-10,1.0,0.013691432,0.9990001
2241,2241,1.4305115e-09,1.0,0.015667237,0.9990001
2242,2242,1.4305115e-09,1.0,0.01649014,0.9990001
2243,2243,1.4305115e-09,1.0,0.016052641,0.9990001
2244,2244,1.4305115e-09,1.0,0.01621533,0.9990001
2245,2245,1.4305115e-09,1.0,0.015692778,0.9990001
2246,2246,1.9073487e-09,1.0,0.016085746,0.9990001
2247,2247,1.4305115e-09,1.0,0.014240092,0.9990001
2248,2248,9.536744e-10,1.0,0.013144614,0.9990001
2249,2249,1.4305115e-09,1.0,0.013639911,0.9990001
2250,2250,9.536744e-10,1.0,0.011205127,0.9990001
2251,2251,1.4305115e-09,1.0,0.007921939,0.9990001
2252,2252,1.4305115e-09,1.0,0.011358188,0.9990001
2253,2253,9.536744e-10,1.0,0.0133089805,0.9990001
2254,2254,1.4305115e-09,1.0,0.013113533,0.9990001
2255,2255,1.4305115e-09,1.0,0.014660924,0.9990001
2256,2256,1.4305115e-09,1.0,0.016296828,0.9990001
2257,2257,1.9073487e-09,1.0,0.017375834,0.9990001
2258,2258,1.9073487e-09,1.0,0.01663062,0.9990001
2259,2259,1.4305115e-09,1.0,0.015154965,0.9990001
2260,2260,1.4305115e-09,1.0,0.015173039,0.9990001
2261,2261,9.536744e-10,1.0,0.014398339,0.9990001
2262,2262,9.536744e-10,1.0,0.01473783,0.9990001
2263,2263,1.4305115e-09,1.0,0.016566524,0.9990001
2264,2264,1.4305115e-09,1.0,0.01632367,0.9990001
2265,2265,1.4305115e-09,1.0,0.016261455,0.9990001
2266,2266,1.4305115e-09,1.0,0.016813064,0.9990001
2267,2267,1.4305115e-09,1.0,0.01696273,0.9990001
2268,2268,1.4305115e-09,1.0,0.016003394,0.9990001
2269,2269,1.4305115e-09,1.0,0.015841184,0.9990001
2270,2270,1.4305115e-09,1.0,0.016326508,0.9990001
2271,2271,1.4305115e-09,1.0,0.016205734,0.9990001
2272,2272,1.4305115e-09,1.0,0.015907796,0.9990001
2273,2273,9.536744e-10,1.0,0.014795247,0.9990001
2274,2274,1.4305115e-09,1.0,0.014736147,0.9990001
2275,2275,1.4305115e-09,1.0,0.014838472,0.9990001
2276,2276,1.4305115e-09,1.0,0.01435454,0.9990001
2277,2277,1.4305115e-09,1.0,0.014144918,0.9990001
2278,2278,9.536744e-10,1.0,0.012910293,0.9990001
2279,2279,9.536744e-10,1.0,0.010734322,0.9990001
2280,2280,9.536744e-10,1.0,0.011854223,0.9990001
2281,2281,1.4305115e-09,1.0,0.013990154,0.9990001
2282,2282,1.4305115e-09,1.0,0.013692654,0.9990001
2283,2283,1.4305115e-09,1.0,0.012343922,0.9990001
2284,2284,9.536744e-10,1.0,0.010156536,0.9990001
2285,2285,9.536744e-10,1.0,0.010086628,0.9990001
2286,2286,1.4305115e-09,1.0,0.012994308,0.9990001
2287,2287,1.4305115e-09,1.0,0.0148920035,0.9990001
2288,2288,1.4305115e-09,1.0,0.015680702,0.9990001
2289,2289,1.4305115e-09,1.0,0.01571438,0.9990001
2290,2290,1.4305115e-09,1.0,0.015750753,0.9990001
2291,2291,1.4305115e-09,1.0,0.015673364,0.9990001
2292,2292,1.4305115e-09,1.0,0.015829535,0.9990001
2293,2293,1.9073487e-09,1.0,0.016436325,0.9990001
2294,2294,1.4305115e-09,1.0,0.014946953,0.9990001
2295,2295,1.4305115e-09,1.0,0.014761619,0.9990001
2296,2296,9.536744e-10,1.0,0.014466326,0.9990001
2297,2297,4.768372e-10,1.0,0.013529831,0.9990001
2298,2298,1.4305115e-09,1.0,0.013395907,0.9990001
2299,2299,9.536744e-10,1.0,0.011356831,0.9990001
2300,2300,9.536744e-10,1.0,0.011629787,0.9990001
2301,2301,1.4305115e-09,1.0,0.014454767,0.9990001
2302,2302,1.4305115e-09,1.0,0.015558676,0.9990001
2303,2303,1.4305115e-09,1.0,0.016124642,0.9990001
2304,2304,1.9073487e-09,1.0,0.017675966,0.9990001
2305,2305,1.4305115e-09,1.0,0.016451761,0.9990001
2306,2306,1.4305115e-09,1.0,0.015857397,0.9990001
2307,2307,1.4305115e-09,1.0,0.016257009,0.9990001
2308,2308,1.4305115e-09,1.0,0.015321217,0.9990001
2309,2309,9.536744e-10,1.0,0.014291838,0.9990001
2310,2310,9.536744e-10,1.0,0.015108909,0.9990001
2311,2311,9.536744e-10,1.0,0.015577683,0.9990001
2312,2312,9.536744e-10,1.0,0.0147832995,0.9990001
2313,2313,1.4305115e-09,1.0,0.01576385,0.9990001
2314,2314,9.536744e-10,1.0,0.015053666,0.9990001
2315,2315,1.6689301e-09,1.0,0.015609005,0.9990001
2316,2316,1.192093e-09,1.0,0.016004937,0.9990001
2317,2317,1.192093e-09,1.0,0.015757987,0.9990001
2318,2318,1.192093e-09,1.0,0.015145474,0.9990001
2319,2319,1.6689301e-09,1.0,0.014006929,0.9990001
2320,2320,1.192093e-09,1.0,0.012031779,0.9990001
2321,2321,1.192093e-09,1.0,0.012637677,0.9990001
2322,2322,1.192093e-09,1.0,0.013547386,0.9990001
2323,2323,1.192093e-09,1.0,0.012717954,0.9990001
2324,2324,1.6689301e-09,1.0,0.013710148,0.9990001
2325,2325,1.192093e-09,1.0,0.014555225,0.9990001
2326,2326,1.192093e-09,1.0,0.015620324,0.9990001
2327,2327,1.9073487e-09,1.0,0.01739845,0.9990001
2328,2328,1.9073487e-09,1.0,0.017422413,0.9990001
2329,2329,1.4305115e-09,1.0,0.016406383,0.9990001
2330,2330,1.9073487e-09,1.0,0.01681152,0.9990001
2331,2331,1.192093e-09,1.0,0.014966754,0.9990001
2332,2332,1.192093e-09,1.0,0.014407965,0.9990001
2333,2333,7.1525574e-10,1.0,0.014839595,0.9990001
2334,2334,1.192093e-09,1.0,0.01518235,0.9990001
2335,2335,1.4305115e-09,1.0,0.016197171,0.9990001
2336,2336,1.4305115e-09,1.0,0.016653439,0.9990001
2337,2337,1.4305115e-09,1.0,0.01640339,0.9990001
2338,2338,1.4305115e-09,1.0,0.016898926,0.9990001
2339,2339,1.9073487e-09,1.0,0.017673356,0.9990001
2340,2340,9.536744e-10,1.0,0.016630204,0.9990001
2341,2341,1.4305115e-09,1.0,0.016629575,0.9990001
2342,2342,9.536744e-10,1.0,0.016477818,0.9990001
2343,2343,1.4305115e-09,1.0,0.016071526,0.9990001
2344,2344,1.4305115e-09,1.0,0.014809476,0.9990001
2345,2345,1.192093e-09,1.0,0.013354233,0.9990001
2346,2346,1.4305115e-09,1.0,0.014871769,0.9990001
2347,2347,1.4305115e-09,1.0,0.015481727,0.9990001
2348,2348,1.4305115e-09,1.0,0.016179917,0.9990001
2349,2349,2.384186e-09,1.0,0.018113114,0.9990001
2350,2350,2.384186e-09,1.0,0.018316174,0.9990001
2351,2351,1.4305115e-09,1.0,0.016852032,0.9990001
2352,2352,1.192093e-09,1.0,0.015695712,0.9990001
2353,2353,9.536744e-10,1.0,0.016007517,0.9990001
2354,2354,1.4305115e-09,1.0,0.017342152,0.9990001
2355,2355,2.1457673e-09,1.0,0.018083852,0.9990001
2356,2356,1.9073487e-09,1.0,0.018042505,0.9990001
2357,2357,1.9073487e-09,1.0,0.017857235,0.9990001
2358,2358,1.192093e-09,1.0,0.017047314,0.9990001
2359,2359,1.4305115e-09,1.0,0.017198678,0.9990001
2360,2360,1.4305115e-09,1.0,0.016892064,0.9990001
2361,2361,1.6689301e-09,1.0,0.016809903,0.9990001
2362,2362,1.6689301e-09,1.0,0.017120378,0.9990001
2363,2363,1.6689301e-09,1.0,0.017628647,0.9990001
2364,2364,1.9073487e-09,1.0,0.0181592,0.9990001
2365,2365,1.9073487e-09,1.0,0.018087536,0.9990001
2366,2366,1.4305115e-09,1.0,0.017472984,0.9990001
2367,2367,1.9073487e-09,1.0,0.017909912,0.9990001
2368,2368,1.4305115e-09,1.0,0.01761918,0.9990001
2369,2369,1.4305115e-09,1.0,0.017318094,0.9990001
2370,2370,1.9073487e-09,1.0,0.017610785,0.9990001
2371,2371,1.9073487e-09,1.0,0.017499467,0.9990001
2372,2372,1.6689301e-09,1.0,0.01686973,0.9990001
2373,2373,1.6689301e-09,1.0,0.015923068,0.9990001
2374,2374,1.9073487e-09,1.0,0.01565327,0.9990001
2375,2375,1.9073487e-09,1.0,0.015806172,0.9990001
2376,2376,1.9073487e-09,1.0,0.017038275,0.9990001
2377,2377,2.384186e-09,1.0,0.017976932,0.9990001
2378,2378,2.6226046e-09,1.0,0.018403715,0.9990001
2379,2379,2.1457673e-09,1.0,0.018027997,0.9990001
2380,2380,1.4305115e-09,1.0,0.016858816,0.9990001
2381,2381,1.4305115e-09,1.0,0.01696449,0.9990001
2382,2382,1.9073487e-09,1.0,0.017787188,0.9990001
2383,2383,2.384186e-09,1.0,0.018244252,0.9990001
2384,2384,2.6226046e-09,1.0,0.018451309,0.9990001
2385,2385,2.1457673e-09,1.0,0.01823549,0.9990001
2386,2386,1.6689301e-09,1.0,0.017562153,0.9990001
2387,2387,1.9073487e-09,1.0,0.017643923,0.9990001
2388,2388,1.9073487e-09,1.0,0.018005705,0.9990001
2389,2389,2.384186e-09,1.0,0.018309828,0.9990001
2390,2390,2.6226046e-09,1.0,0.018495869,0.9990001
2391,2391,1.9073487e-09,1.0,0.018070025,0.9990001
2392,2392,1.6689301e-09,1.0,0.0175991,0.9990001
2393,2393,1.9073487e-09,1.0,0.017948247,0.9990001
2394,2394,2.384186e-09,1.0,0.018029831,0.9990001
2395,2395,1.9073487e-09,1.0,0.017852854,0.9990001
2396,2396,2.384186e-09,1.0,0.017907633,0.9990001
2397,2397,2.1457673e-09,1.0,0.018206399,0.9990001
2398,2398,2.6226046e-09,1.0,0.01847735,0.9990001
2399,2399,2.6226046e-09,1.0,0.018467639,0.9990001
2400,2400,1.9073487e-09,1.0,0.018017361,0.9990001
2401,2401,1.4305115e-09,1.0,0.017473646,0.9990001
2402,2402,1.9073487e-09,1.0,0.017953755,0.9990001
2403,2403,2.1457673e-09,1.0,0.018312963,0.9990001
2404,2404,2.1457673e-09,1.0,0.018013787,0.9990001
2405,2405,2.1457673e-09,1.0,0.018143138,0.9990001
2406,2406,2.1457673e-09,1.0,0.018127408,0.9990001
2407,2407,2.1457673e-09,1.0,0.01832069,0.9990001
2408,2408,2.384186e-09,1.0,0.018295804,0.9990001
2409,2409,2.1457673e-09,1.0,0.018379869,0.9990001
2410,2410,1.9073487e-09,1.0,0.018364958,0.9990001
2411,2411,1.9073487e-09,1.0,0.01826132,0.9990001
2412,2412,2.1457673e-09,1.0,0.018280607,0.9990001
2413,2413,2.1457673e-09,1.0,0.018371956,0.9990001
2414,2414,1.6689301e-09,1.0,0.018023556,0.9990001
2415,2415,2.1457673e-09,1.0,0.018080648,0.9990001
2416,2416,2.384186e-09,1.0,0.018324928,0.9990001
2417,2417,2.1457673e-09,1.0,0.018210836,0.9990001
2418,2418,2.1457673e-09,1.0,0.018214153,0.9990001
2419,2419,2.1457673e-09,1.0,0.018161934,0.9990001
2420,2420,2.1457673e-09,1.0,0.018075291,0.9990001
2421,2421,2.1457673e-09,1.0,0.018153649,0.9990001
2422,2422,2.1457673e-09,1.0,0.018198587,0.9990001
2423,2423,2.384186e-09,1.0,0.018328786,0.9990001
2424,2424,2.1457673e-09,1.0,0.018271588,0.9990001
2425,2425,2.1457673e-09,1.0,0.018303728,0.9990001
2426,2426,2.384186e-09,1.0,0.018388845,0.9990001
2427,2427,2.1457673e-09,1.0,0.01839876,0.9990001
2428,2428,2.1457673e-09,1.0,0.018389655,0.9990001
2429,2429,2.384186e-09,1.0,0.018490005,0.9990001
2430,2430,2.384186e-09,1.0,0.018495463,0.9990001
2431,2431,2.384186e-09,1.0,0.018457323,0.9990001
2432,2432,2.6226046e-09,1.0,0.01852709,0.9990001
2433,2433,2.6226046e-09,1.0,0.018523159,0.9990001
2434,2434,2.384186e-09,1.0,0.018376028,0.9990001
2435,2435,2.6226046e-09,1.0,0.01846863,0.9990001
2436,2436,2.6226046e-09,1.0,0.018478414,0.9990001
2437,2437,2.6226046e-09,1.0,0.018456955,0.9990001
2438,2438,2.384186e-09,1.0,0.018372286,0.9990001
2439,2439,2.861023e-09,1.0,0.018436266,0.9990001
2440,2440,2.6226046e-09,1.0,0.018457403,0.9990001
2441,2441,2.6226046e-09,1.0,0.01845993,0.9990001
2442,2442,2.6226046e-09,1.0,0.01839402,0.9990001
2443,2443,2.861023e-09,1.0,0.018454047,0.9990001
2444,2444,2.6226046e-09,1.0,0.018436156,0.9990001
2445,2445,2.6226046e-09,1.0,0.018389594,0.9990001
2446,2446,2.861023e-09,1.0,0.018412093,0.9990001
2447,2447,2.6226046e-09,1.0,0.018250782,0.9990001
2448,2448,2.861023e-09,1.0,0.018325059,0.9990001
2449,2449,2.861023e-09,1.0,0.018350404,0.9990001
2450,2450,3.0994416e-09,1.0,0.018435199,0.9990001
2451,2451,2.861023e-09,1.0,0.018533995,0.9990001
2452,2452,2.861023e-09,1.0,0.018548787,0.9990001
2453,2453,3.0994416e-09,1.0,0.018547766,0.9990001
2454,2454,3.0994416e-09,1.0,0.018555453,0.9990001
2455,2455,3.3378602e-09,1.0,0.01867041,0.9990001
2456,2456,3.3378602e-09,1.0,0.018653343,0.9990001
2457,2457,3.3378602e-09,1.0,0.018554667,0.9990001
2458,2458,2.861023e-09,1.0,0.018282104,0.9990001
2459,2459,2.6226046e-09,1.0,0.01805782,0.9990001
2460,2460,3.0994416e-09,1.0,0.01829876,0.9990001
2461,2461,3.0994416e-09,1.0,0.018455535,0.9990001
2462,2462,3.3378602e-09,1.0,0.018551584,0.9990001
2463,2463,3.0994416e-09,1.0,0.018557226,0.9990001
2464,2464,3.3378602e-09,1.0,0.01857019,0.9990001
2465,2465,3.0994416e-09,1.0,0.018471051,0.9990001
2466,2466,3.0994416e-09,1.0,0.018426597,0.9990001
2467,2467,3.0994416e-09,1.0,0.018480677,0.9990001
2468,2468,3.0994416e-09,1.0,0.018493198,0.9990001
2469,2469,3.3378602e-09,1.0,0.01855526,0.9990001
2470,2470,3.0994416e-09,1.0,0.018418536,0.9990001
2471,2471,2.861023e-09,1.0,0.018221999,0.9990001
2472,2472,3.0994416e-09,1.0,0.018165847,0.9990001
2473,2473,2.861023e-09,1.0,0.017937602,0.9990001
2474,2474,2.861023e-09,1.0,0.017792633,0.9990001
2475,2475,2.384186e-09,1.0,0.01761808,0.9990001
2476,2476,2.861023e-09,1.0,0.017794816,0.9990001
2477,2477,3.0994416e-09,1.0,0.018125143,0.9990001
2478,2478,3.3378602e-09,1.0,0.018363135,0.9990001
2479,2479,3.0994416e-09,1.0,0.018423526,0.9990001
2480,2480,3.0994416e-09,1.0,0.0183901,0.9990001
2481,2481,3.0994416e-09,1.0,0.018338695,0.9990001
2482,2482,3.0994416e-09,1.0,0.018340979,0.9990001
2483,2483,3.0994416e-09,1.0,0.018385394,0.9990001
2484,2484,3.0994416e-09,1.0,0.018399585,0.9990001
2485,2485,3.3378602e-09,1.0,0.018331572,0.9990001
2486,2486,3.0994416e-09,1.0,0.018432291,0.9990001
2487,2487,3.3378602e-09,1.0,0.018380672,0.9990001
2488,2488,3.3378602e-09,1.0,0.018466353,0.9990001
2489,2489,3.3378602e-09,1.0,0.018457996,0.9990001
2490,2490,3.0994416e-09,1.0,0.01839717,0.9990001
2491,2491,2.861023e-09,1.0,0.018260185,0.9990001
2492,2492,2.861023e-09,1.0,0.01826332,0.9990001
2493,2493,3.0994416e-09,1.0,0.018342597,0.9990001
2494,2494,3.0994416e-09,1.0,0.018428797,0.9990001
2495,2495,3.0994416e-09,1.0,0.01845175,0.9990001
2496,2496,3.0994416e-09,1.0,0.018436065,0.9990001
2497,2497,3.0994416e-09,1.0,0.018474067,0.9990001
2498,2498,3.0994416e-09,1.0,0.018400664,0.9990001
2499,2499,2.861023e-09,1.0,0.018432997,0.9990001
2500,2500,3.0994416e-09,1.0,0.018423256,0.9990001
2501,2501,3.0994416e-09,1.0,0.018456908,0.9990001
2502,2502,3.3378602e-09,1.0,0.018374695,0.9990001
2503,2503,3.0994416e-09,1.0,0.01847275,0.9990001
2504,2504,2.861023e-09,1.0,0.018536128,0.9990001
2505,2505,3.0994416e-09,1.0,0.018643213,0.9990001
2506,2506,3.0994416e-09,1.0,0.01867642,0.9990001
2507,2507,3.0994416e-09,1.0,0.018654354,0.9990001
2508,2508,3.0994416e-09,1.0,0.018637732,0.9990001
2509,2509,3.0994416e-09,1.0,0.0186388,0.9990001
2510,2510,3.0994416e-09,1.0,0.01864952,0.9990001
2511,2511,3.0994416e-09,1.0,0.018657606,0.9990001
2512,2512,3.0994416e-09,1.0,0.018686842,0.9990001
2513,2513,3.3378602e-09,1.0,0.01871814,0.9990001
2514,2514,3.0994416e-09,1.0,0.01871426,0.9990001
2515,2515,3.0994416e-09,1.0,0.018736474,0.9990001
2516,2516,3.0994416e-09,1.0,0.018713411,0.9990001
2517,2517,3.0994416e-09,1.0,0.01867106,0.9990001
2518,2518,3.0994416e-09,1.0,0.018672299,0.9990001
2519,2519,3.0994416e-09,1.0,0.018681856,0.9990001
2520,2520,3.0994416e-09,1.0,0.01868506,0.9990001
2521,2521,3.0994416e-09,1.0,0.018686192,0.9990001
2522,2522,3.0994416e-09,1.0,0.018684983,0.9990001
2523,2523,3.0994416e-09,1.0,0.0186862,0.9990001
2524,2524,2.861023e-09,1.0,0.018630771,0.9990001
2525,2525,2.861023e-09,1.0,0.018623522,0.9990001
2526,2526,2.861023e-09,1.0,0.018689964,0.9990001
2527,2527,3.5762788e-09,1.0,0.018742697,0.9990001
2528,2528,2.861023e-09,1.0,0.018727375,0.9990001
2529,2529,2.861023e-09,1.0,0.01864935,0.9990001
2530,2530,2.861023e-09,1.0,0.018668566,0.9990001
2531,2531,3.0994416e-09,1.0,0.018720794,0.9990001
2532,2532,2.861023e-09,1.0,0.018740287,0.9990001
2533,2533,3.3378602e-09,1.0,0.018704908,0.9990001
2534,2534,2.861023e-09,1.0,0.018715827,0.9990001
2535,2535,2.861023e-09,1.0,0.018734328,0.9990001
2536,2536,3.0994416e-09,1.0,0.018708562,0.9990001
2537,2537,3.3378602e-09,1.0,0.018743377,0.9990001
2538,2538,2.861023e-09,1.0,0.018687623,0.9990001
2539,2539,3.0994416e-09,1.0,0.018738167,0.9990001
2540,2540,2.861023e-09,1.0,0.018700482,0.9990001
2541,2541,3.3378602e-09,1.0,0.018736178,0.9990001
2542,2542,2.861023e-09,1.0,0.018710494,0.9990001
2543,2543,2.861023e-09,1.0,0.018727561,0.9990001
2544,2544,2.861023e-09,1.0,0.018713163,0.9990001
2545,2545,3.0994416e-09,1.0,0.018714199,0.9990001
2546,2546,3.0994416e-09,1.0,0.0186097,0.9990001
2547,2547,3.0994416e-09,1.0,0.018716892,0.9990001
2548,2548,3.0994416e-09,1.0,0.01873288,0.9990001
2549,2549,3.0994416e-09,1.0,0.018714773,0.9990001
2550,2550,3.0994416e-09,1.0,0.018743368,0.9990001
2551,2551,3.3378602e-09,1.0,0.018725349,0.9990001
2552,2552,3.0994416e-09,1.0,0.018750481,0.9990001
2553,2553,3.3378602e-09,1.0,0.018743802,0.9990001
2554,2554,3.3378602e-09,1.0,0.01874311,0.9990001
2555,2555,3.3378602e-09,1.0,0.01874454,0.9990001
2556,2556,3.3378602e-09,1.0,0.018742383,0.9990001
2557,2557,3.5762788e-09,1.0,0.018704018,0.9990001
2558,2558,3.3378602e-09,1.0,0.018683767,0.9990001
2559,2559,3.5762788e-09,1.0,0.01873103,0.9990001
2560,2560,3.5762788e-09,1.0,0.018692695,0.9990001
2561,2561,3.5762788e-09,1.0,0.018640542,0.9990001
2562,2562,3.8146974e-09,1.0,0.018680787,0.9990001
2563,2563,3.8146974e-09,1.0,0.018749071,0.9990001
2564,2564,3.8146974e-09,1.0,0.018697375,0.9990001
2565,2565,3.3378602e-09,1.0,0.018553264,0.9990001
2566,2566,2.861023e-09,1.0,0.018246911,0.9990001
2567,2567,2.861023e-09,1.0,0.018508215,0.9990001
2568,2568,3.0994416e-09,1.0,0.01871343,0.9990001
2569,2569,3.3378602e-09,1.0,0.01873277,0.9990001
2570,2570,3.5762788e-09,1.0,0.018755672,0.9990001
2571,2571,3.0994416e-09,1.0,0.018750656,0.9990001
2572,2572,3.3378602e-09,1.0,0.018754361,0.9990001
2573,2573,3.3378602e-09,1.0,0.018751647,0.9990001
2574,2574,3.5762788e-09,1.0,0.01874193,0.9990001
2575,2575,3.5762788e-09,1.0,0.018685918,0.9990001
2576,2576,3.5762788e-09,1.0,0.018708756,0.9990001
2577,2577,3.5762788e-09,1.0,0.018675443,0.9990001
2578,2578,3.8146974e-09,1.0,0.018624792,0.9990001
2579,2579,3.5762788e-09,1.0,0.01874435,0.9990001
2580,2580,4.053116e-09,1.0,0.018519364,0.9990001
2581,2581,3.5762788e-09,1.0,0.01871716,0.9990001
2582,2582,3.8146974e-09,1.0,0.018534312,0.9990001
2583,2583,4.053116e-09,1.0,0.018661682,0.9990001
2584,2584,4.053116e-09,1.0,0.018673345,0.9990001
2585,2585,3.8146974e-09,1.0,0.018756935,0.9990001
2586,2586,3.5762788e-09,1.0,0.01865142,0.9990001
2587,2587,3.3378602e-09,1.0,0.018335411,0.9990001
2588,2588,3.0994416e-09,1.0,0.018673487,0.9990001
2589,2589,3.0994416e-09,1.0,0.018735059,0.9990001
2590,2590,3.0994416e-09,1.0,0.018744452,0.9990001
2591,2591,3.3378602e-09,1.0,0.018717857,0.9990001
2592,2592,3.8146974e-09,1.0,0.018716862,0.9990001
2593,2593,3.8146974e-09,1.0,0.018596742,0.9990001
2594,2594,4.053116e-09,1.0,0.018559191,0.9990001
2595,2595,3.8146974e-09,1.0,0.018708652,0.9990001
2596,2596,4.053116e-09,1.0,0.018613072,0.9990001
2597,2597,4.053116e-09,1.0,0.018720655,0.9990001
2598,2598,3.8146974e-09,1.0,0.01877789,0.9990001
2599,2599,3.8146974e-09,1.0,0.01877135,0.9990001
2600,2600,4.053116e-09,1.0,0.018775597,0.9990001
2601,2601,3.8146974e-09,1.0,0.018738482,0.9990001
2602,2602,3.5762788e-09,1.0,0.018549815,0.9990001
2603,2603,3.8146974e-09,1.0,0.018776227,0.9990001
2604,2604,3.5762788e-09,1.0,0.018703572,0.9990001
2605,2605,3.0994416e-09,1.0,0.018731363,0.9990001
2606,2606,3.5762788e-09,1.0,0.018774923,0.9990001
2607,2607,3.5762788e-09,1.0,0.01876243,0.9990001
2608,2608,3.8146974e-09,1.0,0.018696455,0.9990001
2609,2609,4.053116e-09,1.0,0.018484639,0.9990001
2610,2610,4.2915347e-09,1.0,0.01839721,0.9990001
2611,2611,4.053116e-09,1.0,0.018662013,0.9990001
2612,2612,4.2915347e-09,1.0,0.018528724,0.9990001
2613,2613,4.5299533e-09,1.0,0.018744757,0.9990001
2614,2614,4.2915347e-09,1.0,0.018571878,0.9990001
2615,2615,3.8146974e-09,1.0,0.01827874,0.9990001
2616,2616,2.861023e-09,1.0,0.017271614,0.9990001
2617,2617,2.861023e-09,1.0,0.018662596,0.9990001
2618,2618,3.8146974e-09,1.0,0.018775882,0.9990001
2619,2619,4.053116e-09,1.0,0.0186132,0.9990001
2620,2620,4.5299533e-09,1.0,0.01856088,0.9990001
2621,2621,4.2915347e-09,1.0,0.01843955,0.9990001
2622,2622,4.053116e-09,1.0,0.018713107,0.9990001
2623,2623,4.2915347e-09,1.0,0.018440261,0.9990001
2624,2624,4.5299533e-09,1.0,0.01863527,0.9990001
2625,2625,4.2915347e-09,1.0,0.01878598,0.9990001
2626,2626,4.2915347e-09,1.0,0.018601758,0.9990001
2627,2627,3.3378602e-09,1.0,0.017044062,0.9990001
2628,2628,2.6226046e-09,1.0,0.018402768,0.9990001
2629,2629,3.5762788e-09,1.0,0.01877752,0.9990001
2630,2630,4.053116e-09,1.0,0.01878623,0.9990001
2631,2631,4.053116e-09,1.0,0.01877927,0.9990001
2632,2632,4.053116e-09,1.0,0.018778913,0.9990001
2633,2633,4.053116e-09,1.0,0.018683843,0.9990001
2634,2634,4.5299533e-09,1.0,0.018428383,0.9990001
2635,2635,4.768372e-09,1.0,0.018443704,0.9990001
2636,2636,4.768372e-09,1.0,0.018452832,0.9990001
2637,2637,4.5299533e-09,1.0,0.018783288,0.9990001
2638,2638,4.5299533e-09,1.0,0.018714398,0.9990001
2639,2639,4.053116e-09,1.0,0.018187402,0.9990001
2640,2640,3.5762788e-09,1.0,0.018439606,0.9990001
2641,2641,3.5762788e-09,1.0,0.01837348,0.9990001
2642,2642,3.5762788e-09,1.0,0.018765505,0.9990001
2643,2643,4.053116e-09,1.0,0.01875095,0.9990001
2644,2644,4.768372e-09,1.0,0.018440675,0.9990001
2645,2645,4.5299533e-09,1.0,0.018698305,0.9990001
2646,2646,4.5299533e-09,1.0,0.018775616,0.9990001
2647,2647,4.053116e-09,1.0,0.018582216,0.9990001
2648,2648,3.5762788e-09,1.0,0.018614704,0.9990001
2649,2649,3.8146974e-09,1.0,0.018737732,0.9990001
2650,2650,4.053116e-09,1.0,0.018773062,0.9990001
2651,2651,4.2915347e-09,1.0,0.018656427,0.9990001
2652,2652,4.2915347e-09,1.0,0.01849102,0.9990001
2653,2653,4.5299533e-09,1.0,0.018629069,0.9990001
2654,2654,4.768372e-09,1.0,0.018408498,0.9990001
2655,2655,4.768372e-09,1.0,0.018721655,0.9990001
2656,2656,5.0067905e-09,1.0,0.01873315,0.9990001
2657,2657,4.2915347e-09,1.0,0.01880036,0.9990001
2658,2658,3.8146974e-09,1.0,0.017865013,0.9990001
2659,2659,3.3378602e-09,1.0,0.018814221,0.9990001
2660,2660,4.053116e-09,1.0,0.018657286,0.9990001
2661,2661,4.768372e-09,1.0,0.018640528,0.9990001
2662,2662,4.768372e-09,1.0,0.018747527,0.9990001
2663,2663,4.5299533e-09,1.0,0.018821249,0.9990001
2664,2664,3.8146974e-09,1.0,0.018156013,0.9990001
2665,2665,3.0994416e-09,1.0,0.018700507,0.9990001
2666,2666,4.2915347e-09,1.0,0.018777331,0.9990001
2667,2667,4.5299533e-09,1.0,0.018647643,0.9990001
2668,2668,4.5299533e-09,1.0,0.01854494,0.9990001
2669,2669,4.768372e-09,1.0,0.018527277,0.9990001
2670,2670,5.245209e-09,1.0,0.01866982,0.9990001
2671,2671,5.0067905e-09,1.0,0.018778352,0.9990001
2672,2672,4.2915347e-09,1.0,0.018432444,0.9990001
2673,2673,3.5762788e-09,1.0,0.018272886,0.9990001
2674,2674,2.861023e-09,1.0,0.018667012,0.9990001
2675,2675,4.5299533e-09,1.0,0.018799312,0.9990001
2676,2676,5.0067905e-09,1.0,0.018404165,0.9990001
2677,2677,4.768372e-09,1.0,0.018694282,0.9990001
2678,2678,4.768372e-09,1.0,0.018752906,0.9990001
2679,2679,4.5299533e-09,1.0,0.018770555,0.9990001
2680,2680,4.5299533e-09,1.0,0.018682223,0.9990001
2681,2681,3.8146974e-09,1.0,0.018827403,0.9990001
2682,2682,4.2915347e-09,1.0,0.018749962,0.9990001
2683,2683,4.2915347e-09,1.0,0.01882767,0.9990001
2684,2684,4.5299533e-09,1.0,0.01881809,0.9990001
2685,2685,4.2915347e-09,1.0,0.018762575,0.9990001
2686,2686,4.2915347e-09,1.0,0.018829841,0.9990001
2687,2687,4.053116e-09,1.0,0.018669276,0.9990001
2688,2688,3.8146974e-09,1.0,0.018834954,0.9990001
2689,2689,4.2915347e-09,1.0,0.01876618,0.9990001
2690,2690,4.768372e-09,1.0,0.018588876,0.9990001
2691,2691,5.245209e-09,1.0,0.018660402,0.9990001
2692,2692,5.4836278e-09,1.0,0.018571328,0.9990001
2693,2693,4.053116e-09,1.0,0.018701775,0.9990001
2694,2694,3.5762788e-09,1.0,0.01788978,0.9990001
2695,2695,3.5762788e-09,1.0,0.018798435,0.9990001
2696,2696,4.768372e-09,1.0,0.018695561,0.9990001
2697,2697,5.245209e-09,1.0,0.018750355,0.9990001
2698,2698,4.768372e-09,1.0,0.018619226,0.9990001
2699,2699,4.2915347e-09,1.0,0.01827186,0.9990001
2700,2700,3.0994416e-09,1.0,0.018520882,0.9990001
2701,2701,4.5299533e-09,1.0,0.018797664,0.9990001
2702,2702,4.2915347e-09,1.0,0.018673463,0.9990001
2703,2703,5.0067905e-09,1.0,0.018711124,0.9990001
2704,2704,4.768372e-09,1.0,0.01862468,0.9990001
2705,2705,4.768372e-09,1.0,0.01871715,0.9990001
2706,2706,3.5762788e-09,1.0,0.018834772,0.9990001
2707,2707,4.053116e-09,1.0,0.018781144,0.9990001
2708,2708,4.053116e-09,1.0,0.018727219,0.9990001
2709,2709,5.245209e-09,1.0,0.018813247,0.9990001
2710,2710,4.5299533e-09,1.0,0.018829467,0.9990001
2711,2711,4.2915347e-09,1.0,0.018589605,0.9990001
2712,2712,4.5299533e-09,1.0,0.018770501,0.9990001
2713,2713,4.053116e-09,1.0,0.018829167,0.9990001
2714,2714,4.768372e-09,1.0,0.018759076,0.9990001
2715,2715,4.768372e-09,1.0,0.018809194,0.9990001
2716,2716,4.5299533e-09,1.0,0.018757218,0.9990001
2717,2717,4.053116e-09,1.0,0.018835625,0.9990001
2718,2718,5.4836278e-09,1.0,0.018664788,0.9990001
2719,2719,3.8146974e-09,1.0,0.018715218,0.9990001
2720,2720,4.5299533e-09,1.0,0.018335503,0.9990001
2721,2721,4.053116e-09,1.0,0.01884124,0.9990001
2722,2722,4.768372e-09,1.0,0.01880317,0.9990001
2723,2723,4.768372e-09,1.0,0.018831747,0.9990001
2724,2724,5.0067905e-09,1.0,0.018806187,0.9990001
2725,2725,4.768372e-09,1.0,0.018750926,0.9990001
2726,2726,4.5299533e-09,1.0,0.018586816,0.9990001
2727,2727,5.4836278e-09,1.0,0.018783754,0.9990001
2728,2728,4.768372e-09,1.0,0.01885362,0.9990001
2729,2729,4.2915347e-09,1.0,0.018829174,0.9990001
2730,2730,5.0067905e-09,1.0,0.018853726,0.9990001
2731,2731,4.2915347e-09,1.0,0.018511076,0.9990001
2732,2732,4.5299533e-09,1.0,0.018829793,0.9990001
2733,2733,4.768372e-09,1.0,0.018247621,0.9990001
2734,2734,4.2915347e-09,1.0,0.018827409,0.9990001
2735,2735,5.4836278e-09,1.0,0.018744992,0.9990001
2736,2736,5.4836278e-09,1.0,0.018850103,0.9990001
2737,2737,4.2915347e-09,1.0,0.018679535,0.9990001
2738,2738,5.245209e-09,1.0,0.018454049,0.9990001
2739,2739,4.2915347e-09,1.0,0.018732423,0.9990001
2740,2740,5.0067905e-09,1.0,0.017939793,0.9990001
2741,2741,4.053116e-09,1.0,0.018679693,0.9990001
2742,2742,4.768372e-09,1.0,0.01876054,0.9990001
2743,2743,5.0067905e-09,1.0,0.018838344,0.9990001
2744,2744,5.245209e-09,1.0,0.01886472,0.9990001
2745,2745,4.768372e-09,1.0,0.018832901,0.9990001
2746,2746,5.245209e-09,1.0,0.018847752,0.9990001
2747,2747,5.4836278e-09,1.0,0.018824307,0.9990001
2748,2748,4.5299533e-09,1.0,0.018848192,0.9990001
2749,2749,4.768372e-09,1.0,0.018715767,0.9990001
2750,2750,5.245209e-09,1.0,0.018590387,0.9990001
2751,2751,5.245209e-09,1.0,0.018862046,0.9990001
2752,2752,5.245209e-09,1.0,0.01842217,0.9990001
2753,2753,4.2915347e-09,1.0,0.017960804,0.9990001
2754,2754,4.053116e-09,1.0,0.018749135,0.9990001
2755,2755,5.245209e-09,1.0,0.018867105,0.9990001
2756,2756,5.0067905e-09,1.0,0.018850861,0.9990001
2757,2757,5.245209e-09,1.0,0.018863922,0.9990001
2758,2758,5.245209e-09,1.0,0.018869935,0.9990001
2759,2759,5.245209e-09,1.0,0.01886501,0.9990001
2760,2760,5.722046e-09,1.0,0.01882596,0.9990001
2761,2761,5.245209e-09,1.0,0.018738607,0.9990001
2762,2762,4.887581e-09,1.0,0.018690282,0.9990001
2763,2763,5.0067905e-09,1.0,0.018097272,0.9990001
2764,2764,4.887581e-09,1.0,0.018785818,0.9990001
2765,2765,4.887581e-09,1.0,0.018246213,0.9990001
2766,2766,4.768372e-09,1.0,0.018445557,0.9990001
2767,2767,5.245209e-09,1.0,0.01868617,0.9990001
2768,2768,5.3644182e-09,1.0,0.018850818,0.9990001
2769,2769,5.8412555e-09,1.0,0.018845273,0.9990001
2770,2770,5.722046e-09,1.0,0.01887948,0.9990001
2771,2771,5.1259996e-09,1.0,0.01887793,0.9990001
2772,2772,6.079674e-09,1.0,0.01863935,0.9990001
2773,2773,4.887581e-09,1.0,0.018688245,0.9990001
2774,2774,6.198883e-09,1.0,0.017822856,0.9990001
2775,2775,5.3644182e-09,1.0,0.01568159,0.9990001
2776,2776,3.5762788e-09,1.0,0.009425282,0.9990001
2777,2777,3.8146974e-09,1.0,0.018396545,0.9990001
2778,2778,6.198883e-09,1.0,0.01857545,0.9990001
2779,2779,6.079674e-09,1.0,0.01888747,0.9990001
2780,2780,5.602837e-09,1.0,0.018450137,0.9990001
2781,2781,7.1525577e-09,1.0,0.01868313,0.9990001
2782,2782,5.602837e-09,1.0,0.018820336,0.9990001
2783,2783,6.914139e-09,1.0,0.018857947,0.9990001
2784,2784,6.198883e-09,1.0,0.017773729,0.9990001
2785,2785,5.4836278e-09,1.0,0.012184293,0.9990001
2786,2786,3.5762788e-09,1.0,0.014551184,0.9990001
2787,2787,4.4107438e-09,1.0,0.017983217,0.9990001
2788,2788,6.6757204e-09,1.0,0.018601885,0.9990001
2789,2789,6.5565113e-09,1.0,0.01870225,0.9990001
2790,2790,7.3909763e-09,1.0,0.01879254,0.9990001
2791,2791,6.3180927e-09,1.0,0.018796602,0.9990001
2792,2792,7.1525577e-09,1.0,0.018712623,0.9990001
2793,2793,5.722046e-09,1.0,0.012987634,0.9990001
2794,2794,4.053116e-09,1.0,0.0136039965,0.9990001
2795,2795,4.6491624e-09,1.0,0.018376805,0.9990001
2796,2796,7.1525577e-09,1.0,0.018828101,0.9990001
2797,2797,7.867813e-09,1.0,0.018817732,0.9990001
2798,2798,7.1525577e-09,1.0,0.01887572,0.9990001
2799,2799,6.914139e-09,1.0,0.01817611,0.9990001
2800,2800,5.245209e-09,1.0,0.013542087,0.9990001
2801,2801,4.4107438e-09,1.0,0.01703542,0.9990001
2802,2802,6.079674e-09,1.0,0.018848665,0.9990001
2803,2803,8.225442e-09,1.0,0.018918373,0.9990001
2804,2804,7.3909763e-09,1.0,0.018874457,0.9990001
2805,2805,7.748604e-09,1.0,0.018501597,0.9990001
2806,2806,5.245209e-09,1.0,0.0124121765,0.9990001
2807,2807,4.4107438e-09,1.0,0.01493375,0.9990001
2808,2808,5.8412555e-09,1.0,0.018791698,0.9990001
2809,2809,8.225442e-09,1.0,0.018702442,0.9990001
2810,2810,7.987023e-09,1.0,0.018870307,0.9990001
2811,2811,6.6757204e-09,1.0,0.018935528,0.9990001
2812,2812,7.510185e-09,1.0,0.016322527,0.9990001
2813,2813,6.437302e-09,1.0,0.010837822,0.9990001
2814,2814,5.0067905e-09,1.0,0.017118888,0.9990001
2815,2815,6.5565113e-09,1.0,0.018617002,0.9990001
2816,2816,7.748604e-09,1.0,0.01882663,0.9990001
2817,2817,7.748604e-09,1.0,0.018892184,0.9990001
2818,2818,8.8214875e-09,1.0,0.018358046,0.9990001
2819,2819,5.9604646e-09,1.0,0.013959394,0.9990001
2820,2820,5.602837e-09,1.0,0.014540921,0.9990001
2821,2821,5.9604646e-09,1.0,0.015380471,0.9990001
2822,2822,7.271767e-09,1.0,0.017388051,0.9990001
2823,2823,7.987023e-09,1.0,0.018636193,0.9990001
2824,2824,6.914139e-09,1.0,0.018635023,0.9990001
2825,2825,8.34465e-09,1.0,0.017325263,0.9990001
2826,2826,7.987023e-09,1.0,0.014711269,0.9990001
2827,2827,6.198883e-09,1.0,0.00705384,0.9990001
2828,2828,6.079674e-09,1.0,0.008493507,0.9990001
2829,2829,5.245209e-09,1.0,0.016619619,0.9990001
2830,2830,8.702279e-09,1.0,0.017172167,0.9990001
2831,2831,7.748604e-09,1.0,0.017336193,0.9990001
2832,2832,7.510185e-09,1.0,0.017845917,0.9990001
2833,2833,7.867813e-09,1.0,0.017215058,0.9990001
2834,2834,7.987023e-09,1.0,0.013584128,0.9990001
2835,2835,6.6757204e-09,1.0,0.011541918,0.9990001
2836,2836,7.867813e-09,1.0,0.008657538,0.9990001
2837,2837,5.4836278e-09,1.0,0.0054885186,0.9990001
2838,2838,6.5565113e-09,1.0,0.014354763,0.9990001
2839,2839,8.225442e-09,1.0,0.01858673,0.9990001
2840,2840,8.34465e-09,1.0,0.017862046,0.9990001
2841,2841,7.987023e-09,1.0,0.018111177,0.9990001
2842,2842,7.987023e-09,1.0,0.0177775,0.9990001
2843,2843,8.583069e-09,1.0,0.012592701,0.9990001
2844,2844,7.510185e-09,1.0,0.0054727374,0.9990001
2845,2845,5.4836278e-09,1.0,0.0062487707,0.9990001
2846,2846,5.722046e-09,1.0,0.016044984,0.9990001
2847,2847,8.583069e-09,1.0,0.01757462,0.9990001
2848,2848,8.583069e-09,1.0,0.01867734,0.9990001
2849,2849,8.8214875e-09,1.0,0.01716098,0.9990001
2850,2850,7.987023e-09,1.0,0.012334115,0.9990001
2851,2851,7.510185e-09,1.0,0.007699763,0.9990001
2852,2852,6.079674e-09,1.0,0.008275532,0.9990001
2853,2853,6.198883e-09,1.0,0.014776631,0.9990001
2854,2854,9.775162e-09,1.0,0.014277786,0.9990001
2855,2855,6.79493e-09,1.0,0.016498482,0.9990001
2856,2856,9.298325e-09,1.0,0.015245428,0.9990001
2857,2857,7.867813e-09,1.0,0.012135692,0.9990001
2858,2858,7.987023e-09,1.0,0.004302932,0.9990001
2859,2859,6.914139e-09,1.0,0.0024374244,0.9990001
2860,2860,5.245209e-09,1.0,0.009308239,0.9990001
2861,2861,8.34465e-09,1.0,0.011601771,0.9990001
2862,2862,8.225442e-09,1.0,0.01831745,0.9990001
2863,2863,8.940697e-09,1.0,0.017941078,0.9990001
2864,2864,7.867813e-09,1.0,0.017118718,0.9990001
2865,2865,9.6559525e-09,1.0,0.008356635,0.9990001
2866,2866,8.8214875e-09,1.0,1.3425828e-05,1.0
2867,2867,4.6491624e-09,1.0,0.0005754528,1.0
2868,2868,6.79493e-09,1.0,0.015065705,0.9990001
2869,2869,8.225442e-09,1.0,0.018114194,0.9990001
2870,2870,9.059907e-09,1.0,0.018135171,0.9990001
2871,2871,9.536744e-09,1.0,0.013256539,0.9990001
2872,2872,7.867813e-09,1.0,0.008874905,0.9990001
2873,2873,7.3909763e-09,1.0,0.004763567,0.9990001
2874,2874,5.8412555e-09,1.0,0.008091122,0.9990001
2875,2875,8.8214875e-09,1.0,0.013250967,0.9990001
2876,2876,7.3909763e-09,1.0,0.017301325,0.9990001
2877,2877,9.417534e-09,1.0,0.016930358,0.9990001
2878,2878,8.106232e-09,1.0,0.016651595,0.9990001
2879,2879,1.0013581e-08,1.0,0.0038510254,0.9990001
2880,2880,7.748604e-09,1.0,1.0744334e-06,1.0
2881,2881,4.5299533e-09,1.0,0.008429784,0.9990001
2882,2882,7.987023e-09,1.0,0.016308626,0.9990001
2883,2883,7.987023e-09,1.0,0.01659732,0.9990001
2884,2884,9.059907e-09,1.0,0.017211778,0.9990001
2885,2885,8.46386e-09,1.0,0.01636352,0.9990001
2886,2886,9.6559525e-09,1.0,0.002851785,0.9990001
2887,2887,8.34465e-09,1.0,2.5768042e-05,1.0
2888,2888,4.887581e-09,1.0,0.0077901455,0.9990001
2889,2889,7.987023e-09,1.0,0.013326342,0.9990001
2890,2890,8.34465e-09,1.0,0.016447537,0.9990001
2891,2891,8.8214875e-09,1.0,0.016409012,0.9990001
2892,2892,1.0013581e-08,1.0,0.0100152865,0.9990001
2893,2893,8.940697e-09,1.0,1.8771888e-06,1.0
2894,2894,4.4107438e-09,1.0,0.0026895462,0.9990001
2895,2895,7.748604e-09,1.0,0.0142495455,0.9990001
2896,2896,8.225442e-09,1.0,0.016702589,0.9990001
2897,2897,8.46386e-09,1.0,0.015773669,0.9990001
2898,2898,1.0371209e-08,1.0,0.008756652,0.9990001
2899,2899,1.0013581e-08,1.0,1.788211e-05,1.0
2900,2900,4.768372e-09,1.0,0.00060792244,1.0
2901,2901,6.79493e-09,1.0,0.014461645,0.9990001
2902,2902,8.34465e-09,1.0,0.014427169,0.9990001
2903,2903,8.8214875e-09,1.0,0.013527144,0.9990001
2904,2904,1.0371209e-08,1.0,0.010197824,0.9990001
2905,2905,9.417534e-09,1.0,4.4667842e-05,1.0
2906,2906,5.722046e-09,1.0,0.00013251127,1.0
2907,2907,6.5565113e-09,1.0,0.0132886795,0.9990001
2908,2908,8.46386e-09,1.0,0.013243345,0.9990001
2909,2909,8.8214875e-09,1.0,0.011124208,0.9990001
2910,2910,8.702279e-09,1.0,0.014202562,0.9990001
2911,2911,7.3909763e-09,1.0,0.016241265,0.9990001
2912,2912,9.8943715e-09,1.0,0.006536344,0.9990001
2913,2913,9.536744e-09,1.0,8.874274e-05,1.0
2914,2914,7.510185e-09,1.0,1.7956496e-05,1.0
2915,2915,4.887581e-09,1.0,0.009081316,0.9990001
2916,2916,8.702279e-09,1.0,0.005058812,0.9990001
2917,2917,7.748604e-09,1.0,0.0068357782,0.9990001
2918,2918,1.0013581e-08,1.0,0.008650694,0.9990001
2919,2919,7.271767e-09,1.0,0.013795909,0.9990001
2920,2920,1.09672555e-08,1.0,0.0008814924,0.9990001
2921,2921,7.3909763e-09,1.0,3.6704543e-07,1.0
2922,2922,6.198883e-09,1.0,0.0027678749,0.9990001
2923,2923,7.629395e-09,1.0,0.009664765,0.9990001
2924,2924,9.179116e-09,1.0,0.0069141528,0.9990001
2925,2925,8.46386e-09,1.0,0.006486446,0.9990001
2926,2926,9.775162e-09,1.0,0.005622353,0.9990001
2927,2927,9.059907e-09,1.0,3.4333232e-05,1.0
2928,2928,6.6757204e-09,1.0,6.929636e-07,1.0
2929,2929,5.722046e-09,1.0,0.005042759,0.9990001
2930,2930,8.940697e-09,1.0,0.0057762098,0.9990001
2931,2931,8.940697e-09,1.0,0.006508474,0.9990001
2932,2932,8.46386e-09,1.0,0.00937854,0.9990001
2933,2933,8.702279e-09,1.0,0.014712045,0.9990001
2934,2934,8.225442e-09,1.0,0.009998968,0.9990001
2935,2935,8.583069e-09,1.0,0.004332954,0.9990001
2936,2936,9.536744e-09,1.0,0.001191578,0.9990001
2937,2937,8.702279e-09,1.0,1.1966229e-06,1.0
2938,2938,7.629395e-09,1.0,3.8003924e-07,1.0
2939,2939,5.722046e-09,1.0,0.0054675424,0.9990001
2940,2940,8.940697e-09,1.0,0.0038653251,0.9990001
2941,2941,8.46386e-09,1.0,0.003960944,0.9990001
2942,2942,9.6559525e-09,1.0,0.002894188,0.9990001
2943,2943,8.46386e-09,1.0,0.0020548974,0.9990001
2944,2944,8.702279e-09,1.0,0.0005011723,1.0
2945,2945,8.225442e-09,1.0,2.308965e-06,1.0
2946,2946,7.629395e-09,1.0,0.00010684586,1.0
2947,2947,7.629395e-09,1.0,0.00015240336,1.0
2948,2948,8.583069e-09,1.0,5.0866606e-07,1.0
2949,2949,7.271767e-09,1.0,0.00030430092,1.0
2950,2950,8.940697e-09,1.0,0.0029317723,0.9990001
2951,2951,8.225442e-09,1.0,0.007416618,0.9990001
2952,2952,9.059907e-09,1.0,0.010048872,0.9990001
2953,2953,8.34465e-09,1.0,0.0067088515,0.9990001
2954,2954,8.34465e-09,1.0,0.009994343,0.9990001
2955,2955,8.583069e-09,1.0,0.0061812326,0.9990001
2956,2956,9.298325e-09,1.0,2.9336574e-05,1.0
2957,2957,8.106232e-09,1.0,1.9437313e-05,1.0
2958,2958,9.059907e-09,1.0,1.0040403e-05,1.0
2959,2959,7.510185e-09,1.0,7.9664e-06,1.0
2960,2960,7.629395e-09,1.0,0.00017607523,1.0
2961,2961,9.6559525e-09,1.0,5.6709055e-06,1.0
2962,2962,7.629395e-09,1.0,0.0021912595,0.9990001
2963,2963,9.298325e-09,1.0,0.001771943,0.9990001
2964,2964,7.629395e-09,1.0,0.0031017438,0.9990001
2965,2965,9.059907e-09,1.0,0.0028593822,0.9990001
2966,2966,8.34465e-09,1.0,0.003587644,0.9990001
2967,2967,8.34465e-09,1.0,0.004673463,0.9990001
2968,2968,8.34465e-09,1.0,0.0051232236,0.9990001
2969,2969,8.34465e-09,1.0,0.0047827023,0.9990001
2970,2970,8.702279e-09,1.0,0.004485247,0.9990001
2971,2971,9.179116e-09,1.0,0.004323529,0.9990001
2972,2972,7.867813e-09,1.0,0.006872757,0.9990001
2973,2973,9.298325e-09,1.0,0.003753419,0.9990001
2974,2974,9.179116e-09,1.0,0.0034558917,0.9990001
2975,2975,8.702279e-09,1.0,0.0011253824,0.9990001
2976,2976,8.583069e-09,1.0,2.8318049e-05,1.0
2977,2977,8.583069e-09,1.0,0.0007686891,0.9990001
2978,2978,8.702279e-09,1.0,1.0767222e-05,1.0
2979,2979,8.225442e-09,1.0,4.128933e-06,1.0
2980,2980,7.3909763e-09,1.0,0.000125049,1.0
2981,2981,9.298325e-09,1.0,2.0371676e-06,1.0
2982,2982,8.34465e-09,1.0,1.808405e-06,1.0
2983,2983,9.298325e-09,1.0,3.9327148e-07,1.0
2984,2984,7.867813e-09,1.0,4.738331e-06,1.0
2985,2985,9.536744e-09,1.0,2.6082995e-07,1.0
2986,2986,7.0333486e-09,1.0,1.230383e-05,1.0
2987,2987,9.8943715e-09,1.0,1.333952e-07,1.0
2988,2988,7.867813e-09,1.0,2.4163725e-07,1.0
2989,2989,8.583069e-09,1.0,2.962828e-06,1.0
2990,2990,8.46386e-09,1.0,1.2362004e-07,1.0
2991,2991,9.059907e-09,1.0,6.4690116e-06,1.0
2992,2992,8.225442e-09,1.0,2.5608302e-05,1.0
2993,2993,8.34465e-09,1.0,5.246163e-06,1.0
2994,2994,9.536744e-09,1.0,0.0012446648,0.9990001
2995,2995,8.106232e-09,1.0,0.0044293404,0.9990001
2996,2996,9.179116e-09,1.0,0.0032160375,0.9990001
2997,2997,7.987023e-09,1.0,0.004654252,0.9990001
2998,2998,8.8214875e-09,1.0,0.0037826144,0.9990001
2999,2999,9.059907e-09,1.0,0.0031479825,0.9990001
3000,3000,9.6559525e-09,1.0,0.00058172084,1.0
3001,3001,8.225442e-09,1.0,0.0020985291,0.9990001
3002,3002,1.0251999e-08,1.0,0.00057568075,1.0
3003,3003,8.106232e-09,1.0,1.9331694e-05,1.0
3004,3004,9.059907e-09,1.0,0.002295409,0.9990001
3005,3005,8.583069e-09,1.0,1.0361195e-05,1.0
3006,3006,8.583069e-09,1.0,4.7545556e-05,1.0
3007,3007,1.0013581e-08,1.0,2.435112e-05,1.0
3008,3008,7.629395e-09,1.0,5.6641464e-05,1.0
3009,3009,1.013279e-08,1.0,1.1621714e-06,1.0
3010,3010,7.271767e-09,1.0,0.00013388396,1.0
3011,3011,1.0371209e-08,1.0,2.9087067e-07,1.0
3012,3012,7.0333486e-09,1.0,8.166314e-06,1.0
3013,3013,1.0371209e-08,1.0,2.946985e-05,1.0
3014,3014,8.702279e-09,1.0,1.1420251e-06,1.0
3015,3015,8.225442e-09,1.0,0.00074355246,0.9990001
3016,3016,9.6559525e-09,1.0,4.5466425e-07,1.0
3017,3017,7.987023e-09,1.0,2.0225169e-05,1.0
3018,3018,9.298325e-09,1.0,6.1750416e-07,1.0
3019,3019,7.987023e-09,1.0,1.9776822e-07,1.0
3020,3020,9.8943715e-09,1.0,5.288482e-06,1.0
3021,3021,7.987023e-09,1.0,2.630949e-07,1.0
3022,3022,9.417534e-09,1.0,1.926005e-05,1.0
3023,3023,8.702279e-09,1.0,1.678467e-07,1.0
3024,3024,9.775162e-09,1.0,4.027653e-05,1.0
3025,3025,8.583069e-09,1.0,6.4497e-06,1.0
3026,3026,9.536744e-09,1.0,4.803181e-06,1.0
3027,3027,8.702279e-09,1.0,0.00023005749,1.0
3028,3028,9.179116e-09,1.0,5.20587e-07,1.0
3029,3029,8.940697e-09,1.0,2.9574396e-05,1.0
3030,3030,9.6559525e-09,1.0,0.0001265049,1.0
3031,3031,8.583069e-09,1.0,9.440541e-06,1.0
3032,3032,9.775162e-09,1.0,8.789778e-06,1.0
3033,3033,8.46386e-09,1.0,0.0009218313,0.9990001
3034,3034,9.298325e-09,1.0,1.6138436e-05,1.0
3035,3035,9.536744e-09,1.0,0.00017482758,1.0
3036,3036,1.013279e-08,1.0,0.0009831516,0.9990001
3037,3037,7.867813e-09,1.0,0.0026751442,0.9990001
3038,3038,1.0251999e-08,1.0,0.00087939104,0.9990001
3039,3039,8.106232e-09,1.0,0.0022293169,0.9990001
3040,3040,1.0609627e-08,1.0,0.0009411091,0.9990001
3041,3041,9.059907e-09,1.0,0.001075907,0.9990001
3042,3042,9.179116e-09,1.0,7.2230105e-05,1.0
3043,3043,9.417534e-09,1.0,0.0010597542,0.9990001
3044,3044,8.940697e-09,1.0,0.001340889,0.9990001
3045,3045,9.536744e-09,1.0,0.00016548933,1.0
3046,3046,9.536744e-09,1.0,0.00012660779,1.0
3047,3047,9.775162e-09,1.0,0.000494095,1.0
3048,3048,9.059907e-09,1.0,4.6065332e-05,1.0
3049,3049,9.417534e-09,1.0,2.237463e-05,1.0
3050,3050,8.702279e-09,1.0,2.5137664e-05,1.0
3051,3051,9.179116e-09,1.0,1.1785031e-06,1.0
3052,3052,8.8214875e-09,1.0,2.821684e-07,1.0
3053,3053,1.013279e-08,1.0,5.963803e-06,1.0
3054,3054,9.179116e-09,1.0,1.4340163e-05,1.0
3055,3055,9.417534e-09,1.0,0.00012041069,1.0
3056,3056,9.298325e-09,1.0,3.4788492e-05,1.0
3057,3057,9.417534e-09,1.0,1.3976574e-05,1.0
3058,3058,9.417534e-09,1.0,3.138542e-05,1.0
3059,3059,9.059907e-09,1.0,8.466125e-05,1.0
3060,3060,9.417534e-09,1.0,0.00010702098,1.0
3061,3061,9.059907e-09,1.0,8.852983e-05,1.0
3062,3062,9.6559525e-09,1.0,0.00032212044,1.0
3063,3063,8.583069e-09,1.0,7.956779e-05,1.0
3064,3064,1.0013581e-08,1.0,0.00039652182,1.0
3065,3065,8.583069e-09,1.0,0.00012848056,1.0
3066,3066,1.013279e-08,1.0,0.00037137582,1.0
3067,3067,8.46386e-09,1.0,0.0005480136,1.0
3068,3068,1.013279e-08,1.0,0.00037674,1.0
3069,3069,8.46386e-09,1.0,0.00039231815,1.0
3070,3070,1.0013581e-08,1.0,0.00027679134,1.0
3071,3071,8.46386e-09,1.0,0.000910422,0.9990001
3072,3072,1.0013581e-08,1.0,0.0007843218,0.9990001
3073,3073,7.510185e-09,1.0,0.0014503523,0.9990001
3074,3074,1.0609627e-08,1.0,0.00034371426,1.0
3075,3075,8.34465e-09,1.0,0.001355697,0.9990001
3076,3076,1.0013581e-08,1.0,0.001579409,0.9990001
3077,3077,7.867813e-09,1.0,0.002645735,0.9990001
3078,3078,1.0013581e-08,1.0,0.0011582886,0.9990001
3079,3079,8.225442e-09,1.0,0.0015370749,0.9990001
3080,3080,1.0013581e-08,1.0,0.00020689786,1.0
3081,3081,7.1525577e-09,1.0,0.001908836,0.9990001
3082,3082,1.0251999e-08,1.0,0.0017206011,0.9990001
3083,3083,7.510185e-09,1.0,0.0005036651,1.0
3084,3084,1.0490418e-08,1.0,9.015215e-05,1.0
3085,3085,7.629395e-09,1.0,0.0014848195,0.9990001
3086,3086,9.536744e-09,1.0,0.00037482072,1.0
3087,3087,7.987023e-09,1.0,0.00014223278,1.0
3088,3088,9.059907e-09,1.0,0.00010135651,1.0
3089,3089,8.106232e-09,1.0,2.4479034e-05,1.0
3090,3090,9.059907e-09,1.0,0.00021173991,1.0
3091,3091,7.510185e-09,1.0,6.9095615e-05,1.0
3092,3092,9.775162e-09,1.0,5.1171783e-06,1.0
3093,3093,7.0333486e-09,1.0,2.4645806e-05,1.0
3094,3094,9.775162e-09,1.0,2.5365355e-06,1.0
3095,3095,7.510185e-09,1.0,4.1207077e-06,1.0
3096,3096,8.940697e-09,1.0,1.2449861e-05,1.0
3097,3097,7.510185e-09,1.0,1.834941e-05,1.0
3098,3098,9.536744e-09,1.0,1.1308193e-06,1.0
3099,3099,7.629395e-09,1.0,4.4167044e-07,1.0
3100,3100,8.702279e-09,1.0,2.0205975e-07,1.0
3101,3101,8.225442e-09,1.0,1.0156632e-07,1.0
3102,3102,8.702279e-09,1.0,5.1140788e-08,1.0
3103,3103,7.748604e-09,1.0,3.6358834e-08,1.0
3104,3104,7.867813e-09,1.0,2.8252604e-08,1.0
3105,3105,8.8214875e-09,1.0,2.7537347e-08,1.0
3106,3106,8.46386e-09,1.0,3.0398372e-08,1.0
3107,3107,8.940697e-09,1.0,2.7656556e-08,1.0
3108,3108,8.225442e-09,1.0,4.6372417e-08,1.0
3109,3109,8.106232e-09,1.0,3.6132337e-07,1.0
3110,3110,8.106232e-09,1.0,1.3420582e-06,1.0
3111,3111,8.46386e-09,1.0,1.6994478e-05,1.0
3112,3112,8.46386e-09,1.0,9.9254255e-05,1.0
3113,3113,8.106232e-09,1.0,5.132699e-05,1.0
3114,3114,8.34465e-09,1.0,0.00010455573,1.0
3115,3115,8.106232e-09,1.0,0.00026235392,1.0
3116,3116,8.46386e-09,1.0,0.000100903155,1.0
3117,3117,8.106232e-09,1.0,0.00023735953,1.0
3118,3118,8.34465e-09,1.0,0.00015108491,1.0
3119,3119,8.46386e-09,1.0,3.127563e-05,1.0
3120,3120,7.629395e-09,1.0,0.0004997692,1.0
3121,3121,8.702279e-09,1.0,9.34521e-05,1.0
3122,3122,7.987023e-09,1.0,0.00023931457,1.0
3123,3123,8.8214875e-09,1.0,3.026116e-05,1.0
3124,3124,8.34465e-09,1.0,3.6573292e-05,1.0
3125,3125,7.987023e-09,1.0,8.606315e-06,1.0
3126,3126,8.34465e-09,1.0,1.9340278e-05,1.0
3127,3127,8.34465e-09,1.0,1.0024429e-05,1.0
3128,3128,8.106232e-09,1.0,6.6618923e-06,1.0
3129,3129,8.46386e-09,1.0,3.448725e-07,1.0
3130,3130,8.106232e-09,1.0,3.2424927e-07,1.0
3131,3131,8.46386e-09,1.0,2.5022032e-07,1.0
3132,3132,7.629395e-09,1.0,2.410412e-07,1.0
3133,3133,9.059907e-09,1.0,7.390976e-08,1.0
3134,3134,7.271767e-09,1.0,9.906292e-08,1.0
3135,3135,9.059907e-09,1.0,7.379055e-08,1.0
3136,3136,7.3909763e-09,1.0,1.5807153e-07,1.0
3137,3137,8.702279e-09,1.0,1.1360646e-07,1.0
3138,3138,7.629395e-09,1.0,4.5895578e-07,1.0
3139,3139,8.583069e-09,1.0,3.066063e-07,1.0
3140,3140,7.987023e-09,1.0,8.44121e-07,1.0
3141,3141,7.748604e-09,1.0,2.3299456e-06,1.0
3142,3142,8.583069e-09,1.0,2.3616553e-06,1.0
3143,3143,8.106232e-09,1.0,2.7301194e-05,1.0
3144,3144,7.867813e-09,1.0,4.8797254e-05,1.0
3145,3145,8.34465e-09,1.0,0.0001598921,1.0
3146,3146,8.225442e-09,1.0,0.0005369919,1.0
3147,3147,8.583069e-09,1.0,0.00010169411,1.0
3148,3148,8.34465e-09,1.0,1.8395305e-05,1.0
3149,3149,8.225442e-09,1.0,2.027917e-05,1.0
3150,3150,8.106232e-09,1.0,0.00012614347,1.0
3151,3151,8.225442e-09,1.0,3.1865835e-05,1.0
3152,3152,7.867813e-09,1.0,1.5993595e-05,1.0
3153,3153,8.106232e-09,1.0,2.0433903e-05,1.0
3154,3154,8.106232e-09,1.0,3.6857607e-05,1.0
3155,3155,8.106232e-09,1.0,8.431793e-06,1.0
3156,3156,8.34465e-09,1.0,3.5395624e-06,1.0
3157,3157,7.629395e-09,1.0,2.153635e-06,1.0
3158,3158,8.8214875e-09,1.0,5.662441e-07,1.0
3159,3159,7.3909763e-09,1.0,4.0863756e-06,1.0
3160,3160,8.583069e-09,1.0,8.618832e-08,1.0
3161,3161,7.987023e-09,1.0,6.223917e-07,1.0
3162,3162,8.225442e-09,1.0,8.6963183e-07,1.0
3163,3163,8.106232e-09,1.0,8.344651e-08,1.0
3164,3164,7.867813e-09,1.0,4.681349e-07,1.0
3165,3165,7.867813e-09,1.0,2.770424e-07,1.0
3166,3166,7.867813e-09,1.0,6.54459e-08,1.0
3167,3167,8.106232e-09,1.0,1.5449524e-07,1.0
3168,3168,7.867813e-09,1.0,1.6593934e-07,1.0
3169,3169,7.748604e-09,1.0,5.364418e-07,1.0
3170,3170,7.987023e-09,1.0,3.0326845e-07,1.0
3171,3171,7.867813e-09,1.0,2.2124052e-06,1.0
3172,3172,7.987023e-09,1.0,1.4450551e-06,1.0
3173,3173,7.629395e-09,1.0,6.106258e-06,1.0
3174,3174,7.867813e-09,1.0,1.9532205e-05,1.0
3175,3175,8.225442e-09,1.0,4.1142703e-06,1.0
3176,3176,7.510185e-09,1.0,1.3337136e-06,1.0
3177,3177,8.46386e-09,1.0,5.8462624e-06,1.0
3178,3178,7.510185e-09,1.0,1.7105342e-06,1.0
3179,3179,8.46386e-09,1.0,2.5868417e-07,1.0
3180,3180,7.510185e-09,1.0,1.1003018e-07,1.0
3181,3181,8.225442e-09,1.0,3.8897994e-07,1.0
3182,3182,8.106232e-09,1.0,1.6498566e-07,1.0
3183,3183,7.867813e-09,1.0,1.2767316e-07,1.0
3184,3184,7.629395e-09,1.0,7.522107e-08,1.0
3185,3185,8.46386e-09,1.0,6.1988835e-08,1.0
3186,3186,7.629395e-09,1.0,4.9591065e-08,1.0
3187,3187,7.987023e-09,1.0,3.898144e-08,1.0
3188,3188,7.629395e-09,1.0,6.520749e-08,1.0
3189,3189,7.987023e-09,1.0,8.6903576e-08,1.0
3190,3190,7.629395e-09,1.0,9.202957e-08,1.0
3191,3191,8.106232e-09,1.0,8.6545946e-08,1.0
3192,3192,7.748604e-09,1.0,2.5876761e-06,1.0
3193,3193,7.748604e-09,1.0,2.510548e-07,1.0
3194,3194,8.106232e-09,1.0,8.196831e-07,1.0
3195,3195,7.987023e-09,1.0,2.781868e-06,1.0
3196,3196,7.629395e-09,1.0,2.4032593e-07,1.0
3197,3197,8.106232e-09,1.0,3.7395955e-07,1.0
3198,3198,7.629395e-09,1.0,5.6350234e-07,1.0
3199,3199,8.106232e-09,1.0,2.4461747e-07,1.0
3200,3200,7.987023e-09,1.0,1.4083386e-06,1.0
3201,3201,7.748604e-09,1.0,1.9013882e-07,1.0
3202,3202,8.34465e-09,1.0,1.8656254e-07,1.0
3203,3203,7.748604e-09,1.0,2.4271012e-07,1.0
3204,3204,7.748604e-09,1.0,1.5795231e-07,1.0
3205,3205,7.748604e-09,1.0,7.212162e-08,1.0
3206,3206,8.34465e-09,1.0,3.4034252e-07,1.0
3207,3207,7.867813e-09,1.0,5.9008602e-08,1.0
3208,3208,7.629395e-09,1.0,8.714199e-08,1.0
3209,3209,7.867813e-09,1.0,6.020069e-08,1.0
3210,3210,7.748604e-09,1.0,6.520749e-08,1.0
3211,3211,8.225442e-09,1.0,5.7578088e-08,1.0
3212,3212,7.3909763e-09,1.0,1.0287762e-07,1.0
3213,3213,8.225442e-09,1.0,6.961823e-08,1.0
3214,3214,7.867813e-09,1.0,3.192425e-07,1.0
3215,3215,7.867813e-09,1.0,7.8320504e-08,1.0
3216,3216,7.271767e-09,1.0,2.9909611e-07,1.0
3217,3217,8.225442e-09,1.0,1.1599064e-06,1.0
3218,3218,7.271767e-09,1.0,7.2026256e-07,1.0
3219,3219,8.225442e-09,1.0,1.636386e-06,1.0
3220,3220,8.106232e-09,1.0,5.6922437e-07,1.0
3221,3221,7.510185e-09,1.0,8.094192e-06,1.0
3222,3222,7.271767e-09,1.0,5.8224205e-06,1.0
3223,3223,8.225442e-09,1.0,1.2922288e-07,1.0
3224,3224,7.629395e-09,1.0,2.3031235e-07,1.0
3225,3225,8.225442e-09,1.0,5.6624415e-08,1.0
3226,3226,7.3909763e-09,1.0,3.4570697e-08,1.0
3227,3227,7.510185e-09,1.0,2.6345255e-08,1.0
3228,3228,7.987023e-09,1.0,2.872944e-08,1.0
3229,3229,8.225442e-09,1.0,2.2768976e-08,1.0
3230,3230,7.271767e-09,1.0,1.9550324e-08,1.0
3231,3231,7.867813e-09,1.0,1.9311905e-08,1.0
3232,3232,7.867813e-09,1.0,1.859665e-08,1.0
3233,3233,7.629395e-09,1.0,1.847744e-08,1.0
3234,3234,7.867813e-09,1.0,1.9431114e-08,1.0
3235,3235,7.3909763e-09,1.0,2.2172928e-08,1.0
3236,3236,7.867813e-09,1.0,2.4318696e-08,1.0
3237,3237,7.510185e-09,1.0,2.551079e-08,1.0
3238,3238,7.748604e-09,1.0,2.3841858e-08,1.0
3239,3239,7.748604e-09,1.0,2.3245812e-08,1.0
3240,3240,7.748604e-09,1.0,2.6106836e-08,1.0
3241,3241,7.3909763e-09,1.0,2.3007393e-08,1.0
3242,3242,7.987023e-09,1.0,2.2768976e-08,1.0
3243,3243,7.3909763e-09,1.0,2.026558e-08,1.0
3244,3244,7.271767e-09,1.0,2.0027162e-08,1.0
3245,3245,7.748604e-09,1.0,2.1338463e-08,1.0
3246,3246,7.748604e-09,1.0,1.9073488e-08,1.0
3247,3247,7.1525577e-09,1.0,1.8835069e-08,1.0
3248,3248,7.748604e-09,1.0,1.8835069e-08,1.0
3249,3249,8.106232e-09,1.0,1.9788743e-08,1.0
3250,3250,7.1525577e-09,1.0,2.0146372e-08,1.0
3251,3251,8.106232e-09,1.0,2.0384789e-08,1.0
3252,3252,6.914139e-09,1.0,2.0146372e-08,1.0
3253,3253,7.629395e-09,1.0,1.8358232e-08,1.0
3254,3254,7.0333486e-09,1.0,2.026558e-08,1.0
3255,3255,8.702279e-09,1.0,1.9907953e-08,1.0
3256,3256,6.079674e-09,1.0,2.0027162e-08,1.0
3257,3257,8.46386e-09,1.0,2.1219254e-08,1.0
3258,3258,6.914139e-09,1.0,2.0384789e-08,1.0
3259,3259,7.510185e-09,1.0,2.0503998e-08,1.0
3260,3260,7.3909763e-09,1.0,2.4795533e-08,1.0
3261,3261,7.987023e-09,1.0,2.6702882e-08,1.0
3262,3262,7.3909763e-09,1.0,2.706051e-08,1.0
3263,3263,7.3909763e-09,1.0,1.294613e-07,1.0
3264,3264,7.748604e-09,1.0,3.9339067e-08,1.0
3265,3265,6.6757204e-09,1.0,2.243519e-07,1.0
3266,3266,8.106232e-09,1.0,1.1353493e-06,1.0
3267,3267,7.510185e-09,1.0,1.5354158e-07,1.0
3268,3268,7.1525577e-09,1.0,5.936623e-08,1.0
3269,3269,7.1525577e-09,1.0,3.564358e-08,1.0
3270,3270,7.3909763e-09,1.0,2.2053719e-08,1.0
3271,3271,7.510185e-09,1.0,2.2411347e-08,1.0
3272,3272,7.3909763e-09,1.0,2.2768976e-08,1.0
3273,3273,7.271767e-09,1.0,2.1100044e-08,1.0
3274,3274,7.629395e-09,1.0,1.7642975e-08,1.0
3275,3275,7.0333486e-09,1.0,1.680851e-08,1.0
3276,3276,7.0333486e-09,1.0,1.5854836e-08,1.0
3277,3277,7.510185e-09,1.0,1.6093255e-08,1.0
3278,3278,7.1525577e-09,1.0,1.692772e-08,1.0
3279,3279,7.510185e-09,1.0,1.8239023e-08,1.0
3280,3280,7.1525577e-09,1.0,2.1100044e-08,1.0
3281,3281,7.3909763e-09,1.0,2.4318696e-08,1.0
3282,3282,7.510185e-09,1.0,4.4822695e-08,1.0
3283,3283,7.0333486e-09,1.0,2.1362305e-07,1.0
3284,3284,7.748604e-09,1.0,4.6253206e-08,1.0
3285,3285,6.6757204e-09,1.0,2.8133394e-08,1.0
3286,3286,7.271767e-09,1.0,1.7881394e-08,1.0
3287,3287,6.79493e-09,1.0,1.9669534e-08,1.0
3288,3288,8.106232e-09,1.0,2.0742418e-08,1.0
3289,3289,6.198883e-09,1.0,1.8954278e-08,1.0
3290,3290,8.106232e-09,1.0,1.7523766e-08,1.0
3291,3291,6.437302e-09,1.0,1.6450883e-08,1.0
3292,3292,7.867813e-09,1.0,1.66893e-08,1.0
3293,3293,6.198883e-09,1.0,1.5735626e-08,1.0
3294,3294,7.867813e-09,1.0,1.6570093e-08,1.0
3295,3295,7.0333486e-09,1.0,1.7285348e-08,1.0
3296,3296,7.1525577e-09,1.0,1.8000604e-08,1.0
3297,3297,7.748604e-09,1.0,1.9907953e-08,1.0
3298,3298,6.6757204e-09,1.0,2.2172928e-08,1.0
3299,3299,7.0333486e-09,1.0,2.2649767e-08,1.0
3300,3300,7.3909763e-09,1.0,3.0875206e-08,1.0
3301,3301,6.914139e-09,1.0,3.9696694e-08,1.0
3302,3302,7.629395e-09,1.0,2.2888184e-08,1.0
3303,3303,6.437302e-09,1.0,1.7881394e-08,1.0
3304,3304,7.271767e-09,1.0,1.7762185e-08,1.0
3305,3305,6.79493e-09,1.0,1.680851e-08,1.0
3306,3306,7.3909763e-09,1.0,1.704693e-08,1.0
3307,3307,6.914139e-09,1.0,1.5735626e-08,1.0
3308,3308,7.271767e-09,1.0,1.5735626e-08,1.0
3309,3309,7.0333486e-09,1.0,1.513958e-08,1.0
3310,3310,6.914139e-09,1.0,1.502037e-08,1.0
3311,3311,7.3909763e-09,1.0,1.6212464e-08,1.0
3312,3312,7.0333486e-09,1.0,1.8358232e-08,1.0
3313,3313,7.3909763e-09,1.0,1.7881394e-08,1.0
3314,3314,6.914139e-09,1.0,1.8239023e-08,1.0
3315,3315,6.79493e-09,1.0,1.847744e-08,1.0
3316,3316,7.629395e-09,1.0,2.0503998e-08,1.0
3317,3317,6.79493e-09,1.0,2.1219254e-08,1.0
3318,3318,7.629395e-09,1.0,2.0146372e-08,1.0
3319,3319,6.79493e-09,1.0,1.847744e-08,1.0
3320,3320,7.3909763e-09,1.0,1.5974045e-08,1.0
3321,3321,6.5565113e-09,1.0,1.6093255e-08,1.0
3322,3322,7.1525577e-09,1.0,1.6093255e-08,1.0
3323,3323,6.914139e-09,1.0,1.5974045e-08,1.0
3324,3324,7.1525577e-09,1.0,1.5497209e-08,1.0
3325,3325,7.1525577e-09,1.0,1.4662743e-08,1.0
3326,3326,6.5565113e-09,1.0,1.513958e-08,1.0
3327,3327,7.271767e-09,1.0,1.5497209e-08,1.0
3328,3328,7.1525577e-09,1.0,1.6450883e-08,1.0
3329,3329,7.271767e-09,1.0,1.5735626e-08,1.0
3330,3330,6.6757204e-09,1.0,1.6212464e-08,1.0
3331,3331,7.510185e-09,1.0,1.6570093e-08,1.0
3332,3332,6.5565113e-09,1.0,1.5974045e-08,1.0
3333,3333,7.987023e-09,1.0,1.5735626e-08,1.0
3334,3334,6.5565113e-09,1.0,1.5378e-08,1.0
3335,3335,6.79493e-09,1.0,1.5616418e-08,1.0
3336,3336,7.271767e-09,1.0,1.5616418e-08,1.0
3337,3337,7.1525577e-09,1.0,1.5616418e-08,1.0
3338,3338,6.914139e-09,1.0,1.5735626e-08,1.0
3339,3339,7.271767e-09,1.0,1.5735626e-08,1.0
3340,3340,7.0333486e-09,1.0,1.5974045e-08,1.0
3341,3341,7.0333486e-09,1.0,1.5854836e-08,1.0
3342,3342,6.914139e-09,1.0,1.5854836e-08,1.0
3343,3343,7.271767e-09,1.0,1.5497209e-08,1.0
3344,3344,6.6757204e-09,1.0,1.6212464e-08,1.0
3345,3345,7.629395e-09,1.0,1.5854836e-08,1.0
3346,3346,6.6757204e-09,1.0,1.6212464e-08,1.0
3347,3347,7.3909763e-09,1.0,1.66893e-08,1.0
3348,3348,7.3909763e-09,1.0,1.6331674e-08,1.0
3349,3349,7.0333486e-09,1.0,1.5497209e-08,1.0
3350,3350,7.271767e-09,1.0,1.513958e-08,1.0
3351,3351,6.6757204e-09,1.0,1.5497209e-08,1.0
3352,3352,6.79493e-09,1.0,1.5974045e-08,1.0
3353,3353,7.3909763e-09,1.0,1.5854836e-08,1.0
3354,3354,6.914139e-09,1.0,1.5616418e-08,1.0
3355,3355,6.5565113e-09,1.0,1.5735626e-08,1.0
3356,3356,7.271767e-09,1.0,1.5616418e-08,1.0
3357,3357,7.0333486e-09,1.0,1.5974045e-08,1.0
3358,3358,6.914139e-09,1.0,1.5974045e-08,1.0
3359,3359,7.1525577e-09,1.0,1.5974045e-08,1.0
3360,3360,7.0333486e-09,1.0,1.6212464e-08,1.0
3361,3361,6.914139e-09,1.0,1.5974045e-08,1.0
3362,3362,7.510185e-09,1.0,1.5854836e-08,1.0
3363,3363,7.748604e-09,1.0,1.4185906e-08,1.0
3364,3364,6.79493e-09,1.0,1.4185906e-08,1.0
3365,3365,6.6757204e-09,1.0,1.502037e-08,1.0
3366,3366,7.1525577e-09,1.0,1.5735626e-08,1.0
3367,3367,6.914139e-09,1.0,1.5616418e-08,1.0
3368,3368,7.0333486e-09,1.0,1.525879e-08,1.0
3369,3369,6.437302e-09,1.0,1.513958e-08,1.0
3370,3370,7.3909763e-09,1.0,1.525879e-08,1.0
3371,3371,7.1525577e-09,1.0,1.5735626e-08,1.0
3372,3372,7.867813e-09,1.0,1.513958e-08,1.0
3373,3373,7.0333486e-09,1.0,1.5497209e-08,1.0
3374,3374,7.1525577e-09,1.0,1.5497209e-08,1.0
3375,3375,7.0333486e-09,1.0,1.5735626e-08,1.0
3376,3376,7.0333486e-09,1.0,1.5854836e-08,1.0
3377,3377,6.79493e-09,1.0,1.6093255e-08,1.0
3378,3378,7.629395e-09,1.0,1.5497209e-08,1.0
3379,3379,6.79493e-09,1.0,1.5378e-08,1.0
3380,3380,7.3909763e-09,1.0,1.5854836e-08,1.0
3381,3381,6.6757204e-09,1.0,1.513958e-08,1.0
3382,3382,7.271767e-09,1.0,1.525879e-08,1.0
3383,3383,6.914139e-09,1.0,1.525879e-08,1.0
3384,3384,7.271767e-09,1.0,1.4662743e-08,1.0
3385,3385,7.0333486e-09,1.0,1.5616418e-08,1.0
3386,3386,7.629395e-09,1.0,1.525879e-08,1.0
3387,3387,6.79493e-09,1.0,1.5497209e-08,1.0
3388,3388,7.867813e-09,1.0,1.513958e-08,1.0
3389,3389,6.914139e-09,1.0,1.3828278e-08,1.0
3390,3390,7.271767e-09,1.0,1.5497209e-08,1.0
3391,3391,6.914139e-09,1.0,1.4543534e-08,1.0
3392,3392,7.271767e-09,1.0,1.5378e-08,1.0
3393,3393,7.271767e-09,1.0,1.4543534e-08,1.0
3394,3394,7.0333486e-09,1.0,1.4901161e-08,1.0
3395,3395,7.1525577e-09,1.0,1.47819526e-08,1.0
3396,3396,7.271767e-09,1.0,1.513958e-08,1.0
3397,3397,6.79493e-09,1.0,1.502037e-08,1.0
3398,3398,7.510185e-09,1.0,1.513958e-08,1.0
3399,3399,7.1525577e-09,1.0,1.513958e-08,1.0
3400,3400,7.271767e-09,1.0,1.347065e-08,1.0
3401,3401,7.1525577e-09,1.0,1.358986e-08,1.0
3402,3402,7.0333486e-09,1.0,1.4901161e-08,1.0
3403,3403,7.510185e-09,1.0,1.4543534e-08,1.0
3404,3404,6.79493e-09,1.0,1.4543534e-08,1.0
3405,3405,6.914139e-09,1.0,1.513958e-08,1.0
3406,3406,7.3909763e-09,1.0,1.6331674e-08,1.0
3407,3407,7.271767e-09,1.0,1.5735626e-08,1.0
3408,3408,7.271767e-09,1.0,1.5497209e-08,1.0
3409,3409,7.271767e-09,1.0,1.4901161e-08,1.0
3410,3410,7.1525577e-09,1.0,1.47819526e-08,1.0
3411,3411,7.271767e-09,1.0,1.4901161e-08,1.0
3412,3412,7.271767e-09,1.0,1.5616418e-08,1.0
3413,3413,7.629395e-09,1.0,1.4424325e-08,1.0
3414,3414,7.3909763e-09,1.0,1.47819526e-08,1.0
3415,3415,7.271767e-09,1.0,1.5378e-08,1.0
3416,3416,7.867813e-09,1.0,1.4901161e-08,1.0
3417,3417,6.79493e-09,1.0,1.47819526e-08,1.0
3418,3418,7.629395e-09,1.0,1.513958e-08,1.0
3419,3419,7.271767e-09,1.0,1.6212464e-08,1.0
3420,3420,7.3909763e-09,1.0,1.47819526e-08,1.0
3421,3421,7.271767e-09,1.0,1.525879e-08,1.0
3422,3422,7.0333486e-09,1.0,1.6570093e-08,1.0
3423,3423,7.748604e-09,1.0,1.8239023e-08,1.0
3424,3424,7.271767e-09,1.0,1.8000604e-08,1.0
3425,3425,7.1525577e-09,1.0,1.847744e-08,1.0
3426,3426,7.510185e-09,1.0,1.692772e-08,1.0
3427,3427,7.3909763e-09,1.0,2.1815302e-08,1.0
3428,3428,7.510185e-09,1.0,2.729893e-08,1.0
3429,3429,7.1525577e-09,1.0,1.692772e-08,1.0
3430,3430,7.510185e-09,1.0,1.6093255e-08,1.0
3431,3431,7.1525577e-09,1.0,1.525879e-08,1.0
3432,3432,7.271767e-09,1.0,1.6450883e-08,1.0
3433,3433,7.0333486e-09,1.0,1.5497209e-08,1.0
3434,3434,7.271767e-09,1.0,1.5735626e-08,1.0
3435,3435,7.1525577e-09,1.0,1.692772e-08,1.0
3436,3436,7.3909763e-09,1.0,1.8239023e-08,1.0
3437,3437,7.510185e-09,1.0,2.1576883e-08,1.0
3438,3438,7.0333486e-09,1.0,1.8000604e-08,1.0
3439,3439,7.510185e-09,1.0,1.9073488e-08,1.0
3440,3440,7.3909763e-09,1.0,1.66893e-08,1.0
3441,3441,7.3909763e-09,1.0,2.1338463e-08,1.0
3442,3442,6.914139e-09,1.0,2.0623208e-08,1.0
3443,3443,7.629395e-09,1.0,1.5854836e-08,1.0
3444,3444,7.3909763e-09,1.0,1.9431114e-08,1.0
3445,3445,7.1525577e-09,1.0,1.5616418e-08,1.0
3446,3446,7.629395e-09,1.0,1.6450883e-08,1.0
3447,3447,7.1525577e-09,1.0,1.6093255e-08,1.0
3448,3448,7.510185e-09,1.0,1.7762185e-08,1.0
3449,3449,7.3909763e-09,1.0,1.2862682e-07,1.0
3450,3450,7.271767e-09,1.0,7.9035765e-08,1.0
3451,3451,7.867813e-09,1.0,7.2360045e-08,1.0
3452,3452,7.510185e-09,1.0,2.2220613e-07,1.0
3453,3453,7.510185e-09,1.0,4.102707e-06,1.0
3454,3454,7.748604e-09,1.0,6.9642665e-05,1.0
3455,3455,7.867813e-09,1.0,0.0017451629,0.9990001
3456,3456,7.867813e-09,1.0,0.00064443616,1.0
3457,3457,6.914139e-09,1.0,3.8284065e-07,1.0
3458,3458,7.0333486e-09,1.0,3.4928323e-08,1.0
3459,3459,6.79493e-09,1.0,5.555153e-08,1.0
3460,3460,6.914139e-09,1.0,1.9073488e-08,1.0
3461,3461,7.271767e-09,1.0,1.7285348e-08,1.0
3462,3462,7.1525577e-09,1.0,1.4662743e-08,1.0
3463,3463,7.629395e-09,1.0,1.47819526e-08,1.0
3464,3464,7.271767e-09,1.0,2.551079e-08,1.0
3465,3465,6.79493e-09,1.0,1.3220311e-07,1.0
3466,3466,6.5565113e-09,1.0,6.139279e-08,1.0
3467,3467,6.3180927e-09,1.0,4.87566e-08,1.0
3468,3468,6.198883e-09,1.0,1.3828278e-08,1.0
3469,3469,5.9604646e-09,1.0,2.1219254e-08,1.0
3470,3470,8.702279e-09,1.0,2.9921534e-08,1.0
3471,3471,7.748604e-09,1.0,3.564358e-08,1.0
3472,3472,7.987023e-09,1.0,2.2172928e-08,1.0
3473,3473,8.34465e-09,1.0,2.3245812e-08,1.0
3474,3474,7.748604e-09,1.0,7.295609e-08,1.0
3475,3475,8.8214875e-09,1.0,2.5677681e-07,1.0
3476,3476,8.702279e-09,1.0,3.1065465e-05,1.0
3477,3477,8.940697e-09,1.0,3.6229492e-05,1.0
3478,3478,7.987023e-09,1.0,0.0005137242,1.0
3479,3479,8.702279e-09,1.0,0.00019062984,1.0
3480,3480,9.059907e-09,1.0,0.0062916763,0.9990001
3481,3481,8.583069e-09,1.0,0.007728744,0.9990001
3482,3482,8.702279e-09,1.0,0.006566468,0.9990001
3483,3483,8.583069e-09,1.0,0.00012192691,1.0
3484,3484,8.106232e-09,1.0,1.2831331e-05,1.0
3485,3485,8.940697e-09,1.0,0.00021558655,1.0
3486,3486,8.702279e-09,1.0,0.00031549658,1.0
3487,3487,8.940697e-09,1.0,0.0034833886,0.9990001
3488,3488,8.583069e-09,1.0,0.0021786857,0.9990001
3489,3489,9.179116e-09,1.0,0.0037115796,0.9990001
3490,3490,8.8214875e-09,1.0,0.0010702041,0.9990001
3491,3491,8.940697e-09,1.0,0.0046040593,0.9990001
3492,3492,9.179116e-09,1.0,0.00759527,0.9990001
3493,3493,8.940697e-09,1.0,0.008172918,0.9990001
3494,3494,9.298325e-09,1.0,0.0052479273,0.9990001
3495,3495,9.536744e-09,1.0,0.010232636,0.9990001
3496,3496,9.059907e-09,1.0,0.0018134913,0.9990001
3497,3497,8.583069e-09,1.0,0.0021619021,0.9990001
3498,3498,9.536744e-09,1.0,0.0002775463,1.0
3499,3499,9.059907e-09,1.0,0.0023360073,0.9990001
3500,3500,8.34465e-09,1.0,2.0397902e-05,1.0
3501,3501,9.298325e-09,1.0,7.002771e-05,1.0
3502,3502,9.417534e-09,1.0,1.6076566e-06,1.0
3503,3503,9.179116e-09,1.0,0.00038092423,1.0
3504,3504,9.6559525e-09,1.0,0.0010283926,0.9990001
3505,3505,9.417534e-09,1.0,0.00049646426,1.0
3506,3506,9.298325e-09,1.0,8.096099e-05,1.0
3507,3507,9.536744e-09,1.0,0.000448792,1.0
3508,3508,9.179116e-09,1.0,0.0023257944,0.9990001
3509,3509,9.775162e-09,1.0,0.0010442734,0.9990001
3510,3510,9.298325e-09,1.0,0.0029946447,0.9990001
3511,3511,1.0013581e-08,1.0,0.0015911887,0.9990001
3512,3512,9.298325e-09,1.0,0.0021120769,0.9990001
3513,3513,9.536744e-09,1.0,0.003180484,0.9990001
3514,3514,1.0013581e-08,1.0,0.010234055,0.9990001
3515,3515,9.417534e-09,1.0,0.010291595,0.9990001
3516,3516,9.6559525e-09,1.0,0.010146234,0.9990001
3517,3517,9.417534e-09,1.0,0.01056726,0.9990001
3518,3518,1.013279e-08,1.0,0.01074186,0.9990001
3519,3519,9.6559525e-09,1.0,0.00836104,0.9990001
3520,3520,9.179116e-09,1.0,0.0032876264,0.9990001
3521,3521,9.179116e-09,1.0,0.004656492,0.9990001
3522,3522,1.0251999e-08,1.0,0.0007098195,0.9990001
3523,3523,8.702279e-09,1.0,0.004537428,0.9990001
3524,3524,1.07288365e-08,1.0,0.00055681565,1.0
3525,3525,9.298325e-09,1.0,0.0045304094,0.9990001
3526,3526,1.0013581e-08,1.0,0.0009437443,0.9990001
3527,3527,1.0013581e-08,1.0,0.007561745,0.9990001
3528,3528,9.417534e-09,1.0,0.0026258833,0.9990001
3529,3529,9.8943715e-09,1.0,0.0072927508,0.9990001
3530,3530,1.013279e-08,1.0,0.0031489427,0.9990001
3531,3531,9.775162e-09,1.0,0.0077201887,0.9990001
3532,3532,1.0609627e-08,1.0,0.0050480203,0.9990001
3533,3533,9.536744e-09,1.0,0.010232211,0.9990001
3534,3534,1.0609627e-08,1.0,0.0068757245,0.9990001
3535,3535,9.6559525e-09,1.0,0.009136629,0.9990001
3536,3536,1.0251999e-08,1.0,0.009555096,0.9990001
3537,3537,9.536744e-09,1.0,0.008735059,0.9990001
3538,3538,1.0490418e-08,1.0,0.011233657,0.9990001
3539,3539,9.8943715e-09,1.0,0.012727742,0.9990001
3540,3540,1.0251999e-08,1.0,0.013092423,0.9990001
3541,3541,9.775162e-09,1.0,0.008763008,0.9990001
3542,3542,9.775162e-09,1.0,0.00838209,0.9990001
3543,3543,9.6559525e-09,1.0,0.008519396,0.9990001
3544,3544,1.0490418e-08,1.0,0.0060711415,0.9990001
3545,3545,9.6559525e-09,1.0,0.0059745614,0.9990001
3546,3546,1.013279e-08,1.0,0.005932113,0.9990001
3547,3547,1.0251999e-08,1.0,0.004455973,0.9990001
3548,3548,1.013279e-08,1.0,0.00818391,0.9990001
3549,3549,9.775162e-09,1.0,0.010190686,0.9990001
3550,3550,1.0848046e-08,1.0,0.007387734,0.9990001
3551,3551,1.0013581e-08,1.0,0.009985271,0.9990001
3552,3552,1.0609627e-08,1.0,0.009307933,0.9990001
3553,3553,1.0251999e-08,1.0,0.009919769,0.9990001
3554,3554,9.8943715e-09,1.0,0.010146251,0.9990001
3555,3555,1.1086464e-08,1.0,0.012574773,0.9990001
3556,3556,1.0013581e-08,1.0,0.01282788,0.9990001
3557,3557,1.0490418e-08,1.0,0.013159961,0.9990001
3558,3558,1.07288365e-08,1.0,0.013581831,0.9990001
3559,3559,9.775162e-09,1.0,0.012830778,0.9990001
3560,3560,1.07288365e-08,1.0,0.012571356,0.9990001
3561,3561,1.0371209e-08,1.0,0.014200718,0.9990001
3562,3562,1.0251999e-08,1.0,0.015603603,0.9990001
3563,3563,1.0490418e-08,1.0,0.014806289,0.9990001
3564,3564,9.536744e-09,1.0,0.010761085,0.9990001
3565,3565,1.0371209e-08,1.0,0.009050722,0.9990001
3566,3566,1.0371209e-08,1.0,0.011618837,0.9990001
3567,3567,1.0490418e-08,1.0,0.008225182,0.9990001
3568,3568,1.0848046e-08,1.0,0.0064619575,0.9990001
3569,3569,1.013279e-08,1.0,0.004537737,0.9990001
3570,3570,1.07288365e-08,1.0,0.0041388315,0.9990001
3571,3571,1.0848046e-08,1.0,0.004345034,0.9990001
3572,3572,1.07288365e-08,1.0,3.8987757e-05,1.0
3573,3573,1.0013581e-08,1.0,0.0006549901,1.0
3574,3574,1.1444092e-08,1.0,0.000936066,0.9990001
3575,3575,1.0371209e-08,1.0,0.00577479,0.9990001
3576,3576,1.09672555e-08,1.0,0.0009503437,0.9990001
3577,3577,1.07288365e-08,1.0,0.0028746435,0.9990001
3578,3578,1.0251999e-08,1.0,0.0034769445,0.9990001
3579,3579,1.1205674e-08,1.0,0.0069583436,0.9990001
3580,3580,1.0013581e-08,1.0,0.009974385,0.9990001
3581,3581,1.2040139e-08,1.0,0.0078635905,0.9990001
3582,3582,1.0609627e-08,1.0,0.008923365,0.9990001
3583,3583,1.013279e-08,1.0,0.008628346,0.9990001
3584,3584,1.1563301e-08,1.0,0.008843111,0.9990001
3585,3585,1.013279e-08,1.0,0.007534886,0.9990001
3586,3586,1.1324883e-08,1.0,0.0070360675,0.9990001
3587,3587,1.0371209e-08,1.0,0.011418091,0.9990001
3588,3588,1.1682511e-08,1.0,0.008199209,0.9990001
3589,3589,1.0371209e-08,1.0,0.012218444,0.9990001
3590,3590,1.09672555e-08,1.0,0.0132485945,0.9990001
3591,3591,1.1324883e-08,1.0,0.012849478,0.9990001
3592,3592,1.013279e-08,1.0,0.012874119,0.9990001
3593,3593,1.1205674e-08,1.0,0.01228246,0.9990001
3594,3594,1.0251999e-08,1.0,0.015460843,0.9990001
3595,3595,1.1324883e-08,1.0,0.0152480705,0.9990001
3596,3596,1.013279e-08,1.0,0.014747126,0.9990001
3597,3597,1.09672555e-08,1.0,0.012281217,0.9990001
3598,3598,1.1324883e-08,1.0,0.01385987,0.9990001
3599,3599,1.013279e-08,1.0,0.0142000625,0.9990001
3600,3600,1.2159348e-08,1.0,0.011753619,0.9990001
3601,3601,9.6559525e-09,1.0,0.014764445,0.9990001
3602,3602,1.1920929e-08,1.0,0.012305636,0.9990001
3603,3603,9.775162e-09,1.0,0.01019364,0.9990001
3604,3604,1.18017205e-08,1.0,0.011738196,0.9990001
3605,3605,1.0251999e-08,1.0,0.014053301,0.9990001
3606,3606,1.0848046e-08,1.0,0.012397665,0.9990001
3607,3607,1.1324883e-08,1.0,0.012054605,0.9990001
3608,3608,1.0371209e-08,1.0,0.011608338,0.9990001
3609,3609,1.0848046e-08,1.0,0.0074776188,0.9990001
3610,3610,1.0848046e-08,1.0,0.012687917,0.9990001
3611,3611,9.775162e-09,1.0,0.010774469,0.9990001
3612,3612,1.1086464e-08,1.0,0.012716068,0.9990001
3613,3613,1.0609627e-08,1.0,0.01078384,0.9990001
3614,3614,1.013279e-08,1.0,0.010353271,0.9990001
3615,3615,1.09672555e-08,1.0,0.010172675,0.9990001
3616,3616,1.1444092e-08,1.0,0.011947865,0.9990001
3617,3617,1.1086464e-08,1.0,0.0073641264,0.9990001
3618,3618,1.1205674e-08,1.0,0.0069509023,0.9990001
3619,3619,1.1086464e-08,1.0,0.00961804,0.9990001
3620,3620,1.1324883e-08,1.0,0.0056704255,0.9990001
3621,3621,1.1563301e-08,1.0,0.0056312946,0.9990001
3622,3622,1.07288365e-08,1.0,0.0031473387,0.9990001
3623,3623,1.2159348e-08,1.0,0.0008338247,0.9990001
3624,3624,1.1205674e-08,1.0,0.0001991973,1.0
3625,3625,1.18017205e-08,1.0,0.0020288154,0.9990001
3626,3626,1.1086464e-08,1.0,0.011056873,0.9990001
3627,3627,1.0371209e-08,1.0,0.015340986,0.9990001
3628,3628,1.1205674e-08,1.0,0.014653671,0.9990001
3629,3629,1.07288365e-08,1.0,0.01526833,0.9990001
3630,3630,1.0848046e-08,1.0,0.015265926,0.9990001
3631,3631,1.2278558e-08,1.0,0.016525647,0.9990001
3632,3632,1.013279e-08,1.0,0.016433068,0.9990001
3633,3633,1.1444092e-08,1.0,0.017049631,0.9990001
3634,3634,1.1444092e-08,1.0,0.01533761,0.9990001
3635,3635,1.013279e-08,1.0,0.016031196,0.9990001
3636,3636,1.1682511e-08,1.0,0.015641585,0.9990001
3637,3637,1.0371209e-08,1.0,0.016265247,0.9990001
3638,3638,1.07288365e-08,1.0,0.015319422,0.9990001
3639,3639,1.0848046e-08,1.0,0.015662365,0.9990001
3640,3640,1.09672555e-08,1.0,0.014341489,0.9990001
3641,3641,1.07288365e-08,1.0,0.016165225,0.9990001
3642,3642,1.0371209e-08,1.0,0.015807627,0.9990001
3643,3643,1.09672555e-08,1.0,0.01583858,0.9990001
3644,3644,1.0013581e-08,1.0,0.01760217,0.9990001
3645,3645,1.0371209e-08,1.0,0.01609576,0.9990001
3646,3646,1.0848046e-08,1.0,0.016475726,0.9990001
3647,3647,1.1205674e-08,1.0,0.015515784,0.9990001
3648,3648,9.775162e-09,1.0,0.01683734,0.9990001
3649,3649,1.0371209e-08,1.0,0.016573546,0.9990001
3650,3650,1.1324883e-08,1.0,0.015277176,0.9990001
3651,3651,8.940697e-09,1.0,0.017769905,0.9990001
3652,3652,1.0848046e-08,1.0,0.01744028,0.9990001
3653,3653,1.0251999e-08,1.0,0.018371832,0.9990001
3654,3654,1.0371209e-08,1.0,0.01771434,0.9990001
3655,3655,9.8943715e-09,1.0,0.018670017,0.9990001
3656,3656,9.417534e-09,1.0,0.018976409,0.9990001
3657,3657,1.07288365e-08,1.0,0.019049292,0.9990001
3658,3658,8.46386e-09,1.0,0.018554037,0.9990001
3659,3659,9.536744e-09,1.0,0.017461892,0.9990001
3660,3660,9.059907e-09,1.0,0.018082168,0.9990001
3661,3661,8.702279e-09,1.0,0.018085098,0.9990001
3662,3662,8.702279e-09,1.0,0.01897077,0.9990001
3663,3663,8.583069e-09,1.0,0.018600661,0.9990001
3664,3664,9.179116e-09,1.0,0.018693844,0.9990001
3665,3665,8.702279e-09,1.0,0.01826923,0.9990001
3666,3666,8.940697e-09,1.0,0.01919385,0.9990001
3667,3667,9.298325e-09,1.0,0.019305848,0.9990001
3668,3668,8.46386e-09,1.0,0.019394895,0.9990001
3669,3669,8.8214875e-09,1.0,0.018757217,0.9990001
3670,3670,8.225442e-09,1.0,0.018869009,0.9990001
3671,3671,9.8943715e-09,1.0,0.018254383,0.9990001
3672,3672,1.0013581e-08,1.0,0.01758461,0.9990001
3673,3673,9.179116e-09,1.0,0.016448565,0.9990001
3674,3674,9.536744e-09,1.0,0.016399873,0.9990001
3675,3675,7.510185e-09,1.0,0.016636686,0.9990001
3676,3676,7.271767e-09,1.0,0.017598156,0.9990001
3677,3677,7.987023e-09,1.0,0.017944459,0.9990001
3678,3678,7.867813e-09,1.0,0.018446308,0.9990001
3679,3679,7.748604e-09,1.0,0.01881485,0.9990001
3680,3680,7.1525577e-09,1.0,0.019166123,0.9990001
3681,3681,8.8214875e-09,1.0,0.019401142,0.9990001
3682,3682,9.6559525e-09,1.0,0.018004872,0.9990001
3683,3683,9.059907e-09,1.0,0.015057844,0.9990001
3684,3684,7.867813e-09,1.0,0.014852475,0.9990001
3685,3685,7.1525577e-09,1.0,0.017007183,0.9990001
3686,3686,7.510185e-09,1.0,0.017697684,0.9990001
3687,3687,7.987023e-09,1.0,0.017654074,0.9990001
3688,3688,7.629395e-09,1.0,0.016641222,0.9990001
3689,3689,7.3909763e-09,1.0,0.018158784,0.9990001
3690,3690,7.748604e-09,1.0,0.018450106,0.9990001
3691,3691,7.629395e-09,1.0,0.019046996,0.9990001
3692,3692,7.629395e-09,1.0,0.018557733,0.9990001
3693,3693,7.510185e-09,1.0,0.017277073,0.9990001
3694,3694,7.1525577e-09,1.0,0.01653887,0.9990001
3695,3695,8.225442e-09,1.0,0.013895736,0.9990001
3696,3696,8.106232e-09,1.0,0.013434312,0.9990001
3697,3697,7.1525577e-09,1.0,0.015576996,0.9990001
3698,3698,7.867813e-09,1.0,0.016329382,0.9990001
3699,3699,7.1525577e-09,1.0,0.01666845,0.9990001
3700,3700,6.79493e-09,1.0,0.018159207,0.9990001
3701,3701,7.629395e-09,1.0,0.018690765,0.9990001
3702,3702,6.914139e-09,1.0,0.018319312,0.9990001
3703,3703,7.1525577e-09,1.0,0.018022982,0.9990001
3704,3704,7.3909763e-09,1.0,0.01689007,0.9990001
3705,3705,6.914139e-09,1.0,0.017296258,0.9990001
3706,3706,7.748604e-09,1.0,0.017590638,0.9990001
3707,3707,7.271767e-09,1.0,0.019497743,0.9990001
3708,3708,7.0333486e-09,1.0,0.019722616,0.9990001
3709,3709,7.629395e-09,1.0,0.019666055,0.9990001
3710,3710,7.3909763e-09,1.0,0.019428607,0.9990001
3711,3711,6.79493e-09,1.0,0.019372607,0.9990001
3712,3712,7.867813e-09,1.0,0.018880276,0.9990001
3713,3713,7.510185e-09,1.0,0.016422112,0.9990001
3714,3714,7.0333486e-09,1.0,0.017907739,0.9990001
3715,3715,7.867813e-09,1.0,0.015301996,0.9990001
3716,3716,7.3909763e-09,1.0,0.015645444,0.9990001
3717,3717,7.1525577e-09,1.0,0.015470505,0.9990001
3718,3718,7.271767e-09,1.0,0.015405987,0.9990001
3719,3719,6.6757204e-09,1.0,0.015974738,0.9990001
3720,3720,6.914139e-09,1.0,0.0164999,0.9990001
3721,3721,7.867813e-09,1.0,0.01912766,0.9990001
3722,3722,6.914139e-09,1.0,0.01932059,0.9990001
3723,3723,7.3909763e-09,1.0,0.01905021,0.9990001
3724,3724,7.271767e-09,1.0,0.019626398,0.9990001
3725,3725,7.1525577e-09,1.0,0.019299725,0.9990001
3726,3726,7.0333486e-09,1.0,0.01811729,0.9990001
3727,3727,7.271767e-09,1.0,0.019447235,0.9990001
3728,3728,7.3909763e-09,1.0,0.019539108,0.9990001
3729,3729,6.914139e-09,1.0,0.019175408,0.9990001
3730,3730,6.6757204e-09,1.0,0.01920184,0.9990001
3731,3731,6.914139e-09,1.0,0.019177403,0.9990001
3732,3732,7.3909763e-09,1.0,0.01876053,0.9990001
3733,3733,6.5565113e-09,1.0,0.018947722,0.9990001
3734,3734,7.1525577e-09,1.0,0.018722467,0.9990001
3735,3735,7.0333486e-09,1.0,0.018169181,0.9990001
3736,3736,7.629395e-09,1.0,0.01947441,0.9990001
3737,3737,6.5565113e-09,1.0,0.019373018,0.9990001
3738,3738,7.510185e-09,1.0,0.017544627,0.9990001
3739,3739,6.914139e-09,1.0,0.019554406,0.9990001
3740,3740,6.914139e-09,1.0,0.019680995,0.9990001
3741,3741,7.629395e-09,1.0,0.01960665,0.9990001
3742,3742,6.3180927e-09,1.0,0.019404456,0.9990001
3743,3743,7.271767e-09,1.0,0.019223029,0.9990001
3744,3744,7.1525577e-09,1.0,0.019384915,0.9990001
3745,3745,7.0333486e-09,1.0,0.019046664,0.9990001
3746,3746,7.271767e-09,1.0,0.018668203,0.9990001
3747,3747,8.225442e-09,1.0,0.016567867,0.9990001
3748,3748,8.46386e-09,1.0,0.0075256466,0.9990001
3749,3749,5.245209e-09,1.0,0.017043928,0.9990001
3750,3750,8.106232e-09,1.0,0.017884603,0.9990001
3751,3751,6.914139e-09,1.0,0.019658359,0.9990001
3752,3752,6.437302e-09,1.0,0.017035121,0.9990001
3753,3753,8.106232e-09,1.0,0.019094255,0.9990001
3754,3754,6.6757204e-09,1.0,0.018920258,0.9990001
3755,3755,7.271767e-09,1.0,0.0180703,0.9990001
3756,3756,7.271767e-09,1.0,0.019617883,0.9990001
3757,3757,6.198883e-09,1.0,0.016342673,0.9990001
3758,3758,7.987023e-09,1.0,0.016200233,0.9990001
3759,3759,7.0333486e-09,1.0,0.019352885,0.9990001
3760,3760,7.0333486e-09,1.0,0.019315062,0.9990001
3761,3761,7.271767e-09,1.0,0.019049874,0.9990001
3762,3762,7.3909763e-09,1.0,0.018399896,0.9990001
3763,3763,7.987023e-09,1.0,0.013852136,0.9990001
3764,3764,6.6757204e-09,1.0,0.018875038,0.9990001
3765,3765,6.914139e-09,1.0,0.018945111,0.9990001
3766,3766,8.225442e-09,1.0,0.018908778,0.9990001
3767,3767,6.3180927e-09,1.0,0.019153766,0.9990001
3768,3768,7.0333486e-09,1.0,0.019066721,0.9990001
3769,3769,7.1525577e-09,1.0,0.01901885,0.9990001
3770,3770,6.79493e-09,1.0,0.019160649,0.9990001
3771,3771,7.3909763e-09,1.0,0.01748322,0.9990001
3772,3772,7.271767e-09,1.0,0.01912305,0.9990001
3773,3773,6.914139e-09,1.0,0.01919409,0.9990001
3774,3774,7.3909763e-09,1.0,0.018041406,0.9990001
3775,3775,7.1525577e-09,1.0,0.019458551,0.9990001
3776,3776,6.6757204e-09,1.0,0.018771278,0.9990001
3777,3777,8.46386e-09,1.0,0.019601252,0.9990001
3778,3778,5.602837e-09,1.0,0.015452067,0.9990001
3779,3779,8.583069e-09,1.0,0.018174969,0.9990001
3780,3780,6.914139e-09,1.0,0.016778296,0.9990001
3781,3781,6.437302e-09,1.0,0.017404236,0.9990001
3782,3782,8.225442e-09,1.0,0.01932876,0.9990001
3783,3783,6.437302e-09,1.0,0.01441833,0.9990001
3784,3784,7.3909763e-09,1.0,0.018080115,0.9990001
3785,3785,7.748604e-09,1.0,0.017875273,0.9990001
3786,3786,6.6757204e-09,1.0,0.018328164,0.9990001
3787,3787,8.106232e-09,1.0,0.019264532,0.9990001
3788,3788,6.6757204e-09,1.0,0.019480271,0.9990001
3789,3789,6.914139e-09,1.0,0.019475887,0.9990001
3790,3790,6.5565113e-09,1.0,0.019571219,0.9990001
3791,3791,7.3909763e-09,1.0,0.019138403,0.9990001
3792,3792,7.271767e-09,1.0,0.01953172,0.9990001
3793,3793,6.6757204e-09,1.0,0.019013414,0.9990001
3794,3794,7.987023e-09,1.0,0.019334875,0.9990001
3795,3795,7.629395e-09,1.0,0.013113033,0.9990001
3796,3796,6.079674e-09,1.0,0.018545415,0.9990001
3797,3797,8.46386e-09,1.0,0.017722473,0.9990001
3798,3798,6.6757204e-09,1.0,0.01959656,0.9990001
3799,3799,7.0333486e-09,1.0,0.019719945,0.9990001
3800,3800,7.1525577e-09,1.0,0.019084778,0.9990001
3801,3801,8.225442e-09,1.0,0.015798168,0.9990001
3802,3802,6.5565113e-09,1.0,0.0110613955,0.9990001
3803,3803,7.510185e-09,1.0,0.016939094,0.9990001
3804,3804,6.79493e-09,1.0,0.01954319,0.9990001
3805,3805,7.748604e-09,1.0,0.019291999,0.9990001
3806,3806,5.9604646e-09,1.0,0.018333998,0.9990001
3807,3807,8.225442e-09,1.0,0.019165177,0.9990001
3808,3808,7.1525577e-09,1.0,0.014691537,0.9990001
3809,3809,6.3180927e-09,1.0,0.01918997,0.9990001
3810,3810,7.510185e-09,1.0,0.018908774,0.9990001
3811,3811,6.79493e-09,1.0,0.019546323,0.9990001
3812,3812,7.271767e-09,1.0,0.019618865,0.9990001
3813,3813,6.437302e-09,1.0,0.019155698,0.9990001
3814,3814,7.3909763e-09,1.0,0.01970439,0.9990001
3815,3815,7.0333486e-09,1.0,0.018003726,0.9990001
3816,3816,7.629395e-09,1.0,0.0189893,0.9990001
3817,3817,7.0333486e-09,1.0,0.016680755,0.9990001
3818,3818,7.1525577e-09,1.0,0.018772291,0.9990001
3819,3819,7.271767e-09,1.0,0.018465212,0.9990001
3820,3820,7.629395e-09,1.0,0.018850263,0.9990001
3821,3821,6.079674e-09,1.0,0.019653762,0.9990001
3822,3822,7.1525577e-09,1.0,0.019182516,0.9990001
3823,3823,7.1525577e-09,1.0,0.01963392,0.9990001
3824,3824,8.225442e-09,1.0,0.016492601,0.9990001
3825,3825,6.914139e-09,1.0,0.017797017,0.9990001
3826,3826,6.437302e-09,1.0,0.018848876,0.9990001
3827,3827,7.510185e-09,1.0,0.01937588,0.9990001
3828,3828,7.3909763e-09,1.0,0.019362237,0.9990001
3829,3829,6.5565113e-09,1.0,0.019131672,0.9990001
3830,3830,7.271767e-09,1.0,0.01958213,0.9990001
3831,3831,7.271767e-09,1.0,0.01879546,0.9990001
3832,3832,7.748604e-09,1.0,0.01911116,0.9990001
3833,3833,6.79493e-09,1.0,0.017710129,0.9990001
3834,3834,7.271767e-09,1.0,0.01605166,0.9990001
3835,3835,7.510185e-09,1.0,0.019271702,0.9990001
3836,3836,6.437302e-09,1.0,0.019096086,0.9990001
3837,3837,7.867813e-09,1.0,0.019593928,0.9990001
3838,3838,6.6757204e-09,1.0,0.018350042,0.9990001
3839,3839,7.629395e-09,1.0,0.019583551,0.9990001
3840,3840,6.79493e-09,1.0,0.019382888,0.9990001
3841,3841,7.3909763e-09,1.0,0.01890183,0.9990001
3842,3842,7.748604e-09,1.0,0.019311491,0.9990001
3843,3843,6.5565113e-09,1.0,0.01848203,0.9990001
3844,3844,7.1525577e-09,1.0,0.019604905,0.9990001
3845,3845,6.6757204e-09,1.0,0.019342314,0.9990001
3846,3846,8.225442e-09,1.0,0.019526664,0.9990001
3847,3847,6.5565113e-09,1.0,0.019177023,0.9990001
3848,3848,7.1525577e-09,1.0,0.018479563,0.9990001
3849,3849,7.3909763e-09,1.0,0.019669343,0.9990001
3850,3850,6.79493e-09,1.0,0.015710294,0.9990001
3851,3851,7.510185e-09,1.0,0.016654233,0.9990001
3852,3852,7.867813e-09,1.0,0.01940114,0.9990001
3853,3853,6.79493e-09,1.0,0.00013445318,1.0
3854,3854,7.3909763e-09,1.0,0.0005855247,1.0
3855,3855,7.748604e-09,1.0,0.016557122,0.9990001
3856,3856,7.629395e-09,1.0,0.019053137,0.9990001
3857,3857,7.0333486e-09,1.0,0.015457834,0.9990001
3858,3858,7.271767e-09,1.0,0.018302744,0.9990001
3859,3859,6.914139e-09,1.0,0.018997818,0.9990001
3860,3860,7.3909763e-09,1.0,0.019579787,0.9990001
3861,3861,7.748604e-09,1.0,0.016313251,0.9990001
3862,3862,7.0333486e-09,1.0,0.018163549,0.9990001
3863,3863,6.79493e-09,1.0,0.019196562,0.9990001
3864,3864,6.914139e-09,1.0,0.01785547,0.9990001
3865,3865,8.34465e-09,1.0,0.018958421,0.9990001
3866,3866,6.3180927e-09,1.0,0.01792433,0.9990001
3867,3867,7.987023e-09,1.0,0.018277323,0.9990001
3868,3868,6.914139e-09,1.0,0.018285537,0.9990001
3869,3869,7.0333486e-09,1.0,0.019523269,0.9990001
3870,3870,6.79493e-09,1.0,0.019504163,0.9990001
3871,3871,7.1525577e-09,1.0,0.018189294,0.9990001
3872,3872,7.629395e-09,1.0,0.018985448,0.9990001
3873,3873,6.6757204e-09,1.0,0.018977378,0.9990001
3874,3874,7.3909763e-09,1.0,0.01956882,0.9990001
3875,3875,7.3909763e-09,1.0,0.018923156,0.9990001
3876,3876,7.1525577e-09,1.0,0.01907709,0.9990001
3877,3877,7.3909763e-09,1.0,0.017936185,0.9990001
3878,3878,7.867813e-09,1.0,0.01835636,0.9990001
3879,3879,6.5565113e-09,1.0,0.01713741,0.9990001
3880,3880,7.748604e-09,1.0,0.019420719,0.9990001
3881,3881,6.6757204e-09,1.0,0.016301338,0.9990001
3882,3882,7.3909763e-09,1.0,0.018252956,0.9990001
3883,3883,7.629395e-09,1.0,0.018159015,0.9990001
3884,3884,7.510185e-09,1.0,0.018494118,0.9990001
3885,3885,6.6757204e-09,1.0,0.01892612,0.9990001
3886,3886,8.225442e-09,1.0,0.01746817,0.9990001
3887,3887,6.5565113e-09,1.0,0.01920432,0.9990001
3888,3888,7.0333486e-09,1.0,0.019194316,0.9990001
3889,3889,7.1525577e-09,1.0,0.01962508,0.9990001
3890,3890,6.914139e-09,1.0,0.018948145,0.9990001
3891,3891,7.748604e-09,1.0,0.019406913,0.9990001
3892,3892,6.914139e-09,1.0,0.019151058,0.9990001
3893,3893,7.3909763e-09,1.0,0.019526755,0.9990001
3894,3894,6.914139e-09,1.0,0.018380983,0.9990001
3895,3895,7.271767e-09,1.0,0.018972155,0.9990001
3896,3896,8.34465e-09,1.0,0.017200893,0.9990001
3897,3897,7.0333486e-09,1.0,0.012736562,0.9990001
3898,3898,6.914139e-09,1.0,0.018708216,0.9990001
3899,3899,7.3909763e-09,1.0,0.01797463,0.9990001
3900,3900,7.3909763e-09,1.0,0.019530535,0.9990001
3901,3901,8.225442e-09,1.0,0.00015320946,1.0
3902,3902,7.1525577e-09,1.0,0.0014920266,0.9990001
3903,3903,7.748604e-09,1.0,0.018132044,0.9990001
3904,3904,6.437302e-09,1.0,0.018396592,0.9990001
3905,3905,8.225442e-09,1.0,0.018857297,0.9990001
3906,3906,6.79493e-09,1.0,0.018235698,0.9990001
3907,3907,7.1525577e-09,1.0,0.018978154,0.9990001
3908,3908,7.3909763e-09,1.0,0.018515605,0.9990001
3909,3909,6.6757204e-09,1.0,0.019518234,0.9990001
3910,3910,7.510185e-09,1.0,0.01851054,0.9990001
3911,3911,7.1525577e-09,1.0,0.019254485,0.9990001
3912,3912,6.5565113e-09,1.0,0.01810411,0.9990001
3913,3913,7.867813e-09,1.0,0.01883155,0.9990001
3914,3914,7.629395e-09,1.0,0.017513106,0.9990001
3915,3915,6.5565113e-09,1.0,0.018899253,0.9990001
3916,3916,8.225442e-09,1.0,0.017414792,0.9990001
3917,3917,6.6757204e-09,1.0,0.018100481,0.9990001
3918,3918,7.867813e-09,1.0,0.018088395,0.9990001
3919,3919,6.6757204e-09,1.0,0.018240387,0.9990001
3920,3920,7.867813e-09,1.0,0.019333906,0.9990001
3921,3921,7.271767e-09,1.0,0.018930633,0.9990001
3922,3922,6.79493e-09,1.0,0.018092738,0.9990001
3923,3923,7.1525577e-09,1.0,0.019255295,0.9990001
3924,3924,6.6757204e-09,1.0,0.01840587,0.9990001
3925,3925,7.629395e-09,1.0,0.01910271,0.9990001
3926,3926,7.3909763e-09,1.0,0.018105917,0.9990001
3927,3927,7.3909763e-09,1.0,0.018871402,0.9990001
3928,3928,7.1525577e-09,1.0,0.017879758,0.9990001
3929,3929,7.867813e-09,1.0,0.01847116,0.9990001
3930,3930,6.79493e-09,1.0,0.01840538,0.9990001
3931,3931,7.748604e-09,1.0,0.018686838,0.9990001
3932,3932,6.6757204e-09,1.0,0.016838174,0.9990001
3933,3933,8.46386e-09,1.0,0.017969312,0.9990001
3934,3934,6.79493e-09,1.0,0.019810332,0.9990001
3935,3935,6.079674e-09,1.0,0.018323489,0.9990001
3936,3936,7.271767e-09,1.0,0.009934852,0.9990001
3937,3937,6.79493e-09,1.0,0.013286993,0.9990001
3938,3938,8.702279e-09,1.0,0.015500622,0.9990001
3939,3939,5.602837e-09,1.0,0.01688294,0.9990001
3940,3940,8.702279e-09,1.0,0.017864728,0.9990001
3941,3941,8.225442e-09,1.0,0.01785356,0.9990001
3942,3942,7.867813e-09,1.0,0.01800773,0.9990001
3943,3943,8.583069e-09,1.0,0.018405933,0.9990001
3944,3944,7.987023e-09,1.0,0.016833037,0.9990001
3945,3945,9.298325e-09,1.0,0.018556187,0.9990001
3946,3946,8.225442e-09,1.0,0.018376399,0.9990001
3947,3947,8.940697e-09,1.0,0.018458841,0.9990001
3948,3948,8.106232e-09,1.0,0.017639946,0.9990001
3949,3949,9.179116e-09,1.0,0.018560942,0.9990001
3950,3950,7.867813e-09,1.0,0.018666198,0.9990001
3951,3951,9.8943715e-09,1.0,0.019410906,0.9990001
3952,3952,7.748604e-09,1.0,0.01801009,0.9990001
3953,3953,9.536744e-09,1.0,0.019636897,0.9990001
3954,3954,8.34465e-09,1.0,0.019429155,0.9990001
3955,3955,9.179116e-09,1.0,0.015179118,0.9990001
3956,3956,9.8943715e-09,1.0,0.017837081,0.9990001
3957,3957,4.887581e-09,1.0,0.020498628,0.998
3958,3958,2.0503998e-08,1.0,2.6129605e-05,1.0
3959,3959,7.510185e-09,1.0,1.859665e-08,1.0
3960,3960,8.583069e-09,1.0,2.7656556e-08,1.0
3961,3961,1.1456013e-07,1.0,1.6324997e-05,1.0
3962,3962,1.9657612e-07,1.0,5.9962275e-08,1.0
3963,3963,5.3405763e-08,1.0,2.8252604e-08,1.0
3964,3964,1.4662743e-08,1.0,2.4795533e-08,1.0
3965,3965,1.5735626e-08,1.0,5.567074e-08,1.0
3966,3966,1.47819526e-08,1.0,5.7339673e-08,1.0
3967,3967,1.4424325e-08,1.0,3.886223e-08,1.0
3968,3968,1.2874604e-08,1.0,2.8252604e-08,1.0
3969,3969,1.1563301e-08,1.0,2.2292138e-08,1.0
3970,3970,9.6559525e-09,1.0,1.9550324e-08,1.0
3971,3971,8.8214875e-09,1.0,1.692772e-08,1.0
3972,3972,7.1525577e-09,1.0,1.502037e-08,1.0
3973,3973,6.079674e-09,1.0,1.4543534e-08,1.0
3974,3974,5.4836278e-09,1.0,1.2636185e-08,1.0
3975,3975,5.1259996e-09,1.0,1.1682511e-08,1.0
3976,3976,4.4107438e-09,1.0,1.0490418e-08,1.0
3977,3977,4.053116e-09,1.0,9.417534e-09,1.0
3978,3978,4.172325e-09,1.0,8.8214875e-09,1.0
3979,3979,4.172325e-09,1.0,8.225442e-09,1.0
3980,3980,3.8146974e-09,1.0,7.629395e-09,1.0
3981,3981,3.8146974e-09,1.0,7.0333486e-09,1.0
3982,3982,3.6954881e-09,1.0,6.437302e-09,1.0
3983,3983,3.0994416e-09,1.0,6.198883e-09,1.0
3984,3984,3.0994416e-09,1.0,6.437302e-09,1.0
3985,3985,3.0994416e-09,1.0,6.437302e-09,1.0
3986,3986,2.7418139e-09,1.0,6.079674e-09,1.0
3987,3987,2.7418139e-09,1.0,6.079674e-09,1.0
3988,3988,2.6226046e-09,1.0,5.4836278e-09,1.0
3989,3989,2.6226046e-09,1.0,5.1259996e-09,1.0
3990,3990,2.384186e-09,1.0,5.4836278e-09,1.0
3991,3991,2.2649767e-09,1.0,5.722046e-09,1.0
3992,3992,2.1457673e-09,1.0,5.602837e-09,1.0
3993,3993,2.1457673e-09,1.0,5.3644182e-09,1.0
3994,3994,2.026558e-09,1.0,5.245209e-09,1.0
3995,3995,2.384186e-09,1.0,5.4836278e-09,1.0
3996,3996,2.2649767e-09,1.0,5.245209e-09,1.0
3997,3997,2.1457673e-09,1.0,5.245209e-09,1.0
3998,3998,2.384186e-09,1.0,5.1259996e-09,1.0
3999,3999,2.1457673e-09,1.0,5.1259996e-09,1.0
4000,4000,2.1457673e-09,1.0,5.602837e-09,1.0
4001,4001,2.026558e-09,1.0,5.3644182e-09,1.0
4002,4002,1.9073487e-09,1.0,5.3644182e-09,1.0
4003,4003,2.384186e-09,1.0,5.245209e-09,1.0
4004,4004,1.9073487e-09,1.0,5.0067905e-09,1.0
4005,4005,2.1457673e-09,1.0,5.8412555e-09,1.0
4006,4006,2.384186e-09,1.0,5.3644182e-09,1.0
4007,4007,1.9073487e-09,1.0,5.602837e-09,1.0
4008,4008,1.7881394e-09,1.0,6.079674e-09,1.0
4009,4009,2.5033953e-09,1.0,5.8412555e-09,1.0
4010,4010,2.2649767e-09,1.0,5.9604646e-09,1.0
4011,4011,2.2649767e-09,1.0,5.722046e-09,1.0
4012,4012,2.861023e-09,1.0,5.602837e-09,1.0
4013,4013,2.7418139e-09,1.0,5.4836278e-09,1.0
4014,4014,2.7418139e-09,1.0,5.722046e-09,1.0
4015,4015,2.7418139e-09,1.0,5.9604646e-09,1.0
4016,4016,3.218651e-09,1.0,5.9604646e-09,1.0
4017,4017,2.7418139e-09,1.0,5.9604646e-09,1.0
4018,4018,3.218651e-09,1.0,5.9604646e-09,1.0
4019,4019,3.0994416e-09,1.0,5.9604646e-09,1.0
4020,4020,2.6226046e-09,1.0,5.9604646e-09,1.0
4021,4021,2.6226046e-09,1.0,5.8412555e-09,1.0
4022,4022,3.0994416e-09,1.0,5.8412555e-09,1.0
4023,4023,3.0994416e-09,1.0,5.8412555e-09,1.0
4024,4024,3.0994416e-09,1.0,5.8412555e-09,1.0
4025,4025,2.6226046e-09,1.0,6.3180927e-09,1.0
4026,4026,3.0994416e-09,1.0,6.5565113e-09,1.0
4027,4027,2.6226046e-09,1.0,6.79493e-09,1.0
4028,4028,3.0994416e-09,1.0,6.79493e-09,1.0
4029,4029,3.5762788e-09,1.0,6.79493e-09,1.0
4030,4030,3.5762788e-09,1.0,6.79493e-09,1.0
4031,4031,3.3378602e-09,1.0,6.79493e-09,1.0
4032,4032,3.8146974e-09,1.0,6.79493e-09,1.0
4033,4033,4.053116e-09,1.0,7.271767e-09,1.0
4034,4034,4.053116e-09,1.0,7.271767e-09,1.0
4035,4035,4.053116e-09,1.0,7.271767e-09,1.0
4036,4036,3.5762788e-09,1.0,7.271767e-09,1.0
4037,4037,4.053116e-09,1.0,7.271767e-09,1.0
4038,4038,4.053116e-09,1.0,7.271767e-09,1.0
4039,4039,4.053116e-09,1.0,7.510185e-09,1.0
4040,4040,4.053116e-09,1.0,8.225442e-09,1.0
4041,4041,4.5299533e-09,1.0,8.225442e-09,1.0
4042,4042,3.8146974e-09,1.0,8.225442e-09,1.0
4043,4043,4.2915347e-09,1.0,8.940697e-09,1.0
4044,4044,4.768372e-09,1.0,8.46386e-09,1.0
4045,4045,4.2915347e-09,1.0,8.46386e-09,1.0
4046,4046,4.2915347e-09,1.0,8.46386e-09,1.0
4047,4047,4.5299533e-09,1.0,9.417534e-09,1.0
4048,4048,4.5299533e-09,1.0,9.417534e-09,1.0
4049,4049,5.0067905e-09,1.0,9.417534e-09,1.0
4050,4050,4.5299533e-09,1.0,9.417534e-09,1.0
4051,4051,5.0067905e-09,1.0,9.536744e-09,1.0
4052,4052,5.0067905e-09,1.0,8.583069e-09,1.0
4053,4053,5.0067905e-09,1.0,8.583069e-09,1.0
4054,4054,4.5299533e-09,1.0,8.583069e-09,1.0
4055,4055,5.0067905e-09,1.0,8.583069e-09,1.0
4056,4056,5.0067905e-09,1.0,8.583069e-09,1.0
4057,4057,5.0067905e-09,1.0,8.583069e-09,1.0
4058,4058,4.5299533e-09,1.0,8.583069e-09,1.0
4059,4059,5.0067905e-09,1.0,8.583069e-09,1.0
4060,4060,5.0067905e-09,1.0,8.583069e-09,1.0
4061,4061,5.0067905e-09,1.0,8.583069e-09,1.0
4062,4062,4.5299533e-09,1.0,8.583069e-09,1.0
4063,4063,5.0067905e-09,1.0,8.583069e-09,1.0
4064,4064,5.0067905e-09,1.0,8.583069e-09,1.0
4065,4065,5.0067905e-09,1.0,8.583069e-09,1.0
4066,4066,4.5299533e-09,1.0,8.583069e-09,1.0
4067,4067,5.0067905e-09,1.0,8.583069e-09,1.0
4068,4068,5.0067905e-09,1.0,8.583069e-09,1.0
4069,4069,4.5299533e-09,1.0,9.059907e-09,1.0
4070,4070,5.0067905e-09,1.0,9.059907e-09,1.0
4071,4071,5.0067905e-09,1.0,8.583069e-09,1.0
4072,4072,4.5299533e-09,1.0,9.059907e-09,1.0
4073,4073,5.0067905e-09,1.0,9.059907e-09,1.0
4074,4074,5.0067905e-09,1.0,8.8214875e-09,1.0
4075,4075,4.5299533e-09,1.0,9.059907e-09,1.0
4076,4076,5.0067905e-09,1.0,9.059907e-09,1.0
4077,4077,5.0067905e-09,1.0,9.298325e-09,1.0
4078,4078,4.5299533e-09,1.0,9.298325e-09,1.0
4079,4079,5.0067905e-09,1.0,9.298325e-09,1.0
4080,4080,5.0067905e-09,1.0,9.298325e-09,1.0
4081,4081,4.5299533e-09,1.0,9.298325e-09,1.0
4082,4082,5.0067905e-09,1.0,9.298325e-09,1.0
4083,4083,4.5299533e-09,1.0,9.298325e-09,1.0
4084,4084,5.0067905e-09,1.0,9.298325e-09,1.0
4085,4085,5.0067905e-09,1.0,9.298325e-09,1.0
4086,4086,4.5299533e-09,1.0,9.298325e-09,1.0
4087,4087,5.0067905e-09,1.0,9.298325e-09,1.0
4088,4088,4.5299533e-09,1.0,9.298325e-09,1.0
4089,4089,5.0067905e-09,1.0,9.298325e-09,1.0
4090,4090,5.0067905e-09,1.0,9.536744e-09,1.0
4091,4091,4.5299533e-09,1.0,9.536744e-09,1.0
4092,4092,4.5299533e-09,1.0,9.298325e-09,1.0
4093,4093,5.0067905e-09,1.0,9.536744e-09,1.0
4094,4094,5.0067905e-09,1.0,9.536744e-09,1.0
4095,4095,4.5299533e-09,1.0,9.536744e-09,1.0
4096,4096,4.5299533e-09,1.0,9.536744e-09,1.0
4097,4097,5.0067905e-09,1.0,9.536744e-09,1.0
4098,4098,5.0067905e-09,1.0,9.059907e-09,1.0
4099,4099,4.5299533e-09,1.0,9.059907e-09,1.0
4100,4100,4.5299533e-09,1.0,9.536744e-09,1.0
4101,4101,5.0067905e-09,1.0,9.059907e-09,1.0
4102,4102,4.5299533e-09,1.0,1.0013581e-08,1.0
4103,4103,5.0067905e-09,1.0,9.536744e-09,1.0
4104,4104,4.5299533e-09,1.0,9.536744e-09,1.0
4105,4105,4.5299533e-09,1.0,9.775162e-09,1.0
4106,4106,5.0067905e-09,1.0,9.536744e-09,1.0
4107,4107,4.5299533e-09,1.0,9.059907e-09,1.0
4108,4108,5.0067905e-09,1.0,9.536744e-09,1.0
4109,4109,4.5299533e-09,1.0,9.059907e-09,1.0
4110,4110,4.5299533e-09,1.0,9.536744e-09,1.0
4111,4111,5.0067905e-09,1.0,9.059907e-09,1.0
4112,4112,4.5299533e-09,1.0,9.536744e-09,1.0
4113,4113,4.768372e-09,1.0,9.536744e-09,1.0
4114,4114,5.722046e-09,1.0,9.059907e-09,1.0
4115,4115,4.768372e-09,1.0,9.059907e-09,1.0
4116,4116,4.768372e-09,1.0,9.536744e-09,1.0
4117,4117,4.768372e-09,1.0,1.0013581e-08,1.0
4118,4118,4.768372e-09,1.0,1.0490418e-08,1.0
4119,4119,5.722046e-09,1.0,9.775162e-09,1.0
4120,4120,4.768372e-09,1.0,9.775162e-09,1.0
4121,4121,4.768372e-09,1.0,1.0013581e-08,1.0
4122,4122,4.5299533e-09,1.0,1.0490418e-08,1.0
4123,4123,5.0067905e-09,1.0,1.07288365e-08,1.0
4124,4124,4.5299533e-09,1.0,1.1205674e-08,1.0
4125,4125,4.5299533e-09,1.0,1.1682511e-08,1.0
4126,4126,5.0067905e-09,1.0,1.1205674e-08,1.0
4127,4127,4.5299533e-09,1.0,1.1682511e-08,1.0
4128,4128,5.0067905e-09,1.0,1.1205674e-08,1.0
4129,4129,4.5299533e-09,1.0,1.1682511e-08,1.0
4130,4130,4.5299533e-09,1.0,1.2636185e-08,1.0
4131,4131,5.0067905e-09,1.0,1.2159348e-08,1.0
4132,4132,4.2915347e-09,1.0,1.2397766e-08,1.0
4133,4133,4.768372e-09,1.0,1.1444092e-08,1.0
4134,4134,4.053116e-09,1.0,1.2397766e-08,1.0
4135,4135,4.053116e-09,1.0,1.3351441e-08,1.0
4136,4136,4.5299533e-09,1.0,1.2874604e-08,1.0
4137,4137,4.768372e-09,1.0,1.1205674e-08,1.0
4138,4138,4.5299533e-09,1.0,1.1205674e-08,1.0
4139,4139,4.5299533e-09,1.0,1.2397766e-08,1.0
4140,4140,5.0067905e-09,1.0,1.1444092e-08,1.0
4141,4141,4.5299533e-09,1.0,1.1920929e-08,1.0
4142,4142,4.5299533e-09,1.0,1.3828278e-08,1.0
4143,4143,5.0067905e-09,1.0,1.2636185e-08,1.0
4144,4144,4.768372e-09,1.0,1.3113023e-08,1.0
4145,4145,5.245209e-09,1.0,1.1444092e-08,1.0
4146,4146,4.5299533e-09,1.0,1.1920929e-08,1.0
4147,4147,4.5299533e-09,1.0,1.358986e-08,1.0
4148,4148,5.0067905e-09,1.0,1.2874604e-08,1.0
4149,4149,4.5299533e-09,1.0,1.3351441e-08,1.0
4150,4150,4.053116e-09,1.0,1.47819526e-08,1.0
4151,4151,4.768372e-09,1.0,1.3351441e-08,1.0
4152,4152,4.2915347e-09,1.0,1.4305115e-08,1.0
4153,4153,4.5299533e-09,1.0,1.2874604e-08,1.0
4154,4154,4.053116e-09,1.0,1.3351441e-08,1.0
4155,4155,4.5299533e-09,1.0,1.2397766e-08,1.0
4156,4156,4.053116e-09,1.0,1.3351441e-08,1.0
4157,4157,4.5299533e-09,1.0,1.2397766e-08,1.0
4158,4158,4.053116e-09,1.0,1.2636185e-08,1.0
4159,4159,3.8146974e-09,1.0,1.358986e-08,1.0
4160,4160,4.768372e-09,1.0,1.2397766e-08,1.0
4161,4161,4.2915347e-09,1.0,1.1205674e-08,1.0
4162,4162,3.8146974e-09,1.0,1.1682511e-08,1.0
4163,4163,3.5762788e-09,1.0,1.3351441e-08,1.0
4164,4164,4.2915347e-09,1.0,1.2159348e-08,1.0
4165,4165,4.2915347e-09,1.0,1.09672555e-08,1.0
4166,4166,3.3378602e-09,1.0,1.1205674e-08,1.0
4167,4167,3.5762788e-09,1.0,1.1682511e-08,1.0
4168,4168,4.2915347e-09,1.0,1.1682511e-08,1.0
4169,4169,4.2915347e-09,1.0,1.0490418e-08,1.0
4170,4170,3.8146974e-09,1.0,1.0490418e-08,1.0
4171,4171,4.768372e-09,1.0,1.0013581e-08,1.0
4172,4172,3.8146974e-09,1.0,1.0251999e-08,1.0
4173,4173,4.768372e-09,1.0,9.775162e-09,1.0
4174,4174,4.2915347e-09,1.0,1.0013581e-08,1.0
4175,4175,3.8146974e-09,1.0,1.0490418e-08,1.0
4176,4176,4.2915347e-09,1.0,9.298325e-09,1.0
4177,4177,3.8146974e-09,1.0,1.0251999e-08,1.0
4178,4178,3.8146974e-09,1.0,1.0013581e-08,1.0
4179,4179,4.2915347e-09,1.0,1.0251999e-08,1.0
4180,4180,3.3378602e-09,1.0,1.1205674e-08,1.0
4181,4181,4.2915347e-09,1.0,1.1205674e-08,1.0
4182,4182,5.0067905e-09,1.0,9.536744e-09,1.0
4183,4183,3.5762788e-09,1.0,1.09672555e-08,1.0
4184,4184,4.5299533e-09,1.0,1.0013581e-08,1.0
4185,4185,4.053116e-09,1.0,1.0013581e-08,1.0
4186,4186,3.5762788e-09,1.0,1.09672555e-08,1.0
4187,4187,4.5299533e-09,1.0,1.07288365e-08,1.0
4188,4188,3.8146974e-09,1.0,1.0251999e-08,1.0
4189,4189,4.053116e-09,1.0,1.0013581e-08,1.0
4190,4190,4.2915347e-09,1.0,9.298325e-09,1.0
4191,4191,3.8146974e-09,1.0,9.059907e-09,1.0
4192,4192,3.3378602e-09,1.0,1.0251999e-08,1.0
4193,4193,4.2915347e-09,1.0,9.536744e-09,1.0
4194,4194,4.2915347e-09,1.0,9.059907e-09,1.0
4195,4195,2.861023e-09,1.0,1.0013581e-08,1.0
4196,4196,3.3378602e-09,1.0,9.536744e-09,1.0
4197,4197,2.861023e-09,1.0,9.536744e-09,1.0
4198,4198,3.0994416e-09,1.0,9.775162e-09,1.0
4199,4199,3.0994416e-09,1.0,9.775162e-09,1.0
4200,4200,2.6226046e-09,1.0,9.536744e-09,1.0
4201,4201,3.3378602e-09,1.0,9.298325e-09,1.0
4202,4202,2.861023e-09,1.0,1.0251999e-08,1.0
4203,4203,3.3378602e-09,1.0,1.0251999e-08,1.0
4204,4204,3.5762788e-09,1.0,1.0251999e-08,1.0
4205,4205,3.3378602e-09,1.0,1.0251999e-08,1.0
4206,4206,3.3378602e-09,1.0,1.0490418e-08,1.0
4207,4207,3.5762788e-09,1.0,1.0251999e-08,1.0
4208,4208,3.8146974e-09,1.0,9.775162e-09,1.0
4209,4209,3.3378602e-09,1.0,9.775162e-09,1.0
4210,4210,3.0994416e-09,1.0,1.07288365e-08,1.0
4211,4211,3.8146974e-09,1.0,1.1205674e-08,1.0
4212,4212,3.8146974e-09,1.0,1.07288365e-08,1.0
4213,4213,3.5762788e-09,1.0,1.07288365e-08,1.0
4214,4214,4.2915347e-09,1.0,1.07288365e-08,1.0
4215,4215,3.3378602e-09,1.0,1.07288365e-08,1.0
4216,4216,3.3378602e-09,1.0,1.1205674e-08,1.0
4217,4217,4.053116e-09,1.0,1.1205674e-08,1.0
4218,4218,4.053116e-09,1.0,1.09672555e-08,1.0
4219,4219,3.5762788e-09,1.0,1.0013581e-08,1.0
4220,4220,3.5762788e-09,1.0,1.0490418e-08,1.0
4221,4221,4.2915347e-09,1.0,1.09672555e-08,1.0
4222,4222,4.053116e-09,1.0,1.0013581e-08,1.0
4223,4223,3.5762788e-09,1.0,9.536744e-09,1.0
4224,4224,3.3378602e-09,1.0,1.0490418e-08,1.0
4225,4225,3.8146974e-09,1.0,1.0490418e-08,1.0
4226,4226,4.5299533e-09,1.0,1.0490418e-08,1.0
4227,4227,3.8146974e-09,1.0,9.536744e-09,1.0
4228,4228,3.3378602e-09,1.0,1.0490418e-08,1.0
4229,4229,4.2915347e-09,1.0,1.0490418e-08,1.0
4230,4230,2.861023e-09,1.0,1.2397766e-08,1.0
4231,4231,4.2915347e-09,1.0,1.1444092e-08,1.0
4232,4232,4.5299533e-09,1.0,1.09672555e-08,1.0
4233,4233,3.8146974e-09,1.0,1.09672555e-08,1.0
4234,4234,3.3378602e-09,1.0,1.1444092e-08,1.0
4235,4235,4.2915347e-09,1.0,1.09672555e-08,1.0
4236,4236,3.8146974e-09,1.0,1.09672555e-08,1.0
4237,4237,4.2915347e-09,1.0,1.1444092e-08,1.0
4238,4238,3.8146974e-09,1.0,1.1920929e-08,1.0
4239,4239,4.053116e-09,1.0,1.1920929e-08,1.0
4240,4240,4.2915347e-09,1.0,1.09672555e-08,1.0
4241,4241,3.8146974e-09,1.0,1.2397766e-08,1.0
4242,4242,4.2915347e-09,1.0,1.1444092e-08,1.0
4243,4243,3.8146974e-09,1.0,1.2874604e-08,1.0
4244,4244,4.768372e-09,1.0,1.09672555e-08,1.0
4245,4245,3.3378602e-09,1.0,1.1920929e-08,1.0
4246,4246,5.0067905e-09,1.0,1.1920929e-08,1.0
4247,4247,4.2915347e-09,1.0,1.09672555e-08,1.0
4248,4248,3.8146974e-09,1.0,1.1444092e-08,1.0
4249,4249,4.2915347e-09,1.0,1.1920929e-08,1.0
4250,4250,4.2915347e-09,1.0,1.1444092e-08,1.0
4251,4251,3.8146974e-09,1.0,1.1920929e-08,1.0
4252,4252,5.245209e-09,1.0,1.1444092e-08,1.0
4253,4253,3.8146974e-09,1.0,1.2159348e-08,1.0
4254,4254,4.2915347e-09,1.0,1.1682511e-08,1.0
4255,4255,4.053116e-09,1.0,1.2159348e-08,1.0
4256,4256,5.245209e-09,1.0,1.2159348e-08,1.0
4257,4257,3.3378602e-09,1.0,1.2159348e-08,1.0
4258,4258,4.768372e-09,1.0,1.2636185e-08,1.0
4259,4259,4.2915347e-09,1.0,1.1682511e-08,1.0
4260,4260,4.2915347e-09,1.0,1.1682511e-08,1.0
4261,4261,4.5299533e-09,1.0,1.2159348e-08,1.0
4262,4262,4.2915347e-09,1.0,1.1682511e-08,1.0
4263,4263,4.768372e-09,1.0,1.1682511e-08,1.0
4264,4264,3.8146974e-09,1.0,1.2159348e-08,1.0
4265,4265,4.768372e-09,1.0,1.2159348e-08,1.0
4266,4266,4.2915347e-09,1.0,1.2159348e-08,1.0
4267,4267,4.5299533e-09,1.0,1.2159348e-08,1.0
4268,4268,4.2915347e-09,1.0,1.2159348e-08,1.0
4269,4269,4.2915347e-09,1.0,1.3113023e-08,1.0
4270,4270,5.245209e-09,1.0,1.2636185e-08,1.0
4271,4271,3.3378602e-09,1.0,1.2636185e-08,1.0
4272,4272,5.245209e-09,1.0,1.2636185e-08,1.0
4273,4273,4.5299533e-09,1.0,1.3113023e-08,1.0
4274,4274,4.2915347e-09,1.0,1.2636185e-08,1.0
4275,4275,4.768372e-09,1.0,1.2636185e-08,1.0
4276,4276,4.2915347e-09,1.0,1.2636185e-08,1.0
4277,4277,4.2915347e-09,1.0,1.2636185e-08,1.0
4278,4278,4.5299533e-09,1.0,1.3113023e-08,1.0
4279,4279,4.768372e-09,1.0,1.4305115e-08,1.0
4280,4280,4.768372e-09,1.0,1.3113023e-08,1.0
4281,4281,4.2915347e-09,1.0,1.358986e-08,1.0
4282,4282,4.2915347e-09,1.0,1.358986e-08,1.0
4283,4283,5.245209e-09,1.0,1.47819526e-08,1.0
4284,4284,4.768372e-09,1.0,1.4305115e-08,1.0
4285,4285,3.8146974e-09,1.0,1.4305115e-08,1.0
4286,4286,5.245209e-09,1.0,1.525879e-08,1.0
4287,4287,4.768372e-09,1.0,1.525879e-08,1.0
4288,4288,4.2915347e-09,1.0,1.4305115e-08,1.0
4289,4289,4.768372e-09,1.0,1.4305115e-08,1.0
4290,4290,4.768372e-09,1.0,1.5735626e-08,1.0
4291,4291,4.768372e-09,1.0,1.525879e-08,1.0
4292,4292,4.2915347e-09,1.0,1.525879e-08,1.0
4293,4293,5.245209e-09,1.0,1.6212464e-08,1.0
4294,4294,4.768372e-09,1.0,1.6212464e-08,1.0
4295,4295,3.8146974e-09,1.0,1.6212464e-08,1.0
4296,4296,5.722046e-09,1.0,1.8119813e-08,1.0
4297,4297,4.2915347e-09,1.0,1.692772e-08,1.0
4298,4298,4.768372e-09,1.0,1.5497209e-08,1.0
4299,4299,4.2915347e-09,1.0,1.5497209e-08,1.0
4300,4300,5.722046e-09,1.0,1.8119813e-08,1.0
4301,4301,4.768372e-09,1.0,1.66893e-08,1.0
4302,4302,3.8146974e-09,1.0,1.66893e-08,1.0
4303,4303,5.245209e-09,1.0,2.0027162e-08,1.0
4304,4304,4.768372e-09,1.0,1.7642975e-08,1.0
4305,4305,4.2915347e-09,1.0,1.7166139e-08,1.0
4306,4306,5.722046e-09,1.0,2.0980837e-08,1.0
4307,4307,4.2915347e-09,1.0,1.9073488e-08,1.0
4308,4308,4.2915347e-09,1.0,1.9073488e-08,1.0
4309,4309,5.245209e-09,1.0,2.3365022e-08,1.0
4310,4310,5.245209e-09,1.0,2.0027162e-08,1.0
4311,4311,4.2915347e-09,1.0,1.7166139e-08,1.0
4312,4312,4.768372e-09,1.0,1.8119813e-08,1.0
4313,4313,5.245209e-09,1.0,2.2888184e-08,1.0
4314,4314,4.768372e-09,1.0,2.0027162e-08,1.0
4315,4315,4.2915347e-09,1.0,1.9550324e-08,1.0
4316,4316,5.245209e-09,1.0,2.6702882e-08,1.0
4317,4317,5.245209e-09,1.0,2.2411347e-08,1.0
4318,4318,4.2915347e-09,1.0,2.1457673e-08,1.0
4319,4319,5.245209e-09,1.0,3.1471252e-08,1.0
4320,4320,4.768372e-09,1.0,2.6226045e-08,1.0
4321,4321,4.768372e-09,1.0,2.0503998e-08,1.0
4322,4322,4.768372e-09,1.0,2.2411347e-08,1.0
4323,4323,5.245209e-09,1.0,3.385544e-08,1.0
4324,4324,4.768372e-09,1.0,2.7656556e-08,1.0
4325,4325,5.245209e-09,1.0,2.2411347e-08,1.0
4326,4326,4.2915347e-09,1.0,2.3841858e-08,1.0
4327,4327,5.245209e-09,1.0,3.8146975e-08,1.0
4328,4328,5.245209e-09,1.0,3.0994418e-08,1.0
4329,4329,3.8146974e-09,1.0,3.051758e-08,1.0
4330,4330,5.722046e-09,1.0,4.9591065e-08,1.0
4331,4331,5.245209e-09,1.0,4.1007997e-08,1.0
4332,4332,4.2915347e-09,1.0,3.0994418e-08,1.0
4333,4333,4.768372e-09,1.0,3.4809116e-08,1.0
4334,4334,5.722046e-09,1.0,6.771088e-08,1.0
4335,4335,4.768372e-09,1.0,5.4836274e-08,1.0
4336,4336,4.2915347e-09,1.0,3.862381e-08,1.0
4337,4337,5.245209e-09,1.0,4.4345857e-08,1.0
4338,4338,5.245209e-09,1.0,9.679795e-08,1.0
4339,4339,5.245209e-09,1.0,7.295609e-08,1.0
4340,4340,4.2915347e-09,1.0,5.1498414e-08,1.0
4341,4341,4.768372e-09,1.0,6.103516e-08,1.0
4342,4342,5.722046e-09,1.0,1.4305115e-07,1.0
4343,4343,5.245209e-09,1.0,1.153946e-07,1.0
4344,4344,4.2915347e-09,1.0,7.915497e-08,1.0
4345,4345,4.768372e-09,1.0,9.918213e-08,1.0
4346,4346,5.722046e-09,1.0,2.6845933e-07,1.0
4347,4347,5.245209e-09,1.0,2.1505357e-07,1.0
4348,4348,4.2915347e-09,1.0,1.5163423e-07,1.0
4349,4349,5.245209e-09,1.0,1.397133e-07,1.0
4350,4350,5.245209e-09,1.0,1.4305115e-07,1.0
4351,4351,4.768372e-09,1.0,2.2077562e-07,1.0
4352,4352,5.245209e-09,1.0,6.2799455e-07,1.0
4353,4353,4.768372e-09,1.0,4.5108797e-07,1.0
4354,4354,5.245209e-09,1.0,3.3426286e-07,1.0
4355,4355,5.245209e-09,1.0,3.333092e-07,1.0
4356,4356,4.768372e-09,1.0,3.8433078e-07,1.0
4357,4357,5.245209e-09,1.0,4.3392183e-07,1.0
4358,4358,4.768372e-09,1.0,7.4434286e-07,1.0
4359,4359,4.768372e-09,1.0,2.4108888e-06,1.0
4360,4360,6.198883e-09,1.0,1.6469957e-06,1.0
4361,4361,4.2915347e-09,1.0,1.3308526e-06,1.0
4362,4362,5.245209e-09,1.0,1.6222001e-06,1.0
4363,4363,5.245209e-09,1.0,2.14386e-06,1.0
4364,4364,5.245209e-09,1.0,2.1548271e-06,1.0
4365,4365,4.2915347e-09,1.0,4.003048e-06,1.0
4366,4366,5.245209e-09,1.0,1.2493134e-05,1.0
4367,4367,5.722046e-09,1.0,9.493351e-06,1.0
4368,4368,4.768372e-09,1.0,8.437157e-06,1.0
4369,4369,4.768372e-09,1.0,9.964943e-06,1.0
4370,4370,5.722046e-09,1.0,1.1675836e-05,1.0
4371,4371,4.768372e-09,1.0,1.3471604e-05,1.0
4372,4372,5.722046e-09,1.0,1.5262605e-05,1.0
4373,4373,4.768372e-09,1.0,1.8702507e-05,1.0
4374,4374,5.245209e-09,1.0,2.3983002e-05,1.0
4375,4375,5.722046e-09,1.0,2.8894903e-05,1.0
4376,4376,4.768372e-09,1.0,3.8439754e-05,1.0
4377,4377,5.245209e-09,1.0,5.3470612e-05,1.0
4378,4378,5.722046e-09,1.0,5.994511e-05,1.0
4379,4379,4.768372e-09,1.0,0.00038986732,1.0
4380,4380,5.245209e-09,1.0,0.00016221477,1.0
4381,4381,5.722046e-09,1.0,0.00018732692,1.0
4382,4382,5.245209e-09,1.0,0.0003952265,1.0
4383,4383,5.245209e-09,1.0,0.00020971824,1.0
4384,4384,4.768372e-09,1.0,0.0005728584,1.0
4385,4385,6.198883e-09,1.0,0.0012001138,0.9990001
4386,4386,5.245209e-09,1.0,0.00058245135,1.0
4387,4387,5.245209e-09,1.0,0.00084840064,0.9990001
4388,4388,5.722046e-09,1.0,0.0014717232,0.9990001
4389,4389,5.245209e-09,1.0,0.0009643579,0.9990001
4390,4390,5.245209e-09,1.0,0.0012433849,0.9990001
4391,4391,5.722046e-09,1.0,0.0016617685,0.9990001
4392,4392,5.245209e-09,1.0,0.0027746616,0.9990001
4393,4393,5.245209e-09,1.0,0.003101823,0.9990001
4394,4394,5.722046e-09,1.0,0.0022353092,0.9990001
4395,4395,5.245209e-09,1.0,0.0029763482,0.9990001
4396,4396,6.198883e-09,1.0,0.0026481983,0.9990001
4397,4397,4.768372e-09,1.0,0.0035013733,0.9990001
4398,4398,6.198883e-09,1.0,0.0032409506,0.9990001
4399,4399,5.245209e-09,1.0,0.0031662977,0.9990001
4400,4400,5.245209e-09,1.0,0.0045550754,0.9990001
4401,4401,6.6757204e-09,1.0,0.0056775254,0.9990001
4402,4402,4.2915347e-09,1.0,0.004864241,0.9990001
4403,4403,6.198883e-09,1.0,0.0052596284,0.9990001
4404,4404,5.245209e-09,1.0,0.005585366,0.9990001
4405,4405,5.245209e-09,1.0,0.0063951556,0.9990001
4406,4406,6.6757204e-09,1.0,0.007032155,0.9990001
4407,4407,4.2915347e-09,1.0,0.0066034696,0.9990001
4408,4408,6.6757204e-09,1.0,0.00707188,0.9990001
4409,4409,5.722046e-09,1.0,0.006567675,0.9990001
4410,4410,5.245209e-09,1.0,0.006973363,0.9990001
4411,4411,5.245209e-09,1.0,0.00805313,0.9990001
4412,4412,6.6757204e-09,1.0,0.008647387,0.9990001
4413,4413,4.2915347e-09,1.0,0.008236594,0.9990001
4414,4414,7.1525577e-09,1.0,0.007400862,0.9990001
4415,4415,5.245209e-09,1.0,0.00834899,0.9990001
4416,4416,6.198883e-09,1.0,0.009254855,0.9990001
4417,4417,4.768372e-09,1.0,0.008862648,0.9990001
4418,4418,6.6757204e-09,1.0,0.009796784,0.9990001
4419,4419,5.245209e-09,1.0,0.010016927,0.9990001
4420,4420,5.722046e-09,1.0,0.010269166,0.9990001
4421,4421,5.722046e-09,1.0,0.009087756,0.9990001
4422,4422,6.198883e-09,1.0,0.010135827,0.9990001
4423,4423,5.245209e-09,1.0,0.010468947,0.9990001
4424,4424,7.1525577e-09,1.0,0.011074974,0.9990001
4425,4425,4.768372e-09,1.0,0.010130444,0.9990001
4426,4426,6.6757204e-09,1.0,0.011248253,0.9990001
4427,4427,6.198883e-09,1.0,0.01097417,0.9990001
4428,4428,5.245209e-09,1.0,0.011932139,0.9990001
4429,4429,6.6757204e-09,1.0,0.010602838,0.9990001
4430,4430,5.245209e-09,1.0,0.011457499,0.9990001
4431,4431,6.6757204e-09,1.0,0.011343506,0.9990001
4432,4432,5.245209e-09,1.0,0.011859913,0.9990001
4433,4433,5.722046e-09,1.0,0.011926037,0.9990001
4434,4434,7.1525577e-09,1.0,0.013071251,0.9990001
4435,4435,5.245209e-09,1.0,0.012664141,0.9990001
4436,4436,6.6757204e-09,1.0,0.013793295,0.9990001
4437,4437,5.722046e-09,1.0,0.012261758,0.9990001
4438,4438,6.6757204e-09,1.0,0.013334027,0.9990001
4439,4439,6.198883e-09,1.0,0.012712838,0.9990001
4440,4440,5.722046e-09,1.0,0.013238738,0.9990001
4441,4441,6.198883e-09,1.0,0.013112186,0.9990001
4442,4442,5.722046e-09,1.0,0.013562121,0.9990001
4443,4443,7.1525577e-09,1.0,0.014729678,0.998
4444,4444,5.722046e-09,1.0,0.01538811,0.998
4445,4445,7.1525577e-09,1.0,0.015095824,0.998
4446,4446,5.245209e-09,1.0,0.01499374,0.9990001
4447,4447,6.198883e-09,1.0,0.013813491,0.9990001
4448,4448,7.629395e-09,1.0,0.016398413,0.998
4449,4449,5.245209e-09,1.0,0.014864377,0.9990001
4450,4450,8.106232e-09,1.0,0.016631931,0.998
4451,4451,4.768372e-09,1.0,0.014927805,0.9990001
4452,4452,8.583069e-09,1.0,0.018178588,0.998
4453,4453,4.2915347e-09,1.0,0.014606408,0.9990001
4454,4454,8.583069e-09,1.0,0.018041277,0.998
4455,4455,4.768372e-09,1.0,0.0148813315,0.9990001
4456,4456,8.583069e-09,1.0,0.018759605,0.998
4457,4457,4.2915347e-09,1.0,0.015387862,0.998
4458,4458,7.629395e-09,1.0,0.019851489,0.998
4459,4459,5.722046e-09,1.0,0.016553082,0.998
4460,4460,8.106232e-09,1.0,0.020806288,0.998
4461,4461,5.245209e-09,1.0,0.01592106,0.998
4462,4462,8.583069e-09,1.0,0.020210417,0.998
4463,4463,4.768372e-09,1.0,0.0146686165,0.9990001
4464,4464,7.629395e-09,1.0,0.02099465,0.998
4465,4465,6.198883e-09,1.0,0.015600867,0.9990001
4466,4466,7.1525577e-09,1.0,0.023398623,0.998
4467,4467,6.6757204e-09,1.0,0.018696513,0.998
4468,4468,8.106232e-09,1.0,0.024279695,0.998
4469,4469,5.245209e-09,1.0,0.01976269,0.998
4470,4470,8.583069e-09,1.0,0.023225587,0.998
4471,4471,5.245209e-09,1.0,0.018299678,0.998
4472,4472,8.583069e-09,1.0,0.024104932,0.998
4473,4473,5.245209e-09,1.0,0.017271904,0.998
4474,4474,8.106232e-09,1.0,0.024701212,0.998
4475,4475,6.6757204e-09,1.0,0.018044926,0.998
4476,4476,8.106232e-09,1.0,0.025004487,0.998
4477,4477,5.722046e-09,1.0,0.020635277,0.998
4478,4478,7.629395e-09,1.0,0.02526903,0.998
4479,4479,7.1525577e-09,1.0,0.021584356,0.998
4480,4480,7.629395e-09,1.0,0.025842832,0.998
4481,4481,7.1525577e-09,1.0,0.021117719,0.998
4482,4482,7.1525577e-09,1.0,0.02420246,0.998
4483,4483,6.6757204e-09,1.0,0.021953886,0.998
4484,4484,8.106232e-09,1.0,0.027152454,0.998
4485,4485,7.629395e-09,1.0,0.023335446,0.998
4486,4486,6.198883e-09,1.0,0.029252224,0.998
4487,4487,9.059907e-09,1.0,0.0274684,0.998
4488,4488,6.6757204e-09,1.0,0.027257204,0.998
4489,4489,7.629395e-09,1.0,0.029090712,0.998
4490,4490,8.583069e-09,1.0,0.027967243,0.998
4491,4491,6.6757204e-09,1.0,0.026787879,0.998
4492,4492,9.536744e-09,1.0,0.0265911,0.998
4493,4493,6.198883e-09,1.0,0.026228247,0.998
4494,4494,9.059907e-09,1.0,0.029107047,0.998
4495,4495,7.629395e-09,1.0,0.031969883,0.998
4496,4496,9.059907e-09,1.0,0.030977562,0.998
4497,4497,6.6757204e-09,1.0,0.030499613,0.998
4498,4498,8.106232e-09,1.0,0.03437133,0.998
4499,4499,8.106232e-09,1.0,0.034983307,0.998
4500,4500,8.106232e-09,1.0,0.03395051,0.998
4501,4501,6.6757204e-09,1.0,0.03628826,0.998
4502,4502,9.059907e-09,1.0,0.033950724,0.998
4503,4503,7.629395e-09,1.0,0.03651891,0.998
4504,4504,8.583069e-09,1.0,0.036846116,0.998
4505,4505,8.583069e-09,1.0,0.037305698,0.998
4506,4506,8.583069e-09,1.0,0.03591556,0.998
4507,4507,8.106232e-09,1.0,0.037598178,0.998
4508,4508,8.583069e-09,1.0,0.03810461,0.998
4509,4509,8.106232e-09,1.0,0.03681035,0.998
4510,4510,9.059907e-09,1.0,0.036721453,0.998
4511,4511,7.1525577e-09,1.0,0.037448645,0.998
4512,4512,8.583069e-09,1.0,0.036613885,0.998
4513,4513,9.536744e-09,1.0,0.03675734,0.998
4514,4514,7.629395e-09,1.0,0.035470676,0.998
4515,4515,1.09672555e-08,1.0,0.036079984,0.998
4516,4516,8.106232e-09,1.0,0.03571865,0.998
4517,4517,9.536744e-09,1.0,0.036298476,0.998
4518,4518,1.0013581e-08,1.0,0.03682597,0.998
4519,4519,8.583069e-09,1.0,0.037638016,0.998
4520,4520,1.0490418e-08,1.0,0.039375123,0.99700004
4521,4521,8.583069e-09,1.0,0.0396366,0.99700004
4522,4522,1.09672555e-08,1.0,0.03868271,0.998
4523,4523,9.536744e-09,1.0,0.038053058,0.998
4524,4524,1.1444092e-08,1.0,0.038052473,0.998
4525,4525,8.583069e-09,1.0,0.037738368,0.998
4526,4526,1.2397766e-08,1.0,0.038678117,0.998
4527,4527,9.059907e-09,1.0,0.03825385,0.998
4528,4528,1.1444092e-08,1.0,0.037867617,0.998
4529,4529,1.0013581e-08,1.0,0.04075651,0.99700004
4530,4530,1.1444092e-08,1.0,0.04122517,0.99700004
4531,4531,9.536744e-09,1.0,0.039912842,0.99700004
4532,4532,1.1920929e-08,1.0,0.04175416,0.99700004
4533,4533,9.536744e-09,1.0,0.042225033,0.99700004
4534,4534,1.1920929e-08,1.0,0.04157326,0.99700004
4535,4535,1.09672555e-08,1.0,0.039745353,0.99700004
4536,4536,1.0490418e-08,1.0,0.03858843,0.99700004
4537,4537,1.0490418e-08,1.0,0.039330315,0.99700004
4538,4538,1.0490418e-08,1.0,0.037196945,0.998
4539,4539,1.1444092e-08,1.0,0.03708478,0.998
4540,4540,1.0013581e-08,1.0,0.03662364,0.998
4541,4541,1.0013581e-08,1.0,0.035042886,0.998
4542,4542,1.09672555e-08,1.0,0.03586931,0.998
4543,4543,8.106232e-09,1.0,0.033182498,0.998
4544,4544,1.47819526e-08,1.0,0.030532781,0.998
4545,4545,8.106232e-09,1.0,0.034601573,0.998
4546,4546,1.3828278e-08,1.0,0.029791472,0.998
4547,4547,9.059907e-09,1.0,0.03266208,0.998
4548,4548,1.1444092e-08,1.0,0.029312488,0.998
4549,4549,1.2397766e-08,1.0,0.02392301,0.998
4550,4550,7.1525577e-09,1.0,0.033980835,0.998
4551,4551,1.2397766e-08,1.0,0.027326392,0.998
4552,4552,1.4305115e-08,1.0,0.031049455,0.998
4553,4553,7.1525577e-09,1.0,0.0328951,0.998
4554,4554,1.4305115e-08,1.0,0.029288815,0.998
4555,4555,1.2397766e-08,1.0,0.028877925,0.998
4556,4556,9.059907e-09,1.0,0.029632444,0.998
4557,4557,1.4305115e-08,1.0,0.022784181,0.998
4558,4558,6.198883e-09,1.0,0.031580813,0.998
4559,4559,1.47819526e-08,1.0,0.028766263,0.998
4560,4560,1.2397766e-08,1.0,0.029468508,0.998
4561,4561,9.059907e-09,1.0,0.031482443,0.998
4562,4562,1.1920929e-08,1.0,0.02955301,0.998
4563,4563,1.09672555e-08,1.0,0.025098504,0.998
4564,4564,1.47819526e-08,1.0,0.02677557,0.998
4565,4565,8.583069e-09,1.0,0.02950467,0.998
4566,4566,1.4305115e-08,1.0,0.030493772,0.998
4567,4567,1.09672555e-08,1.0,0.027690092,0.998
4568,4568,1.1920929e-08,1.0,0.028317915,0.998
4569,4569,1.1920929e-08,1.0,0.029860487,0.998
4570,4570,1.2397766e-08,1.0,0.029372817,0.998
4571,4571,1.3828278e-08,1.0,0.024244124,0.998
4572,4572,9.059907e-09,1.0,0.030379536,0.998
4573,4573,1.3828278e-08,1.0,0.025653644,0.998
4574,4574,1.525879e-08,1.0,0.021661513,0.998
4575,4575,1.0013581e-08,1.0,0.029766206,0.998
4576,4576,1.3828278e-08,1.0,0.028866788,0.998
4577,4577,1.47819526e-08,1.0,0.027057637,0.998
4578,4578,1.0013581e-08,1.0,0.03128504,0.998
4579,4579,1.525879e-08,1.0,0.026630774,0.998
4580,4580,1.09672555e-08,1.0,0.027720748,0.998
4581,4581,1.4305115e-08,1.0,0.030147111,0.998
4582,4582,9.536744e-09,1.0,0.029087324,0.998
4583,4583,1.525879e-08,1.0,0.029040303,0.998
4584,4584,1.2874604e-08,1.0,0.030724438,0.998
4585,4585,1.3828278e-08,1.0,0.032816015,0.998
4586,4586,1.1444092e-08,1.0,0.02999458,0.998
4587,4587,1.47819526e-08,1.0,0.027865494,0.998
4588,4588,1.4305115e-08,1.0,0.026431058,0.998
4589,4589,1.4305115e-08,1.0,0.031497456,0.998
4590,4590,1.0013581e-08,1.0,0.029980421,0.998
4591,4591,1.66893e-08,1.0,0.02465098,0.998
4592,4592,1.525879e-08,1.0,0.02118228,0.998
4593,4593,1.1920929e-08,1.0,0.030844735,0.998
4594,4594,1.4305115e-08,1.0,0.025774274,0.998
4595,4595,1.47819526e-08,1.0,0.024816938,0.998
4596,4596,1.4305115e-08,1.0,0.030329973,0.998
4597,4597,1.3828278e-08,1.0,0.029824276,0.998
4598,4598,1.3828278e-08,1.0,0.025555741,0.998
4599,4599,1.6212464e-08,1.0,0.025894888,0.998
4600,4600,1.1920929e-08,1.0,0.030707376,0.998
4601,4601,1.525879e-08,1.0,0.027828943,0.998
4602,4602,1.3828278e-08,1.0,0.023189569,0.998
4603,4603,1.66893e-08,1.0,0.021774601,0.998
4604,4604,1.2874604e-08,1.0,0.030266523,0.998
4605,4605,1.2874604e-08,1.0,0.025704175,0.998
4606,4606,1.66893e-08,1.0,0.023154939,0.998
4607,4607,1.66893e-08,1.0,0.022237537,0.998
4608,4608,1.2397766e-08,1.0,0.03157115,0.998
4609,4609,1.525879e-08,1.0,0.02005071,0.998
4610,4610,1.7166139e-08,1.0,0.01982264,0.9990001
4611,4611,1.3828278e-08,1.0,0.026768766,0.998
4612,4612,1.66893e-08,1.0,0.029452825,0.998
4613,4613,1.2397766e-08,1.0,0.023090355,0.998
4614,4614,1.9073488e-08,1.0,0.020461114,0.998
4615,4615,1.09672555e-08,1.0,0.030283922,0.998
4616,4616,1.7642975e-08,1.0,0.02820233,0.998
4617,4617,1.3828278e-08,1.0,0.020567559,0.998
4618,4618,1.859665e-08,1.0,0.026668008,0.998
4619,4619,1.5735626e-08,1.0,0.026785925,0.998
4620,4620,1.47819526e-08,1.0,0.031909708,0.998
4621,4621,1.47819526e-08,1.0,0.026077695,0.998
4622,4622,1.859665e-08,1.0,0.019533329,0.998
4623,4623,1.3828278e-08,1.0,0.027085248,0.998
4624,4624,1.8119813e-08,1.0,0.025348892,0.998
4625,4625,1.3828278e-08,1.0,0.021870134,0.998
4626,4626,1.859665e-08,1.0,0.023306144,0.998
4627,4627,1.47819526e-08,1.0,0.029672261,0.998
4628,4628,1.859665e-08,1.0,0.027449213,0.998
4629,4629,1.3351441e-08,1.0,0.02142867,0.998
4630,4630,1.8119813e-08,1.0,0.026871512,0.998
4631,4631,1.5735626e-08,1.0,0.027272059,0.998
4632,4632,1.8119813e-08,1.0,0.024726992,0.998
4633,4633,1.7166139e-08,1.0,0.02227499,0.998
4634,4634,1.859665e-08,1.0,0.024121856,0.998
4635,4635,1.9073488e-08,1.0,0.024749521,0.998
4636,4636,1.525879e-08,1.0,0.029307423,0.998
4637,4637,1.5735626e-08,1.0,0.02751061,0.998
4638,4638,1.6212464e-08,1.0,0.01792148,0.9990001
4639,4639,2.1457673e-08,1.0,0.021276036,0.998
4640,4640,1.7166139e-08,1.0,0.02415043,0.998
4641,4641,1.7166139e-08,1.0,0.030274939,0.998
4642,4642,1.525879e-08,1.0,0.022491423,0.998
4643,4643,1.9550324e-08,1.0,0.020290647,0.998
4644,4644,1.859665e-08,1.0,0.026822275,0.998
4645,4645,2.0503998e-08,1.0,0.022237685,0.998
4646,4646,1.5735626e-08,1.0,0.026452627,0.998
4647,4647,1.7166139e-08,1.0,0.022781959,0.998
4648,4648,2.0027162e-08,1.0,0.021983953,0.998
4649,4649,2.0980837e-08,1.0,0.026308531,0.998
4650,4650,1.7166139e-08,1.0,0.022325985,0.998
4651,4651,1.859665e-08,1.0,0.027616026,0.998
4652,4652,1.47819526e-08,1.0,0.02530278,0.998
4653,4653,2.0027162e-08,1.0,0.017857527,0.9990001
4654,4654,1.9550324e-08,1.0,0.02061046,0.998
4655,4655,2.3841858e-08,1.0,0.02299349,0.998
4656,4656,1.8119813e-08,1.0,0.03239576,0.998
4657,4657,1.525879e-08,1.0,0.02288348,0.998
4658,4658,2.2411347e-08,1.0,0.022969818,0.998
4659,4659,1.7642975e-08,1.0,0.027049791,0.998
4660,4660,2.0980837e-08,1.0,0.028906852,0.998
4661,4661,1.8119813e-08,1.0,0.025863253,0.998
4662,4662,1.7166139e-08,1.0,0.0207827,0.998
4663,4663,2.4318696e-08,1.0,0.020569723,0.998
4664,4664,2.0980837e-08,1.0,0.025689831,0.998
4665,4665,1.859665e-08,1.0,0.029033175,0.998
4666,4666,1.859665e-08,1.0,0.017741395,0.9990001
4667,4667,1.9073488e-08,1.0,0.021954918,0.998
4668,4668,2.2411347e-08,1.0,0.02885792,0.998
4669,4669,2.2888184e-08,1.0,0.029512478,0.998
4670,4670,1.7642975e-08,1.0,0.023977924,0.998
4671,4671,1.9073488e-08,1.0,0.018816687,0.998
4672,4672,2.2411347e-08,1.0,0.025456045,0.998
4673,4673,2.0503998e-08,1.0,0.030794023,0.998
4674,4674,2.0980837e-08,1.0,0.02232075,0.998
4675,4675,2.0503998e-08,1.0,0.018430972,0.9990001
4676,4676,1.9550324e-08,1.0,0.024757026,0.998
4677,4677,2.0980837e-08,1.0,0.03033216,0.998
4678,4678,2.1934511e-08,1.0,0.023562048,0.998
4679,4679,1.9073488e-08,1.0,0.02516457,0.998
4680,4680,2.0980837e-08,1.0,0.020728901,0.998
4681,4681,1.7642975e-08,1.0,0.028859766,0.998
4682,4682,2.5749207e-08,1.0,0.023370637,0.998
4683,4683,1.2397766e-08,1.0,0.027004426,0.998
4684,4684,2.3365022e-08,1.0,0.027558878,0.998
4685,4685,1.2397766e-08,1.0,0.032092936,0.998
4686,4686,6.1988835e-08,1.0,0.23257372,0.98300004
4687,4687,0.38859406,0.96900004,0.26062778,0.9710001
4688,4688,0.10685421,0.98800004,2.527237e-07,1.0
4689,4689,3.3140185e-07,1.0,5.5360795e-07,1.0
4690,4690,2.3841858e-08,1.0,0.0037020762,0.9990001
4691,4691,2.4795533e-08,1.0,0.0144419065,0.9990001
4692,4692,2.527237e-08,1.0,0.0147372,0.9990001
4693,4693,1.8119813e-08,1.0,0.013778975,0.9990001
4694,4694,1.47819526e-08,1.0,0.012259576,0.9990001
4695,4695,1.1444092e-08,1.0,0.010401557,0.9990001
4696,4696,9.059907e-09,1.0,0.008457641,0.9990001
4697,4697,4.768372e-09,1.0,0.0068718614,0.9990001
4698,4698,3.3378602e-09,1.0,0.005683934,0.9990001
4699,4699,9.536744e-10,1.0,0.0047515538,0.9990001
4700,4700,0.0,1.0,0.0040819207,0.9990001
4701,4701,0.0,1.0,0.0035181122,0.9990001
4702,4702,0.0,1.0,0.002974187,0.9990001
4703,4703,0.0,1.0,0.0024299507,0.9990001
4704,4704,0.0,1.0,0.0018980275,0.9990001
4705,4705,0.0,1.0,0.0014052354,0.9990001
4706,4706,0.0,1.0,0.0009848118,0.9990001
4707,4707,9.536744e-10,1.0,0.0006493111,1.0
4708,4708,9.536744e-10,1.0,0.00041055586,1.0
4709,4709,9.536744e-10,1.0,0.00025659468,1.0
4710,4710,9.536744e-10,1.0,0.00016154672,1.0
4711,4711,9.536744e-10,1.0,0.00010360146,1.0
4712,4712,9.536744e-10,1.0,6.7817695e-05,1.0
4713,4713,9.536744e-10,1.0,4.5248034e-05,1.0
4714,4714,9.536744e-10,1.0,3.081894e-05,1.0
4715,4715,9.536744e-10,1.0,2.137661e-05,1.0
4716,4716,9.536744e-10,1.0,1.5116216e-05,1.0
4717,4717,9.536744e-10,1.0,1.0890484e-05,1.0
4718,4718,9.536744e-10,1.0,7.986069e-06,1.0
4719,4719,1.9073487e-09,1.0,5.828858e-06,1.0
4720,4720,1.9073487e-09,1.0,4.220009e-06,1.0
4721,4721,1.9073487e-09,1.0,3.1003954e-06,1.0
4722,4722,1.9073487e-09,1.0,2.3202897e-06,1.0
4723,4723,1.9073487e-09,1.0,1.7738344e-06,1.0
4724,4724,1.9073487e-09,1.0,1.3818742e-06,1.0
4725,4725,1.9073487e-09,1.0,1.0938645e-06,1.0
4726,4726,1.9073487e-09,1.0,8.773804e-07,1.0
4727,4727,1.9073487e-09,1.0,7.1096423e-07,1.0
4728,4728,2.384186e-09,1.0,5.8507925e-07,1.0
4729,4729,2.384186e-09,1.0,4.8875813e-07,1.0
4730,4730,2.384186e-09,1.0,4.1198732e-07,1.0
4731,4731,2.384186e-09,1.0,3.4904483e-07,1.0
4732,4732,2.384186e-09,1.0,2.9945375e-07,1.0
4733,4733,1.9073487e-09,1.0,2.565384e-07,1.0
4734,4734,1.9073487e-09,1.0,2.2029877e-07,1.0
4735,4735,1.9073487e-09,1.0,1.9168854e-07,1.0
4736,4736,1.9073487e-09,1.0,1.6593934e-07,1.0
4737,4737,1.9073487e-09,1.0,1.4543534e-07,1.0
4738,4738,1.9073487e-09,1.0,1.2922288e-07,1.0
4739,4739,1.9073487e-09,1.0,1.1491776e-07,1.0
4740,4740,1.9073487e-09,1.0,1.03950505e-07,1.0
4741,4741,1.9073487e-09,1.0,9.3936926e-08,1.0
4742,4742,3.3378602e-09,1.0,8.4877016e-08,1.0
4743,4743,3.3378602e-09,1.0,7.677079e-08,1.0
4744,4744,3.3378602e-09,1.0,7.009506e-08,1.0
4745,4745,4.768372e-09,1.0,6.5326695e-08,1.0
4746,4746,4.2915347e-09,1.0,6.246567e-08,1.0
4747,4747,4.2915347e-09,1.0,5.8650972e-08,1.0
4748,4748,4.768372e-09,1.0,5.578995e-08,1.0
4749,4749,4.2915347e-09,1.0,5.38826e-08,1.0
4750,4750,4.2915347e-09,1.0,5.1975253e-08,1.0
4751,4751,6.6757204e-09,1.0,4.8160555e-08,1.0
4752,4752,6.6757204e-09,1.0,4.8160555e-08,1.0
4753,4753,6.198883e-09,1.0,4.6730044e-08,1.0
4754,4754,4.768372e-09,1.0,4.5776368e-08,1.0
4755,4755,5.722046e-09,1.0,4.3869022e-08,1.0
4756,4756,6.198883e-09,1.0,4.3869022e-08,1.0
4757,4757,7.1525577e-09,1.0,4.4345857e-08,1.0
4758,4758,7.1525577e-09,1.0,4.6253206e-08,1.0
4759,4759,6.6757204e-09,1.0,4.911423e-08,1.0
4760,4760,6.6757204e-09,1.0,5.38826e-08,1.0
4761,4761,6.6757204e-09,1.0,5.722046e-08,1.0
4762,4762,7.629395e-09,1.0,6.008148e-08,1.0
4763,4763,7.629395e-09,1.0,6.484986e-08,1.0
4764,4764,7.629395e-09,1.0,6.961823e-08,1.0
4765,4765,8.583069e-09,1.0,7.5340274e-08,1.0
4766,4766,7.629395e-09,1.0,8.583069e-08,1.0
4767,4767,7.629395e-09,1.0,9.918213e-08,1.0
4768,4768,8.583069e-09,1.0,1.13487246e-07,1.0
4769,4769,7.629395e-09,1.0,1.3446808e-07,1.0
4770,4770,7.629395e-09,1.0,1.6117097e-07,1.0
4771,4771,8.583069e-09,1.0,1.8692018e-07,1.0
4772,4772,7.629395e-09,1.0,2.2506715e-07,1.0
4773,4773,8.583069e-09,1.0,2.641678e-07,1.0
4774,4774,8.583069e-09,1.0,3.0803682e-07,1.0
4775,4775,7.629395e-09,1.0,3.7384035e-07,1.0
4776,4776,8.583069e-09,1.0,4.434586e-07,1.0
4777,4777,8.583069e-09,1.0,5.2261356e-07,1.0
4778,4778,7.629395e-09,1.0,6.361008e-07,1.0
4779,4779,8.583069e-09,1.0,7.562638e-07,1.0
4780,4780,8.583069e-09,1.0,8.974076e-07,1.0
4781,4781,8.583069e-09,1.0,1.0604859e-06,1.0
4782,4782,8.583069e-09,1.0,1.2578964e-06,1.0
4783,4783,9.536744e-09,1.0,1.4963151e-06,1.0
4784,4784,8.583069e-09,1.0,1.7852784e-06,1.0
4785,4785,8.583069e-09,1.0,2.2249224e-06,1.0
4786,4786,9.536744e-09,1.0,2.7103426e-06,1.0
4787,4787,8.583069e-09,1.0,3.306389e-06,1.0
4788,4788,8.583069e-09,1.0,4.006386e-06,1.0
4789,4789,8.583069e-09,1.0,4.853249e-06,1.0
4790,4790,8.583069e-09,1.0,5.8794026e-06,1.0
4791,4791,8.583069e-09,1.0,7.1382524e-06,1.0
4792,4792,8.583069e-09,1.0,8.680344e-06,1.0
4793,4793,8.583069e-09,1.0,1.0581971e-05,1.0
4794,4794,8.583069e-09,1.0,1.2911797e-05,1.0
4795,4795,8.583069e-09,1.0,1.5750886e-05,1.0
4796,4796,8.583069e-09,1.0,1.9239427e-05,1.0
4797,4797,8.583069e-09,1.0,2.3488046e-05,1.0
4798,4798,8.583069e-09,1.0,2.8692248e-05,1.0
4799,4799,9.536744e-09,1.0,3.3207896e-05,1.0
4800,4800,8.583069e-09,1.0,3.9414408e-05,1.0
4801,4801,9.536744e-09,1.0,4.5437813e-05,1.0
4802,4802,8.583069e-09,1.0,5.4192547e-05,1.0
4803,4803,8.583069e-09,1.0,6.63538e-05,1.0
4804,4804,9.536744e-09,1.0,7.744217e-05,1.0
4805,4805,9.536744e-09,1.0,8.780003e-05,1.0
4806,4806,8.583069e-09,1.0,0.00010477162,1.0
4807,4807,9.536744e-09,1.0,0.00012184716,1.0
4808,4808,8.583069e-09,1.0,0.000146945,1.0
4809,4809,9.536744e-09,1.0,0.00017135334,1.0
4810,4810,9.536744e-09,1.0,0.00019449808,1.0
4811,4811,7.629395e-09,1.0,0.00023915006,1.0
4812,4812,9.536744e-09,1.0,0.00028131105,1.0
4813,4813,8.583069e-09,1.0,0.0003262272,1.0
4814,4814,8.583069e-09,1.0,0.00037833024,1.0
4815,4815,8.583069e-09,1.0,0.00043673135,1.0
4816,4816,8.583069e-09,1.0,0.0005014782,1.0
4817,4817,1.0490418e-08,1.0,0.00058778573,1.0
4818,4818,9.536744e-09,1.0,0.00067748455,1.0
4819,4819,8.583069e-09,1.0,0.0007541676,0.9990001
4820,4820,8.583069e-09,1.0,0.0008312445,0.9990001
4821,4821,9.536744e-09,1.0,0.0009576025,0.9990001
4822,4822,8.583069e-09,1.0,0.0010983964,0.9990001
4823,4823,9.536744e-09,1.0,0.0011641894,0.9990001
4824,4824,8.583069e-09,1.0,0.0012243367,0.9990001
4825,4825,9.536744e-09,1.0,0.00135421,0.9990001
4826,4826,8.583069e-09,1.0,0.0015010491,0.9990001
4827,4827,8.583069e-09,1.0,0.0015877935,0.9990001
4828,4828,8.583069e-09,1.0,0.0016532699,0.9990001
4829,4829,9.536744e-09,1.0,0.0017834883,0.9990001
4830,4830,8.583069e-09,1.0,0.0019241372,0.9990001
4831,4831,8.583069e-09,1.0,0.0019923917,0.9990001
4832,4832,9.536744e-09,1.0,0.0021124526,0.9990001
4833,4833,9.536744e-09,1.0,0.002193761,0.9990001
4834,4834,9.536744e-09,1.0,0.0022988901,0.9990001
4835,4835,8.583069e-09,1.0,0.0024045773,0.9990001
4836,4836,8.583069e-09,1.0,0.0024330532,0.9990001
4837,4837,9.536744e-09,1.0,0.002521725,0.9990001
4838,4838,9.536744e-09,1.0,0.0026976233,0.9990001
4839,4839,8.583069e-09,1.0,0.0027963696,0.9990001
4840,4840,8.583069e-09,1.0,0.0027828924,0.9990001
4841,4841,1.0490418e-08,1.0,0.002921795,0.9990001
4842,4842,9.536744e-09,1.0,0.003107957,0.9990001
4843,4843,1.0490418e-08,1.0,0.003307048,0.9990001
4844,4844,9.536744e-09,1.0,0.0034805604,0.9990001
4845,4845,9.536744e-09,1.0,0.0035520936,0.9990001
4846,4846,1.0490418e-08,1.0,0.0036805144,0.9990001
4847,4847,1.0490418e-08,1.0,0.0038954737,0.9990001
4848,4848,9.536744e-09,1.0,0.0040217317,0.9990001
4849,4849,9.536744e-09,1.0,0.0040234737,0.9990001
4850,4850,1.1444092e-08,1.0,0.0041536074,0.9990001
4851,4851,1.0490418e-08,1.0,0.0043250276,0.9990001
4852,4852,1.1444092e-08,1.0,0.004504663,0.9990001
4853,4853,1.0490418e-08,1.0,0.0046579973,0.9990001
4854,4854,1.2397766e-08,1.0,0.004915928,0.9990001
4855,4855,1.1444092e-08,1.0,0.005217107,0.9990001
4856,4856,1.1444092e-08,1.0,0.0054243747,0.9990001
4857,4857,1.1444092e-08,1.0,0.0055891257,0.9990001
4858,4858,1.2397766e-08,1.0,0.0058230613,0.9990001
4859,4859,1.2397766e-08,1.0,0.0059469067,0.9990001
4860,4860,1.3351441e-08,1.0,0.0060287165,0.9990001
4861,4861,1.3351441e-08,1.0,0.006170368,0.9990001
4862,4862,1.2397766e-08,1.0,0.0062258644,0.9990001
4863,4863,1.2397766e-08,1.0,0.0063661556,0.9990001
4864,4864,1.3351441e-08,1.0,0.0064959307,0.9990001
4865,4865,1.2397766e-08,1.0,0.0065050656,0.9990001
4866,4866,1.1444092e-08,1.0,0.00668174,0.9990001
4867,4867,1.2397766e-08,1.0,0.0067276475,0.9990001
4868,4868,1.3351441e-08,1.0,0.006837363,0.9990001
4869,4869,1.3351441e-08,1.0,0.007090542,0.9990001
4870,4870,1.3351441e-08,1.0,0.0071772877,0.9990001
4871,4871,1.3351441e-08,1.0,0.007266622,0.9990001
4872,4872,1.3351441e-08,1.0,0.007400232,0.9990001
4873,4873,1.4305115e-08,1.0,0.007610228,0.9990001
4874,4874,1.4305115e-08,1.0,0.007723359,0.9990001
4875,4875,1.4305115e-08,1.0,0.007860408,0.9990001
4876,4876,1.4305115e-08,1.0,0.008103914,0.9990001
4877,4877,1.3351441e-08,1.0,0.00826033,0.9990001
4878,4878,1.3351441e-08,1.0,0.0082942955,0.9990001
4879,4879,1.4305115e-08,1.0,0.008382796,0.9990001
4880,4880,1.525879e-08,1.0,0.008608635,0.9990001
4881,4881,1.6212464e-08,1.0,0.008798511,0.9990001
4882,4882,1.4305115e-08,1.0,0.008915477,0.9990001
4883,4883,1.525879e-08,1.0,0.009041419,0.9990001
4884,4884,1.525879e-08,1.0,0.009175028,0.9990001
4885,4885,1.8119813e-08,1.0,0.009451241,0.9990001
4886,4886,1.6212464e-08,1.0,0.009698393,0.9990001
4887,4887,1.7166139e-08,1.0,0.009915982,0.9990001
4888,4888,1.8119813e-08,1.0,0.009935376,0.9990001
4889,4889,1.7166139e-08,1.0,0.010120301,0.9990001
4890,4890,1.7166139e-08,1.0,0.010149898,0.9990001
4891,4891,1.7166139e-08,1.0,0.010243078,0.9990001
4892,4892,1.7166139e-08,1.0,0.010434064,0.9990001
4893,4893,1.9073488e-08,1.0,0.010297643,0.9990001
4894,4894,1.7166139e-08,1.0,0.010391385,0.9990001
4895,4895,1.8119813e-08,1.0,0.010454706,0.9990001
4896,4896,1.8119813e-08,1.0,0.01048321,0.9990001
4897,4897,1.7166139e-08,1.0,0.010608303,0.9990001
4898,4898,1.9073488e-08,1.0,0.010426532,0.9990001
4899,4899,1.7166139e-08,1.0,0.010487928,0.9990001
4900,4900,1.8119813e-08,1.0,0.01052777,0.9990001
4901,4901,1.7166139e-08,1.0,0.010648005,0.9990001
4902,4902,1.8119813e-08,1.0,0.010678813,0.9990001
4903,4903,2.0027162e-08,1.0,0.010470105,0.9990001
4904,4904,1.8119813e-08,1.0,0.010586411,0.9990001
4905,4905,1.9073488e-08,1.0,0.0106971385,0.9990001
4906,4906,1.7166139e-08,1.0,0.010840627,0.9990001
4907,4907,2.0027162e-08,1.0,0.010661291,0.9990001
4908,4908,1.8119813e-08,1.0,0.010755369,0.9990001
4909,4909,1.9073488e-08,1.0,0.010829392,0.9990001
4910,4910,1.9073488e-08,1.0,0.0108704325,0.9990001
4911,4911,1.8119813e-08,1.0,0.011010185,0.9990001
4912,4912,2.0980837e-08,1.0,0.010870805,0.9990001
4913,4913,1.8119813e-08,1.0,0.011039217,0.9990001
4914,4914,1.9073488e-08,1.0,0.01110374,0.9990001
4915,4915,2.0027162e-08,1.0,0.01114494,0.9990001
4916,4916,2.0027162e-08,1.0,0.011262626,0.9990001
4917,4917,1.9073488e-08,1.0,0.01124721,0.9990001
4918,4918,1.8119813e-08,1.0,0.011349465,0.9990001
4919,4919,2.0027162e-08,1.0,0.01139523,0.9990001
4920,4920,2.0027162e-08,1.0,0.011285639,0.9990001
4921,4921,1.9073488e-08,1.0,0.011391125,0.9990001
4922,4922,1.9073488e-08,1.0,0.011556363,0.9990001
4923,4923,2.0027162e-08,1.0,0.01149253,0.9990001
4924,4924,1.9073488e-08,1.0,0.011591117,0.9990001
4925,4925,1.9073488e-08,1.0,0.011731164,0.9990001
4926,4926,2.0027162e-08,1.0,0.0116417175,0.9990001
4927,4927,1.9073488e-08,1.0,0.0117175225,0.9990001
4928,4928,2.0027162e-08,1.0,0.011814023,0.9990001
4929,4929,2.0027162e-08,1.0,0.011693863,0.9990001
4930,4930,1.8119813e-08,1.0,0.011879935,0.9990001
4931,4931,2.0027162e-08,1.0,0.012011562,0.9990001
4932,4932,2.0027162e-08,1.0,0.011879269,0.9990001
4933,4933,1.9073488e-08,1.0,0.011925971,0.9990001
4934,4934,1.9073488e-08,1.0,0.012032374,0.9990001
4935,4935,1.9073488e-08,1.0,0.012142352,0.9990001
4936,4936,2.0027162e-08,1.0,0.012017953,0.9990001
4937,4937,1.9073488e-08,1.0,0.012061864,0.9990001
4938,4938,1.9073488e-08,1.0,0.012159062,0.9990001
4939,4939,1.9073488e-08,1.0,0.012258467,0.9990001
4940,4940,2.0980837e-08,1.0,0.012093653,0.9990001
4941,4941,2.0027162e-08,1.0,0.012194521,0.9990001
4942,4942,1.9073488e-08,1.0,0.012395163,0.9990001
4943,4943,1.9073488e-08,1.0,0.012540011,0.9990001
4944,4944,2.0980837e-08,1.0,0.012649444,0.9990001
4945,4945,2.0027162e-08,1.0,0.0128327515,0.9990001
4946,4946,1.9073488e-08,1.0,0.012981545,0.9990001
4947,4947,2.2888184e-08,1.0,0.012760788,0.9990001
4948,4948,1.9073488e-08,1.0,0.01296308,0.9990001
4949,4949,2.0027162e-08,1.0,0.013193619,0.9990001
4950,4950,2.0980837e-08,1.0,0.01327678,0.9990001
4951,4951,2.0980837e-08,1.0,0.0133000845,0.9990001
4952,4952,2.0980837e-08,1.0,0.013381738,0.9990001
4953,4953,1.9073488e-08,1.0,0.013610132,0.9990001
4954,4954,2.1934511e-08,1.0,0.013657865,0.9990001
4955,4955,2.0027162e-08,1.0,0.013761105,0.9990001
4956,4956,2.0980837e-08,1.0,0.013791973,0.9990001
4957,4957,2.0027162e-08,1.0,0.0138807185,0.9990001
4958,4958,2.1934511e-08,1.0,0.0137988515,0.9990001
4959,4959,1.9073488e-08,1.0,0.013959425,0.9990001
4960,4960,2.0980837e-08,1.0,0.0140157435,0.9990001
4961,4961,2.1934511e-08,1.0,0.014021516,0.9990001
4962,4962,2.1934511e-08,1.0,0.014124164,0.9990001
4963,4963,1.9073488e-08,1.0,0.014356208,0.9990001
4964,4964,2.3841858e-08,1.0,0.014237031,0.9990001
4965,4965,2.0980837e-08,1.0,0.014333396,0.9990001
4966,4966,2.1934511e-08,1.0,0.014418768,0.9990001
4967,4967,1.9073488e-08,1.0,0.014630125,0.9990001
4968,4968,2.3841858e-08,1.0,0.014493715,0.9990001
4969,4969,2.0027162e-08,1.0,0.01464833,0.9990001
4970,4970,2.0980837e-08,1.0,0.014726487,0.9990001
4971,4971,2.2888184e-08,1.0,0.014687878,0.9990001
4972,4972,2.0027162e-08,1.0,0.0148793515,0.9990001
4973,4973,2.2888184e-08,1.0,0.014943319,0.9990001
4974,4974,2.0980837e-08,1.0,0.015067593,0.9990001
4975,4975,2.1934511e-08,1.0,0.015126545,0.9990001
4976,4976,2.0027162e-08,1.0,0.015359462,0.9990001
4977,4977,2.3841858e-08,1.0,0.015230306,0.9990001
4978,4978,2.1934511e-08,1.0,0.01521544,0.9990001
4979,4979,1.8119813e-08,1.0,0.01559961,0.9990001
4980,4980,2.2888184e-08,1.0,0.015696075,0.9990001
4981,4981,2.1934511e-08,1.0,0.015681503,0.9990001
4982,4982,2.1934511e-08,1.0,0.015652059,0.9990001
4983,4983,2.0027162e-08,1.0,0.016024867,0.9990001
4984,4984,2.2888184e-08,1.0,0.016087046,0.9990001
4985,4985,2.1934511e-08,1.0,0.016055364,0.9990001
4986,4986,2.0980837e-08,1.0,0.016256835,0.9990001
4987,4987,2.1934511e-08,1.0,0.01633376,0.9990001
4988,4988,2.1934511e-08,1.0,0.016525932,0.9990001
4989,4989,2.0980837e-08,1.0,0.016655155,0.9990001
4990,4990,2.3841858e-08,1.0,0.016801225,0.9990001
4991,4991,2.1934511e-08,1.0,0.017012933,0.9990001
4992,4992,2.2888184e-08,1.0,0.016972028,0.9990001
4993,4993,2.0980837e-08,1.0,0.017225971,0.9990001
4994,4994,2.1934511e-08,1.0,0.017263768,0.9990001
4995,4995,2.2888184e-08,1.0,0.017469278,0.9990001
4996,4996,2.0980837e-08,1.0,0.017592102,0.9990001
4997,4997,2.3841858e-08,1.0,0.01768768,0.9990001
4998,4998,2.2888184e-08,1.0,0.01787266,0.9990001
4999,4999,2.1934511e-08,1.0,0.017949758,0.9990001
5000,5000,2.0980837e-08,1.0,0.018039914,0.9990001
5001,5001,2.3841858e-08,1.0,0.018135553,0.9990001
5002,5002,2.2888184e-08,1.0,0.01827712,0.9990001
5003,5003,2.3841858e-08,1.0,0.018398015,0.9990001
5004,5004,2.0980837e-08,1.0,0.018594606,0.9990001
5005,5005,2.0980837e-08,1.0,0.018677041,0.9990001
5006,5006,2.3841858e-08,1.0,0.018736493,0.9990001
5007,5007,2.4795533e-08,1.0,0.018933538,0.9990001
5008,5008,2.2888184e-08,1.0,0.019078024,0.9990001
5009,5009,2.2888184e-08,1.0,0.019194668,0.9990001
5010,5010,2.0980837e-08,1.0,0.019324685,0.9990001
5011,5011,2.3841858e-08,1.0,0.019387616,0.9990001
5012,5012,2.1934511e-08,1.0,0.019607237,0.9990001
5013,5013,2.2888184e-08,1.0,0.019637788,0.9990001
5014,5014,2.2888184e-08,1.0,0.019888964,0.9990001
5015,5015,2.2888184e-08,1.0,0.019954594,0.9990001
5016,5016,2.4795533e-08,1.0,0.020121934,0.9990001
5017,5017,2.0980837e-08,1.0,0.020279469,0.9990001
5018,5018,2.3841858e-08,1.0,0.020293133,0.9990001
5019,5019,2.2888184e-08,1.0,0.020405393,0.9990001
5020,5020,2.1934511e-08,1.0,0.020646974,0.9990001
5021,5021,2.4795533e-08,1.0,0.020590916,0.9990001
5022,5022,2.1934511e-08,1.0,0.020836972,0.9990001
5023,5023,2.3841858e-08,1.0,0.020878613,0.9990001
5024,5024,2.2888184e-08,1.0,0.021111622,0.9990001
5025,5025,2.2888184e-08,1.0,0.02118575,0.998
5026,5026,2.3841858e-08,1.0,0.021182915,0.9990001
5027,5027,2.0980837e-08,1.0,0.021415155,0.998
5028,5028,2.3841858e-08,1.0,0.021291444,0.998
5029,5029,2.3841858e-08,1.0,0.021501973,0.998
5030,5030,2.3841858e-08,1.0,0.021689286,0.998
5031,5031,2.3841858e-08,1.0,0.021689698,0.998
5032,5032,2.2888184e-08,1.0,0.021885201,0.998
5033,5033,2.2888184e-08,1.0,0.02190417,0.998
5034,5034,2.2888184e-08,1.0,0.021992082,0.998
5035,5035,2.2888184e-08,1.0,0.022191025,0.998
5036,5036,2.4795533e-08,1.0,0.021887183,0.998
5037,5037,2.2888184e-08,1.0,0.022257254,0.998
5038,5038,2.2888184e-08,1.0,0.022253323,0.998
5039,5039,2.4795533e-08,1.0,0.022396429,0.998
5040,5040,2.2888184e-08,1.0,0.022634042,0.998
5041,5041,2.3841858e-08,1.0,0.022512559,0.998
5042,5042,2.3841858e-08,1.0,0.022686139,0.998
5043,5043,2.2888184e-08,1.0,0.023063608,0.998
5044,5044,2.3841858e-08,1.0,0.022832777,0.998
5045,5045,2.5749207e-08,1.0,0.023276307,0.998
5046,5046,2.3841858e-08,1.0,0.023279397,0.998
5047,5047,2.0980837e-08,1.0,0.023723645,0.998
5048,5048,2.3841858e-08,1.0,0.023271805,0.998
5049,5049,2.5749207e-08,1.0,0.023592649,0.998
5050,5050,2.5749207e-08,1.0,0.023475904,0.998
5051,5051,2.3841858e-08,1.0,0.024000535,0.998
5052,5052,2.3841858e-08,1.0,0.023937322,0.998
5053,5053,2.4795533e-08,1.0,0.023854954,0.998
5054,5054,2.4795533e-08,1.0,0.023859547,0.998
5055,5055,2.1934511e-08,1.0,0.024212452,0.998
5056,5056,2.4795533e-08,1.0,0.0239257,0.998
5057,5057,2.4795533e-08,1.0,0.024148846,0.998
5058,5058,2.4795533e-08,1.0,0.024203395,0.998
5059,5059,2.4795533e-08,1.0,0.024213832,0.998
5060,5060,2.3841858e-08,1.0,0.024629986,0.998
5061,5061,2.5749207e-08,1.0,0.024620747,0.998
5062,5062,2.3841858e-08,1.0,0.024750235,0.998
5063,5063,2.2888184e-08,1.0,0.024835574,0.998
5064,5064,2.4795533e-08,1.0,0.024436982,0.998
5065,5065,2.3841858e-08,1.0,0.025118388,0.998
5066,5066,2.5749207e-08,1.0,0.024776524,0.998
5067,5067,2.4795533e-08,1.0,0.025082959,0.998
5068,5068,2.3841858e-08,1.0,0.025481818,0.998
5069,5069,2.4795533e-08,1.0,0.025030496,0.998
5070,5070,2.2888184e-08,1.0,0.02570617,0.998
5071,5071,2.6702882e-08,1.0,0.025301935,0.998
5072,5072,2.4795533e-08,1.0,0.025522616,0.998
5073,5073,2.4795533e-08,1.0,0.025526872,0.998
5074,5074,2.4795533e-08,1.0,0.025667686,0.998
5075,5075,2.3841858e-08,1.0,0.026146134,0.998
5076,5076,2.4795533e-08,1.0,0.025729347,0.998
5077,5077,2.4795533e-08,1.0,0.025759062,0.998
5078,5078,2.4795533e-08,1.0,0.025607122,0.998
5079,5079,2.5749207e-08,1.0,0.025563072,0.998
5080,5080,2.4795533e-08,1.0,0.02574704,0.998
5081,5081,2.3841858e-08,1.0,0.025864763,0.998
5082,5082,2.4795533e-08,1.0,0.025987191,0.998
5083,5083,2.5749207e-08,1.0,0.025723692,0.998
5084,5084,2.4795533e-08,1.0,0.025894534,0.998
5085,5085,2.5749207e-08,1.0,0.02576729,0.998
5086,5086,2.2888184e-08,1.0,0.02649883,0.998
5087,5087,2.4795533e-08,1.0,0.02594422,0.998
5088,5088,2.5749207e-08,1.0,0.025980234,0.998
5089,5089,2.5749207e-08,1.0,0.025823398,0.998
5090,5090,2.4795533e-08,1.0,0.026028955,0.998
5091,5091,2.5749207e-08,1.0,0.025860395,0.998
5092,5092,2.4795533e-08,1.0,0.026090913,0.998
5093,5093,2.5749207e-08,1.0,0.025937142,0.998
5094,5094,2.4795533e-08,1.0,0.02617221,0.998
5095,5095,2.5749207e-08,1.0,0.026010338,0.998
5096,5096,2.5749207e-08,1.0,0.026343388,0.998
5097,5097,2.5749207e-08,1.0,0.026257688,0.998
5098,5098,2.4795533e-08,1.0,0.026424654,0.998
5099,5099,2.5749207e-08,1.0,0.026177758,0.998
5100,5100,2.5749207e-08,1.0,0.026459368,0.998
5101,5101,2.4795533e-08,1.0,0.026180848,0.998
5102,5102,2.5749207e-08,1.0,0.026420709,0.998
5103,5103,2.5749207e-08,1.0,0.026285175,0.998
5104,5104,2.5749207e-08,1.0,0.026543045,0.998
5105,5105,2.4795533e-08,1.0,0.026198445,0.998
5106,5106,2.4795533e-08,1.0,0.026686125,0.998
5107,5107,2.4795533e-08,1.0,0.025179898,0.998
5108,5108,2.3841858e-08,1.0,0.024896879,0.998
5109,5109,2.4795533e-08,1.0,0.025080808,0.998
5110,5110,2.5749207e-08,1.0,0.02576445,0.998
5111,5111,2.6702882e-08,1.0,0.025404857,0.998
5112,5112,2.4795533e-08,1.0,0.02563096,0.998
5113,5113,2.5749207e-08,1.0,0.024330812,0.998
5114,5114,2.3841858e-08,1.0,0.024263224,0.998
5115,5115,2.5749207e-08,1.0,0.024053562,0.998
5116,5116,2.5749207e-08,1.0,0.024723051,0.998
5117,5117,2.4795533e-08,1.0,0.02578254,0.998
5118,5118,2.7656556e-08,1.0,0.024180105,0.998
5119,5119,2.6702882e-08,1.0,0.024187757,0.998
5120,5120,2.7656556e-08,1.0,0.024417859,0.998
5121,5121,2.4795533e-08,1.0,0.024925282,0.998
5122,5122,2.4795533e-08,1.0,0.02553433,0.998
5123,5123,2.6702882e-08,1.0,0.025468668,0.998
5124,5124,2.7656556e-08,1.0,0.024404299,0.998
5125,5125,2.4795533e-08,1.0,0.024516445,0.998
5126,5126,2.5749207e-08,1.0,0.025337541,0.998
5127,5127,2.6702882e-08,1.0,0.025279336,0.998
5128,5128,2.5749207e-08,1.0,0.025591645,0.998
5129,5129,2.6702882e-08,1.0,0.024038628,0.998
5130,5130,2.5749207e-08,1.0,0.02459686,0.998
5131,5131,2.4795533e-08,1.0,0.024625456,0.998
5132,5132,2.4795533e-08,1.0,0.025079789,0.998
5133,5133,2.7656556e-08,1.0,0.025278294,0.998
5134,5134,2.5749207e-08,1.0,0.024693795,0.998
5135,5135,2.5749207e-08,1.0,0.024997786,0.998
5136,5136,2.6702882e-08,1.0,0.02397958,0.998
5137,5137,2.5749207e-08,1.0,0.02397645,0.998
5138,5138,2.4795533e-08,1.0,0.024051882,0.998
5139,5139,2.5749207e-08,1.0,0.025014957,0.998
5140,5140,2.7656556e-08,1.0,0.023911014,0.998
5141,5141,2.4795533e-08,1.0,0.023970403,0.998
5142,5142,2.4795533e-08,1.0,0.02406835,0.998
5143,5143,2.5749207e-08,1.0,0.024317995,0.998
5144,5144,2.6702882e-08,1.0,0.02419354,0.998
5145,5145,2.6702882e-08,1.0,0.0244576,0.998
5146,5146,2.5749207e-08,1.0,0.024590032,0.998
5147,5147,2.5749207e-08,1.0,0.024020627,0.998
5148,5148,2.5749207e-08,1.0,0.023490222,0.998
5149,5149,2.4795533e-08,1.0,0.024167422,0.998
5150,5150,2.6702882e-08,1.0,0.022795705,0.998
5151,5151,2.5749207e-08,1.0,0.022561384,0.998
5152,5152,2.5749207e-08,1.0,0.0227405,0.998
5153,5153,2.6702882e-08,1.0,0.023385957,0.998
5154,5154,2.5749207e-08,1.0,0.024404977,0.998
5155,5155,2.4795533e-08,1.0,0.023454815,0.998
5156,5156,2.6702882e-08,1.0,0.023657266,0.998
5157,5157,2.4795533e-08,1.0,0.023386808,0.998
5158,5158,2.5749207e-08,1.0,0.023323465,0.998
5159,5159,2.7656556e-08,1.0,0.023234082,0.998
5160,5160,2.6702882e-08,1.0,0.023160907,0.998
5161,5161,2.4795533e-08,1.0,0.023230523,0.998
5162,5162,2.4795533e-08,1.0,0.022933315,0.998
5163,5163,2.5749207e-08,1.0,0.02295153,0.998
5164,5164,2.5749207e-08,1.0,0.022387682,0.998
5165,5165,2.4795533e-08,1.0,0.022131814,0.998
5166,5166,2.5749207e-08,1.0,0.022502897,0.998
5167,5167,2.4795533e-08,1.0,0.02252437,0.998
5168,5168,2.5749207e-08,1.0,0.022996562,0.998
5169,5169,2.7656556e-08,1.0,0.024534548,0.998
5170,5170,2.5749207e-08,1.0,0.022968728,0.998
5171,5171,2.5749207e-08,1.0,0.024269,0.998
5172,5172,2.3841858e-08,1.0,0.021789437,0.998
5173,5173,2.3841858e-08,1.0,0.022246422,0.998
5174,5174,2.6702882e-08,1.0,0.022985071,0.998
5175,5175,2.7656556e-08,1.0,0.02269534,0.998
5176,5176,2.5749207e-08,1.0,0.022538438,0.998
5177,5177,2.4795533e-08,1.0,0.024137296,0.998
5178,5178,2.4795533e-08,1.0,0.023292197,0.998
5179,5179,2.6702882e-08,1.0,0.023314085,0.998
5180,5180,2.4795533e-08,1.0,0.0220072,0.998
5181,5181,2.6702882e-08,1.0,0.022212133,0.998
5182,5182,2.4795533e-08,1.0,0.021869287,0.998
5183,5183,2.4795533e-08,1.0,0.021814687,0.998
5184,5184,2.3841858e-08,1.0,0.022644293,0.998
5185,5185,2.5749207e-08,1.0,0.023062216,0.998
5186,5186,2.4795533e-08,1.0,0.023107873,0.998
5187,5187,2.7656556e-08,1.0,0.023249852,0.998
5188,5188,2.3841858e-08,1.0,0.02296949,0.998
5189,5189,2.5749207e-08,1.0,0.020866826,0.998
5190,5190,2.5749207e-08,1.0,0.020886766,0.998
5191,5191,2.6702882e-08,1.0,0.022184096,0.998
5192,5192,2.4795533e-08,1.0,0.021859609,0.998
5193,5193,2.1934511e-08,1.0,0.025333993,0.998
5194,5194,2.4795533e-08,1.0,0.02213067,0.998
5195,5195,2.4795533e-08,1.0,0.024842644,0.998
5196,5196,2.5749207e-08,1.0,0.02238535,0.998
5197,5197,2.4795533e-08,1.0,0.022827784,0.998
5198,5198,2.3841858e-08,1.0,0.022577329,0.998
5199,5199,2.4795533e-08,1.0,0.02281804,0.998
5200,5200,2.6702882e-08,1.0,0.023058599,0.998
5201,5201,2.4795533e-08,1.0,0.022492992,0.998
5202,5202,2.3841858e-08,1.0,0.022800699,0.998
5203,5203,2.2888184e-08,1.0,0.022553198,0.998
5204,5204,2.3841858e-08,1.0,0.023688452,0.998
5205,5205,2.4795533e-08,1.0,0.02256419,0.998
5206,5206,2.3841858e-08,1.0,0.02386318,0.998
5207,5207,2.3841858e-08,1.0,0.02236237,0.998
5208,5208,2.2888184e-08,1.0,0.022302259,0.998
5209,5209,2.5749207e-08,1.0,0.023543667,0.998
5210,5210,2.4795533e-08,1.0,0.023585225,0.998
5211,5211,2.0027162e-08,1.0,0.025588827,0.998
5212,5212,2.6702882e-08,1.0,0.022331096,0.998
5213,5213,2.1934511e-08,1.0,0.025520556,0.998
5214,5214,2.5749207e-08,1.0,0.022954341,0.998
5215,5215,1.9073488e-08,1.0,0.024109652,0.998
5216,5216,2.5749207e-08,1.0,0.01982145,0.998
5217,5217,2.3841858e-08,1.0,0.023051927,0.998
5218,5218,2.2888184e-08,1.0,0.02426111,0.998
5219,5219,2.3841858e-08,1.0,0.023705387,0.998
5220,5220,2.2888184e-08,1.0,0.024636853,0.998
5221,5221,2.1934511e-08,1.0,0.02423228,0.998
5222,5222,2.3841858e-08,1.0,0.024709824,0.998
5223,5223,2.4795533e-08,1.0,0.023425814,0.998
5224,5224,2.0027162e-08,1.0,0.025519159,0.998
5225,5225,2.3841858e-08,1.0,0.02255431,0.998
5226,5226,2.0027162e-08,1.0,0.0235098,0.998
5227,5227,2.4795533e-08,1.0,0.01939303,0.998
5228,5228,2.0980837e-08,1.0,0.024462376,0.998
5229,5229,2.4795533e-08,1.0,0.022897813,0.998
5230,5230,2.0980837e-08,1.0,0.02614977,0.998
5231,5231,2.2888184e-08,1.0,0.024226632,0.998
5232,5232,2.0980837e-08,1.0,0.025985695,0.998
5233,5233,2.3841858e-08,1.0,0.023733469,0.998
5234,5234,2.0027162e-08,1.0,0.025388353,0.998
5235,5235,2.1934511e-08,1.0,0.023895187,0.998
5236,5236,2.0980837e-08,1.0,0.025281964,0.998
5237,5237,2.1934511e-08,1.0,0.02464121,0.998
5238,5238,2.2888184e-08,1.0,0.022602132,0.998
5239,5239,2.0027162e-08,1.0,0.023851853,0.998
5240,5240,2.1934511e-08,1.0,0.022595871,0.998
5241,5241,1.8119813e-08,1.0,0.025993882,0.998
5242,5242,2.1934511e-08,1.0,0.024967086,0.998
5243,5243,2.0980837e-08,1.0,0.0240099,0.998
5244,5244,2.1934511e-08,1.0,0.022959538,0.998
5245,5245,2.0980837e-08,1.0,0.02591208,0.998
5246,5246,1.8119813e-08,1.0,0.02511591,0.998
5247,5247,1.9073488e-08,1.0,0.025777979,0.998
5248,5248,2.0027162e-08,1.0,0.024712434,0.998
5249,5249,2.1934511e-08,1.0,0.025898555,0.998
5250,5250,1.8119813e-08,1.0,0.026794009,0.998
5251,5251,2.0027162e-08,1.0,0.02500759,0.998
5252,5252,2.0980837e-08,1.0,0.025808759,0.998
5253,5253,2.0027162e-08,1.0,0.024668353,0.998
5254,5254,2.0980837e-08,1.0,0.025171464,0.998
5255,5255,1.8119813e-08,1.0,0.025473885,0.998
5256,5256,1.8119813e-08,1.0,0.02499308,0.998
5257,5257,2.0980837e-08,1.0,0.025342008,0.998
5258,5258,1.9073488e-08,1.0,0.02499376,0.998
5259,5259,1.7166139e-08,1.0,0.024766576,0.998
5260,5260,1.8119813e-08,1.0,0.025277367,0.998
5261,5261,2.0980837e-08,1.0,0.026044354,0.998
5262,5262,2.0980837e-08,1.0,0.024225244,0.998
5263,5263,1.525879e-08,1.0,0.026207602,0.998
5264,5264,2.0980837e-08,1.0,0.023665763,0.998
5265,5265,2.0027162e-08,1.0,0.025903394,0.998
5266,5266,2.0027162e-08,1.0,0.023886403,0.998
5267,5267,2.0027162e-08,1.0,0.024800519,0.998
5268,5268,1.6212464e-08,1.0,0.023200544,0.998
5269,5269,2.0027162e-08,1.0,0.027282495,0.998
5270,5270,1.8119813e-08,1.0,0.026774867,0.998
5271,5271,2.1934511e-08,1.0,0.025103929,0.998
5272,5272,1.6212464e-08,1.0,0.026544698,0.998
5273,5273,2.0027162e-08,1.0,0.026149966,0.998
5274,5274,2.0027162e-08,1.0,0.026601711,0.998
5275,5275,1.525879e-08,1.0,0.027962573,0.998
5276,5276,2.0027162e-08,1.0,0.025536282,0.998
5277,5277,1.7166139e-08,1.0,0.027163548,0.998
5278,5278,1.9073488e-08,1.0,0.026414543,0.998
5279,5279,2.0027162e-08,1.0,0.027243976,0.998
5280,5280,1.7166139e-08,1.0,0.026581429,0.998
5281,5281,1.8119813e-08,1.0,0.027255353,0.998
5282,5282,1.9073488e-08,1.0,0.026902428,0.998
5283,5283,1.9073488e-08,1.0,0.025338218,0.998
5284,5284,1.6212464e-08,1.0,0.027383283,0.998
5285,5285,1.9073488e-08,1.0,0.026059646,0.998
5286,5286,1.8119813e-08,1.0,0.028142693,0.998
5287,5287,1.9073488e-08,1.0,0.028568482,0.998
5288,5288,1.9073488e-08,1.0,0.024128392,0.998
5289,5289,1.6212464e-08,1.0,0.026439916,0.998
5290,5290,1.8119813e-08,1.0,0.027282918,0.998
5291,5291,1.9073488e-08,1.0,0.029063886,0.998
5292,5292,1.8119813e-08,1.0,0.02909916,0.998
5293,5293,2.0027162e-08,1.0,0.024994332,0.998
5294,5294,1.8119813e-08,1.0,0.02831751,0.998
5295,5295,1.8119813e-08,1.0,0.028134337,0.998
5296,5296,1.8119813e-08,1.0,0.028241022,0.998
5297,5297,1.525879e-08,1.0,0.028525503,0.998
5298,5298,2.0027162e-08,1.0,0.027057385,0.998
5299,5299,1.7166139e-08,1.0,0.02845102,0.998
5300,5300,1.7166139e-08,1.0,0.028993336,0.998
5301,5301,1.9073488e-08,1.0,0.028844835,0.998
5302,5302,1.9073488e-08,1.0,0.02915671,0.998
5303,5303,1.7166139e-08,1.0,0.02898031,0.998
5304,5304,1.7166139e-08,1.0,0.029929947,0.998
5305,5305,1.8119813e-08,1.0,0.027914323,0.998
5306,5306,1.7166139e-08,1.0,0.02969097,0.998
5307,5307,1.8119813e-08,1.0,0.029835416,0.998
5308,5308,1.7166139e-08,1.0,0.029227434,0.998
5309,5309,1.6212464e-08,1.0,0.030139862,0.998
5310,5310,1.9073488e-08,1.0,0.029121703,0.998
5311,5311,1.525879e-08,1.0,0.029953387,0.998
5312,5312,1.7166139e-08,1.0,0.02799383,0.998
5313,5313,1.7166139e-08,1.0,0.028718868,0.998
5314,5314,1.7166139e-08,1.0,0.026918206,0.998
5315,5315,1.6212464e-08,1.0,0.031705804,0.998
5316,5316,1.9073488e-08,1.0,0.026892876,0.998
5317,5317,1.7166139e-08,1.0,0.031390347,0.998
5318,5318,1.6212464e-08,1.0,0.026705392,0.998
5319,5319,1.7166139e-08,1.0,0.029423608,0.998
5320,5320,1.7166139e-08,1.0,0.026775418,0.998
5321,5321,1.6212464e-08,1.0,0.031692058,0.998
5322,5322,1.6212464e-08,1.0,0.026192838,0.998
5323,5323,1.8119813e-08,1.0,0.031532504,0.998
5324,5324,1.7166139e-08,1.0,0.027041493,0.998
5325,5325,1.7166139e-08,1.0,0.032837197,0.998
5326,5326,1.8119813e-08,1.0,0.02486979,0.998
5327,5327,1.9073488e-08,1.0,0.03201247,0.998
5328,5328,1.8119813e-08,1.0,0.02722075,0.998
5329,5329,1.7166139e-08,1.0,0.03246541,0.998
5330,5330,1.8119813e-08,1.0,0.026530908,0.998
5331,5331,1.8119813e-08,1.0,0.03293588,0.998
5332,5332,1.7166139e-08,1.0,0.027674306,0.998
5333,5333,1.7166139e-08,1.0,0.03368947,0.998
5334,5334,1.8119813e-08,1.0,0.026502166,0.998
5335,5335,1.8119813e-08,1.0,0.03298309,0.998
5336,5336,1.7166139e-08,1.0,0.027834572,0.998
5337,5337,1.6212464e-08,1.0,0.03128349,0.998
5338,5338,1.7166139e-08,1.0,0.030020315,0.998
5339,5339,1.6212464e-08,1.0,0.031745486,0.998
5340,5340,1.7166139e-08,1.0,0.03069964,0.998
5341,5341,1.6212464e-08,1.0,0.03386375,0.998
5342,5342,1.6212464e-08,1.0,0.031172883,0.998
5343,5343,1.7166139e-08,1.0,0.03381557,0.998
5344,5344,1.9073488e-08,1.0,0.028710436,0.998
5345,5345,2.0027162e-08,1.0,0.03386636,0.998
5346,5346,1.6212464e-08,1.0,0.030155756,0.998
5347,5347,1.7166139e-08,1.0,0.03306908,0.998
5348,5348,1.7166139e-08,1.0,0.03077275,0.998
5349,5349,1.6212464e-08,1.0,0.035145745,0.998
5350,5350,1.8119813e-08,1.0,0.02856812,0.998
5351,5351,1.9073488e-08,1.0,0.035047084,0.998
5352,5352,1.7166139e-08,1.0,0.029027967,0.998
5353,5353,1.7166139e-08,1.0,0.03510156,0.998
5354,5354,1.8119813e-08,1.0,0.028569559,0.998
5355,5355,1.8119813e-08,1.0,0.036072023,0.998
5356,5356,1.8119813e-08,1.0,0.028784517,0.998
5357,5357,1.8119813e-08,1.0,0.034962956,0.998
5358,5358,1.7166139e-08,1.0,0.02972331,0.998
5359,5359,1.8119813e-08,1.0,0.033546537,0.998
5360,5360,1.525879e-08,1.0,0.034962248,0.998
5361,5361,1.6212464e-08,1.0,0.035614505,0.998
5362,5362,1.8119813e-08,1.0,0.031457864,0.998
5363,5363,1.7166139e-08,1.0,0.035573866,0.998
5364,5364,1.7166139e-08,1.0,0.03449589,0.998
5365,5365,1.6212464e-08,1.0,0.035360992,0.998
5366,5366,1.7166139e-08,1.0,0.035031334,0.998
5367,5367,1.8119813e-08,1.0,0.036181048,0.998
5368,5368,1.7166139e-08,1.0,0.03505685,0.998
5369,5369,1.7166139e-08,1.0,0.034751397,0.998
5370,5370,1.8119813e-08,1.0,0.03670022,0.998
5371,5371,1.7166139e-08,1.0,0.034461588,0.998
5372,5372,1.8119813e-08,1.0,0.035004865,0.998
5373,5373,1.9073488e-08,1.0,0.034348063,0.998
5374,5374,1.8119813e-08,1.0,0.03759843,0.998
5375,5375,2.0027162e-08,1.0,0.034155846,0.998
5376,5376,1.8119813e-08,1.0,0.0358889,0.998
5377,5377,1.9073488e-08,1.0,0.034579277,0.998
5378,5378,1.9073488e-08,1.0,0.03771372,0.998
5379,5379,1.9073488e-08,1.0,0.03259393,0.998
5380,5380,1.6212464e-08,1.0,0.037471615,0.998
5381,5381,2.2888184e-08,1.0,0.03176766,0.998
5382,5382,1.8119813e-08,1.0,0.037299447,0.998
5383,5383,1.9073488e-08,1.0,0.032324743,0.998
5384,5384,1.8119813e-08,1.0,0.03701071,0.998
5385,5385,1.7166139e-08,1.0,0.0355488,0.998
5386,5386,1.8119813e-08,1.0,0.03600537,0.998
5387,5387,1.7166139e-08,1.0,0.035294272,0.998
5388,5388,1.8119813e-08,1.0,0.037175123,0.998
5389,5389,1.7166139e-08,1.0,0.034527596,0.998
5390,5390,1.9073488e-08,1.0,0.036425892,0.998
5391,5391,1.9073488e-08,1.0,0.034136377,0.998
5392,5392,1.8119813e-08,1.0,0.035252754,0.998
5393,5393,2.0980837e-08,1.0,0.03454728,0.998
5394,5394,1.8119813e-08,1.0,0.037844833,0.998
5395,5395,1.9073488e-08,1.0,0.032009378,0.998
5396,5396,1.9073488e-08,1.0,0.036662046,0.998
5397,5397,2.0980837e-08,1.0,0.034306772,0.998
5398,5398,1.8119813e-08,1.0,0.037012994,0.998
5399,5399,1.7166139e-08,1.0,0.035582818,0.998
5400,5400,2.0027162e-08,1.0,0.037099436,0.998
5401,5401,1.9073488e-08,1.0,0.035492916,0.998
5402,5402,2.0027162e-08,1.0,0.035429657,0.998
5403,5403,1.9073488e-08,1.0,0.03697399,0.998
5404,5404,2.0980837e-08,1.0,0.031081427,0.998
5405,5405,2.0027162e-08,1.0,0.036093373,0.998
5406,5406,1.9073488e-08,1.0,0.037081927,0.998
5407,5407,1.7166139e-08,1.0,0.036347494,0.998
5408,5408,2.0027162e-08,1.0,0.035629608,0.998
5409,5409,1.9073488e-08,1.0,0.03755913,0.998
5410,5410,1.9073488e-08,1.0,0.036602404,0.998
5411,5411,1.9073488e-08,1.0,0.031241303,0.998
5412,5412,2.0980837e-08,1.0,0.036187667,0.998
5413,5413,2.0027162e-08,1.0,0.037375215,0.998
5414,5414,2.0027162e-08,1.0,0.035295628,0.998
5415,5415,1.9073488e-08,1.0,0.03636646,0.998
5416,5416,2.1934511e-08,1.0,0.036264498,0.998
5417,5417,2.0980837e-08,1.0,0.035464484,0.998
5418,5418,1.7166139e-08,1.0,0.03703208,0.998
5419,5419,2.1934511e-08,1.0,0.03626136,0.998
5420,5420,2.0027162e-08,1.0,0.037801426,0.998
5421,5421,1.8119813e-08,1.0,0.034880046,0.998
5422,5422,2.0980837e-08,1.0,0.03574279,0.998
5423,5423,1.8119813e-08,1.0,0.036986127,0.998
5424,5424,2.3841858e-08,1.0,0.030619744,0.998
5425,5425,1.9073488e-08,1.0,0.036273766,0.998
5426,5426,2.0027162e-08,1.0,0.036204007,0.998
5427,5427,2.1934511e-08,1.0,0.035812147,0.998
5428,5428,1.9073488e-08,1.0,0.03759184,0.998
5429,5429,1.9073488e-08,1.0,0.03724156,0.998
5430,5430,2.0980837e-08,1.0,0.037806947,0.998
5431,5431,2.0980837e-08,1.0,0.033412475,0.998
5432,5432,1.8119813e-08,1.0,0.03637885,0.998
5433,5433,2.0027162e-08,1.0,0.036856033,0.998
5434,5434,2.1934511e-08,1.0,0.035115477,0.998
5435,5435,2.0027162e-08,1.0,0.037275624,0.998
5436,5436,2.0980837e-08,1.0,0.036955036,0.998
5437,5437,2.0027162e-08,1.0,0.037659734,0.998
5438,5438,2.0980837e-08,1.0,0.036007266,0.998
5439,5439,2.0980837e-08,1.0,0.03548495,0.998
5440,5440,2.0980837e-08,1.0,0.03354782,0.998
5441,5441,2.0980837e-08,1.0,0.036945134,0.998
5442,5442,2.0027162e-08,1.0,0.037807718,0.998
5443,5443,2.1934511e-08,1.0,0.033994924,0.998
5444,5444,2.0027162e-08,1.0,0.037385955,0.998
5445,5445,2.0027162e-08,1.0,0.037697233,0.998
5446,5446,2.2888184e-08,1.0,0.034307342,0.998
5447,5447,1.9073488e-08,1.0,0.037637226,0.998
5448,5448,2.0980837e-08,1.0,0.03748332,0.998
5449,5449,2.2888184e-08,1.0,0.03496372,0.998
5450,5450,1.8119813e-08,1.0,0.037777595,0.998
5451,5451,2.0980837e-08,1.0,0.03733743,0.998
5452,5452,2.2888184e-08,1.0,0.03500453,0.998
5453,5453,2.0027162e-08,1.0,0.03780912,0.998
5454,5454,2.0980837e-08,1.0,0.03754166,0.998
5455,5455,2.3841858e-08,1.0,0.034926496,0.998
5456,5456,1.9073488e-08,1.0,0.037788615,0.998
5457,5457,2.1934511e-08,1.0,0.037818786,0.998
5458,5458,2.0980837e-08,1.0,0.03206642,0.998
5459,5459,2.0980837e-08,1.0,0.036977805,0.998
5460,5460,1.9073488e-08,1.0,0.03751945,0.998
5461,5461,2.2888184e-08,1.0,0.037927177,0.998
5462,5462,1.9073488e-08,1.0,0.037109137,0.998
5463,5463,2.2888184e-08,1.0,0.031424314,0.998
5464,5464,2.0027162e-08,1.0,0.037505865,0.998
5465,5465,2.0027162e-08,1.0,0.037251234,0.998
5466,5466,2.2888184e-08,1.0,0.029111959,0.998
5467,5467,2.4795533e-08,1.0,0.03759621,0.998
5468,5468,2.1934511e-08,1.0,0.037836615,0.998
5469,5469,2.0980837e-08,1.0,0.0355016,0.998
5470,5470,2.1934511e-08,1.0,0.03780189,0.998
5471,5471,1.9073488e-08,1.0,0.037993092,0.998
5472,5472,2.0980837e-08,1.0,0.03611227,0.998
5473,5473,1.9073488e-08,1.0,0.037941467,0.998
5474,5474,2.3841858e-08,1.0,0.030607855,0.998
5475,5475,2.4795533e-08,1.0,0.036797807,0.998
5476,5476,2.2888184e-08,1.0,0.037751313,0.998
5477,5477,2.0027162e-08,1.0,0.032588135,0.998
5478,5478,2.0980837e-08,1.0,0.038154423,0.998
5479,5479,2.2888184e-08,1.0,0.035148077,0.998
5480,5480,2.0980837e-08,1.0,0.038013455,0.998
5481,5481,1.525879e-08,1.0,0.03798934,0.998
5482,5482,2.4795533e-08,1.0,0.0308991,0.998
5483,5483,2.2888184e-08,1.0,0.038098913,0.998
5484,5484,2.0980837e-08,1.0,0.031341445,0.998
5485,5485,2.6702882e-08,1.0,0.036717158,0.998
5486,5486,1.6212464e-08,1.0,0.038055122,0.998
5487,5487,1.9073488e-08,1.0,0.037931036,0.998
5488,5488,2.2888184e-08,1.0,0.037801586,0.998
5489,5489,2.2888184e-08,1.0,0.031829007,0.998
5490,5490,2.4795533e-08,1.0,0.03799952,0.998
5491,5491,1.525879e-08,1.0,0.03806458,0.998
5492,5492,2.2888184e-08,1.0,0.0374899,0.998
5493,5493,2.2888184e-08,1.0,0.036231976,0.998
5494,5494,2.1934511e-08,1.0,0.033356916,0.998
5495,5495,2.5749207e-08,1.0,0.03732217,0.998
5496,5496,1.8119813e-08,1.0,0.033487618,0.998
5497,5497,2.2888184e-08,1.0,0.038051035,0.998
5498,5498,2.0027162e-08,1.0,0.03795891,0.998
5499,5499,2.0980837e-08,1.0,0.03653706,0.998
5500,5500,1.9073488e-08,1.0,0.03790275,0.998
5501,5501,2.5749207e-08,1.0,0.0372668,0.998
5502,5502,2.0980837e-08,1.0,0.03063775,0.998
5503,5503,2.3841858e-08,1.0,0.03813308,0.998
5504,5504,1.7166139e-08,1.0,0.038124,0.998
5505,5505,1.9073488e-08,1.0,0.0341432,0.998
5506,5506,2.0980837e-08,1.0,0.0381679,0.998
5507,5507,2.2888184e-08,1.0,0.031699702,0.998
5508,5508,2.0980837e-08,1.0,0.03800648,0.998
5509,5509,1.6212464e-08,1.0,0.03338971,0.998
5510,5510,2.5749207e-08,1.0,0.0375113,0.998
5511,5511,2.0027162e-08,1.0,0.037804555,0.998
5512,5512,1.9073488e-08,1.0,0.03452739,0.998
5513,5513,2.0980837e-08,1.0,0.037730478,0.998
5514,5514,1.7166139e-08,1.0,0.03315184,0.998
5515,5515,2.6702882e-08,1.0,0.0378856,0.998
5516,5516,1.6212464e-08,1.0,0.03796011,0.998
5517,5517,2.1934511e-08,1.0,0.03255394,0.998
5518,5518,2.0980837e-08,1.0,0.037284788,0.998
5519,5519,1.7166139e-08,1.0,0.03147167,0.998
5520,5520,2.4795533e-08,1.0,0.038257923,0.998
5521,5521,1.525879e-08,1.0,0.038066432,0.998
5522,5522,2.3841858e-08,1.0,0.030475771,0.998
5523,5523,2.0980837e-08,1.0,0.03758673,0.998
5524,5524,1.6212464e-08,1.0,0.031986576,0.998
5525,5525,2.3841858e-08,1.0,0.038295392,0.998
5526,5526,1.7166139e-08,1.0,0.037755992,0.998
5527,5527,2.0980837e-08,1.0,0.03165124,0.998
5528,5528,2.0980837e-08,1.0,0.036291976,0.998
5529,5529,1.7166139e-08,1.0,0.030122641,0.998
5530,5530,2.2888184e-08,1.0,0.038267724,0.998
5531,5531,1.4305115e-08,1.0,0.038274284,0.998
5532,5532,2.0980837e-08,1.0,0.035021592,0.998
5533,5533,2.0980837e-08,1.0,0.037690315,0.998
5534,5534,1.9073488e-08,1.0,0.025192631,0.998
5535,5535,2.1934511e-08,1.0,0.037732463,0.998
5536,5536,1.9073488e-08,1.0,0.030466989,0.998
5537,5537,2.0027162e-08,1.0,0.035432406,0.998
5538,5538,1.6212464e-08,1.0,0.03781464,0.998
5539,5539,2.0027162e-08,1.0,0.025614392,0.998
5540,5540,1.8119813e-08,1.0,0.032124054,0.998
5541,5541,1.7166139e-08,1.0,0.029458474,0.998
5542,5542,2.0980837e-08,1.0,0.035579562,0.998
5543,5543,1.4305115e-08,1.0,0.031244965,0.998
5544,5544,2.0980837e-08,1.0,0.03528624,0.998
5545,5545,1.9073488e-08,1.0,0.034857225,0.998
5546,5546,1.8119813e-08,1.0,0.025701195,0.998
5547,5547,2.0980837e-08,1.0,0.03703428,0.998
5548,5548,1.4305115e-08,1.0,0.037675478,0.998
5549,5549,1.9073488e-08,1.0,0.032875046,0.998
5550,5550,1.525879e-08,1.0,0.036748447,0.998
5551,5551,2.0027162e-08,1.0,0.03126358,0.998
5552,5552,1.6212464e-08,1.0,0.03650876,0.998
5553,5553,1.8119813e-08,1.0,0.029413462,0.998
5554,5554,2.0980837e-08,1.0,0.03643637,0.998
5555,5555,1.525879e-08,1.0,0.021763334,0.998
5556,5556,2.0027162e-08,1.0,0.033471085,0.998
5557,5557,2.0027162e-08,1.0,0.022428377,0.998
5558,5558,1.3351441e-08,1.0,0.030848375,0.998
5559,5559,1.7166139e-08,1.0,0.038260996,0.998
5560,5560,1.6212464e-08,1.0,0.027635347,0.998
5561,5561,1.525879e-08,1.0,0.031505458,0.998
5562,5562,2.0027162e-08,1.0,0.029282281,0.998
5563,5563,1.525879e-08,1.0,0.03293416,0.998
5564,5564,2.2888184e-08,1.0,0.025284186,0.998
5565,5565,1.7166139e-08,1.0,0.036369517,0.998
5566,5566,1.1444092e-08,1.0,0.02304298,0.998
5567,5567,2.0027162e-08,1.0,0.02809899,0.998
5568,5568,1.9073488e-08,1.0,0.028700346,0.998
5569,5569,1.3351441e-08,1.0,0.033437494,0.998
5570,5570,1.9073488e-08,1.0,0.03274445,0.998
5571,5571,1.525879e-08,1.0,0.03254888,0.998
5572,5572,1.6212464e-08,1.0,0.03345929,0.998
5573,5573,1.525879e-08,1.0,0.030623358,0.998
5574,5574,2.1934511e-08,1.0,0.025397848,0.998
5575,5575,1.8119813e-08,1.0,0.035948403,0.998
5576,5576,1.2397766e-08,1.0,0.021126505,0.9990001
5577,5577,2.0027162e-08,1.0,0.024646245,0.998
5578,5578,1.4305115e-08,1.0,0.030357564,0.998
5579,5579,2.1934511e-08,1.0,0.021198686,0.9990001
5580,5580,1.7166139e-08,1.0,0.029432096,0.998
5581,5581,1.525879e-08,1.0,0.036565956,0.998
5582,5582,1.4305115e-08,1.0,0.02468466,0.998
5583,5583,1.9073488e-08,1.0,0.030757422,0.998
5584,5584,1.9073488e-08,1.0,0.024527796,0.998
5585,5585,1.525879e-08,1.0,0.0312289,0.998
5586,5586,1.6212464e-08,1.0,0.036504205,0.998
5587,5587,1.3351441e-08,1.0,0.023762055,0.998
5588,5588,1.9073488e-08,1.0,0.029867124,0.998
5589,5589,1.8119813e-08,1.0,0.029256703,0.998
5590,5590,1.9073488e-08,1.0,0.018171933,0.9990001
5591,5591,1.6212464e-08,1.0,0.034769103,0.998
5592,5592,1.8119813e-08,1.0,0.02153433,0.9990001
5593,5593,1.7166139e-08,1.0,0.024567116,0.998
5594,5594,1.525879e-08,1.0,0.03282371,0.998
5595,5595,1.9073488e-08,1.0,0.02160307,0.9990001
5596,5596,1.6212464e-08,1.0,0.030304426,0.998
5597,5597,1.7166139e-08,1.0,0.027663939,0.998
5598,5598,1.6212464e-08,1.0,0.03123349,0.998
5599,5599,1.6212464e-08,1.0,0.03655989,0.998
5600,5600,1.525879e-08,1.0,0.020758348,0.9990001
5601,5601,1.9073488e-08,1.0,0.028606344,0.998
5602,5602,2.0980837e-08,1.0,0.021022802,0.9990001
5603,5603,1.4305115e-08,1.0,0.029378094,0.998
5604,5604,1.7166139e-08,1.0,0.034397278,0.998
5605,5605,1.3351441e-08,1.0,0.0222999,0.998
5606,5606,1.8119813e-08,1.0,0.029513922,0.998
5607,5607,1.8119813e-08,1.0,0.022641305,0.998
5608,5608,1.525879e-08,1.0,0.029204503,0.998
5609,5609,1.8119813e-08,1.0,0.033415385,0.998
5610,5610,1.3351441e-08,1.0,0.022248482,0.998
5611,5611,1.9073488e-08,1.0,0.02905056,0.998
5612,5612,1.9073488e-08,1.0,0.021269018,0.9990001
5613,5613,1.525879e-08,1.0,0.029423507,0.998
5614,5614,1.7166139e-08,1.0,0.03326982,0.998
5615,5615,1.4305115e-08,1.0,0.021672258,0.9990001
5616,5616,1.8119813e-08,1.0,0.027861917,0.998
5617,5617,2.0027162e-08,1.0,0.014922569,0.9990001
5618,5618,1.525879e-08,1.0,0.028136443,0.998
5619,5619,1.7166139e-08,1.0,0.032489706,0.998
5620,5620,1.3351441e-08,1.0,0.020908842,0.9990001
5621,5621,2.0027162e-08,1.0,0.026554303,0.998
5622,5622,2.0027162e-08,1.0,0.012338883,0.9990001
5623,5623,1.4305115e-08,1.0,0.02659299,0.998
5624,5624,1.9073488e-08,1.0,0.032353457,0.998
5625,5625,1.3351441e-08,1.0,0.019054143,0.9990001
5626,5626,1.7166139e-08,1.0,0.026893666,0.998
5627,5627,1.9073488e-08,1.0,0.024631338,0.998
5628,5628,1.7166139e-08,1.0,0.00849094,0.9990001
5629,5629,1.8119813e-08,1.0,0.030511154,0.998
5630,5630,1.6212464e-08,1.0,0.019165253,0.9990001
5631,5631,1.7166139e-08,1.0,0.022395635,0.998
5632,5632,1.6212464e-08,1.0,0.028596852,0.998
5633,5633,1.7166139e-08,1.0,0.00015056325,1.0
5634,5634,2.1934511e-08,1.0,0.026365768,0.998
5635,5635,1.8119813e-08,1.0,0.016352002,0.9990001
5636,5636,1.525879e-08,1.0,0.026957273,0.998
5637,5637,1.8119813e-08,1.0,0.029600168,0.998
5638,5638,1.2397766e-08,1.0,0.022232011,0.9990001
5639,5639,2.0027162e-08,1.0,0.028344907,0.998
5640,5640,1.7166139e-08,1.0,0.021577047,0.9990001
5641,5641,1.525879e-08,1.0,0.027884377,0.998
5642,5642,1.8119813e-08,1.0,0.02914073,0.998
5643,5643,1.7166139e-08,1.0,0.019683437,0.9990001
5644,5644,1.9073488e-08,1.0,0.029469332,0.998
5645,5645,1.9073488e-08,1.0,0.01397621,0.9990001
5646,5646,1.4305115e-08,1.0,0.026592646,0.998
5647,5647,1.9073488e-08,1.0,0.027487384,0.998
5648,5648,1.525879e-08,1.0,0.026153821,0.998
5649,5649,1.8119813e-08,1.0,0.028609721,0.998
5650,5650,1.6212464e-08,1.0,0.026163068,0.998
5651,5651,2.1934511e-08,1.0,0.0029831536,0.9990001
5652,5652,1.525879e-08,1.0,0.02843737,0.998
5653,5653,1.7166139e-08,1.0,0.02158745,0.9990001
5654,5654,1.8119813e-08,1.0,0.023252076,0.998
5655,5655,1.4305115e-08,1.0,0.025016438,0.998
5656,5656,1.6212464e-08,1.0,0.026266344,0.998
5657,5657,1.9073488e-08,1.0,0.025976319,0.998
5658,5658,1.7166139e-08,1.0,0.012880712,0.9990001
5659,5659,1.8119813e-08,1.0,0.029133644,0.998
5660,5660,1.9073488e-08,1.0,0.026242226,0.998
5661,5661,1.3351441e-08,1.0,0.025495827,0.998
5662,5662,2.0980837e-08,1.0,0.028951028,0.998
5663,5663,1.3351441e-08,1.0,0.024901804,0.998
5664,5664,2.2888184e-08,1.0,0.0034495976,0.9990001
5665,5665,1.6212464e-08,1.0,0.028739609,0.998
5666,5666,1.6212464e-08,1.0,0.01961481,0.9990001
5667,5667,1.8119813e-08,1.0,0.022162553,0.9990001
5668,5668,1.8119813e-08,1.0,0.021049412,0.9990001
5669,5669,1.525879e-08,1.0,0.022647817,0.998
5670,5670,2.1934511e-08,1.0,0.009207016,0.9990001
5671,5671,1.4305115e-08,1.0,0.02800434,0.998
5672,5672,2.0027162e-08,1.0,0.0039000027,0.9990001
5673,5673,1.7166139e-08,1.0,0.018800385,0.9990001
5674,5674,1.9073488e-08,1.0,0.015233818,0.9990001
5675,5675,1.4305115e-08,1.0,0.021187773,0.9990001
5676,5676,2.1934511e-08,1.0,0.025004204,0.998
5677,5677,1.3351441e-08,1.0,0.011809946,0.9990001
5678,5678,2.0980837e-08,1.0,0.025727922,0.998
5679,5679,2.0980837e-08,1.0,0.010396593,0.9990001
5680,5680,1.2397766e-08,1.0,0.022030614,0.998
5681,5681,2.1934511e-08,1.0,0.027351053,0.998
5682,5682,1.1444092e-08,1.0,0.013696918,0.9990001
5683,5683,2.2888184e-08,1.0,0.027857745,0.998
5684,5684,1.525879e-08,1.0,0.0034331505,0.9990001
5685,5685,1.8119813e-08,1.0,0.027779853,0.998
5686,5686,2.0980837e-08,1.0,0.0062740855,0.9990001
5687,5687,1.3351441e-08,1.0,0.012474438,0.9990001
5688,5688,2.0027162e-08,1.0,0.021402251,0.9990001
5689,5689,1.6212464e-08,1.0,0.009344021,0.9990001
5690,5690,2.0980837e-08,1.0,0.02435783,0.998
5691,5691,2.0027162e-08,1.0,0.0046581,0.9990001
5692,5692,1.525879e-08,1.0,0.016523339,0.9990001
5693,5693,2.0027162e-08,1.0,0.024991246,0.998
5694,5694,1.2397766e-08,1.0,0.014154329,0.9990001
5695,5695,2.1934511e-08,1.0,0.02689938,0.998
5696,5696,1.525879e-08,1.0,0.008422375,0.9990001
5697,5697,2.0980837e-08,1.0,0.023069443,0.998
5698,5698,1.6212464e-08,1.0,0.007779962,0.9990001
5699,5699,1.7166139e-08,1.0,0.022889394,0.998
5700,5700,2.2888184e-08,1.0,0.018492864,0.9990001
5701,5701,1.4305115e-08,1.0,0.009598854,0.9990001
5702,5702,2.0980837e-08,1.0,0.028181044,0.998
5703,5703,1.7166139e-08,1.0,0.0018109637,0.9990001
5704,5704,1.8119813e-08,1.0,0.021876303,0.998
5705,5705,2.1934511e-08,1.0,0.0019964848,0.9990001
5706,5706,1.4305115e-08,1.0,0.012894844,0.9990001
5707,5707,2.1934511e-08,1.0,0.020425962,0.998
5708,5708,1.3351441e-08,1.0,0.014018855,0.9990001
5709,5709,2.0980837e-08,1.0,0.022915395,0.998
5710,5710,2.0027162e-08,1.0,9.093285e-06,1.0
5711,5711,1.525879e-08,1.0,0.02391378,0.998
5712,5712,2.2888184e-08,1.0,6.7110063e-06,1.0
5713,5713,1.2397766e-08,1.0,0.0076006255,0.9990001
5714,5714,2.2888184e-08,1.0,0.022647562,0.998
5715,5715,1.6212464e-08,1.0,0.005887408,0.9990001
5716,5716,2.0980837e-08,1.0,0.01874441,0.9990001
5717,5717,1.9073488e-08,1.0,0.014065302,0.9990001
5718,5718,1.6212464e-08,1.0,4.9438477e-06,1.0
5719,5719,2.1934511e-08,1.0,0.02657896,0.998
5720,5720,1.525879e-08,1.0,3.8146975e-08,1.0
5721,5721,2.1934511e-08,1.0,0.008692424,0.9990001
5722,5722,2.0980837e-08,1.0,1.0814667e-06,1.0
5723,5723,1.4305115e-08,1.0,0.009137227,0.9990001
5724,5724,2.2888184e-08,1.0,0.0130418,0.9990001
5725,5725,1.1444092e-08,1.0,0.009932668,0.9990001
5726,5726,2.2888184e-08,1.0,0.0154135,0.9990001
5727,5727,1.7166139e-08,1.0,0.011271076,0.9990001
5728,5728,2.1934511e-08,1.0,1.3956071e-05,1.0
5729,5729,1.7166139e-08,1.0,0.023837812,0.998
5730,5730,2.0027162e-08,1.0,1.5830994e-07,1.0
5731,5731,1.9073488e-08,1.0,0.0062319064,0.9990001
5732,5732,1.8119813e-08,1.0,2.9563905e-08,1.0
5733,5733,1.9073488e-08,1.0,0.0014769373,0.9990001
5734,5734,2.2888184e-08,1.0,7.616997e-06,1.0
5735,5735,1.7166139e-08,1.0,0.00062167074,1.0
5736,5736,1.8119813e-08,1.0,0.010514664,0.9990001
5737,5737,2.0027162e-08,1.0,0.005244057,0.9990001
5738,5738,1.6212464e-08,1.0,0.014847133,0.9990001
5739,5739,2.1934511e-08,1.0,6.771088e-08,1.0
5740,5740,1.6212464e-08,1.0,0.0094334185,0.9990001
5741,5741,2.3841858e-08,1.0,0.00047903063,1.0
5742,5742,1.3351441e-08,1.0,0.00067132,1.0
5743,5743,2.5749207e-08,1.0,3.0040744e-07,1.0
5744,5744,1.2397766e-08,1.0,0.0027190458,0.9990001
5745,5745,1.3351441e-08,1.0,0.0121268295,0.9990001
5746,5746,1.8119813e-08,1.0,1.7166139e-08,1.0
5747,5747,1.0490418e-08,1.0,0.01329023,0.9990001
5748,5748,1.9073488e-08,1.0,1.1444092e-08,1.0
5749,5749,1.3351441e-08,1.0,0.00036407472,1.0
5750,5750,2.1934511e-08,1.0,0.0039144424,0.9990001
5751,5751,2.0980837e-08,1.0,0.0016135579,0.9990001
5752,5752,2.2888184e-08,1.0,0.0071148896,0.9990001
5753,5753,3.1471252e-08,1.0,0.0007483464,0.9990001
5754,5754,1.9073488e-08,1.0,4.6730044e-08,1.0
5755,5755,3.6239626e-08,1.0,0.00014934063,1.0
5756,5756,1.4305115e-08,1.0,0.00067086035,1.0
5757,5757,3.528595e-08,1.0,2.861023e-08,1.0
5758,5758,2.1934511e-08,1.0,0.0013685961,0.9990001
5759,5759,3.1471252e-08,1.0,0.0029444734,0.9990001
5760,5760,2.9563905e-08,1.0,6.1712267e-06,1.0
5761,5761,3.1471252e-08,1.0,0.00010780621,1.0
5762,5762,2.0027162e-08,1.0,4.4822695e-08,1.0
5763,5763,3.4332277e-08,1.0,0.00043599418,1.0
5764,5764,2.861023e-08,1.0,0.0058277915,0.9990001
5765,5765,2.6702882e-08,1.0,0.0011059723,0.9990001
5766,5766,3.242493e-08,1.0,0.0038312476,0.9990001
5767,5767,2.0980837e-08,1.0,0.001632064,0.9990001
5768,5768,3.242493e-08,1.0,0.0031985065,0.9990001
5769,5769,2.861023e-08,1.0,0.0002687111,1.0
5770,5770,3.242493e-08,1.0,0.002750191,0.9990001
5771,5771,2.0980837e-08,1.0,0.0024318115,0.9990001
5772,5772,3.8146975e-08,1.0,0.0008799868,0.9990001
5773,5773,2.861023e-08,1.0,6.119824e-05,1.0
5774,5774,3.242493e-08,1.0,0.0036554863,0.9990001
5775,5775,2.0980837e-08,1.0,0.0009332848,0.9990001
5776,5776,3.8146975e-08,1.0,1.9626618e-06,1.0
5777,5777,2.4795533e-08,1.0,5.851746e-05,1.0
5778,5778,3.8146975e-08,1.0,8.383751e-06,1.0
5779,5779,2.861023e-08,1.0,2.354622e-06,1.0
5780,5780,3.242493e-08,1.0,0.00095372874,0.9990001
5781,5781,2.861023e-08,1.0,1.1202813e-05,1.0
5782,5782,2.861023e-08,1.0,0.00031860068,1.0
5783,5783,3.4332277e-08,1.0,0.0004996052,1.0
5784,5784,3.4332277e-08,1.0,6.2074664e-06,1.0
5785,5785,3.051758e-08,1.0,4.140377e-05,1.0
5786,5786,3.242493e-08,1.0,3.148079e-06,1.0
5787,5787,3.242493e-08,1.0,4.6424866e-06,1.0
5788,5788,3.242493e-08,1.0,1.7914774e-05,1.0
5789,5789,3.4332277e-08,1.0,9.638024e-05,1.0
5790,5790,2.861023e-08,1.0,3.8080218e-06,1.0
5791,5791,3.6239626e-08,1.0,9.929658e-06,1.0
5792,5792,3.4332277e-08,1.0,4.727364e-06,1.0
5793,5793,3.051758e-08,1.0,1.607895e-06,1.0
5794,5794,3.242493e-08,1.0,7.4081427e-06,1.0
5795,5795,3.6239626e-08,1.0,1.5234948e-05,1.0
5796,5796,4.0054324e-08,1.0,4.044533e-06,1.0
5797,5797,2.0980837e-08,1.0,1.11217505e-05,1.0
5798,5798,4.1961673e-08,1.0,9.832382e-07,1.0
5799,5799,3.4332277e-08,1.0,1.3055802e-06,1.0
5800,5800,2.861023e-08,1.0,1.0465623e-05,1.0
5801,5801,4.0054324e-08,1.0,1.4047623e-06,1.0
5802,5802,3.6239626e-08,1.0,7.4481966e-07,1.0
5803,5803,3.051758e-08,1.0,4.5299532e-07,1.0
5804,5804,3.8146975e-08,1.0,6.0367586e-07,1.0
5805,5805,3.8146975e-08,1.0,7.2288515e-07,1.0
5806,5806,2.6702882e-08,1.0,2.8724671e-06,1.0
5807,5807,4.0054324e-08,1.0,4.8542023e-07,1.0
5808,5808,3.8146975e-08,1.0,3.0994417e-07,1.0
5809,5809,3.242493e-08,1.0,4.3010715e-07,1.0
5810,5810,3.4332277e-08,1.0,5.235672e-07,1.0
5811,5811,3.4332277e-08,1.0,6.370545e-07,1.0
5812,5812,3.6239626e-08,1.0,8.25882e-07,1.0
5813,5813,4.0054324e-08,1.0,1.5382767e-06,1.0
5814,5814,3.242493e-08,1.0,2.5558472e-07,1.0
5815,5815,4.0054324e-08,1.0,2.6607515e-07,1.0
5816,5816,3.051758e-08,1.0,3.604889e-07,1.0
5817,5817,4.3869022e-08,1.0,2.9182436e-07,1.0
5818,5818,3.242493e-08,1.0,3.7097934e-07,1.0
5819,5819,3.6239626e-08,1.0,4.053116e-07,1.0
5820,5820,3.6239626e-08,1.0,3.8051607e-07,1.0
5821,5821,4.0054324e-08,1.0,4.3487552e-07,1.0
5822,5822,3.8146975e-08,1.0,3.4523012e-07,1.0
5823,5823,3.6239626e-08,1.0,4.12941e-07,1.0
5824,5824,3.4332277e-08,1.0,4.2915346e-07,1.0
5825,5825,4.0054324e-08,1.0,2.717972e-07,1.0
5826,5826,3.8146975e-08,1.0,2.975464e-07,1.0
5827,5827,3.6239626e-08,1.0,3.499985e-07,1.0
5828,5828,3.6239626e-08,1.0,4.2915346e-07,1.0
5829,5829,4.0054324e-08,1.0,4.6348575e-07,1.0
5830,5830,3.6239626e-08,1.0,4.1103365e-07,1.0
5831,5831,4.0054324e-08,1.0,5.1498415e-07,1.0
5832,5832,3.4332277e-08,1.0,5.5694585e-07,1.0
5833,5833,4.0054324e-08,1.0,4.9686435e-07,1.0
5834,5834,3.6239626e-08,1.0,3.7097934e-07,1.0
5835,5835,4.1961673e-08,1.0,6.914139e-07,1.0
5836,5836,3.6239626e-08,1.0,5.807877e-07,1.0
5837,5837,3.8146975e-08,1.0,6.809235e-07,1.0
5838,5838,3.6239626e-08,1.0,6.837845e-07,1.0
5839,5839,3.8146975e-08,1.0,6.1512e-07,1.0
5840,5840,3.8146975e-08,1.0,5.5122376e-07,1.0
5841,5841,4.0054324e-08,1.0,4.7302248e-07,1.0
5842,5842,3.8146975e-08,1.0,5.4550173e-07,1.0
5843,5843,3.8146975e-08,1.0,5.245209e-07,1.0
5844,5844,4.0054324e-08,1.0,1.1396409e-06,1.0
5845,5845,3.8146975e-08,1.0,7.619858e-07,1.0
5846,5846,3.8146975e-08,1.0,1.2636185e-06,1.0
5847,5847,3.4332277e-08,1.0,7.896424e-07,1.0
5848,5848,4.3869022e-08,1.0,1.3637543e-06,1.0
5849,5849,3.6239626e-08,1.0,9.946824e-07,1.0
5850,5850,3.8146975e-08,1.0,9.89914e-07,1.0
5851,5851,3.8146975e-08,1.0,8.583069e-07,1.0
5852,5852,4.1961673e-08,1.0,1.0528565e-06,1.0
5853,5853,4.0054324e-08,1.0,1.5172959e-06,1.0
5854,5854,3.4332277e-08,1.0,9.975433e-07,1.0
5855,5855,4.3869022e-08,1.0,3.1967165e-06,1.0
5856,5856,4.0054324e-08,1.0,9.737015e-07,1.0
5857,5857,3.8146975e-08,1.0,1.5935899e-06,1.0
5858,5858,3.4332277e-08,1.0,1.0910035e-06,1.0
5859,5859,3.8146975e-08,1.0,2.0780565e-06,1.0
5860,5860,4.0054324e-08,1.0,9.918214e-07,1.0
5861,5861,4.1961673e-08,1.0,1.3475419e-06,1.0
5862,5862,3.6239626e-08,1.0,1.935959e-06,1.0
5863,5863,3.8146975e-08,1.0,1.5220643e-06,1.0
5864,5864,3.6239626e-08,1.0,1.2674333e-06,1.0
5865,5865,3.8146975e-08,1.0,1.7700196e-06,1.0
5866,5866,4.0054324e-08,1.0,1.5153886e-06,1.0
5867,5867,4.0054324e-08,1.0,1.6441346e-06,1.0
5868,5868,3.6239626e-08,1.0,9.374619e-07,1.0
5869,5869,3.8146975e-08,1.0,2.163887e-06,1.0
5870,5870,4.0054324e-08,1.0,9.3841555e-07,1.0
5871,5871,3.6239626e-08,1.0,2.1657945e-06,1.0
5872,5872,3.6239626e-08,1.0,1.4181138e-06,1.0
5873,5873,4.1961673e-08,1.0,1.6756059e-06,1.0
5874,5874,3.242493e-08,1.0,8.6402895e-07,1.0
5875,5875,4.0054324e-08,1.0,2.0065308e-06,1.0
5876,5876,4.3869022e-08,1.0,2.4328233e-06,1.0
5877,5877,3.242493e-08,1.0,6.170273e-07,1.0
5878,5878,3.4332277e-08,1.0,9.288788e-07,1.0
5879,5879,4.0054324e-08,1.0,2.1371843e-06,1.0
5880,5880,3.4332277e-08,1.0,1.0347367e-06,1.0
5881,5881,3.6239626e-08,1.0,7.600785e-07,1.0
5882,5882,3.4332277e-08,1.0,9.565354e-07,1.0
5883,5883,4.0054324e-08,1.0,1.479149e-06,1.0
5884,5884,4.0054324e-08,1.0,1.4333725e-06,1.0
5885,5885,2.861023e-08,1.0,6.99997e-07,1.0
5886,5886,4.0054324e-08,1.0,1.0566712e-06,1.0
5887,5887,3.4332277e-08,1.0,2.0341874e-06,1.0
5888,5888,4.0054324e-08,1.0,9.183884e-07,1.0
5889,5889,2.861023e-08,1.0,8.773804e-07,1.0
5890,5890,3.8146975e-08,1.0,5.054474e-07,1.0
5891,5891,3.051758e-08,1.0,1.1463165e-06,1.0
5892,5892,3.6239626e-08,1.0,1.3170243e-06,1.0
5893,5893,3.051758e-08,1.0,6.933213e-07,1.0
5894,5894,3.6239626e-08,1.0,3.5800936e-06,1.0
5895,5895,3.6239626e-08,1.0,1.5373231e-06,1.0
5896,5896,3.242493e-08,1.0,9.908676e-07,1.0
5897,5897,3.8146975e-08,1.0,1.1901856e-06,1.0
5898,5898,3.6239626e-08,1.0,1.4232636e-05,1.0
5899,5899,3.242493e-08,1.0,6.6375736e-07,1.0
5900,5900,3.6239626e-08,1.0,5.655289e-07,1.0
5901,5901,3.051758e-08,1.0,1.0923386e-05,1.0
5902,5902,4.1961673e-08,1.0,1.7995835e-06,1.0
5903,5903,2.0980837e-08,1.0,1.5859605e-06,1.0
5904,5904,3.4332277e-08,1.0,1.9781113e-05,1.0
5905,5905,3.051758e-08,1.0,1.6508103e-06,1.0
5906,5906,2.861023e-08,1.0,6.370545e-07,1.0
5907,5907,2.861023e-08,1.0,5.2368167e-05,1.0
5908,5908,3.051758e-08,1.0,0.00016018392,1.0
5909,5909,3.242493e-08,1.0,0.0003266783,1.0
5910,5910,2.4795533e-08,1.0,0.00016109468,1.0
5911,5911,3.242493e-08,1.0,9.053135e-05,1.0
5912,5912,3.242493e-08,1.0,0.00012664795,1.0
5913,5913,3.051758e-08,1.0,0.00061725714,1.0
5914,5914,2.861023e-08,1.0,0.00014580728,1.0
5915,5915,2.861023e-08,1.0,0.0013418179,0.9990001
5916,5916,2.4795533e-08,1.0,0.0051526637,0.9990001
5917,5917,3.8146975e-08,1.0,0.0046327813,0.9990001
5918,5918,3.242493e-08,1.0,0.0028548043,0.9990001
5919,5919,2.6702882e-08,1.0,0.0027121308,0.9990001
5920,5920,2.6702882e-08,1.0,0.005453761,0.9990001
5921,5921,3.242493e-08,1.0,0.00512303,0.9990001
5922,5922,3.051758e-08,1.0,0.0053075887,0.9990001
5923,5923,2.861023e-08,1.0,0.0051917853,0.9990001
5924,5924,3.051758e-08,1.0,0.005375088,0.9990001
5925,5925,2.6702882e-08,1.0,0.0063393586,0.9990001
5926,5926,2.861023e-08,1.0,0.007123532,0.9990001
5927,5927,3.051758e-08,1.0,0.0061873794,0.9990001
5928,5928,2.861023e-08,1.0,0.0070378333,0.9990001
5929,5929,2.6702882e-08,1.0,0.00771505,0.9990001
5930,5930,3.051758e-08,1.0,0.0065008835,0.9990001
5931,5931,3.051758e-08,1.0,0.0065288614,0.9990001
5932,5932,2.861023e-08,1.0,0.0071907802,0.9990001
5933,5933,2.861023e-08,1.0,0.007839281,0.9990001
5934,5934,2.6702882e-08,1.0,0.0073420005,0.9990001
5935,5935,2.6702882e-08,1.0,0.007889482,0.9990001
5936,5936,2.6702882e-08,1.0,0.007754476,0.9990001
5937,5937,2.861023e-08,1.0,0.00797514,0.9990001
5938,5938,2.861023e-08,1.0,0.0079491,0.9990001
5939,5939,2.6702882e-08,1.0,0.008164139,0.9990001
5940,5940,2.861023e-08,1.0,0.008145252,0.9990001
5941,5941,2.861023e-08,1.0,0.00908202,0.9990001
5942,5942,3.4332277e-08,1.0,0.0078819115,0.9990001
5943,5943,2.861023e-08,1.0,0.008564406,0.9990001
5944,5944,2.861023e-08,1.0,0.009051348,0.9990001
5945,5945,2.4795533e-08,1.0,0.008494259,0.9990001
5946,5946,2.2888184e-08,1.0,0.009238647,0.9990001
5947,5947,2.4795533e-08,1.0,0.010926379,0.998
5948,5948,3.051758e-08,1.0,0.009680615,0.9990001
5949,5949,3.051758e-08,1.0,0.008569845,0.9990001
5950,5950,2.6702882e-08,1.0,0.009005514,0.9990001
5951,5951,2.861023e-08,1.0,0.011357998,0.998
5952,5952,2.4795533e-08,1.0,0.009072659,0.9990001
5953,5953,2.861023e-08,1.0,0.0102758035,0.9990001
5954,5954,2.6702882e-08,1.0,0.010734653,0.9990001
5955,5955,3.051758e-08,1.0,0.012285678,0.998
5956,5956,2.4795533e-08,1.0,0.012252297,0.998
5957,5957,2.6702882e-08,1.0,0.01252367,0.998
5958,5958,3.051758e-08,1.0,0.011190734,0.998
5959,5959,2.861023e-08,1.0,0.011129744,0.998
5960,5960,2.6702882e-08,1.0,0.011004421,0.9990001
5961,5961,2.4795533e-08,1.0,0.011412526,0.998
5962,5962,2.6702882e-08,1.0,0.014151585,0.998
5963,5963,2.4795533e-08,1.0,0.014712371,0.998
5964,5964,2.4795533e-08,1.0,0.01401022,0.998
5965,5965,2.861023e-08,1.0,0.01464493,0.998
5966,5966,2.861023e-08,1.0,0.014964578,0.998
5967,5967,2.4795533e-08,1.0,0.01620228,0.99700004
5968,5968,2.861023e-08,1.0,0.013969184,0.998
5969,5969,2.6702882e-08,1.0,0.0149994325,0.998
5970,5970,2.6702882e-08,1.0,0.01767338,0.99700004
5971,5971,2.6702882e-08,1.0,0.014916632,0.998
5972,5972,2.6702882e-08,1.0,0.018152332,0.99700004
5973,5973,2.4795533e-08,1.0,0.015677195,0.998
5974,5974,2.6702882e-08,1.0,0.021235004,0.99700004
5975,5975,2.4795533e-08,1.0,0.018884078,0.998
5976,5976,2.4795533e-08,1.0,0.018534208,0.99700004
5977,5977,2.861023e-08,1.0,0.017003752,0.99700004
5978,5978,2.861023e-08,1.0,0.017022736,0.998
5979,5979,2.4795533e-08,1.0,0.017878769,0.998
5980,5980,2.4795533e-08,1.0,0.019874344,0.99700004
5981,5981,2.4795533e-08,1.0,0.018920746,0.99700004
5982,5982,2.4795533e-08,1.0,0.022814326,0.99700004
5983,5983,2.2888184e-08,1.0,0.01940188,0.998
5984,5984,2.861023e-08,1.0,0.028526898,0.99700004
5985,5985,2.4795533e-08,1.0,0.015788626,0.998
5986,5986,3.051758e-08,1.0,0.021356858,0.99700004
5987,5987,2.2888184e-08,1.0,0.017822687,0.998
5988,5988,2.6702882e-08,1.0,0.022071572,0.99700004
5989,5989,2.4795533e-08,1.0,0.021218035,0.99700004
5990,5990,2.6702882e-08,1.0,0.021865712,0.99700004
5991,5991,2.4795533e-08,1.0,0.021899825,0.99700004
5992,5992,2.6702882e-08,1.0,0.025836878,0.99700004
5993,5993,2.861023e-08,1.0,0.019522212,0.998
5994,5994,2.0980837e-08,1.0,0.021576192,0.998
5995,5995,2.861023e-08,1.0,0.025346516,0.99700004
5996,5996,2.2888184e-08,1.0,0.022975799,0.99700004
5997,5997,2.6702882e-08,1.0,0.022809746,0.99700004
5998,5998,2.2888184e-08,1.0,0.025714703,0.99700004
5999,5999,2.4795533e-08,1.0,0.031230258,0.99700004
6000,6000,3.242493e-08,1.0,0.020201737,0.998
6001,6001,2.4795533e-08,1.0,0.023806592,0.99700004
6002,6002,2.4795533e-08,1.0,0.021460485,0.99700004
6003,6003,2.6702882e-08,1.0,0.023682415,0.99700004
6004,6004,2.2888184e-08,1.0,0.026651029,0.99700004
6005,6005,2.4795533e-08,1.0,0.025431791,0.99700004
6006,6006,2.4795533e-08,1.0,0.027388439,0.99700004
6007,6007,2.6702882e-08,1.0,0.025480622,0.99700004
6008,6008,2.861023e-08,1.0,0.02073934,0.99700004
6009,6009,2.2888184e-08,1.0,0.024131993,0.99700004
6010,6010,2.6702882e-08,1.0,0.026621321,0.99700004
6011,6011,2.2888184e-08,1.0,0.025894195,0.99700004
6012,6012,2.6702882e-08,1.0,0.026106708,0.99700004
6013,6013,2.2888184e-08,1.0,0.024200885,0.99700004
6014,6014,2.6702882e-08,1.0,0.027774375,0.99700004
6015,6015,2.4795533e-08,1.0,0.026770089,0.99700004
6016,6016,2.6702882e-08,1.0,0.027129784,0.99700004
6017,6017,2.2888184e-08,1.0,0.025221774,0.99700004
6018,6018,2.6702882e-08,1.0,0.02886446,0.99700004
6019,6019,2.4795533e-08,1.0,0.027902307,0.99700004
6020,6020,2.6702882e-08,1.0,0.027512074,0.99700004
6021,6021,2.4795533e-08,1.0,0.027767101,0.99700004
6022,6022,2.6702882e-08,1.0,0.028496837,0.99700004
6023,6023,2.4795533e-08,1.0,0.025120568,0.99700004
6024,6024,2.4795533e-08,1.0,0.028148709,0.99700004
6025,6025,3.051758e-08,1.0,0.026928598,0.99700004
6026,6026,2.4795533e-08,1.0,0.023943666,0.99700004
6027,6027,2.4795533e-08,1.0,0.026632827,0.99700004
6028,6028,2.6702882e-08,1.0,0.036017627,0.99600005
6029,6029,2.4795533e-08,1.0,0.03132698,0.99600005
6030,6030,2.4795533e-08,1.0,0.040387645,0.99600005
6031,6031,2.861023e-08,1.0,0.033987023,0.99600005
6032,6032,2.4795533e-08,1.0,0.024727046,0.99700004
6033,6033,2.861023e-08,1.0,0.029141713,0.99700004
6034,6034,2.2888184e-08,1.0,0.022789678,0.99700004
6035,6035,2.6702882e-08,1.0,0.039471164,0.99600005
6036,6036,2.6702882e-08,1.0,0.033574373,0.99600005
6037,6037,2.6702882e-08,1.0,0.031197662,0.99600005
6038,6038,2.4795533e-08,1.0,0.04145626,0.99600005
6039,6039,2.6702882e-08,1.0,0.02806677,0.99700004
6040,6040,2.4795533e-08,1.0,0.04228508,0.99600005
6041,6041,2.4795533e-08,1.0,0.028154792,0.99700004
6042,6042,2.861023e-08,1.0,0.051473256,0.99600005
6043,6043,2.2888184e-08,1.0,0.02345803,0.99700004
6044,6044,2.861023e-08,1.0,0.05104645,0.99600005
6045,6045,2.4795533e-08,1.0,0.022983866,0.99700004
6046,6046,2.6702882e-08,1.0,0.04695718,0.99600005
6047,6047,2.6702882e-08,1.0,0.02304718,0.99700004
6048,6048,2.6702882e-08,1.0,0.034861535,0.99600005
6049,6049,2.6702882e-08,1.0,0.026354866,0.99700004
6050,6050,2.6702882e-08,1.0,0.036599606,0.99600005
6051,6051,2.4795533e-08,1.0,0.029399449,0.99600005
6052,6052,2.6702882e-08,1.0,0.02895058,0.99700004
6053,6053,2.4795533e-08,1.0,0.03695479,0.99600005
6054,6054,2.861023e-08,1.0,0.053872682,0.99600005
6055,6055,2.6702882e-08,1.0,0.04355442,0.99600005
6056,6056,2.4795533e-08,1.0,0.05234148,0.99600005
6057,6057,3.051758e-08,1.0,0.03911463,0.99600005
6058,6058,2.2888184e-08,1.0,0.023787206,0.99700004
6059,6059,2.861023e-08,1.0,0.030421024,0.99700004
6060,6060,2.4795533e-08,1.0,0.026156057,0.99700004
6061,6061,2.6702882e-08,1.0,0.037031412,0.99600005
6062,6062,2.6702882e-08,1.0,0.028466973,0.99700004
6063,6063,2.4795533e-08,1.0,0.03954526,0.99600005
6064,6064,2.6702882e-08,1.0,0.02770355,0.99700004
6065,6065,2.6702882e-08,1.0,0.046478037,0.99600005
6066,6066,2.6702882e-08,1.0,0.023956299,0.99700004
6067,6067,2.6702882e-08,1.0,0.043802332,0.99600005
6068,6068,2.6702882e-08,1.0,0.022373587,0.99700004
6069,6069,2.6702882e-08,1.0,0.037550937,0.99600005
6070,6070,2.4795533e-08,1.0,0.024248784,0.99700004
6071,6071,2.6702882e-08,1.0,0.043764528,0.99600005
6072,6072,2.4795533e-08,1.0,0.023297133,0.99700004
6073,6073,2.4795533e-08,1.0,0.04422366,0.99600005
6074,6074,2.861023e-08,1.0,0.02385709,0.99700004
6075,6075,2.4795533e-08,1.0,0.04326339,0.99600005
6076,6076,2.6702882e-08,1.0,0.02337039,0.99700004
6077,6077,2.4795533e-08,1.0,0.04161387,0.99600005
6078,6078,2.861023e-08,1.0,0.022963887,0.99700004
6079,6079,2.2888184e-08,1.0,0.041891124,0.99600005
6080,6080,3.051758e-08,1.0,0.022298122,0.99700004
6081,6081,2.2888184e-08,1.0,0.025526363,0.99700004
6082,6082,0.03160428,0.99700004,0.08482089,0.99300003
6083,6083,0.0021316835,0.9990001,0.05428422,0.99600005
6084,6084,0.28478354,0.9760001,6.645203e-06,1.0
6085,6085,0.012058148,0.9990001,0.012306858,0.99700004
6086,6086,0.00094544806,0.9990001,0.037710007,0.998
6087,6087,0.0036417218,0.9990001,1.2016297e-07,1.0
6088,6088,1.8844605e-06,1.0,8.2015994e-08,1.0
6089,6089,5.912781e-08,1.0,1.3542176e-07,1.0
6090,6090,6.8664555e-08,1.0,6.103516e-08,1.0
6091,6091,3.4332277e-08,1.0,6.484986e-08,1.0
6092,6092,3.6239626e-08,1.0,6.484986e-08,1.0
6093,6093,4.0054324e-08,1.0,6.8664555e-08,1.0
6094,6094,3.6239626e-08,1.0,6.2942505e-08,1.0
6095,6095,3.242493e-08,1.0,6.103516e-08,1.0
6096,6096,2.6702882e-08,1.0,5.912781e-08,1.0
6097,6097,2.2888184e-08,1.0,5.5313112e-08,1.0
6098,6098,1.9073488e-08,1.0,5.3405763e-08,1.0
6099,6099,1.9073488e-08,1.0,5.1498414e-08,1.0
6100,6100,1.7166139e-08,1.0,4.9591065e-08,1.0
6101,6101,1.7166139e-08,1.0,4.9591065e-08,1.0
6102,6102,1.7166139e-08,1.0,4.9591065e-08,1.0
6103,6103,1.525879e-08,1.0,4.9591065e-08,1.0
6104,6104,1.7166139e-08,1.0,4.9591065e-08,1.0
6105,6105,1.525879e-08,1.0,4.7683717e-08,1.0
6106,6106,1.525879e-08,1.0,4.3869022e-08,1.0
6107,6107,1.525879e-08,1.0,4.3869022e-08,1.0
6108,6108,1.3351441e-08,1.0,4.1961673e-08,1.0
6109,6109,1.3351441e-08,1.0,4.0054324e-08,1.0
6110,6110,9.536744e-09,1.0,4.0054324e-08,1.0
6111,6111,1.3351441e-08,1.0,4.0054324e-08,1.0
6112,6112,9.536744e-09,1.0,4.0054324e-08,1.0
6113,6113,1.1444092e-08,1.0,4.0054324e-08,1.0
6114,6114,9.536744e-09,1.0,4.0054324e-08,1.0
6115,6115,1.1444092e-08,1.0,4.0054324e-08,1.0
6116,6116,7.629395e-09,1.0,4.0054324e-08,1.0
6117,6117,9.536744e-09,1.0,4.0054324e-08,1.0
6118,6118,7.629395e-09,1.0,4.0054324e-08,1.0
6119,6119,9.536744e-09,1.0,4.0054324e-08,1.0
6120,6120,7.629395e-09,1.0,3.8146975e-08,1.0
6121,6121,7.629395e-09,1.0,3.8146975e-08,1.0
6122,6122,9.536744e-09,1.0,3.8146975e-08,1.0
6123,6123,7.629395e-09,1.0,3.6239626e-08,1.0
6124,6124,7.629395e-09,1.0,3.6239626e-08,1.0
6125,6125,9.536744e-09,1.0,3.8146975e-08,1.0
6126,6126,7.629395e-09,1.0,3.8146975e-08,1.0
6127,6127,9.536744e-09,1.0,3.8146975e-08,1.0
6128,6128,1.1444092e-08,1.0,3.6239626e-08,1.0
6129,6129,9.536744e-09,1.0,3.6239626e-08,1.0
6130,6130,7.629395e-09,1.0,3.6239626e-08,1.0
6131,6131,7.629395e-09,1.0,3.4332277e-08,1.0
6132,6132,7.629395e-09,1.0,3.4332277e-08,1.0
6133,6133,9.536744e-09,1.0,3.242493e-08,1.0
6134,6134,7.629395e-09,1.0,3.242493e-08,1.0
6135,6135,7.629395e-09,1.0,3.4332277e-08,1.0
6136,6136,7.629395e-09,1.0,3.4332277e-08,1.0
6137,6137,7.629395e-09,1.0,3.242493e-08,1.0
6138,6138,9.536744e-09,1.0,3.242493e-08,1.0
6139,6139,7.629395e-09,1.0,3.051758e-08,1.0
6140,6140,7.629395e-09,1.0,3.051758e-08,1.0
6141,6141,7.629395e-09,1.0,3.051758e-08,1.0
6142,6142,7.629395e-09,1.0,3.051758e-08,1.0
6143,6143,7.629395e-09,1.0,3.051758e-08,1.0
6144,6144,7.629395e-09,1.0,3.242493e-08,1.0
6145,6145,7.629395e-09,1.0,3.242493e-08,1.0
6146,6146,7.629395e-09,1.0,3.4332277e-08,1.0
6147,6147,9.536744e-09,1.0,3.4332277e-08,1.0
6148,6148,7.629395e-09,1.0,3.8146975e-08,1.0
6149,6149,7.629395e-09,1.0,4.0054324e-08,1.0
6150,6150,7.629395e-09,1.0,4.3869022e-08,1.0
6151,6151,7.629395e-09,1.0,4.7683717e-08,1.0
6152,6152,5.722046e-09,1.0,5.3405763e-08,1.0
6153,6153,5.722046e-09,1.0,6.103516e-08,1.0
6154,6154,5.722046e-09,1.0,7.247925e-08,1.0
6155,6155,5.722046e-09,1.0,8.964539e-08,1.0
6156,6156,5.722046e-09,1.0,1.10626225e-07,1.0
6157,6157,5.722046e-09,1.0,1.411438e-07,1.0
6158,6158,3.8146974e-09,1.0,1.8310547e-07,1.0
6159,6159,5.722046e-09,1.0,2.3460389e-07,1.0
6160,6160,5.722046e-09,1.0,2.9945375e-07,1.0
6161,6161,5.722046e-09,1.0,3.8146973e-07,1.0
6162,6162,5.722046e-09,1.0,4.8255924e-07,1.0
6163,6163,5.722046e-09,1.0,6.065369e-07,1.0
6164,6164,3.8146974e-09,1.0,7.457734e-07,1.0
6165,6165,5.722046e-09,1.0,9.193421e-07,1.0
6166,6166,5.722046e-09,1.0,1.1329652e-06,1.0
6167,6167,5.722046e-09,1.0,1.4019013e-06,1.0
6168,6168,3.8146974e-09,1.0,1.689911e-06,1.0
6169,6169,5.722046e-09,1.0,2.0656587e-06,1.0
6170,6170,5.722046e-09,1.0,2.548218e-06,1.0
6171,6171,3.8146974e-09,1.0,3.0441286e-06,1.0
6172,6172,5.722046e-09,1.0,3.707886e-06,1.0
6173,6173,5.722046e-09,1.0,4.581452e-06,1.0
6174,6174,3.8146974e-09,1.0,5.441666e-06,1.0
6175,6175,3.8146974e-09,1.0,6.6547395e-06,1.0
6176,6176,3.8146974e-09,1.0,7.896424e-06,1.0
6177,6177,5.722046e-09,1.0,9.662629e-06,1.0
6178,6178,5.722046e-09,1.0,1.2115479e-05,1.0
6179,6179,1.9073487e-09,1.0,1.4453889e-05,1.0
6180,6180,3.8146974e-09,1.0,1.6771317e-05,1.0
6181,6181,5.722046e-09,1.0,2.0772935e-05,1.0
6182,6182,1.9073487e-09,1.0,2.4709703e-05,1.0
6183,6183,5.722046e-09,1.0,3.130913e-05,1.0
6184,6184,3.8146974e-09,1.0,3.7796024e-05,1.0
6185,6185,1.9073487e-09,1.0,4.4181827e-05,1.0
6186,6186,5.722046e-09,1.0,5.692864e-05,1.0
6187,6187,1.9073487e-09,1.0,6.95324e-05,1.0
6188,6188,5.722046e-09,1.0,9.2699054e-05,1.0
6189,6189,1.9073487e-09,1.0,0.00011527253,1.0
6190,6190,1.9073487e-09,1.0,0.00013529397,1.0
6191,6191,1.9073487e-09,1.0,0.00018441583,1.0
6192,6192,1.9073487e-09,1.0,0.00022809602,1.0
6193,6193,0.0,1.0,0.0002696915,1.0
6194,6194,1.9073487e-09,1.0,0.0003070946,1.0
6195,6195,1.9073487e-09,1.0,0.0004209919,1.0
6196,6196,0.0,1.0,0.0005119419,1.0
6197,6197,1.9073487e-09,1.0,0.00058139995,1.0
6198,6198,1.9073487e-09,1.0,0.0006583882,1.0
6199,6199,1.9073487e-09,1.0,0.00088940625,0.9990001
6200,6200,0.0,1.0,0.0010532227,0.9990001
6201,6201,0.0,1.0,0.0011589451,0.9990001
6202,6202,1.9073487e-09,1.0,0.0012436486,0.9990001
6203,6203,1.9073487e-09,1.0,0.0013529359,0.9990001
6204,6204,1.9073487e-09,1.0,0.0017309762,0.9990001
6205,6205,0.0,1.0,0.0019638978,0.9990001
6206,6206,0.0,1.0,0.0020929642,0.9990001
6207,6207,1.9073487e-09,1.0,0.0021847726,0.9990001
6208,6208,0.0,1.0,0.0023038294,0.9990001
6209,6209,0.0,1.0,0.0023760453,0.9990001
6210,6210,1.9073487e-09,1.0,0.0027989827,0.9990001
6211,6211,1.9073487e-09,1.0,0.003048401,0.9990001
6212,6212,0.0,1.0,0.0032282698,0.9990001
6213,6213,0.0,1.0,0.0033134595,0.9990001
6214,6214,1.9073487e-09,1.0,0.0033686524,0.9990001
6215,6215,0.0,1.0,0.0034742567,0.9990001
6216,6216,0.0,1.0,0.003520485,0.9990001
6217,6217,1.9073487e-09,1.0,0.004015957,0.9990001
6218,6218,1.9073487e-09,1.0,0.004285267,0.9990001
6219,6219,0.0,1.0,0.0044692825,0.9990001
6220,6220,0.0,1.0,0.004531174,0.9990001
6221,6221,0.0,1.0,0.0045438176,0.9990001
6222,6222,1.9073487e-09,1.0,0.00454541,0.9990001
6223,6223,0.0,1.0,0.004619219,0.9990001
6224,6224,1.9073487e-09,1.0,0.0051954845,0.9990001
6225,6225,0.0,1.0,0.0054642223,0.9990001
6226,6226,0.0,1.0,0.0055294842,0.9990001
6227,6227,1.9073487e-09,1.0,0.005532202,0.9990001
6228,6228,0.0,1.0,0.005600092,0.9990001
6229,6229,0.0,1.0,0.005578776,0.9990001
6230,6230,1.9073487e-09,1.0,0.0055420594,0.9990001
6231,6231,1.9073487e-09,1.0,0.0062551443,0.9990001
6232,6232,0.0,1.0,0.006564465,0.9990001
6233,6233,0.0,1.0,0.0066201766,0.9990001
6234,6234,0.0,1.0,0.006570713,0.9990001
6235,6235,1.9073487e-09,1.0,0.0064955773,0.9990001
6236,6236,0.0,1.0,0.006519312,0.9990001
6237,6237,0.0,1.0,0.0064454693,0.9990001
6238,6238,1.9073487e-09,1.0,0.007084971,0.9990001
6239,6239,0.0,1.0,0.007334225,0.9990001
6240,6240,1.9073487e-09,1.0,0.00734694,0.9990001
6241,6241,0.0,1.0,0.0073962836,0.9990001
6242,6242,0.0,1.0,0.007306951,0.9990001
6243,6243,0.0,1.0,0.007163407,0.9990001
6244,6244,1.9073487e-09,1.0,0.007825426,0.9990001
6245,6245,1.9073487e-09,1.0,0.008088818,0.9990001
6246,6246,0.0,1.0,0.008221717,0.9990001
6247,6247,0.0,1.0,0.0081325965,0.9990001
6248,6248,0.0,1.0,0.007961019,0.9990001
6249,6249,1.9073487e-09,1.0,0.0072396547,0.9990001
6250,6250,0.0,1.0,0.0067012906,0.9990001
6251,6251,0.0,1.0,0.0064313128,0.9990001
6252,6252,3.8146974e-09,1.0,0.007058611,0.9990001
6253,6253,0.0,1.0,0.007469812,0.9990001
6254,6254,0.0,1.0,0.007517051,0.9990001
6255,6255,0.0,1.0,0.007419081,0.9990001
6256,6256,1.9073487e-09,1.0,0.0072824843,0.9990001
6257,6257,1.9073487e-09,1.0,0.00815991,0.9990001
6258,6258,0.0,1.0,0.008474157,0.9990001
6259,6259,0.0,1.0,0.008427417,0.9990001
6260,6260,0.0,1.0,0.008234233,0.9990001
6261,6261,1.9073487e-09,1.0,0.0074237883,0.9990001
6262,6262,0.0,1.0,0.0068138773,0.9990001
6263,6263,1.9073487e-09,1.0,0.0065223793,0.9990001
6264,6264,1.9073487e-09,1.0,0.0073099695,0.9990001
6265,6265,0.0,1.0,0.0076132454,0.9990001
6266,6266,0.0,1.0,0.0075958082,0.9990001
6267,6267,1.9073487e-09,1.0,0.0074690403,0.9990001
6268,6268,0.0,1.0,0.007444508,0.9990001
6269,6269,1.9073487e-09,1.0,0.00822253,0.9990001
6270,6270,0.0,1.0,0.008467192,0.9990001
6271,6271,0.0,1.0,0.008350937,0.9990001
6272,6272,1.9073487e-09,1.0,0.008126104,0.9990001
6273,6273,0.0,1.0,0.008027553,0.9990001
6274,6274,1.9073487e-09,1.0,0.008814193,0.9990001
6275,6275,0.0,1.0,0.009024822,0.9990001
6276,6276,0.0,1.0,0.0088493675,0.9990001
6277,6277,1.9073487e-09,1.0,0.007896091,0.9990001
6278,6278,0.0,1.0,0.007166167,0.9990001
6279,6279,1.9073487e-09,1.0,0.0067945006,0.9990001
6280,6280,1.9073487e-09,1.0,0.007613217,0.9990001
6281,6281,0.0,1.0,0.007890881,0.9990001
6282,6282,0.0,1.0,0.007809891,0.9990001
6283,6283,0.0,1.0,0.0075738053,0.9990001
6284,6284,3.8146974e-09,1.0,0.008318494,0.9990001
6285,6285,0.0,1.0,0.00872635,0.9990001
6286,6286,0.0,1.0,0.008620194,0.9990001
6287,6287,0.0,1.0,0.008318628,0.9990001
6288,6288,1.9073487e-09,1.0,0.007974764,0.9990001
6289,6289,1.9073487e-09,1.0,0.008912046,0.9990001
6290,6290,0.0,1.0,0.009136454,0.9990001
6291,6291,0.0,1.0,0.008915359,0.9990001
6292,6292,0.0,1.0,0.008522063,0.9990001
6293,6293,1.9073487e-09,1.0,0.007417441,0.9990001
6294,6294,0.0,1.0,0.0065942938,0.9990001
6295,6295,1.9073487e-09,1.0,0.007059155,0.9990001
6296,6296,1.9073487e-09,1.0,0.0072052083,0.9990001
6297,6297,0.0,1.0,0.007264519,0.9990001
6298,6298,0.0,1.0,0.007070534,0.9990001
6299,6299,0.0,1.0,0.006767979,0.9990001
6300,6300,1.9073487e-09,1.0,0.007404238,0.9990001
6301,6301,1.9073487e-09,1.0,0.007545937,0.9990001
6302,6302,0.0,1.0,0.0075522405,0.9990001
6303,6303,0.0,1.0,0.00728068,0.9990001
6304,6304,1.9073487e-09,1.0,0.007972309,0.9990001
6305,6305,0.0,1.0,0.008074694,0.9990001
6306,6306,1.9073487e-09,1.0,0.007827645,0.9990001
6307,6307,0.0,1.0,0.0076649995,0.9990001
6308,6308,0.0,1.0,0.007293402,0.9990001
6309,6309,1.9073487e-09,1.0,0.007941309,0.9990001
6310,6310,0.0,1.0,0.007999384,0.9990001
6311,6311,0.0,1.0,0.007669808,0.9990001
6312,6312,1.9073487e-09,1.0,0.007244238,0.9990001
6313,6313,1.9073487e-09,1.0,0.008113335,0.9990001
6314,6314,0.0,1.0,0.008254332,0.9990001
6315,6315,0.0,1.0,0.007954695,0.9990001
6316,6316,0.0,1.0,0.007486243,0.9990001
6317,6317,1.9073487e-09,1.0,0.0069969753,0.9990001
6318,6318,1.9073487e-09,1.0,0.00782428,0.9990001
6319,6319,0.0,1.0,0.007939282,0.9990001
6320,6320,0.0,1.0,0.0076215593,0.9990001
6321,6321,0.0,1.0,0.0071432935,0.9990001
6322,6322,0.0,1.0,0.0066020833,0.9990001
6323,6323,1.9073487e-09,1.0,0.0071072504,0.9990001
6324,6324,1.9073487e-09,1.0,0.0071148225,0.9990001
6325,6325,0.0,1.0,0.0070206495,0.9990001
6326,6326,0.0,1.0,0.006647217,0.9990001
6327,6327,0.0,1.0,0.0061812233,0.9990001
6328,6328,1.9073487e-09,1.0,0.0067124544,0.9990001
6329,6329,0.0,1.0,0.0066960566,0.9990001
6330,6330,1.9073487e-09,1.0,0.006374256,0.9990001
6331,6331,0.0,1.0,0.0061629564,0.9990001
6332,6332,0.0,1.0,0.0057600597,0.9990001
6333,6333,1.9073487e-09,1.0,0.006304869,0.9990001
6334,6334,0.0,1.0,0.006307873,0.9990001
6335,6335,0.0,1.0,0.005959206,0.9990001
6336,6336,1.9073487e-09,1.0,0.0055235405,0.9990001
6337,6337,1.9073487e-09,1.0,0.006284958,0.9990001
6338,6338,0.0,1.0,0.00637719,0.9990001
6339,6339,0.0,1.0,0.00607177,0.9990001
6340,6340,0.0,1.0,0.0056105694,0.9990001
6341,6341,0.0,1.0,0.005086439,0.9990001
6342,6342,1.9073487e-09,1.0,0.0055148127,0.9990001
6343,6343,0.0,1.0,0.0054482557,0.9990001
6344,6344,1.9073487e-09,1.0,0.005116417,0.9990001
6345,6345,0.0,1.0,0.0049132025,0.9990001
6346,6346,0.0,1.0,0.0045340615,0.9990001
6347,6347,1.9073487e-09,1.0,0.0050234376,0.9990001
6348,6348,0.0,1.0,0.005017779,0.9990001
6349,6349,0.0,1.0,0.004686928,0.9990001
6350,6350,1.9073487e-09,1.0,0.0042833406,0.9990001
6351,6351,1.9073487e-09,1.0,0.0049769594,0.9990001
6352,6352,0.0,1.0,0.005058285,0.9990001
6353,6353,0.0,1.0,0.004773785,0.9990001
6354,6354,0.0,1.0,0.004343767,0.9990001
6355,6355,0.0,1.0,0.003858185,0.9990001
6356,6356,1.9073487e-09,1.0,0.0042315563,0.9990001
6357,6357,0.0,1.0,0.004163561,0.9990001
6358,6358,1.9073487e-09,1.0,0.0038610804,0.9990001
6359,6359,0.0,1.0,0.0036852744,0.9990001
6360,6360,0.0,1.0,0.0033481484,0.9990001
6361,6361,1.9073487e-09,1.0,0.003782614,0.9990001
6362,6362,0.0,1.0,0.0037754346,0.9990001
6363,6363,0.0,1.0,0.0034761126,0.9990001
6364,6364,0.0,1.0,0.0030742094,0.9990001
6365,6365,1.9073487e-09,1.0,0.003432747,0.9990001
6366,6366,0.0,1.0,0.0033796714,0.9990001
6367,6367,1.9073487e-09,1.0,0.0031090947,0.9990001
6368,6368,0.0,1.0,0.002957701,0.9990001
6369,6369,0.0,1.0,0.002653248,0.9990001
6370,6370,1.9073487e-09,1.0,0.0030460702,0.9990001
6371,6371,0.0,1.0,0.0030373975,0.9990001
6372,6372,0.0,1.0,0.0027641144,0.9990001
6373,6373,0.0,1.0,0.0023991223,0.9990001
6374,6374,1.9073487e-09,1.0,0.0027180177,0.9990001
6375,6375,0.0,1.0,0.0026677381,0.9990001
6376,6376,1.9073487e-09,1.0,0.0024245626,0.9990001
6377,6377,0.0,1.0,0.0022952482,0.9990001
6378,6378,0.0,1.0,0.0020294476,0.9990001
6379,6379,0.0,1.0,0.0017313405,0.9990001
6380,6380,1.9073487e-09,1.0,0.0020202238,0.9990001
6381,6381,0.0,1.0,0.0020008013,0.9990001
6382,6382,0.0,1.0,0.0017815725,0.9990001
6383,6383,0.0,1.0,0.0015043297,0.9990001
6384,6384,1.9073487e-09,1.0,0.0017590467,0.9990001
6385,6385,0.0,1.0,0.0017322351,0.9990001
6386,6386,0.0,1.0,0.001527836,0.9990001
6387,6387,1.9073487e-09,1.0,0.0013028585,0.9990001
6388,6388,0.0,1.0,0.0012027416,0.9990001
6389,6389,0.0,1.0,0.0010327951,0.9990001
6390,6390,1.9073487e-09,1.0,0.0012698384,0.9990001
6391,6391,0.0,1.0,0.0012835102,0.9990001
6392,6392,0.0,1.0,0.0011398087,0.9990001
6393,6393,0.0,1.0,0.000948391,0.9990001
6394,6394,1.9073487e-09,1.0,0.0011423111,0.9990001
6395,6395,0.0,1.0,0.0011273995,0.9990001
6396,6396,0.0,1.0,0.0009803467,0.9990001
6397,6397,0.0,1.0,0.0008041592,0.9990001
6398,6398,1.9073487e-09,1.0,0.0006547871,1.0
6399,6399,0.0,1.0,0.00059758,1.0
6400,6400,0.0,1.0,0.000509327,1.0
6401,6401,1.9073487e-09,1.0,0.00064998056,1.0
6402,6402,0.0,1.0,0.00066928484,1.0
6403,6403,0.0,1.0,0.0005961647,1.0
6404,6404,0.0,1.0,0.00049500086,1.0
6405,6405,1.9073487e-09,1.0,0.00061330036,1.0
6406,6406,0.0,1.0,0.0006126385,1.0
6407,6407,0.0,1.0,0.00053268246,1.0
6408,6408,0.0,1.0,0.00043613053,1.0
6409,6409,0.0,1.0,0.0003473015,1.0
6410,6410,0.0,1.0,0.00027490428,1.0
6411,6411,1.9073487e-09,1.0,0.0003332577,1.0
6412,6412,0.0,1.0,0.00033603862,1.0
6413,6413,0.0,1.0,0.00029927827,1.0
6414,6414,0.0,1.0,0.00025211525,1.0
6415,6415,0.0,1.0,0.0002068615,1.0
6416,6416,1.9073487e-09,1.0,0.0002530899,1.0
6417,6417,0.0,1.0,0.00025662614,1.0
6418,6418,0.0,1.0,0.00022996523,1.0
6419,6419,0.0,1.0,0.00019491006,1.0
6420,6420,1.9073487e-09,1.0,0.00016492653,1.0
6421,6421,0.0,1.0,0.00015721512,1.0
6422,6422,0.0,1.0,0.00014056398,1.0
6423,6423,1.9073487e-09,1.0,0.00018179322,1.0
6424,6424,0.0,1.0,0.00019321633,1.0
6425,6425,0.0,1.0,0.00017808343,1.0
6426,6426,0.0,1.0,0.00015312768,1.0
6427,6427,0.0,1.0,0.00012738229,1.0
6428,6428,1.9073487e-09,1.0,0.00015540696,1.0
6429,6429,0.0,1.0,0.00015909577,1.0
6430,6430,0.0,1.0,0.00014457894,1.0
6431,6431,0.0,1.0,0.0001245842,1.0
6432,6432,0.0,1.0,0.00010458947,1.0
6433,6433,0.0,1.0,8.734322e-05,1.0
6434,6434,0.0,1.0,7.3585514e-05,1.0
6435,6435,1.9073487e-09,1.0,8.8777546e-05,1.0
6436,6436,0.0,1.0,9.294701e-05,1.0
6437,6437,0.0,1.0,8.760644e-05,1.0
6438,6438,0.0,1.0,7.827378e-05,1.0
6439,6439,0.0,1.0,6.795121e-05,1.0
6440,6440,0.0,1.0,5.8441165e-05,1.0
6441,6441,0.0,1.0,5.0586703e-05,1.0
6442,6442,1.9073487e-09,1.0,6.0880662e-05,1.0
6443,6443,0.0,1.0,6.4497e-05,1.0
6444,6444,0.0,1.0,6.198311e-05,1.0
6445,6445,0.0,1.0,5.6528093e-05,1.0
6446,6446,0.0,1.0,4.9966813e-05,1.0
6447,6447,0.0,1.0,4.374695e-05,1.0
6448,6448,0.0,1.0,3.8534166e-05,1.0
6449,6449,0.0,1.0,3.436661e-05,1.0
6450,6450,1.9073487e-09,1.0,4.144478e-05,1.0
6451,6451,0.0,1.0,4.459572e-05,1.0
6452,6452,0.0,1.0,4.378891e-05,1.0
6453,6453,0.0,1.0,4.0719988e-05,1.0
6454,6454,0.0,1.0,3.6666872e-05,1.0
6455,6455,0.0,1.0,3.2676697e-05,1.0
6456,6456,0.0,1.0,2.9249193e-05,1.0
6457,6457,0.0,1.0,2.648163e-05,1.0
6458,6458,0.0,1.0,2.4269106e-05,1.0
6459,6459,1.9073487e-09,1.0,2.9394152e-05,1.0
6460,6460,0.0,1.0,3.2068256e-05,1.0
6461,6461,0.0,1.0,3.2054904e-05,1.0
6462,6462,0.0,1.0,3.0303956e-05,1.0
6463,6463,0.0,1.0,2.770424e-05,1.0
6464,6464,0.0,1.0,2.5022508e-05,1.0
6465,6465,0.0,1.0,2.2710801e-05,1.0
6466,6466,0.0,1.0,2.0839692e-05,1.0
6467,6467,0.0,1.0,1.9340516e-05,1.0
6468,6468,0.0,1.0,1.8095017e-05,1.0
6469,6469,0.0,1.0,1.7047883e-05,1.0
6470,6470,1.9073487e-09,1.0,2.0780564e-05,1.0
6471,6471,0.0,1.0,2.3004533e-05,1.0
6472,6472,0.0,1.0,2.3410797e-05,1.0
6473,6473,0.0,1.0,2.2495271e-05,1.0
6474,6474,0.0,1.0,2.0851136e-05,1.0
6475,6475,0.0,1.0,1.9079209e-05,1.0
6476,6476,0.0,1.0,1.7538072e-05,1.0
6477,6477,0.0,1.0,1.6296388e-05,1.0
6478,6478,0.0,1.0,1.5304566e-05,1.0
6479,6479,0.0,1.0,1.4474869e-05,1.0
6480,6480,0.0,1.0,1.3765336e-05,1.0
6481,6481,0.0,1.0,1.3145447e-05,1.0
6482,6482,0.0,1.0,1.2594223e-05,1.0
6483,6483,0.0,1.0,1.2109757e-05,1.0
6484,6484,0.0,1.0,1.1680603e-05,1.0
6485,6485,0.0,1.0,1.1299134e-05,1.0
6486,6486,1.9073487e-09,1.0,1.3938905e-05,1.0
6487,6487,0.0,1.0,1.576996e-05,1.0
6488,6488,0.0,1.0,1.642132e-05,1.0
6489,6489,0.0,1.0,1.6036034e-05,1.0
6490,6490,0.0,1.0,1.5036584e-05,1.0
6491,6491,0.0,1.0,1.3924599e-05,1.0
6492,6492,0.0,1.0,1.2957574e-05,1.0
6493,6493,0.0,1.0,1.2203217e-05,1.0
6494,6494,0.0,1.0,1.1604309e-05,1.0
6495,6495,0.0,1.0,1.1100769e-05,1.0
6496,6496,0.0,1.0,1.0663033e-05,1.0
6497,6497,0.0,1.0,1.0273934e-05,1.0
6498,6498,0.0,1.0,9.928704e-06,1.0
6499,6499,0.0,1.0,9.62925e-06,1.0
6500,6500,0.0,1.0,9.358407e-06,1.0
6501,6501,0.0,1.0,9.116173e-06,1.0
6502,6502,0.0,1.0,8.898735e-06,1.0
6503,6503,0.0,1.0,8.702278e-06,1.0
6504,6504,0.0,1.0,8.522988e-06,1.0
6505,6505,0.0,1.0,8.355141e-06,1.0
6506,6506,0.0,1.0,8.2025535e-06,1.0
6507,6507,0.0,1.0,8.060456e-06,1.0
6508,6508,0.0,1.0,7.926941e-06,1.0
6509,6509,0.0,1.0,7.804871e-06,1.0
6510,6510,0.0,1.0,7.689477e-06,1.0
6511,6511,0.0,1.0,7.5750354e-06,1.0
6512,6512,0.0,1.0,7.471085e-06,1.0
6513,6513,0.0,1.0,7.3728565e-06,1.0
6514,6514,0.0,1.0,7.278443e-06,1.0
6515,6515,0.0,1.0,7.1878435e-06,1.0
6516,6516,0.0,1.0,7.099152e-06,1.0
6517,6517,0.0,1.0,7.019043e-06,1.0
6518,6518,0.0,1.0,6.937027e-06,1.0
6519,6519,0.0,1.0,6.8635945e-06,1.0
6520,6520,0.0,1.0,6.7882543e-06,1.0
6521,6521,0.0,1.0,6.717682e-06,1.0
6522,6522,0.0,1.0,6.650925e-06,1.0
6523,6523,0.0,1.0,6.586075e-06,1.0
6524,6524,0.0,1.0,6.5231325e-06,1.0
6525,6525,0.0,1.0,6.464005e-06,1.0
6526,6526,0.0,1.0,6.407738e-06,1.0
6527,6527,0.0,1.0,6.3533785e-06,1.0
6528,6528,0.0,1.0,6.3066486e-06,1.0
6529,6529,0.0,1.0,6.264687e-06,1.0
6530,6530,0.0,1.0,6.2246327e-06,1.0
6531,6531,0.0,1.0,6.194115e-06,1.0
6532,6532,0.0,1.0,6.1674123e-06,1.0
6533,6533,0.0,1.0,6.150246e-06,1.0
6534,6534,0.0,1.0,6.1426167e-06,1.0
6535,6535,0.0,1.0,6.144524e-06,1.0
6536,6536,0.0,1.0,6.1607366e-06,1.0
6537,6537,0.0,1.0,6.192208e-06,1.0
6538,6538,0.0,1.0,6.2446597e-06,1.0
6539,6539,0.0,1.0,6.3190464e-06,1.0
6540,6540,0.0,1.0,6.420136e-06,1.0
6541,6541,0.0,1.0,6.551743e-06,1.0
6542,6542,0.0,1.0,6.725312e-06,1.0
6543,6543,0.0,1.0,6.940842e-06,1.0
6544,6544,0.0,1.0,7.207871e-06,1.0
6545,6545,0.0,1.0,7.5302128e-06,1.0
6546,6546,0.0,1.0,7.930756e-06,1.0
6547,6547,0.0,1.0,8.399964e-06,1.0
6548,6548,0.0,1.0,8.9683535e-06,1.0
6549,6549,0.0,1.0,9.635925e-06,1.0
6550,6550,0.0,1.0,1.0421753e-05,1.0
6551,6551,0.0,1.0,1.1352539e-05,1.0
6552,6552,0.0,1.0,1.2432099e-05,1.0
6553,6553,0.0,1.0,1.3690949e-05,1.0
6554,6554,0.0,1.0,1.5150071e-05,1.0
6555,6555,0.0,1.0,1.6794205e-05,1.0
6556,6556,0.0,1.0,1.8716813e-05,1.0
6557,6557,0.0,1.0,2.0910264e-05,1.0
6558,6558,0.0,1.0,2.3403169e-05,1.0
6559,6559,0.0,1.0,2.6199343e-05,1.0
6560,6560,0.0,1.0,2.9348375e-05,1.0
6561,6561,0.0,1.0,3.285408e-05,1.0
6562,6562,0.0,1.0,3.671265e-05,1.0
6563,6563,0.0,1.0,4.109955e-05,1.0
6564,6564,0.0,1.0,4.583931e-05,1.0
6565,6565,0.0,1.0,5.114937e-05,1.0
6566,6566,0.0,1.0,5.6945802e-05,1.0
6567,6567,0.0,1.0,6.332016e-05,1.0
6568,6568,0.0,1.0,7.02858e-05,1.0
6569,6569,0.0,1.0,7.785416e-05,1.0
6570,6570,0.0,1.0,8.617974e-05,1.0
6571,6571,0.0,1.0,9.500886e-05,1.0
6572,6572,0.0,1.0,0.00010466194,1.0
6573,6573,0.0,1.0,0.00011504174,1.0
6574,6574,0.0,1.0,0.0001260128,1.0
6575,6575,0.0,1.0,0.00013764763,1.0
6576,6576,0.0,1.0,0.00015007211,1.0
6577,6577,0.0,1.0,0.00016283036,1.0
6578,6578,0.0,1.0,0.00017639733,1.0
6579,6579,0.0,1.0,0.00019055749,1.0
6580,6580,0.0,1.0,0.00020536043,1.0
6581,6581,0.0,1.0,0.00022073746,1.0
6582,6582,0.0,1.0,0.00023698427,1.0
6583,6583,0.0,1.0,0.00025359727,1.0
6584,6584,0.0,1.0,0.0002708645,1.0
6585,6585,0.0,1.0,0.00028881457,1.0
6586,6586,0.0,1.0,0.00030710793,1.0
6587,6587,0.0,1.0,0.00032575417,1.0
6588,6588,0.0,1.0,0.00034490015,1.0
6589,6589,0.0,1.0,0.00036446383,1.0
6590,6590,0.0,1.0,0.00038430025,1.0
6591,6591,0.0,1.0,0.00040450288,1.0
6592,6592,0.0,1.0,0.00042445376,1.0
6593,6593,0.0,1.0,0.00044509128,1.0
6594,6594,0.0,1.0,0.0004654179,1.0
6595,6595,0.0,1.0,0.00048614695,1.0
6596,6596,0.0,1.0,0.00050677685,1.0
6597,6597,0.0,1.0,0.00052778056,1.0
6598,6598,0.0,1.0,0.0005483952,1.0
6599,6599,0.0,1.0,0.0005694275,1.0
6600,6600,0.0,1.0,0.00059105875,1.0
6601,6601,0.0,1.0,0.00061135297,1.0
6602,6602,0.0,1.0,0.0006321831,1.0
6603,6603,0.0,1.0,0.000652668,1.0
6604,6604,0.0,1.0,0.00067278673,1.0
6605,6605,0.0,1.0,0.00069300656,1.0
6606,6606,0.0,1.0,0.00071265985,0.9990001
6607,6607,0.0,1.0,0.0007321339,0.9990001
6608,6608,0.0,1.0,0.0007509785,0.9990001
6609,6609,0.0,1.0,0.0007695675,0.9990001
6610,6610,0.0,1.0,0.0007874947,0.9990001
6611,6611,0.0,1.0,0.00080588344,0.9990001
6612,6612,0.0,1.0,0.00082309725,0.9990001
6613,6613,0.0,1.0,0.0008399239,0.9990001
6614,6614,0.0,1.0,0.00085645297,0.9990001
6615,6615,0.0,1.0,0.0008724461,0.9990001
6616,6616,0.0,1.0,0.0008879719,0.9990001
6617,6617,0.0,1.0,0.0009028149,0.9990001
6618,6618,0.0,1.0,0.0009175568,0.9990001
6619,6619,0.0,1.0,0.000931511,0.9990001
6620,6620,0.0,1.0,0.00094554713,0.9990001
6621,6621,0.0,1.0,0.0009590702,0.9990001
6622,6622,0.0,1.0,0.0009717427,0.9990001
6623,6623,0.0,1.0,0.000984539,0.9990001
6624,6624,0.0,1.0,0.0009964199,0.9990001
6625,6625,0.0,1.0,0.0010077248,0.9990001
6626,6626,0.0,1.0,0.0010190659,0.9990001
6627,6627,0.0,1.0,0.0010286637,0.9990001
6628,6628,0.0,1.0,0.0010386391,0.9990001
6629,6629,0.0,1.0,0.0010475216,0.9990001
6630,6630,0.0,1.0,0.0010555097,0.9990001
6631,6631,0.0,1.0,0.0010634003,0.9990001
6632,6632,0.0,1.0,0.0010708905,0.9990001
6633,6633,0.0,1.0,0.0010775166,0.9990001
6634,6634,0.0,1.0,0.0010836945,0.9990001
6635,6635,0.0,1.0,0.0010893879,0.9990001
6636,6636,0.0,1.0,0.0010947628,0.9990001
6637,6637,0.0,1.0,0.0010989456,0.9990001
6638,6638,0.0,1.0,0.0011032124,0.9990001
6639,6639,0.0,1.0,0.00110705,0.9990001
6640,6640,0.0,1.0,0.0011103516,0.9990001
6641,6641,0.0,1.0,0.0011129247,0.9990001
6642,6642,0.0,1.0,0.0011155052,0.9990001
6643,6643,0.0,1.0,0.0011168919,0.9990001
6644,6644,0.0,1.0,0.001118189,0.9990001
6645,6645,0.0,1.0,0.0011187783,0.9990001
6646,6646,0.0,1.0,0.0011184693,0.9990001
6647,6647,0.0,1.0,0.001117489,0.9990001
6648,6648,0.0,1.0,0.0011166802,0.9990001
6649,6649,0.0,1.0,0.001114893,0.9990001
6650,6650,0.0,1.0,0.0011136857,0.9990001
6651,6651,0.0,1.0,0.0011105004,0.9990001
6652,6652,0.0,1.0,0.0011079923,0.9990001
6653,6653,0.0,1.0,0.0011031247,0.9990001
6654,6654,0.0,1.0,0.0010998497,0.9990001
6655,6655,0.0,1.0,0.0010954781,0.9990001
6656,6656,0.0,1.0,0.0010909348,0.9990001
6657,6657,0.0,1.0,0.0010858956,0.9990001
6658,6658,0.0,1.0,0.001080452,0.9990001
6659,6659,0.0,1.0,0.0010743618,0.9990001
6660,6660,0.0,1.0,0.0010682984,0.9990001
6661,6661,0.0,1.0,0.0010618191,0.9990001
6662,6662,0.0,1.0,0.0010554238,0.9990001
6663,6663,0.0,1.0,0.0010476667,0.9990001
6664,6664,0.0,1.0,0.0010396633,0.9990001
6665,6665,0.0,1.0,0.0010305119,0.9990001
6666,6666,0.0,1.0,0.0010221996,0.9990001
6667,6667,0.0,1.0,0.0010132466,0.9990001
6668,6668,0.0,1.0,0.0010041447,0.9990001
6669,6669,0.0,1.0,0.0009953614,0.9990001
6670,6670,0.0,1.0,0.0009855881,0.9990001
6671,6671,0.0,1.0,0.0009758225,0.9990001
6672,6672,0.0,1.0,0.0009648743,0.9990001
6673,6673,0.0,1.0,0.0009540825,0.9990001
6674,6674,0.0,1.0,0.0009437237,0.9990001
6675,6675,0.0,1.0,0.0009331284,0.9990001
6676,6676,0.0,1.0,0.0009211655,0.9990001
6677,6677,0.0,1.0,0.00090961077,0.9990001
6678,6678,0.0,1.0,0.000897688,0.9990001
6679,6679,0.0,1.0,0.00088582427,0.9990001
6680,6680,0.0,1.0,0.0008728943,0.9990001
6681,6681,0.0,1.0,0.0008603497,0.9990001
6682,6682,0.0,1.0,0.0008476086,0.9990001
6683,6683,0.0,1.0,0.0008347531,0.9990001
6684,6684,0.0,1.0,0.00082184415,0.9990001
6685,6685,0.0,1.0,0.0008081971,0.9990001
6686,6686,0.0,1.0,0.00079517177,0.9990001
6687,6687,0.0,1.0,0.0007822533,0.9990001
6688,6688,0.0,1.0,0.0007683335,0.9990001
6689,6689,0.0,1.0,0.0007543526,0.9990001
6690,6690,0.0,1.0,0.0007407112,0.9990001
6691,6691,0.0,1.0,0.0007266636,0.9990001
6692,6692,0.0,1.0,0.0007125321,0.9990001
6693,6693,0.0,1.0,0.0006987229,0.9990001
6694,6694,0.0,1.0,0.0006851101,1.0
6695,6695,0.0,1.0,0.0006711312,1.0
6696,6696,0.0,1.0,0.0006572304,1.0
6697,6697,0.0,1.0,0.00064311986,1.0
6698,6698,0.0,1.0,0.0006293507,1.0
6699,6699,0.0,1.0,0.0006146145,1.0
6700,6700,0.0,1.0,0.00060065655,1.0
6701,6701,0.0,1.0,0.00058630755,1.0
6702,6702,0.0,1.0,0.0005723057,1.0
6703,6703,0.0,1.0,0.000558321,1.0
6704,6704,0.0,1.0,0.00054464914,1.0
6705,6705,0.0,1.0,0.0005311146,1.0
6706,6706,0.0,1.0,0.00051772885,1.0
6707,6707,0.0,1.0,0.00050406076,1.0
6708,6708,0.0,1.0,0.00049076276,1.0
6709,6709,0.0,1.0,0.00047748376,1.0
6710,6710,0.0,1.0,0.0004638157,1.0
6711,6711,0.0,1.0,0.00045017817,1.0
6712,6712,0.0,1.0,0.0004367676,1.0
6713,6713,0.0,1.0,0.00042365456,1.0
6714,6714,0.0,1.0,0.00041092493,1.0
6715,6715,0.0,1.0,0.00039813615,1.0
6716,6716,0.0,1.0,0.00038556862,1.0
6717,6717,0.0,1.0,0.0003731251,1.0
6718,6718,0.0,1.0,0.00036097338,1.0
6719,6719,0.0,1.0,0.00034906197,1.0
6720,6720,0.0,1.0,0.00033724596,1.0
6721,6721,0.0,1.0,0.00032540894,1.0
6722,6722,0.0,1.0,0.0003140564,1.0
6723,6723,0.0,1.0,0.00030267908,1.0
6724,6724,0.0,1.0,0.00029182245,1.0
6725,6725,0.0,1.0,0.00028070834,1.0
6726,6726,0.0,1.0,0.00027003672,1.0
6727,6727,0.0,1.0,0.0002594204,1.0
6728,6728,0.0,1.0,0.00024923898,1.0
6729,6729,0.0,1.0,0.00023951531,1.0
6730,6730,0.0,1.0,0.00023012163,1.0
6731,6731,0.0,1.0,0.00022080613,1.0
6732,6732,0.0,1.0,0.00021170426,1.0
6733,6733,0.0,1.0,0.00020299722,1.0
6734,6734,0.0,1.0,0.0001941681,1.0
6735,6735,0.0,1.0,0.00018557931,1.0
6736,6736,0.0,1.0,0.00017713738,1.0
6737,6737,0.0,1.0,0.0001692505,1.0
6738,6738,0.0,1.0,0.0001613598,1.0
6739,6739,0.0,1.0,0.00015386773,1.0
6740,6740,0.0,1.0,0.00014658738,1.0
6741,6741,0.0,1.0,0.00013981629,1.0
6742,6742,0.0,1.0,0.00013298226,1.0
6743,6743,0.0,1.0,0.00012642099,1.0
6744,6744,0.0,1.0,0.000120273595,1.0
6745,6745,0.0,1.0,0.00011441613,1.0
6746,6746,0.0,1.0,0.00010862923,1.0
6747,6747,0.0,1.0,0.0001030407,1.0
6748,6748,0.0,1.0,9.7761156e-05,1.0
6749,6749,0.0,1.0,9.257317e-05,1.0
6750,6750,0.0,1.0,8.748055e-05,1.0
6751,6751,0.0,1.0,8.278084e-05,1.0
6752,6752,0.0,1.0,7.816506e-05,1.0
6753,6753,0.0,1.0,7.3902134e-05,1.0
6754,6754,0.0,1.0,6.977082e-05,1.0
6755,6755,0.0,1.0,6.5799715e-05,1.0
6756,6756,0.0,1.0,6.205368e-05,1.0
6757,6757,0.0,1.0,5.836678e-05,1.0
6758,6758,0.0,1.0,5.4964068e-05,1.0
6759,6759,0.0,1.0,5.164719e-05,1.0
6760,6760,0.0,1.0,4.8572543e-05,1.0
6761,6761,0.0,1.0,4.556656e-05,1.0
6762,6762,0.0,1.0,4.275322e-05,1.0
6763,6763,0.0,1.0,4.005623e-05,1.0
6764,6764,0.0,1.0,3.749466e-05,1.0
6765,6765,0.0,1.0,3.511429e-05,1.0
6766,6766,0.0,1.0,3.2852175e-05,1.0
6767,6767,0.0,1.0,3.0635834e-05,1.0
6768,6768,0.0,1.0,2.8598786e-05,1.0
6769,6769,0.0,1.0,2.6659012e-05,1.0
6770,6770,0.0,1.0,2.4782183e-05,1.0
6771,6771,0.0,1.0,2.3073197e-05,1.0
6772,6772,0.0,1.0,2.1453858e-05,1.0
6773,6773,0.0,1.0,1.9918443e-05,1.0
6774,6774,0.0,1.0,1.8463135e-05,1.0
6775,6775,0.0,1.0,1.7133714e-05,1.0
6776,6776,0.0,1.0,1.5893937e-05,1.0
6777,6777,0.0,1.0,1.4684678e-05,1.0
6778,6778,0.0,1.0,1.35765085e-05,1.0
6779,6779,0.0,1.0,1.2556076e-05,1.0
6780,6780,0.0,1.0,1.1583329e-05,1.0
6781,6781,0.0,1.0,1.0679246e-05,1.0
6782,6782,0.0,1.0,9.859085e-06,1.0
6783,6783,0.0,1.0,9.065629e-06,1.0
6784,6784,0.0,1.0,8.346558e-06,1.0
6785,6785,0.0,1.0,7.671357e-06,1.0
6786,6786,0.0,1.0,7.0400242e-06,1.0
6787,6787,0.0,1.0,6.4620976e-06,1.0
6788,6788,0.0,1.0,5.9299473e-06,1.0
6789,6789,0.0,1.0,5.426407e-06,1.0
6790,6790,0.0,1.0,4.970551e-06,1.0
6791,6791,0.0,1.0,4.5528413e-06,1.0
6792,6792,0.0,1.0,4.161835e-06,1.0
6793,6793,0.0,1.0,3.801346e-06,1.0
6794,6794,0.0,1.0,3.4694674e-06,1.0
6795,6795,0.0,1.0,3.1642915e-06,1.0
6796,6796,0.0,1.0,2.8762818e-06,1.0
6797,6797,0.0,1.0,2.6130679e-06,1.0
6798,6798,0.0,1.0,2.3670198e-06,1.0
6799,6799,0.0,1.0,2.1514893e-06,1.0
6800,6800,0.0,1.0,1.947403e-06,1.0
6801,6801,0.0,1.0,1.7681123e-06,1.0
6802,6802,0.0,1.0,1.6021729e-06,1.0
6803,6803,0.0,1.0,1.449585e-06,1.0
6804,6804,0.0,1.0,1.3103486e-06,1.0
6805,6805,0.0,1.0,1.1825562e-06,1.0
6806,6806,0.0,1.0,1.0662079e-06,1.0
6807,6807,0.0,1.0,9.63211e-07,1.0
6808,6808,0.0,1.0,8.6784365e-07,1.0
6809,6809,0.0,1.0,7.801056e-07,1.0
6810,6810,0.0,1.0,7.0190436e-07,1.0
6811,6811,0.0,1.0,6.294251e-07,1.0
6812,6812,0.0,1.0,5.626679e-07,1.0
6813,6813,0.0,1.0,5.054474e-07,1.0
6814,6814,0.0,1.0,4.501343e-07,1.0
6815,6815,0.0,1.0,4.0245058e-07,1.0
6816,6816,0.0,1.0,3.604889e-07,1.0
6817,6817,0.0,1.0,3.2234195e-07,1.0
6818,6818,0.0,1.0,2.8800966e-07,1.0
6819,6819,0.0,1.0,2.5558472e-07,1.0
6820,6820,0.0,1.0,2.2888185e-07,1.0
6821,6821,0.0,1.0,2.0408632e-07,1.0
6822,6822,0.0,1.0,1.8119813e-07,1.0
6823,6823,0.0,1.0,1.6212464e-07,1.0
6824,6824,0.0,1.0,1.449585e-07,1.0
6825,6825,0.0,1.0,1.2779236e-07,1.0
6826,6826,0.0,1.0,1.1444092e-07,1.0
6827,6827,0.0,1.0,1.0108948e-07,1.0
6828,6828,0.0,1.0,8.964539e-08,1.0
6829,6829,0.0,1.0,8.010865e-08,1.0
6830,6830,0.0,1.0,7.247925e-08,1.0
6831,6831,0.0,1.0,6.2942505e-08,1.0
6832,6832,0.0,1.0,5.722046e-08,1.0
6833,6833,0.0,1.0,5.1498414e-08,1.0
6834,6834,0.0,1.0,4.5776368e-08,1.0
6835,6835,0.0,1.0,4.1007997e-08,1.0
6836,6836,0.0,1.0,3.6239626e-08,1.0
6837,6837,0.0,1.0,3.242493e-08,1.0
6838,6838,0.0,1.0,2.9563905e-08,1.0
6839,6839,0.0,1.0,2.6702882e-08,1.0
6840,6840,0.0,1.0,2.4795533e-08,1.0
6841,6841,0.0,1.0,2.1934511e-08,1.0
6842,6842,0.0,1.0,2.0027162e-08,1.0
6843,6843,0.0,1.0,1.9073488e-08,1.0
6844,6844,0.0,1.0,1.7166139e-08,1.0
6845,6845,0.0,1.0,1.6212464e-08,1.0
6846,6846,0.0,1.0,1.525879e-08,1.0
6847,6847,0.0,1.0,1.4305115e-08,1.0
6848,6848,0.0,1.0,1.3351441e-08,1.0
6849,6849,0.0,1.0,1.2397766e-08,1.0
6850,6850,0.0,1.0,1.1444092e-08,1.0
6851,6851,0.0,1.0,1.1444092e-08,1.0
6852,6852,0.0,1.0,1.0490418e-08,1.0
6853,6853,0.0,1.0,1.0490418e-08,1.0
6854,6854,0.0,1.0,9.536744e-09,1.0
6855,6855,0.0,1.0,9.536744e-09,1.0
6856,6856,0.0,1.0,9.536744e-09,1.0
6857,6857,0.0,1.0,7.629395e-09,1.0
6858,6858,0.0,1.0,6.6757204e-09,1.0
6859,6859,0.0,1.0,6.6757204e-09,1.0
6860,6860,0.0,1.0,6.6757204e-09,1.0
6861,6861,0.0,1.0,6.6757204e-09,1.0
6862,6862,0.0,1.0,6.6757204e-09,1.0
6863,6863,0.0,1.0,6.6757204e-09,1.0
6864,6864,0.0,1.0,6.6757204e-09,1.0
6865,6865,0.0,1.0,5.722046e-09,1.0
6866,6866,0.0,1.0,5.722046e-09,1.0
6867,6867,0.0,1.0,5.722046e-09,1.0
6868,6868,0.0,1.0,5.722046e-09,1.0
6869,6869,0.0,1.0,5.722046e-09,1.0
6870,6870,0.0,1.0,5.722046e-09,1.0
6871,6871,0.0,1.0,5.722046e-09,1.0
6872,6872,0.0,1.0,5.722046e-09,1.0
6873,6873,0.0,1.0,5.722046e-09,1.0
6874,6874,0.0,1.0,5.722046e-09,1.0
6875,6875,0.0,1.0,5.722046e-09,1.0
6876,6876,0.0,1.0,5.722046e-09,1.0
6877,6877,0.0,1.0,5.722046e-09,1.0
6878,6878,0.0,1.0,5.722046e-09,1.0
6879,6879,0.0,1.0,5.722046e-09,1.0
6880,6880,0.0,1.0,5.722046e-09,1.0
6881,6881,0.0,1.0,5.722046e-09,1.0
6882,6882,0.0,1.0,5.722046e-09,1.0
6883,6883,0.0,1.0,5.722046e-09,1.0
6884,6884,0.0,1.0,5.722046e-09,1.0
6885,6885,0.0,1.0,5.722046e-09,1.0
6886,6886,0.0,1.0,5.722046e-09,1.0
6887,6887,0.0,1.0,5.722046e-09,1.0
6888,6888,0.0,1.0,5.722046e-09,1.0
6889,6889,0.0,1.0,5.722046e-09,1.0
6890,6890,0.0,1.0,5.722046e-09,1.0
6891,6891,0.0,1.0,5.722046e-09,1.0
6892,6892,0.0,1.0,5.722046e-09,1.0
6893,6893,0.0,1.0,5.722046e-09,1.0
6894,6894,0.0,1.0,5.722046e-09,1.0
6895,6895,0.0,1.0,5.722046e-09,1.0
6896,6896,0.0,1.0,5.722046e-09,1.0
6897,6897,0.0,1.0,5.722046e-09,1.0
6898,6898,0.0,1.0,5.722046e-09,1.0
6899,6899,0.0,1.0,5.722046e-09,1.0
6900,6900,0.0,1.0,5.722046e-09,1.0
6901,6901,0.0,1.0,5.722046e-09,1.0
6902,6902,0.0,1.0,5.722046e-09,1.0
6903,6903,0.0,1.0,5.722046e-09,1.0
6904,6904,0.0,1.0,5.722046e-09,1.0
6905,6905,0.0,1.0,5.722046e-09,1.0
6906,6906,0.0,1.0,5.722046e-09,1.0
6907,6907,0.0,1.0,5.722046e-09,1.0
6908,6908,0.0,1.0,7.629395e-09,1.0
6909,6909,0.0,1.0,7.629395e-09,1.0
6910,6910,0.0,1.0,7.629395e-09,1.0
6911,6911,0.0,1.0,7.629395e-09,1.0
6912,6912,0.0,1.0,7.629395e-09,1.0
6913,6913,0.0,1.0,7.629395e-09,1.0
6914,6914,0.0,1.0,7.629395e-09,1.0
6915,6915,0.0,1.0,7.629395e-09,1.0
6916,6916,0.0,1.0,7.629395e-09,1.0
6917,6917,0.0,1.0,7.629395e-09,1.0
6918,6918,0.0,1.0,7.629395e-09,1.0
6919,6919,0.0,1.0,7.629395e-09,1.0
6920,6920,0.0,1.0,7.629395e-09,1.0
6921,6921,0.0,1.0,7.629395e-09,1.0
6922,6922,0.0,1.0,7.629395e-09,1.0
6923,6923,0.0,1.0,7.629395e-09,1.0
6924,6924,0.0,1.0,7.629395e-09,1.0
6925,6925,0.0,1.0,7.629395e-09,1.0
6926,6926,0.0,1.0,7.629395e-09,1.0
6927,6927,0.0,1.0,7.629395e-09,1.0
6928,6928,0.0,1.0,7.629395e-09,1.0
6929,6929,0.0,1.0,7.629395e-09,1.0
6930,6930,0.0,1.0,7.629395e-09,1.0
6931,6931,0.0,1.0,7.629395e-09,1.0
6932,6932,0.0,1.0,7.629395e-09,1.0
6933,6933,0.0,1.0,7.629395e-09,1.0
6934,6934,0.0,1.0,7.629395e-09,1.0
6935,6935,0.0,1.0,7.629395e-09,1.0
6936,6936,0.0,1.0,7.629395e-09,1.0
6937,6937,0.0,1.0,7.629395e-09,1.0
6938,6938,0.0,1.0,7.629395e-09,1.0
6939,6939,0.0,1.0,7.629395e-09,1.0
6940,6940,0.0,1.0,9.536744e-09,1.0
6941,6941,0.0,1.0,9.536744e-09,1.0
6942,6942,0.0,1.0,9.536744e-09,1.0
6943,6943,0.0,1.0,9.536744e-09,1.0
6944,6944,0.0,1.0,9.536744e-09,1.0
6945,6945,0.0,1.0,9.536744e-09,1.0
6946,6946,0.0,1.0,9.536744e-09,1.0
6947,6947,0.0,1.0,9.536744e-09,1.0
6948,6948,0.0,1.0,9.536744e-09,1.0
6949,6949,0.0,1.0,9.536744e-09,1.0
6950,6950,0.0,1.0,9.536744e-09,1.0
6951,6951,0.0,1.0,9.536744e-09,1.0
6952,6952,0.0,1.0,9.536744e-09,1.0
6953,6953,0.0,1.0,9.536744e-09,1.0
6954,6954,0.0,1.0,9.536744e-09,1.0
6955,6955,0.0,1.0,9.536744e-09,1.0
6956,6956,0.0,1.0,1.1444092e-08,1.0
6957,6957,0.0,1.0,1.1444092e-08,1.0
6958,6958,0.0,1.0,1.1444092e-08,1.0
6959,6959,0.0,1.0,1.1444092e-08,1.0
6960,6960,0.0,1.0,1.1444092e-08,1.0
6961,6961,0.0,1.0,1.3351441e-08,1.0
6962,6962,0.0,1.0,1.3351441e-08,1.0
6963,6963,0.0,1.0,1.3351441e-08,1.0
6964,6964,0.0,1.0,1.3351441e-08,1.0
6965,6965,0.0,1.0,1.3351441e-08,1.0
6966,6966,0.0,1.0,1.525879e-08,1.0
6967,6967,0.0,1.0,1.525879e-08,1.0
6968,6968,0.0,1.0,1.525879e-08,1.0
6969,6969,0.0,1.0,1.525879e-08,1.0
6970,6970,0.0,1.0,1.525879e-08,1.0
6971,6971,0.0,1.0,1.525879e-08,1.0
6972,6972,0.0,1.0,1.525879e-08,1.0
6973,6973,0.0,1.0,1.525879e-08,1.0
6974,6974,0.0,1.0,1.9073488e-08,1.0
6975,6975,0.0,1.0,1.9073488e-08,1.0
6976,6976,0.0,1.0,1.9073488e-08,1.0
6977,6977,0.0,1.0,1.9073488e-08,1.0
6978,6978,0.0,1.0,1.9073488e-08,1.0
6979,6979,0.0,1.0,1.9073488e-08,1.0
6980,6980,0.0,1.0,2.0980837e-08,1.0
6981,6981,0.0,1.0,2.0980837e-08,1.0
6982,6982,0.0,1.0,2.0980837e-08,1.0
6983,6983,0.0,1.0,2.0980837e-08,1.0
6984,6984,0.0,1.0,2.2888184e-08,1.0
6985,6985,0.0,1.0,2.2888184e-08,1.0
6986,6986,0.0,1.0,2.2888184e-08,1.0
6987,6987,0.0,1.0,2.2888184e-08,1.0
6988,6988,0.0,1.0,2.4795533e-08,1.0
6989,6989,0.0,1.0,2.4795533e-08,1.0
6990,6990,0.0,1.0,2.4795533e-08,1.0
6991,6991,0.0,1.0,2.4795533e-08,1.0
6992,6992,0.0,1.0,2.6702882e-08,1.0
6993,6993,0.0,1.0,2.6702882e-08,1.0
6994,6994,0.0,1.0,2.6702882e-08,1.0
6995,6995,0.0,1.0,2.861023e-08,1.0
6996,6996,0.0,1.0,2.861023e-08,1.0
6997,6997,0.0,1.0,2.861023e-08,1.0
6998,6998,0.0,1.0,3.051758e-08,1.0
6999,6999,0.0,1.0,3.051758e-08,1.0
7000,7000,0.0,1.0,3.242493e-08,1.0
7001,7001,0.0,1.0,3.242493e-08,1.0
7002,7002,0.0,1.0,3.242493e-08,1.0
7003,7003,0.0,1.0,3.4332277e-08,1.0
7004,7004,0.0,1.0,3.4332277e-08,1.0
7005,7005,0.0,1.0,3.6239626e-08,1.0
7006,7006,0.0,1.0,3.6239626e-08,1.0
7007,7007,0.0,1.0,3.8146975e-08,1.0
7008,7008,0.0,1.0,4.0054324e-08,1.0
7009,7009,0.0,1.0,4.0054324e-08,1.0
7010,7010,0.0,1.0,4.1961673e-08,1.0
7011,7011,0.0,1.0,4.3869022e-08,1.0
7012,7012,0.0,1.0,4.5776368e-08,1.0
7013,7013,0.0,1.0,4.7683717e-08,1.0
7014,7014,0.0,1.0,4.7683717e-08,1.0
7015,7015,0.0,1.0,4.9591065e-08,1.0
7016,7016,0.0,1.0,5.1498414e-08,1.0
7017,7017,0.0,1.0,5.3405763e-08,1.0
7018,7018,0.0,1.0,5.3405763e-08,1.0
7019,7019,0.0,1.0,5.5313112e-08,1.0
7020,7020,0.0,1.0,5.722046e-08,1.0
7021,7021,0.0,1.0,5.912781e-08,1.0
7022,7022,0.0,1.0,6.2942505e-08,1.0
7023,7023,0.0,1.0,6.484986e-08,1.0
7024,7024,0.0,1.0,6.67572e-08,1.0
7025,7025,0.0,1.0,6.8664555e-08,1.0
7026,7026,0.0,1.0,7.05719e-08,1.0
7027,7027,0.0,1.0,7.247925e-08,1.0
7028,7028,0.0,1.0,7.43866e-08,1.0
7029,7029,0.0,1.0,7.629395e-08,1.0
7030,7030,0.0,1.0,7.8201296e-08,1.0
7031,7031,0.0,1.0,8.010865e-08,1.0
7032,7032,0.0,1.0,8.392335e-08,1.0
7033,7033,0.0,1.0,8.583069e-08,1.0
7034,7034,0.0,1.0,8.964539e-08,1.0
7035,7035,0.0,1.0,9.346009e-08,1.0
7036,7036,0.0,1.0,9.536743e-08,1.0
7037,7037,0.0,1.0,9.7274786e-08,1.0
7038,7038,0.0,1.0,1.0108948e-07,1.0
7039,7039,0.0,1.0,1.0299683e-07,1.0
7040,7040,0.0,1.0,1.0681153e-07,1.0
7041,7041,0.0,1.0,1.10626225e-07,1.0
7042,7042,1.9073487e-09,1.0,3.6239626e-08,1.0
7043,7043,3.8146974e-09,1.0,0.0021055127,0.9990001
7044,7044,3.8146974e-09,1.0,2.2106171e-06,1.0
7045,7045,0.0,1.0,1.525879e-08,1.0
7046,7046,0.0,1.0,3.051758e-08,1.0
7047,7047,0.0,1.0,1.6212464e-07,1.0
7048,7048,0.0,1.0,1.5640259e-07,1.0
7049,7049,0.0,1.0,1.2588501e-07,1.0
7050,7050,0.0,1.0,1.5068055e-07,1.0
7051,7051,0.0,1.0,1.5640259e-07,1.0
7052,7052,0.0,1.0,1.6212464e-07,1.0
7053,7053,0.0,1.0,1.8882753e-07,1.0
7054,7054,0.0,1.0,2.1743776e-07,1.0
7055,7055,0.0,1.0,2.3269655e-07,1.0
7056,7056,0.0,1.0,2.4223328e-07,1.0
7057,7057,0.0,1.0,2.5749208e-07,1.0
7058,7058,0.0,1.0,2.7656557e-07,1.0
7059,7059,0.0,1.0,2.89917e-07,1.0
7060,7060,0.0,1.0,3.013611e-07,1.0
7061,7061,0.0,1.0,3.1471254e-07,1.0
7062,7062,0.0,1.0,3.2615662e-07,1.0
7063,7063,0.0,1.0,3.356934e-07,1.0
7064,7064,0.0,1.0,3.4523012e-07,1.0
7065,7065,0.0,1.0,3.528595e-07,1.0
7066,7066,0.0,1.0,3.6239626e-07,1.0
7067,7067,0.0,1.0,3.7002565e-07,1.0
7068,7068,0.0,1.0,3.757477e-07,1.0
7069,7069,0.0,1.0,3.8146973e-07,1.0
7070,7070,1.9073487e-09,1.0,7.629395e-08,1.0
7071,7071,1.9073487e-09,1.0,4.7683717e-08,1.0
7072,7072,0.0,1.0,7.3051456e-07,1.0
7073,7073,0.0,1.0,3.1814577e-06,1.0
7074,7074,0.0,1.0,1.4019013e-06,1.0
7075,7075,0.0,1.0,5.1116945e-07,1.0
7076,7076,0.0,1.0,5.0354004e-07,1.0
7077,7077,0.0,1.0,7.247925e-07,1.0
7078,7078,0.0,1.0,7.6293946e-07,1.0
7079,7079,0.0,1.0,6.332398e-07,1.0
7080,7080,1.9073487e-09,1.0,8.907318e-07,1.0
7081,7081,1.9073487e-09,1.0,3.4141542e-06,1.0
7082,7082,0.0,1.0,1.6593934e-06,1.0
7083,7083,0.0,1.0,2.2125245e-07,1.0
7084,7084,1.9073487e-09,1.0,4.0054324e-08,1.0
7085,7085,3.8146974e-09,1.0,0.005067013,0.9990001
7086,7086,3.8146974e-09,1.0,2.8133393e-06,1.0
7087,7087,0.0,1.0,1.9073488e-08,1.0
7088,7088,0.0,1.0,4.0054324e-08,1.0
7089,7089,0.0,1.0,1.3542176e-07,1.0
7090,7090,0.0,1.0,2.7656557e-07,1.0
7091,7091,0.0,1.0,3.013611e-07,1.0
7092,7092,0.0,1.0,2.4795534e-07,1.0
7093,7093,0.0,1.0,2.9945375e-07,1.0
7094,7094,0.0,1.0,4.0054323e-07,1.0
7095,7095,0.0,1.0,4.4059755e-07,1.0
7096,7096,0.0,1.0,4.901886e-07,1.0
7097,7097,0.0,1.0,5.760193e-07,1.0
7098,7098,0.0,1.0,6.3133245e-07,1.0
7099,7099,1.9073487e-09,1.0,9.3841555e-07,1.0
7100,7100,1.9073487e-09,1.0,2.7732851e-06,1.0
7101,7101,0.0,1.0,1.4305116e-06,1.0
7102,7102,0.0,1.0,2.8038025e-07,1.0
7103,7103,0.0,1.0,2.4032593e-07,1.0
7104,7104,0.0,1.0,4.6920778e-07,1.0
7105,7105,0.0,1.0,5.4550173e-07,1.0
7106,7106,0.0,1.0,4.3487552e-07,1.0
7107,7107,0.0,1.0,4.3678287e-07,1.0
7108,7108,1.9073487e-09,1.0,6.9046024e-07,1.0
7109,7109,1.9073487e-09,1.0,7.4806217e-06,1.0
7110,7110,0.0,1.0,4.8866273e-06,1.0
7111,7111,0.0,1.0,3.4523012e-07,1.0
7112,7112,1.9073487e-09,1.0,3.8146975e-08,1.0
7113,7113,1.9073487e-09,1.0,3.8146975e-08,1.0
7114,7114,0.0,1.0,1.1405946e-06,1.0
7115,7115,0.0,1.0,5.9852605e-06,1.0
7116,7116,0.0,1.0,1.5258789e-06,1.0
7117,7117,0.0,1.0,3.948212e-07,1.0
7118,7118,0.0,1.0,5.2261356e-07,1.0
7119,7119,1.9073487e-09,1.0,1.2722016e-06,1.0
7120,7120,1.9073487e-09,1.0,1.4039994e-05,1.0
7121,7121,1.9073487e-09,1.0,1.1142732e-05,1.0
7122,7122,0.0,1.0,8.068085e-07,1.0
7123,7123,0.0,1.0,1.2207032e-07,1.0
7124,7124,0.0,1.0,1.5830994e-07,1.0
7125,7125,0.0,1.0,4.3487552e-07,1.0
7126,7126,0.0,1.0,5.340576e-07,1.0
7127,7127,1.9073487e-09,1.0,3.8337708e-07,1.0
7128,7128,1.9073487e-09,1.0,3.171921e-06,1.0
7129,7129,3.8146974e-09,1.0,1.7147065e-06,1.0
7130,7130,0.0,1.0,3.7384035e-07,1.0
7131,7131,0.0,1.0,8.7738044e-08,1.0
7132,7132,1.9073487e-09,1.0,2.0980837e-08,1.0
7133,7133,3.8146974e-09,1.0,0.0061277677,0.9990001
7134,7134,1.9073487e-09,1.0,5.7678226e-06,1.0
7135,7135,0.0,1.0,1.3351441e-08,1.0
7136,7136,0.0,1.0,2.2888184e-08,1.0
7137,7137,0.0,1.0,3.051758e-08,1.0
7138,7138,0.0,1.0,7.05719e-08,1.0
7139,7139,0.0,1.0,1.2397767e-07,1.0
7140,7140,0.0,1.0,7.8201296e-08,1.0
7141,7141,1.9073487e-09,1.0,2.4795533e-08,1.0
7142,7142,1.9073487e-09,1.0,1.9073488e-08,1.0
7143,7143,0.0,1.0,3.0899048e-07,1.0
7144,7144,1.9073487e-09,1.0,1.4667512e-06,1.0
7145,7145,0.0,1.0,3.5858156e-07,1.0
7146,7146,0.0,1.0,6.8664555e-08,1.0
7147,7147,0.0,1.0,5.3405763e-08,1.0
7148,7148,1.9073487e-09,1.0,5.0868992e-05,1.0
7149,7149,1.9073487e-09,1.0,8.392335e-08,1.0
7150,7150,0.0,1.0,2.2888184e-08,1.0
7151,7151,0.0,1.0,7.8201296e-08,1.0
7152,7152,1.9073487e-09,1.0,1.2397767e-07,1.0
7153,7153,1.9073487e-09,1.0,5.3024297e-07,1.0
7154,7154,1.9073487e-09,1.0,6.4849854e-07,1.0
7155,7155,0.0,1.0,1.3542176e-07,1.0
7156,7156,0.0,1.0,4.1961673e-08,1.0
7157,7157,0.0,1.0,4.1961673e-08,1.0
7158,7158,0.0,1.0,7.8201296e-08,1.0
7159,7159,1.9073487e-09,1.0,3.5493853e-05,1.0
7160,7160,1.9073487e-09,1.0,3.242493e-08,1.0
7161,7161,0.0,1.0,2.0980837e-08,1.0
7162,7162,1.9073487e-09,1.0,2.571869e-05,1.0
7163,7163,5.722046e-09,1.0,4.463196e-07,1.0
7164,7164,3.8146974e-09,1.0,0.00015785982,1.0
7165,7165,1.9073487e-09,1.0,1.499176e-06,1.0
7166,7166,0.0,1.0,7.629395e-09,1.0
7167,7167,0.0,1.0,1.3351441e-08,1.0
7168,7168,0.0,1.0,2.0980837e-08,1.0
7169,7169,0.0,1.0,2.861023e-08,1.0
7170,7170,0.0,1.0,2.861023e-08,1.0
7171,7171,0.0,1.0,3.242493e-08,1.0
7172,7172,1.9073487e-09,1.0,2.2888184e-08,1.0
7173,7173,3.8146974e-09,1.0,3.8131715e-05,1.0
7174,7174,5.722046e-09,1.0,2.2888184e-08,1.0
7175,7175,1.9073487e-09,1.0,3.795624e-07,1.0
7176,7176,0.0,1.0,8.6593633e-07,1.0
7177,7177,0.0,1.0,1.9073488e-08,1.0
7178,7178,0.0,1.0,1.525879e-08,1.0
7179,7179,0.0,1.0,1.525879e-08,1.0
7180,7180,0.0,1.0,2.2888184e-08,1.0
7181,7181,0.0,1.0,2.861023e-08,1.0
7182,7182,0.0,1.0,3.051758e-08,1.0
7183,7183,3.8146974e-09,1.0,2.0980837e-08,1.0
7184,7184,0.0,1.0,2.2888184e-08,1.0
7185,7185,0.0,1.0,2.4795533e-08,1.0
7186,7186,1.9073487e-09,1.0,6.027222e-07,1.0
7187,7187,3.8146974e-09,1.0,7.629395e-08,1.0
7188,7188,5.722046e-09,1.0,2.6340485e-06,1.0
7189,7189,3.8146974e-09,1.0,1.525879e-08,1.0
7190,7190,0.0,1.0,5.722046e-09,1.0
7191,7191,0.0,1.0,7.629395e-09,1.0
7192,7192,0.0,1.0,1.1444092e-08,1.0
7193,7193,0.0,1.0,1.525879e-08,1.0
7194,7194,0.0,1.0,2.2888184e-08,1.0
7195,7195,0.0,1.0,2.2888184e-08,1.0
7196,7196,1.9073487e-09,1.0,7.05719e-08,1.0
7197,7197,1.9073487e-09,1.0,3.6239626e-08,1.0
7198,7198,1.9073487e-09,1.0,1.3351441e-08,1.0
7199,7199,1.9073487e-09,1.0,1.525879e-08,1.0
7200,7200,3.8146974e-09,1.0,7.629395e-09,1.0
7201,7201,0.0,1.0,1.3351441e-08,1.0
7202,7202,0.0,1.0,2.2888184e-08,1.0
7203,7203,1.9073487e-09,1.0,2.0980837e-08,1.0
7204,7204,3.8146974e-09,1.0,6.386376e-05,1.0
7205,7205,1.9073487e-09,1.0,1.9073488e-08,1.0
7206,7206,0.0,1.0,1.1444092e-08,1.0
7207,7207,1.9073487e-09,1.0,4.0817264e-07,1.0
7208,7208,3.8146974e-09,1.0,1.1444092e-08,1.0
7209,7209,3.8146974e-09,1.0,7.247925e-08,1.0
7210,7210,1.9073487e-09,1.0,9.536744e-09,1.0
7211,7211,0.0,1.0,1.525879e-08,1.0
7212,7212,0.0,1.0,1.1444092e-08,1.0
7213,7213,0.0,1.0,1.3351441e-08,1.0
7214,7214,0.0,1.0,1.7166139e-08,1.0
7215,7215,0.0,1.0,2.2888184e-08,1.0
7216,7216,1.9073487e-09,1.0,2.2888184e-08,1.0
7217,7217,1.9073487e-09,1.0,2.0980837e-08,1.0
7218,7218,1.9073487e-09,1.0,2.0980837e-08,1.0
7219,7219,3.8146974e-09,1.0,1.3351441e-08,1.0
7220,7220,1.9073487e-09,1.0,1.2588501e-07,1.0
7221,7221,1.9073487e-09,1.0,9.536744e-09,1.0
7222,7222,1.9073487e-09,1.0,9.536744e-09,1.0
7223,7223,1.9073487e-09,1.0,6.484986e-08,1.0
7224,7224,3.8146974e-09,1.0,1.9073488e-08,1.0
7225,7225,0.0,1.0,1.1444092e-08,1.0
7226,7226,0.0,1.0,1.1444092e-08,1.0
7227,7227,0.0,1.0,1.3351441e-08,1.0
7228,7228,0.0,1.0,1.9073488e-08,1.0
7229,7229,1.9073487e-09,1.0,1.7166139e-08,1.0
7230,7230,1.9073487e-09,1.0,2.4795533e-08,1.0
7231,7231,1.9073487e-09,1.0,1.9073488e-08,1.0
7232,7232,1.9073487e-09,1.0,9.346009e-08,1.0
7233,7233,1.9073487e-09,1.0,1.1444092e-08,1.0
7234,7234,3.8146974e-09,1.0,4.0054324e-08,1.0
7235,7235,1.9073487e-09,1.0,1.3351441e-08,1.0
7236,7236,1.9073487e-09,1.0,1.3351441e-08,1.0
7237,7237,1.9073487e-09,1.0,3.242493e-08,1.0
7238,7238,1.9073487e-09,1.0,9.536744e-09,1.0
7239,7239,3.8146974e-09,1.0,2.0980837e-08,1.0
7240,7240,3.8146974e-09,1.0,1.1444092e-08,1.0
7241,7241,1.9073487e-09,1.0,1.525879e-08,1.0
7242,7242,0.0,1.0,1.1444092e-08,1.0
7243,7243,1.9073487e-09,1.0,3.6659242e-06,1.0
7244,7244,1.9073487e-09,1.0,1.525879e-08,1.0
7245,7245,0.0,1.0,1.9073488e-08,1.0
7246,7246,1.9073487e-09,1.0,4.5204166e-07,1.0
7247,7247,1.9073487e-09,1.0,2.4795533e-08,1.0
7248,7248,1.9073487e-09,1.0,2.0980837e-08,1.0
7249,7249,3.8146974e-09,1.0,7.1296695e-06,1.0
7250,7250,1.9073487e-09,1.0,1.0871888e-07,1.0
7251,7251,1.9073487e-09,1.0,1.399994e-06,1.0
7252,7252,1.9073487e-09,1.0,8.563996e-07,1.0
7253,7253,1.9073487e-09,1.0,1.5449524e-07,1.0
7254,7254,5.722046e-09,1.0,8.4686286e-07,1.0
7255,7255,3.8146974e-09,1.0,9.1552735e-08,1.0
7256,7256,3.8146974e-09,1.0,4.587174e-06,1.0
7257,7257,3.8146974e-09,1.0,8.583069e-08,1.0
7258,7258,7.629395e-09,1.0,3.4332277e-08,1.0
7259,7259,9.536744e-09,1.0,0.00046084597,1.0
7260,7260,1.9073487e-09,1.0,5.626679e-07,1.0
7261,7261,5.722046e-09,1.0,9.394455e-05,1.0
7262,7262,1.9073487e-09,1.0,4.1961673e-08,1.0
7263,7263,7.629395e-09,1.0,6.103516e-08,1.0
7264,7264,5.722046e-09,1.0,0.004249308,0.9990001
7265,7265,3.8146974e-09,1.0,2.6693346e-05,1.0
7266,7266,5.722046e-09,1.0,9.536743e-07,1.0
7267,7267,7.629395e-09,1.0,1.45359045e-05,1.0
7268,7268,0.0,1.0,0.00081659894,0.9990001
7269,7269,1.3351441e-08,1.0,0.0015177384,0.9990001
7270,7270,3.8146974e-09,1.0,0.0025360337,0.9990001
7271,7271,9.536744e-09,1.0,0.0048974897,0.9990001
7272,7272,9.536744e-09,1.0,0.00119763,0.9990001
7273,7273,0.0,1.0,0.00030715752,1.0
7274,7274,9.536744e-09,1.0,0.004057953,0.9990001
7275,7275,1.9073487e-09,1.0,0.007847218,0.9990001
7276,7276,7.629395e-09,1.0,0.0059750597,0.9990001
7277,7277,5.722046e-09,1.0,0.0021226006,0.9990001
7278,7278,1.3351441e-08,1.0,0.0077689155,0.9990001
7279,7279,3.8146974e-09,1.0,0.007451176,0.9990001
7280,7280,9.536744e-09,1.0,0.006894026,0.9990001
7281,7281,3.8146974e-09,1.0,0.0075270217,0.9990001
7282,7282,1.3351441e-08,1.0,0.008433258,0.9990001
7283,7283,1.9073487e-09,1.0,0.008461728,0.9990001
7284,7284,1.3351441e-08,1.0,0.008861159,0.9990001
7285,7285,7.629395e-09,1.0,0.008989769,0.9990001
7286,7286,1.525879e-08,1.0,0.009140089,0.9990001
7287,7287,0.0,1.0,0.009535609,0.9990001
7288,7288,1.9073488e-08,1.0,0.008955645,0.9990001
7289,7289,0.0,1.0,0.008397589,0.9990001
7290,7290,9.536744e-09,1.0,0.009310675,0.9990001
7291,7291,7.629395e-09,1.0,0.009568825,0.9990001
7292,7292,9.536744e-09,1.0,0.009633673,0.9990001
7293,7293,5.722046e-09,1.0,0.0096840905,0.9990001
7294,7294,1.3351441e-08,1.0,0.009748622,0.9990001
7295,7295,5.722046e-09,1.0,0.0097944625,0.9990001
7296,7296,2.0980837e-08,1.0,0.009760099,0.9990001
7297,7297,1.9073487e-09,1.0,0.009710593,0.9990001
7298,7298,1.9073488e-08,1.0,0.009898902,0.9990001
7299,7299,0.0,1.0,0.00979863,0.9990001
7300,7300,1.7166139e-08,1.0,0.009729063,0.9990001
7301,7301,3.8146974e-09,1.0,0.009543595,0.9990001
7302,7302,1.7166139e-08,1.0,0.009712485,0.9990001
7303,7303,3.8146974e-09,1.0,0.009913174,0.9990001
7304,7304,2.0980837e-08,1.0,0.009923693,0.9990001
7305,7305,1.9073487e-09,1.0,0.009696263,0.9990001
7306,7306,1.7166139e-08,1.0,0.010000075,0.9990001
7307,7307,1.9073487e-09,1.0,0.009967432,0.9990001
7308,7308,2.2888184e-08,1.0,0.009974873,0.9990001
7309,7309,0.0,1.0,0.009836966,0.9990001
7310,7310,1.7166139e-08,1.0,0.010004818,0.9990001
7311,7311,1.1444092e-08,1.0,0.009850161,0.9990001
7312,7312,5.722046e-09,1.0,0.0098744985,0.9990001
7313,7313,1.9073488e-08,1.0,0.009881223,0.9990001
7314,7314,3.8146974e-09,1.0,0.009767821,0.9990001
7315,7315,1.9073488e-08,1.0,0.009857176,0.9990001
7316,7316,1.1444092e-08,1.0,0.009700778,0.9990001
7317,7317,2.0980837e-08,1.0,0.009764016,0.9990001
7318,7318,3.8146974e-09,1.0,0.00971904,0.9990001
7319,7319,2.2888184e-08,1.0,0.009866126,0.9990001
7320,7320,5.722046e-09,1.0,0.009760725,0.9990001
7321,7321,2.0980837e-08,1.0,0.009862483,0.9990001
7322,7322,5.722046e-09,1.0,0.009747908,0.9990001
7323,7323,1.9073488e-08,1.0,0.009912414,0.9990001
7324,7324,1.1444092e-08,1.0,0.0098037245,0.9990001
7325,7325,1.3351441e-08,1.0,0.009764662,0.9990001
7326,7326,1.9073488e-08,1.0,0.009446753,0.9990001
7327,7327,9.536744e-09,1.0,0.0095884,0.9990001
7328,7328,1.525879e-08,1.0,0.009781409,0.9990001
7329,7329,1.3351441e-08,1.0,0.009720556,0.9990001
7330,7330,1.3351441e-08,1.0,0.009678072,0.9990001
7331,7331,1.7166139e-08,1.0,0.009701805,0.9990001
7332,7332,1.525879e-08,1.0,0.009615559,0.9990001
7333,7333,1.525879e-08,1.0,0.00987458,0.9990001
7334,7334,1.7166139e-08,1.0,0.009681734,0.9990001
7335,7335,1.525879e-08,1.0,0.009954543,0.9990001
7336,7336,1.7166139e-08,1.0,0.009893044,0.9990001
7337,7337,1.3351441e-08,1.0,0.009816535,0.9990001
7338,7338,1.3351441e-08,1.0,0.009713875,0.9990001
7339,7339,1.7166139e-08,1.0,0.009692538,0.9990001
7340,7340,1.3351441e-08,1.0,0.009707117,0.9990001
7341,7341,2.0980837e-08,1.0,0.009641623,0.9990001
7342,7342,1.525879e-08,1.0,0.009949835,0.9990001
7343,7343,1.9073488e-08,1.0,0.009732641,0.9990001
7344,7344,1.3351441e-08,1.0,0.009964908,0.9990001
7345,7345,1.525879e-08,1.0,0.009867703,0.9990001
7346,7346,1.7166139e-08,1.0,0.009862248,0.9990001
7347,7347,1.525879e-08,1.0,0.009623806,0.9990001
7348,7348,1.7166139e-08,1.0,0.009663443,0.9990001
7349,7349,2.0980837e-08,1.0,0.009414301,0.9990001
7350,7350,1.3351441e-08,1.0,0.009937586,0.9990001
7351,7351,2.0980837e-08,1.0,0.009864641,0.9990001
7352,7352,1.3351441e-08,1.0,0.009608203,0.9990001
7353,7353,1.7166139e-08,1.0,0.0095100505,0.9990001
7354,7354,1.7166139e-08,1.0,0.009659312,0.9990001
7355,7355,1.9073488e-08,1.0,0.009647482,0.9990001
7356,7356,1.525879e-08,1.0,0.009767665,0.9990001
7357,7357,2.0980837e-08,1.0,0.009529572,0.9990001
7358,7358,1.525879e-08,1.0,0.009888363,0.9990001
7359,7359,1.7166139e-08,1.0,0.009746636,0.9990001
7360,7360,1.525879e-08,1.0,0.009562466,0.9990001
7361,7361,1.9073488e-08,1.0,0.009429154,0.9990001
7362,7362,1.7166139e-08,1.0,0.009714358,0.9990001
7363,7363,2.0980837e-08,1.0,0.009383485,0.9990001
7364,7364,1.1444092e-08,1.0,0.009477471,0.9990001
7365,7365,2.0980837e-08,1.0,0.009424331,0.9990001
7366,7366,1.3351441e-08,1.0,0.009260064,0.9990001
7367,7367,1.3351441e-08,1.0,0.00892112,0.9990001
7368,7368,1.9073488e-08,1.0,0.009202753,0.9990001
7369,7369,1.9073488e-08,1.0,0.009476069,0.9990001
7370,7370,1.9073488e-08,1.0,0.009527539,0.9990001
7371,7371,1.9073488e-08,1.0,0.008847187,0.9990001
7372,7372,1.3351441e-08,1.0,0.008782263,0.9990001
7373,7373,1.525879e-08,1.0,0.008741759,0.9990001
7374,7374,1.1444092e-08,1.0,0.008844376,0.9990001
7375,7375,1.525879e-08,1.0,0.009222689,0.9990001
7376,7376,2.0980837e-08,1.0,0.009596785,0.9990001
7377,7377,1.9073488e-08,1.0,0.009451859,0.9990001
7378,7378,1.7166139e-08,1.0,0.009192931,0.9990001
7379,7379,1.9073488e-08,1.0,0.00890871,0.9990001
7380,7380,1.1444092e-08,1.0,0.008684902,0.9990001
7381,7381,1.3351441e-08,1.0,0.008429369,0.9990001
7382,7382,1.3351441e-08,1.0,0.0089302445,0.9990001
7383,7383,1.525879e-08,1.0,0.009187945,0.9990001
7384,7384,1.525879e-08,1.0,0.009453034,0.9990001
7385,7385,1.9073488e-08,1.0,0.009637055,0.9990001
7386,7386,1.7166139e-08,1.0,0.009568234,0.9990001
7387,7387,1.3351441e-08,1.0,0.009072851,0.9990001
7388,7388,1.1444092e-08,1.0,0.0091364235,0.9990001
7389,7389,1.1444092e-08,1.0,0.008986239,0.9990001
7390,7390,1.1444092e-08,1.0,0.00931009,0.9990001
7391,7391,1.9073488e-08,1.0,0.0093456,0.9990001
7392,7392,9.536744e-09,1.0,0.009578894,0.9990001
7393,7393,1.1444092e-08,1.0,0.009722796,0.9990001
7394,7394,1.1444092e-08,1.0,0.009684092,0.9990001
7395,7395,1.3351441e-08,1.0,0.009284094,0.9990001
7396,7396,9.536744e-09,1.0,0.008838343,0.9990001
7397,7397,5.722046e-09,1.0,0.009179438,0.9990001
7398,7398,1.3351441e-08,1.0,0.009550904,0.9990001
7399,7399,7.629395e-09,1.0,0.009382371,0.9990001
7400,7400,1.3351441e-08,1.0,0.008996286,0.9990001
7401,7401,1.9073487e-09,1.0,0.009494388,0.9990001
7402,7402,1.3351441e-08,1.0,0.0095598055,0.9990001
7403,7403,7.629395e-09,1.0,0.009760767,0.9990001
7404,7404,9.536744e-09,1.0,0.009567885,0.9990001
7405,7405,9.536744e-09,1.0,0.009411886,0.9990001
7406,7406,9.536744e-09,1.0,0.008713849,0.9990001
7407,7407,3.8146974e-09,1.0,0.009647764,0.9990001
7408,7408,1.1444092e-08,1.0,0.009548855,0.9990001
7409,7409,7.629395e-09,1.0,0.009404271,0.9990001
7410,7410,7.629395e-09,1.0,0.009220223,0.9990001
7411,7411,1.9073487e-09,1.0,0.009395474,0.9990001
7412,7412,1.1444092e-08,1.0,0.009047471,0.9990001
7413,7413,1.9073487e-09,1.0,0.00885217,0.9990001
7414,7414,9.536744e-09,1.0,0.009595343,0.9990001
7415,7415,1.9073487e-09,1.0,0.009736197,0.9990001
7416,7416,1.1444092e-08,1.0,0.009673802,0.9990001
7417,7417,1.9073487e-09,1.0,0.009510167,0.9990001
7418,7418,3.8146974e-09,1.0,0.009217719,0.9990001
7419,7419,5.722046e-09,1.0,0.008526485,0.9990001
7420,7420,9.536744e-09,1.0,0.009290007,0.9990001
7421,7421,1.9073487e-09,1.0,0.009631163,0.9990001
7422,7422,3.8146974e-09,1.0,0.009521832,0.9990001
7423,7423,9.536744e-09,1.0,0.009447756,0.9990001
7424,7424,1.9073487e-09,1.0,0.009257327,0.9990001
7425,7425,5.722046e-09,1.0,0.009062827,0.9990001
7426,7426,7.629395e-09,1.0,0.009356423,0.9990001
7427,7427,5.722046e-09,1.0,0.009333765,0.9990001
7428,7428,9.536744e-09,1.0,0.009191462,0.9990001
7429,7429,7.629395e-09,1.0,0.009174288,0.9990001
7430,7430,5.722046e-09,1.0,0.009476483,0.9990001
7431,7431,3.8146974e-09,1.0,0.009372334,0.9990001
7432,7432,1.9073487e-09,1.0,0.009328402,0.9990001
7433,7433,1.9073487e-09,1.0,0.009427098,0.9990001
7434,7434,7.629395e-09,1.0,0.009075197,0.9990001
7435,7435,1.9073487e-09,1.0,0.009149655,0.9990001
7436,7436,3.8146974e-09,1.0,0.009395096,0.9990001
7437,7437,5.722046e-09,1.0,0.009072131,0.9990001
7438,7438,3.8146974e-09,1.0,0.009301804,0.9990001
7439,7439,3.8146974e-09,1.0,0.009162955,0.9990001
7440,7440,3.8146974e-09,1.0,0.009288083,0.9990001
7441,7441,5.722046e-09,1.0,0.009296484,0.9990001
7442,7442,3.8146974e-09,1.0,0.009114207,0.9990001
7443,7443,3.8146974e-09,1.0,0.009249268,0.9990001
7444,7444,5.722046e-09,1.0,0.009303696,0.9990001
7445,7445,3.8146974e-09,1.0,0.009328349,0.9990001
7446,7446,3.8146974e-09,1.0,0.009311719,0.9990001
7447,7447,3.8146974e-09,1.0,0.009289792,0.9990001
7448,7448,1.9073487e-09,1.0,0.009262377,0.9990001
7449,7449,3.8146974e-09,1.0,0.0092704,0.9990001
7450,7450,3.8146974e-09,1.0,0.009202805,0.9990001
7451,7451,3.8146974e-09,1.0,0.009364554,0.9990001
7452,7452,5.722046e-09,1.0,0.009359345,0.9990001
7453,7453,3.8146974e-09,1.0,0.009450545,0.9990001
7454,7454,9.536744e-09,1.0,0.009208277,0.9990001
7455,7455,1.9073487e-09,1.0,0.009619119,0.9990001
7456,7456,7.629395e-09,1.0,0.009483027,0.9990001
7457,7457,1.9073487e-09,1.0,0.009465813,0.9990001
7458,7458,5.722046e-09,1.0,0.009204158,0.9990001
7459,7459,7.629395e-09,1.0,0.009472457,0.9990001
7460,7460,0.0,1.0,0.00932805,0.9990001
7461,7461,9.536744e-09,1.0,0.009418452,0.9990001
7462,7462,1.9073487e-09,1.0,0.009401911,0.9990001
7463,7463,5.722046e-09,1.0,0.009357409,0.9990001
7464,7464,5.722046e-09,1.0,0.010829736,0.998
7465,7465,3.8146974e-09,1.0,0.009380089,0.9990001
7466,7466,5.722046e-09,1.0,0.009327124,0.9990001
7467,7467,7.629395e-09,1.0,0.009213869,0.9990001
7468,7468,5.722046e-09,1.0,0.009044949,0.9990001
7469,7469,5.722046e-09,1.0,0.009322055,0.9990001
7470,7470,5.722046e-09,1.0,0.009191622,0.9990001
7471,7471,5.722046e-09,1.0,0.009161368,0.9990001
7472,7472,5.722046e-09,1.0,0.009350363,0.9990001
7473,7473,3.8146974e-09,1.0,0.00924062,0.9990001
7474,7474,3.8146974e-09,1.0,0.009244278,0.9990001
7475,7475,7.629395e-09,1.0,0.00920739,0.9990001
7476,7476,5.722046e-09,1.0,0.009116698,0.9990001
7477,7477,3.8146974e-09,1.0,0.009215864,0.9990001
7478,7478,9.536744e-09,1.0,0.009298018,0.9990001
7479,7479,5.722046e-09,1.0,0.00933224,0.9990001
7480,7480,5.722046e-09,1.0,0.009242825,0.9990001
7481,7481,3.8146974e-09,1.0,0.009364779,0.9990001
7482,7482,3.8146974e-09,1.0,0.0093539525,0.9990001
7483,7483,5.722046e-09,1.0,0.009402182,0.9990001
7484,7484,7.629395e-09,1.0,0.009335612,0.9990001
7485,7485,1.9073487e-09,1.0,0.009150458,0.9990001
7486,7486,7.629395e-09,1.0,0.009205313,0.9990001
7487,7487,5.722046e-09,1.0,0.0093135685,0.9990001
7488,7488,5.722046e-09,1.0,0.009021475,0.9990001
7489,7489,5.722046e-09,1.0,0.009261355,0.9990001
7490,7490,5.722046e-09,1.0,0.009222796,0.9990001
7491,7491,5.722046e-09,1.0,0.009099037,0.9990001
7492,7492,5.722046e-09,1.0,0.0093140965,0.9990001
7493,7493,5.722046e-09,1.0,0.009357966,0.9990001
7494,7494,9.536744e-09,1.0,0.008904547,0.9990001
7495,7495,3.8146974e-09,1.0,0.009222494,0.9990001
7496,7496,3.8146974e-09,1.0,0.009268586,0.9990001
7497,7497,7.629395e-09,1.0,0.00919534,0.9990001
7498,7498,5.722046e-09,1.0,0.009259531,0.9990001
7499,7499,5.722046e-09,1.0,0.00920258,0.9990001
7500,7500,5.722046e-09,1.0,0.009157404,0.9990001
7501,7501,7.629395e-09,1.0,0.009212998,0.9990001
7502,7502,3.8146974e-09,1.0,0.009175633,0.9990001
7503,7503,5.722046e-09,1.0,0.00926047,0.9990001
7504,7504,9.536744e-09,1.0,0.009348441,0.9990001
7505,7505,5.722046e-09,1.0,0.009455834,0.9990001
7506,7506,5.722046e-09,1.0,0.009340457,0.9990001
7507,7507,7.629395e-09,1.0,0.009391278,0.9990001
7508,7508,3.8146974e-09,1.0,0.009279711,0.9990001
7509,7509,9.536744e-09,1.0,0.009278084,0.9990001
7510,7510,7.629395e-09,1.0,0.009057873,0.9990001
7511,7511,3.8146974e-09,1.0,0.009381535,0.9990001
7512,7512,5.722046e-09,1.0,0.009220652,0.9990001
7513,7513,7.629395e-09,1.0,0.009260188,0.9990001
7514,7514,7.629395e-09,1.0,0.009333909,0.9990001
7515,7515,5.722046e-09,1.0,0.0093602,0.9990001
7516,7516,9.536744e-09,1.0,0.009320526,0.9990001
7517,7517,5.722046e-09,1.0,0.009387341,0.9990001
7518,7518,5.722046e-09,1.0,0.009501047,0.9990001
7519,7519,5.722046e-09,1.0,0.009545582,0.9990001
7520,7520,7.629395e-09,1.0,0.009598906,0.9990001
7521,7521,9.536744e-09,1.0,0.009461401,0.9990001
7522,7522,7.629395e-09,1.0,0.0094364835,0.9990001
7523,7523,5.722046e-09,1.0,0.009465272,0.9990001
7524,7524,5.722046e-09,1.0,0.009456824,0.9990001
7525,7525,7.629395e-09,1.0,0.00943569,0.9990001
7526,7526,1.3351441e-08,1.0,0.009436949,0.9990001
7527,7527,3.8146974e-09,1.0,0.0094019,0.9990001
7528,7528,7.629395e-09,1.0,0.009220145,0.9990001
7529,7529,5.722046e-09,1.0,0.009311873,0.9990001
7530,7530,5.722046e-09,1.0,0.009448403,0.9990001
7531,7531,7.629395e-09,1.0,0.009523839,0.9990001
7532,7532,9.536744e-09,1.0,0.009489791,0.9990001
7533,7533,5.722046e-09,1.0,0.009477904,0.9990001
7534,7534,9.536744e-09,1.0,0.009419596,0.9990001
7535,7535,5.722046e-09,1.0,0.0094602415,0.9990001
7536,7536,5.722046e-09,1.0,0.009541903,0.9990001
7537,7537,1.1444092e-08,1.0,0.009446067,0.9990001
7538,7538,5.722046e-09,1.0,0.009564703,0.9990001
7539,7539,9.536744e-09,1.0,0.009508207,0.9990001
7540,7540,5.722046e-09,1.0,0.009487361,0.9990001
7541,7541,9.536744e-09,1.0,0.009484177,0.9990001
7542,7542,7.629395e-09,1.0,0.009452534,0.9990001
7543,7543,5.722046e-09,1.0,0.009560932,0.9990001
7544,7544,9.536744e-09,1.0,0.009506089,0.9990001
7545,7545,7.629395e-09,1.0,0.009474612,0.9990001
7546,7546,7.629395e-09,1.0,0.00954645,0.9990001
7547,7547,9.536744e-09,1.0,0.009482819,0.9990001
7548,7548,5.722046e-09,1.0,0.009556675,0.9990001
7549,7549,9.536744e-09,1.0,0.009550125,0.9990001
7550,7550,7.629395e-09,1.0,0.009513886,0.9990001
7551,7551,7.629395e-09,1.0,0.0095692845,0.9990001
7552,7552,9.536744e-09,1.0,0.009522204,0.9990001
7553,7553,5.722046e-09,1.0,0.009578002,0.9990001
7554,7554,9.536744e-09,1.0,0.009565398,0.9990001
7555,7555,9.536744e-09,1.0,0.009471838,0.9990001
7556,7556,5.722046e-09,1.0,0.009579911,0.9990001
7557,7557,9.536744e-09,1.0,0.009650193,0.9990001
7558,7558,9.536744e-09,1.0,0.009607436,0.9990001
7559,7559,7.629395e-09,1.0,0.009576828,0.9990001
7560,7560,7.629395e-09,1.0,0.00959021,0.9990001
7561,7561,9.536744e-09,1.0,0.009626612,0.9990001
7562,7562,9.536744e-09,1.0,0.009609604,0.9990001
7563,7563,7.629395e-09,1.0,0.009571435,0.9990001
7564,7564,7.629395e-09,1.0,0.009579041,0.9990001
7565,7565,9.536744e-09,1.0,0.009529228,0.9990001
7566,7566,9.536744e-09,1.0,0.0094771655,0.9990001
7567,7567,5.722046e-09,1.0,0.009573979,0.9990001
7568,7568,1.1444092e-08,1.0,0.009585908,0.9990001
7569,7569,7.629395e-09,1.0,0.009589797,0.9990001
7570,7570,9.536744e-09,1.0,0.009546833,0.9990001
7571,7571,7.629395e-09,1.0,0.009526334,0.9990001
7572,7572,9.536744e-09,1.0,0.009525779,0.9990001
7573,7573,9.536744e-09,1.0,0.009484007,0.9990001
7574,7574,7.629395e-09,1.0,0.009528748,0.9990001
7575,7575,9.536744e-09,1.0,0.009520625,0.9990001
7576,7576,7.629395e-09,1.0,0.009523076,0.9990001
7577,7577,9.536744e-09,1.0,0.009619416,0.9990001
7578,7578,1.1444092e-08,1.0,0.009597725,0.9990001
7579,7579,7.629395e-09,1.0,0.009568511,0.9990001
7580,7580,7.629395e-09,1.0,0.00956174,0.9990001
7581,7581,1.1444092e-08,1.0,0.009625319,0.9990001
7582,7582,7.629395e-09,1.0,0.009628983,0.9990001
7583,7583,1.1444092e-08,1.0,0.009566274,0.9990001
7584,7584,7.629395e-09,1.0,0.00960625,0.9990001
7585,7585,7.629395e-09,1.0,0.009523009,0.9990001
7586,7586,1.1444092e-08,1.0,0.009689638,0.9990001
7587,7587,7.629395e-09,1.0,0.009591746,0.9990001
7588,7588,1.1444092e-08,1.0,0.009569519,0.9990001
7589,7589,7.629395e-09,1.0,0.00954975,0.9990001
7590,7590,9.536744e-09,1.0,0.00954223,0.9990001
7591,7591,5.722046e-09,1.0,0.009551325,0.9990001
7592,7592,1.1444092e-08,1.0,0.009509205,0.9990001
7593,7593,1.3351441e-08,1.0,0.009575871,0.9990001
7594,7594,5.722046e-09,1.0,0.009564877,0.9990001
7595,7595,9.536744e-09,1.0,0.009552996,0.9990001
7596,7596,7.629395e-09,1.0,0.009506575,0.9990001
7597,7597,1.1444092e-08,1.0,0.009508236,0.9990001
7598,7598,9.536744e-09,1.0,0.009535561,0.9990001
7599,7599,7.629395e-09,1.0,0.009527561,0.9990001
7600,7600,1.1444092e-08,1.0,0.00959013,0.9990001
7601,7601,9.536744e-09,1.0,0.009560104,0.9990001
7602,7602,7.629395e-09,1.0,0.009761206,0.9990001
7603,7603,9.536744e-09,1.0,0.009506249,0.9990001
7604,7604,1.1444092e-08,1.0,0.0095057795,0.9990001
7605,7605,7.629395e-09,1.0,0.009492682,0.9990001
7606,7606,9.536744e-09,1.0,0.009439275,0.9990001
7607,7607,1.1444092e-08,1.0,0.009435391,0.9990001
7608,7608,9.536744e-09,1.0,0.009373648,0.9990001
7609,7609,9.536744e-09,1.0,0.009586232,0.9990001
7610,7610,7.629395e-09,1.0,0.009294462,0.9990001
7611,7611,1.525879e-08,1.0,0.009341158,0.9990001
7612,7612,3.8146974e-09,1.0,0.009364075,0.9990001
7613,7613,1.525879e-08,1.0,0.009436539,0.9990001
7614,7614,3.8146974e-09,1.0,0.009567892,0.9990001
7615,7615,1.7166139e-08,1.0,0.0093280515,0.9990001
7616,7616,5.722046e-09,1.0,0.009597317,0.9990001
7617,7617,9.536744e-09,1.0,0.009411515,0.9990001
7618,7618,1.1444092e-08,1.0,0.009150339,0.9990001
7619,7619,1.1444092e-08,1.0,0.009236472,0.9990001
7620,7620,7.629395e-09,1.0,0.009119162,0.9990001
7621,7621,1.1444092e-08,1.0,0.009174744,0.9990001
7622,7622,9.536744e-09,1.0,0.009194707,0.9990001
7623,7623,1.1444092e-08,1.0,0.009182366,0.9990001
7624,7624,7.629395e-09,1.0,0.0091043515,0.9990001
7625,7625,1.3351441e-08,1.0,0.0091581615,0.9990001
7626,7626,7.629395e-09,1.0,0.009039221,0.9990001
7627,7627,1.3351441e-08,1.0,0.009151953,0.9990001
7628,7628,7.629395e-09,1.0,0.009035441,0.9990001
7629,7629,9.536744e-09,1.0,0.008956116,0.9990001
7630,7630,1.1444092e-08,1.0,0.009084061,0.9990001
7631,7631,9.536744e-09,1.0,0.008951829,0.9990001
7632,7632,9.536744e-09,1.0,0.008983038,0.9990001
7633,7633,1.1444092e-08,1.0,0.008964265,0.9990001
7634,7634,1.1444092e-08,1.0,0.009107781,0.9990001
7635,7635,1.1444092e-08,1.0,0.009128978,0.9990001
7636,7636,9.536744e-09,1.0,0.009044712,0.9990001
7637,7637,1.1444092e-08,1.0,0.009009688,0.9990001
7638,7638,9.536744e-09,1.0,0.00916942,0.9990001
7639,7639,1.1444092e-08,1.0,0.009067202,0.9990001
7640,7640,7.629395e-09,1.0,0.009764329,0.998
7641,7641,1.3351441e-08,1.0,0.009231001,0.9990001
7642,7642,9.536744e-09,1.0,0.009458966,0.9990001
7643,7643,9.536744e-09,1.0,0.009267597,0.9990001
7644,7644,1.3351441e-08,1.0,0.00883788,0.9990001
7645,7645,7.629395e-09,1.0,0.00924114,0.9990001
7646,7646,1.3351441e-08,1.0,0.008908087,0.9990001
7647,7647,7.629395e-09,1.0,0.009139519,0.9990001
7648,7648,1.525879e-08,1.0,0.008919619,0.9990001
7649,7649,5.722046e-09,1.0,0.009207485,0.9990001
7650,7650,1.525879e-08,1.0,0.008925947,0.9990001
7651,7651,7.629395e-09,1.0,0.009248463,0.9990001
7652,7652,1.1444092e-08,1.0,0.009342568,0.9990001
7653,7653,7.629395e-09,1.0,0.010250437,0.998
7654,7654,1.7166139e-08,1.0,0.008970875,0.9990001
7655,7655,5.722046e-09,1.0,0.009297578,0.9990001
7656,7656,1.1444092e-08,1.0,0.009801629,0.998
7657,7657,1.1444092e-08,1.0,0.00920155,0.9990001
7658,7658,9.536744e-09,1.0,0.009189755,0.9990001
7659,7659,1.1444092e-08,1.0,0.009308186,0.9990001
7660,7660,1.1444092e-08,1.0,0.009215678,0.9990001
7661,7661,9.536744e-09,1.0,0.010255225,0.998
7662,7662,1.1444092e-08,1.0,0.009524451,0.9990001
7663,7663,9.536744e-09,1.0,0.009172619,0.9990001
7664,7664,1.1444092e-08,1.0,0.009086678,0.9990001
7665,7665,1.1444092e-08,1.0,0.010008351,0.998
7666,7666,1.1444092e-08,1.0,0.010767889,0.998
7667,7667,9.536744e-09,1.0,0.011166304,0.998
7668,7668,1.1444092e-08,1.0,0.011353684,0.998
7669,7669,1.1444092e-08,1.0,0.011573392,0.998
7670,7670,9.536744e-09,1.0,0.012068888,0.998
7671,7671,1.1444092e-08,1.0,0.01201553,0.998
7672,7672,1.1444092e-08,1.0,0.012093549,0.998
7673,7673,9.536744e-09,1.0,0.012305621,0.998
7674,7674,1.3351441e-08,1.0,0.01152964,0.998
7675,7675,9.536744e-09,1.0,0.011964863,0.998
7676,7676,1.3351441e-08,1.0,0.012163478,0.998
7677,7677,9.536744e-09,1.0,0.0130574275,0.998
7678,7678,1.1444092e-08,1.0,0.012293988,0.998
7679,7679,1.1444092e-08,1.0,0.012608304,0.998
7680,7680,1.1444092e-08,1.0,0.012301235,0.998
7681,7681,1.1444092e-08,1.0,0.0119739175,0.998
7682,7682,1.1444092e-08,1.0,0.012800147,0.998
7683,7683,1.1444092e-08,1.0,0.012436286,0.998
7684,7684,9.536744e-09,1.0,0.012683072,0.998
7685,7685,1.3351441e-08,1.0,0.0107025,0.998
7686,7686,7.629395e-09,1.0,0.0125163235,0.998
7687,7687,1.3351441e-08,1.0,0.01081898,0.998
7688,7688,1.1444092e-08,1.0,0.011390803,0.998
7689,7689,9.536744e-09,1.0,0.012703511,0.998
7690,7690,1.3351441e-08,1.0,0.01056696,0.998
7691,7691,9.536744e-09,1.0,0.01201904,0.998
7692,7692,1.1444092e-08,1.0,0.011462395,0.998
7693,7693,9.536744e-09,1.0,0.012335806,0.998
7694,7694,1.3351441e-08,1.0,0.011638306,0.998
7695,7695,1.1444092e-08,1.0,0.011205414,0.998
7696,7696,7.629395e-09,1.0,0.013151101,0.998
7697,7697,1.3351441e-08,1.0,0.010445908,0.998
7698,7698,1.1444092e-08,1.0,0.012046697,0.998
7699,7699,1.1444092e-08,1.0,0.012213994,0.998
7700,7700,9.536744e-09,1.0,0.012439408,0.998
7701,7701,1.1444092e-08,1.0,0.0113249235,0.998
7702,7702,1.1444092e-08,1.0,0.012184365,0.998
7703,7703,1.1444092e-08,1.0,0.011147679,0.998
7704,7704,9.536744e-09,1.0,0.012526997,0.998
7705,7705,1.3351441e-08,1.0,0.010541828,0.998
7706,7706,9.536744e-09,1.0,0.012241833,0.998
7707,7707,1.1444092e-08,1.0,0.013385854,0.998
7708,7708,1.3351441e-08,1.0,0.010765986,0.998
7709,7709,9.536744e-09,1.0,0.013340262,0.998
7710,7710,9.536744e-09,1.0,0.01200384,0.998
7711,7711,1.1444092e-08,1.0,0.0113902865,0.998
7712,7712,1.3351441e-08,1.0,0.012423388,0.998
7713,7713,1.1444092e-08,1.0,0.010703925,0.998
7714,7714,7.629395e-09,1.0,0.012912735,0.998
7715,7715,1.7166139e-08,1.0,0.009037455,0.9990001
7716,7716,7.629395e-09,1.0,0.011521073,0.998
7717,7717,1.1444092e-08,1.0,0.01103053,0.998
7718,7718,1.1444092e-08,1.0,0.010994883,0.998
7719,7719,1.525879e-08,1.0,0.011865306,0.998
7720,7720,1.525879e-08,1.0,0.009423168,0.998
7721,7721,5.722046e-09,1.0,0.013140465,0.998
7722,7722,9.536744e-09,1.0,0.012034558,0.998
7723,7723,1.3351441e-08,1.0,0.008460802,0.9990001
7724,7724,1.1444092e-08,1.0,0.01135719,0.998
7725,7725,9.536744e-09,1.0,0.013317144,0.998
7726,7726,1.3351441e-08,1.0,0.008961632,0.9990001
7727,7727,7.629395e-09,1.0,0.011640929,0.998
7728,7728,1.7166139e-08,1.0,0.011082902,0.998
7729,7729,1.3351441e-08,1.0,0.008605396,0.9990001
7730,7730,5.722046e-09,1.0,0.012973586,0.998
7731,7731,1.3351441e-08,1.0,0.010294594,0.998
7732,7732,1.7166139e-08,1.0,0.008954928,0.9990001
7733,7733,7.629395e-09,1.0,0.014112359,0.998
7734,7734,9.536744e-09,1.0,0.009628834,0.998
7735,7735,9.536744e-09,1.0,0.009517176,0.998
7736,7736,1.525879e-08,1.0,0.010292275,0.998
7737,7737,9.536744e-09,1.0,0.011379922,0.998
7738,7738,1.525879e-08,1.0,0.0122498,0.998
7739,7739,1.1444092e-08,1.0,0.011331553,0.998
7740,7740,9.536744e-09,1.0,0.01170308,0.998
7741,7741,1.3351441e-08,1.0,0.01050936,0.998
7742,7742,9.536744e-09,1.0,0.010813174,0.998
7743,7743,1.1444092e-08,1.0,0.010247538,0.998
7744,7744,9.536744e-09,1.0,0.01016317,0.998
7745,7745,1.1444092e-08,1.0,0.010266047,0.998
7746,7746,1.525879e-08,1.0,0.0101590445,0.998
7747,7747,1.1444092e-08,1.0,0.009601731,0.998
7748,7748,5.722046e-09,1.0,0.011453868,0.998
7749,7749,1.3351441e-08,1.0,0.009093228,0.998
7750,7750,1.3351441e-08,1.0,0.009514624,0.998
7751,7751,9.536744e-09,1.0,0.011700722,0.998
7752,7752,1.1444092e-08,1.0,0.010367535,0.998
7753,7753,9.536744e-09,1.0,0.009518353,0.998
7754,7754,9.536744e-09,1.0,0.01024848,0.998
7755,7755,1.3351441e-08,1.0,0.0098577775,0.998
7756,7756,1.1444092e-08,1.0,0.007920693,0.9990001
7757,7757,1.3351441e-08,1.0,0.010326121,0.998
7758,7758,1.3351441e-08,1.0,0.007866249,0.9990001
7759,7759,9.536744e-09,1.0,0.009414567,0.998
7760,7760,9.536744e-09,1.0,0.009315314,0.998
7761,7761,1.1444092e-08,1.0,0.00928306,0.998
7762,7762,1.1444092e-08,1.0,0.009112521,0.998
7763,7763,1.1444092e-08,1.0,0.007997567,0.998
7764,7764,9.536744e-09,1.0,0.00964631,0.998
7765,7765,9.536744e-09,1.0,0.009081967,0.998
7766,7766,9.536744e-09,1.0,0.009049595,0.998
7767,7767,1.1444092e-08,1.0,0.008569178,0.998
7768,7768,1.525879e-08,1.0,0.0073304693,0.9990001
7769,7769,9.536744e-09,1.0,0.011571276,0.998
7770,7770,1.1444092e-08,1.0,0.008656422,0.998
7771,7771,7.629395e-09,1.0,0.008348459,0.998
7772,7772,9.536744e-09,1.0,0.010744606,0.998
7773,7773,1.3351441e-08,1.0,0.011489989,0.998
7774,7774,1.3351441e-08,1.0,0.010645102,0.998
7775,7775,9.536744e-09,1.0,0.012374002,0.998
7776,7776,9.536744e-09,1.0,0.012757575,0.998
7777,7777,1.1444092e-08,1.0,0.010610283,0.998
7778,7778,7.629395e-09,1.0,0.011430579,0.998
7779,7779,9.536744e-09,1.0,0.011957049,0.998
7780,7780,1.1444092e-08,1.0,0.013613844,0.998
7781,7781,1.3351441e-08,1.0,0.009165312,0.998
7782,7782,9.536744e-09,1.0,0.011439368,0.998
7783,7783,1.1444092e-08,1.0,0.011578791,0.998
7784,7784,9.536744e-09,1.0,0.010350591,0.998
7785,7785,1.1444092e-08,1.0,0.013985833,0.998
7786,7786,1.1444092e-08,1.0,0.016316492,0.998
7787,7787,7.629395e-09,1.0,0.014945572,0.998
7788,7788,1.1444092e-08,1.0,0.012357114,0.998
7789,7789,1.7166139e-08,1.0,0.007856692,0.998
7790,7790,1.1444092e-08,1.0,0.008846726,0.998
7791,7791,3.8146974e-09,1.0,0.013858441,0.998
7792,7792,3.8146974e-09,1.0,0.013486546,0.998
7793,7793,1.9073487e-09,1.0,0.011370984,0.998
7794,7794,1.9073487e-09,1.0,0.011630225,0.998
7795,7795,9.536744e-09,1.0,0.01262573,0.998
7796,7796,5.722046e-09,1.0,0.013167406,0.998
7797,7797,1.525879e-08,1.0,0.010772439,0.998
7798,7798,5.722046e-09,1.0,0.0093880845,0.998
7799,7799,7.629395e-09,1.0,0.013710684,0.998
7800,7800,9.536744e-09,1.0,0.013203191,0.998
7801,7801,9.536744e-09,1.0,0.010996356,0.998
7802,7802,5.722046e-09,1.0,0.012677197,0.998
7803,7803,3.8146974e-09,1.0,0.01397909,0.998
7804,7804,7.629395e-09,1.0,0.013180832,0.998
7805,7805,7.629395e-09,1.0,0.0126151,0.998
7806,7806,9.536744e-09,1.0,0.008457768,0.998
7807,7807,9.536744e-09,1.0,0.009855168,0.998
7808,7808,9.536744e-09,1.0,0.014026319,0.998
7809,7809,1.3351441e-08,1.0,0.011441569,0.998
7810,7810,1.3351441e-08,1.0,0.010052697,0.998
7811,7811,7.629395e-09,1.0,0.0085649835,0.998
7812,7812,1.9073487e-09,1.0,0.008575399,0.998
7813,7813,0.0,1.0,0.011963855,0.998
7814,7814,5.722046e-09,1.0,0.01254687,0.998
7815,7815,9.536744e-09,1.0,0.0135459695,0.998
7816,7816,1.1444092e-08,1.0,0.011658688,0.998
7817,7817,1.1444092e-08,1.0,0.006638739,0.998
7818,7818,3.8146974e-09,1.0,0.0071669505,0.9990001
7819,7819,0.0,1.0,0.010646883,0.998
7820,7820,1.9073487e-09,1.0,0.013267659,0.998
7821,7821,7.629395e-09,1.0,0.012296347,0.998
7822,7822,3.8146974e-09,1.0,0.008513379,0.998
7823,7823,5.722046e-09,1.0,0.009972035,0.998
7824,7824,7.629395e-09,1.0,0.010978068,0.998
7825,7825,9.536744e-09,1.0,0.009746619,0.998
7826,7826,1.1444092e-08,1.0,0.012985125,0.998
7827,7827,7.629395e-09,1.0,0.013096676,0.998
7828,7828,3.8146974e-09,1.0,0.0087216385,0.998
7829,7829,0.0,1.0,0.008131283,0.9990001
7830,7830,1.9073487e-09,1.0,0.010988959,0.998
7831,7831,3.8146974e-09,1.0,0.011533686,0.998
7832,7832,7.629395e-09,1.0,0.010307417,0.998
7833,7833,7.629395e-09,1.0,0.010591385,0.998
7834,7834,7.629395e-09,1.0,0.010904157,0.998
7835,7835,7.629395e-09,1.0,0.011069491,0.998
7836,7836,7.629395e-09,1.0,0.010836841,0.998
7837,7837,7.629395e-09,1.0,0.010954056,0.998
7838,7838,5.722046e-09,1.0,0.009419404,0.998
7839,7839,0.0,1.0,0.0085847825,0.998
7840,7840,0.0,1.0,0.009072673,0.998
7841,7841,0.0,1.0,0.009108,0.998
7842,7842,1.9073487e-09,1.0,0.008735846,0.998
7843,7843,0.0,1.0,0.009310183,0.998
7844,7844,1.9073487e-09,1.0,0.012055405,0.998
7845,7845,3.8146974e-09,1.0,0.010258677,0.998
7846,7846,7.629395e-09,1.0,0.008645898,0.998
7847,7847,5.722046e-09,1.0,0.008748047,0.998
7848,7848,1.9073487e-09,1.0,0.007404036,0.9990001
7849,7849,0.0,1.0,0.007845514,0.9990001
7850,7850,1.9073487e-09,1.0,0.010013693,0.998
7851,7851,3.8146974e-09,1.0,0.00955592,0.998
7852,7852,1.9073487e-09,1.0,0.007611382,0.9990001
7853,7853,0.0,1.0,0.0076387865,0.9990001
7854,7854,1.9073487e-09,1.0,0.009647667,0.998
7855,7855,3.8146974e-09,1.0,0.008160323,0.998
7856,7856,0.0,1.0,0.007178198,0.9990001
7857,7857,0.0,1.0,0.0077735735,0.9990001
7858,7858,1.9073487e-09,1.0,0.009429789,0.998
7859,7859,1.9073487e-09,1.0,0.008506758,0.998
7860,7860,1.9073487e-09,1.0,0.0081593655,0.998
7861,7861,3.8146974e-09,1.0,0.0072782882,0.9990001
7862,7862,3.8146974e-09,1.0,0.007933336,0.998
7863,7863,3.8146974e-09,1.0,0.008941889,0.998
7864,7864,5.722046e-09,1.0,0.0072769015,0.9990001
7865,7865,3.8146974e-09,1.0,0.007463747,0.998
7866,7866,1.9073487e-09,1.0,0.0073736864,0.9990001
7867,7867,1.9073487e-09,1.0,0.007588459,0.9990001
7868,7868,1.9073487e-09,1.0,0.007830687,0.9990001
7869,7869,0.0,1.0,0.008195653,0.9990001
7870,7870,0.0,1.0,0.008388695,0.9990001
7871,7871,0.0,1.0,0.008335757,0.9990001
7872,7872,0.0,1.0,0.008371878,0.9990001
7873,7873,0.0,1.0,0.00837916,0.9990001
7874,7874,0.0,1.0,0.008209281,0.9990001
7875,7875,0.0,1.0,0.0080766585,0.9990001
7876,7876,0.0,1.0,0.008036673,0.9990001
7877,7877,0.0,1.0,0.008039241,0.9990001
7878,7878,0.0,1.0,0.008061822,0.9990001
7879,7879,0.0,1.0,0.008084008,0.9990001
7880,7880,0.0,1.0,0.00809502,0.9990001
7881,7881,0.0,1.0,0.008097492,0.9990001
7882,7882,0.0,1.0,0.008096829,0.9990001
7883,7883,0.0,1.0,0.008093564,0.9990001
7884,7884,0.0,1.0,0.008090805,0.9990001
7885,7885,0.0,1.0,0.008089402,0.9990001
7886,7886,0.0,1.0,0.00808874,0.9990001
7887,7887,0.0,1.0,0.00808869,0.9990001
7888,7888,0.0,1.0,0.008088068,0.9990001
7889,7889,0.0,1.0,0.008088519,0.9990001
7890,7890,0.0,1.0,0.008089102,0.9990001
7891,7891,0.0,1.0,0.008089604,0.9990001
7892,7892,0.0,1.0,0.008090512,0.9990001
7893,7893,0.0,1.0,0.00809239,0.9990001
7894,7894,0.0,1.0,0.008094134,0.9990001
7895,7895,0.0,1.0,0.00809714,0.9990001
7896,7896,0.0,1.0,0.008099972,0.9990001
7897,7897,0.0,1.0,0.008103512,0.9990001
7898,7898,0.0,1.0,0.008108037,0.9990001
7899,7899,0.0,1.0,0.008113095,0.9990001
7900,7900,0.0,1.0,0.008118674,0.9990001
7901,7901,0.0,1.0,0.008124297,0.9990001
7902,7902,0.0,1.0,0.008130919,0.9990001
7903,7903,0.0,1.0,0.008137938,0.998
7904,7904,0.0,1.0,0.008145548,0.998
7905,7905,0.0,1.0,0.008153338,0.998
7906,7906,0.0,1.0,0.008161825,0.998
7907,7907,0.0,1.0,0.008171003,0.998
7908,7908,0.0,1.0,0.008180327,0.998
7909,7909,0.0,1.0,0.008189765,0.998
7910,7910,0.0,1.0,0.008199766,0.998
7911,7911,0.0,1.0,0.008210177,0.998
7912,7912,0.0,1.0,0.008220856,0.998
7913,7913,0.0,1.0,0.0082317125,0.998
7914,7914,0.0,1.0,0.008242699,0.998
7915,7915,0.0,1.0,0.008254113,0.998
7916,7916,0.0,1.0,0.008265751,0.998
7917,7917,0.0,1.0,0.008277332,0.998
7918,7918,0.0,1.0,0.008289299,0.998
7919,7919,0.0,1.0,0.008301201,0.998
7920,7920,0.0,1.0,0.0083133895,0.998
7921,7921,0.0,1.0,0.008325349,0.998
7922,7922,0.0,1.0,0.008337658,0.998
7923,7923,0.0,1.0,0.008350113,0.998
7924,7924,0.0,1.0,0.008362588,0.998
7925,7925,0.0,1.0,0.008374733,0.998
7926,7926,0.0,1.0,0.008387105,0.998
7927,7927,0.0,1.0,0.00839975,0.998
7928,7928,0.0,1.0,0.008412251,0.998
7929,7929,0.0,1.0,0.008424637,0.998
7930,7930,0.0,1.0,0.008437058,0.998
7931,7931,0.0,1.0,0.008449605,0.998
7932,7932,0.0,1.0,0.0084618805,0.998
7933,7933,0.0,1.0,0.008474,0.998
7934,7934,0.0,1.0,0.00848622,0.998
7935,7935,0.0,1.0,0.008498481,0.998
7936,7936,0.0,1.0,0.008510796,0.998
7937,7937,0.0,1.0,0.008522881,0.998
7938,7938,0.0,1.0,0.0085347565,0.998
7939,7939,0.0,1.0,0.008546711,0.998
7940,7940,0.0,1.0,0.008558398,0.998
7941,7941,0.0,1.0,0.008570246,0.998
7942,7942,0.0,1.0,0.008582037,0.998
7943,7943,0.0,1.0,0.0085939355,0.998
7944,7944,0.0,1.0,0.008605487,0.998
7945,7945,0.0,1.0,0.008617157,0.998
7946,7946,0.0,1.0,0.008629002,0.998
7947,7947,0.0,1.0,0.008641148,0.998
7948,7948,0.0,1.0,0.008653214,0.998
7949,7949,0.0,1.0,0.0086647915,0.998
7950,7950,0.0,1.0,0.008676594,0.998
7951,7951,0.0,1.0,0.008688546,0.998
7952,7952,0.0,1.0,0.008700104,0.998
7953,7953,0.0,1.0,0.008712308,0.998
7954,7954,0.0,1.0,0.008724736,0.998
7955,7955,0.0,1.0,0.008737416,0.998
7956,7956,0.0,1.0,0.008750031,0.998
7957,7957,0.0,1.0,0.008762483,0.998
7958,7958,0.0,1.0,0.008775585,0.998
7959,7959,0.0,1.0,0.008788345,0.998
7960,7960,0.0,1.0,0.008801625,0.998
7961,7961,0.0,1.0,0.008815048,0.998
7962,7962,0.0,1.0,0.008828674,0.998
7963,7963,0.0,1.0,0.008842346,0.998
7964,7964,0.0,1.0,0.008856392,0.998
7965,7965,0.0,1.0,0.008870015,0.998
7966,7966,0.0,1.0,0.00888485,0.998
7967,7967,0.0,1.0,0.008899495,0.998
7968,7968,0.0,1.0,0.008914532,0.998
7969,7969,0.0,1.0,0.008929363,0.998
7970,7970,0.0,1.0,0.008944458,0.998
7971,7971,0.0,1.0,0.008959668,0.998
7972,7972,0.0,1.0,0.0089756055,0.998
7973,7973,0.0,1.0,0.008991589,0.998
7974,7974,0.0,1.0,0.009007947,0.998
7975,7975,0.0,1.0,0.009024399,0.998
7976,7976,0.0,1.0,0.009040879,0.998
7977,7977,0.0,1.0,0.009057927,0.998
7978,7978,0.0,1.0,0.009075314,0.998
7979,7979,0.0,1.0,0.009092447,0.998
7980,7980,0.0,1.0,0.009109995,0.998
7981,7981,0.0,1.0,0.009127993,0.998
7982,7982,0.0,1.0,0.00914588,0.998
7983,7983,0.0,1.0,0.00916384,0.998
7984,7984,0.0,1.0,0.009182502,0.998
7985,7985,0.0,1.0,0.00920093,0.998
7986,7986,0.0,1.0,0.009219988,0.998
7987,7987,0.0,1.0,0.009238974,0.998
7988,7988,0.0,1.0,0.009258143,0.998
7989,7989,0.0,1.0,0.009277334,0.998
7990,7990,0.0,1.0,0.009296984,0.998
7991,7991,0.0,1.0,0.00931618,0.998
7992,7992,0.0,1.0,0.009335921,0.998
7993,7993,0.0,1.0,0.009355548,0.998
7994,7994,0.0,1.0,0.009375579,0.998
7995,7995,0.0,1.0,0.009395579,0.998
7996,7996,0.0,1.0,0.009415663,0.998
7997,7997,0.0,1.0,0.009435935,0.998
7998,7998,0.0,1.0,0.009455946,0.998
7999,7999,0.0,1.0,0.00947623,0.998
8000,8000,0.0,1.0,0.009496184,0.998
8001,8001,0.0,1.0,0.009516379,0.998
8002,8002,0.0,1.0,0.009536603,0.998
8003,8003,0.0,1.0,0.009556568,0.998
8004,8004,0.0,1.0,0.009576413,0.998
8005,8005,0.0,1.0,0.009596462,0.998
8006,8006,0.0,1.0,0.009616493,0.998
8007,8007,0.0,1.0,0.009636318,0.998
8008,8008,0.0,1.0,0.009656307,0.998
8009,8009,0.0,1.0,0.009676106,0.998
8010,8010,0.0,1.0,0.009695912,0.998
8011,8011,0.0,1.0,0.009715012,0.998
8012,8012,0.0,1.0,0.00973433,0.998
8013,8013,0.0,1.0,0.009753594,0.998
8014,8014,0.0,1.0,0.009772946,0.998
8015,8015,0.0,1.0,0.009792071,0.998
8016,8016,0.0,1.0,0.009810925,0.998
8017,8017,0.0,1.0,0.009829562,0.998
8018,8018,0.0,1.0,0.009847677,0.998
8019,8019,0.0,1.0,0.009866015,0.998
8020,8020,0.0,1.0,0.009884375,0.998
8021,8021,0.0,1.0,0.009902522,0.998
8022,8022,0.0,1.0,0.00991976,0.998
8023,8023,0.0,1.0,0.009937268,0.998
8024,8024,0.0,1.0,0.009954804,0.998
8025,8025,0.0,1.0,0.009971726,0.998
8026,8026,0.0,1.0,0.009988553,0.998
8027,8027,0.0,1.0,0.010004784,0.998
8028,8028,0.0,1.0,0.010021306,0.998
8029,8029,0.0,1.0,0.010037358,0.998
8030,8030,0.0,1.0,0.010053391,0.998
8031,8031,0.0,1.0,0.010068673,0.998
8032,8032,0.0,1.0,0.010084057,0.998
8033,8033,0.0,1.0,0.010099099,0.998
8034,8034,0.0,1.0,0.010114014,0.998
8035,8035,0.0,1.0,0.010128369,0.998
8036,8036,0.0,1.0,0.010142171,0.998
8037,8037,0.0,1.0,0.01015593,0.998
8038,8038,0.0,1.0,0.010169621,0.998
8039,8039,0.0,1.0,0.010183243,0.998
8040,8040,0.0,1.0,0.010196583,0.998
8041,8041,0.0,1.0,0.010209191,0.998
8042,8042,0.0,1.0,0.010221375,0.998
8043,8043,0.0,1.0,0.010233677,0.998
8044,8044,0.0,1.0,0.010245232,0.998
8045,8045,0.0,1.0,0.010256905,0.998
8046,8046,0.0,1.0,0.010267739,0.998
8047,8047,0.0,1.0,0.010278588,0.998
8048,8048,0.0,1.0,0.010289319,0.998
8049,8049,0.0,1.0,0.010299442,0.998
8050,8050,0.0,1.0,0.010309556,0.998
8051,8051,0.0,1.0,0.010319031,0.998
8052,8052,0.0,1.0,0.010328797,0.998
8053,8053,0.0,1.0,0.010338066,0.998
8054,8054,0.0,1.0,0.010347386,0.998
8055,8055,0.0,1.0,0.010356164,0.998
8056,8056,0.0,1.0,0.010363995,0.998
8057,8057,0.0,1.0,0.010371992,0.998
8058,8058,0.0,1.0,0.0103799105,0.998
8059,8059,0.0,1.0,0.010386891,0.998
8060,8060,0.0,1.0,0.010394564,0.998
8061,8061,0.0,1.0,0.010401789,0.998
8062,8062,0.0,1.0,0.010408523,0.998
8063,8063,0.0,1.0,0.010414771,0.998
8064,8064,0.0,1.0,0.010421068,0.998
8065,8065,0.0,1.0,0.010426448,0.998
8066,8066,0.0,1.0,0.010432265,0.998
8067,8067,0.0,1.0,0.010437761,0.998
8068,8068,0.0,1.0,0.010442748,0.998
8069,8069,0.0,1.0,0.010447802,0.998
8070,8070,0.0,1.0,0.010452532,0.998
8071,8071,0.0,1.0,0.010456991,0.998
8072,8072,0.0,1.0,0.010461443,0.998
8073,8073,0.0,1.0,0.01046572,0.998
8074,8074,0.0,1.0,0.01046929,0.998
8075,8075,0.0,1.0,0.010472407,0.998
8076,8076,0.0,1.0,0.010475752,0.998
8077,8077,0.0,1.0,0.010479377,0.998
8078,8078,0.0,1.0,0.0104820505,0.998
8079,8079,0.0,1.0,0.010484599,0.998
8080,8080,0.0,1.0,0.010486662,0.998
8081,8081,0.0,1.0,0.0104887895,0.998
8082,8082,0.0,1.0,0.010490929,0.998
8083,8083,0.0,1.0,0.010492406,0.998
8084,8084,0.0,1.0,0.010494115,0.998
8085,8085,0.0,1.0,0.010495591,0.998
8086,8086,0.0,1.0,0.010497182,0.998
8087,8087,0.0,1.0,0.010498562,0.998
8088,8088,0.0,1.0,0.010499912,0.998
8089,8089,0.0,1.0,0.010500764,0.998
8090,8090,0.0,1.0,0.010501206,0.998
8091,8091,0.0,1.0,0.0105015915,0.998
8092,8092,0.0,1.0,0.010502211,0.998
8093,8093,0.0,1.0,0.010502063,0.998
8094,8094,0.0,1.0,0.010501883,0.998
8095,8095,0.0,1.0,0.01050153,0.998
8096,8096,0.0,1.0,0.010501431,0.998
8097,8097,0.0,1.0,0.010501137,0.998
8098,8098,0.0,1.0,0.010500859,0.998
8099,8099,0.0,1.0,0.010500462,0.998
8100,8100,0.0,1.0,0.010499939,0.998
8101,8101,0.0,1.0,0.0104996,0.998
8102,8102,0.0,1.0,0.01049902,0.998
8103,8103,0.0,1.0,0.010498316,0.998
8104,8104,0.0,1.0,0.010497336,0.998
8105,8105,0.0,1.0,0.0104963975,0.998
8106,8106,0.0,1.0,0.010495489,0.998
8107,8107,0.0,1.0,0.01049502,0.998
8108,8108,0.0,1.0,0.0104936585,0.998
8109,8109,0.0,1.0,0.010492461,0.998
8110,8110,0.0,1.0,0.010491492,0.998
8111,8111,0.0,1.0,0.010490652,0.998
8112,8112,0.0,1.0,0.010489592,0.998
8113,8113,0.0,1.0,0.010488551,0.998
8114,8114,0.0,1.0,0.010487536,0.998
8115,8115,0.0,1.0,0.01048614,0.998
8116,8116,0.0,1.0,0.010485346,0.998
8117,8117,0.0,1.0,0.010483896,0.998
8118,8118,0.0,1.0,0.010482744,0.998
8119,8119,0.0,1.0,0.010481314,0.998
8120,8120,0.0,1.0,0.010480445,0.998
8121,8121,0.0,1.0,0.01047909,0.998
8122,8122,0.0,1.0,0.010478243,0.998
8123,8123,0.0,1.0,0.010477195,0.998
8124,8124,0.0,1.0,0.010476343,0.998
8125,8125,0.0,1.0,0.010475287,0.998
8126,8126,0.0,1.0,0.010474257,0.998
8127,8127,0.0,1.0,0.010473562,0.998
8128,8128,0.0,1.0,0.010472609,0.998
8129,8129,0.0,1.0,0.010471866,0.998
8130,8130,0.0,1.0,0.010471493,0.998
8131,8131,0.0,1.0,0.010470685,0.998
8132,8132,0.0,1.0,0.010470593,0.998
8133,8133,0.0,1.0,0.010469964,0.998
8134,8134,0.0,1.0,0.01046978,0.998
8135,8135,0.0,1.0,0.01046954,0.998
8136,8136,0.0,1.0,0.010469533,0.998
8137,8137,0.0,1.0,0.01046962,0.998
8138,8138,0.0,1.0,0.01046975,0.998
8139,8139,0.0,1.0,0.010469982,0.998
8140,8140,0.0,1.0,0.010470425,0.998
8141,8141,0.0,1.0,0.010470914,0.998
8142,8142,0.0,1.0,0.010471593,0.998
8143,8143,0.0,1.0,0.010471909,0.998
8144,8144,0.0,1.0,0.010472825,0.998
8145,8145,0.0,1.0,0.010473252,0.998
8146,8146,0.0,1.0,0.010474526,0.998
8147,8147,0.0,1.0,0.010475125,0.998
8148,8148,0.0,1.0,0.010476327,0.998
8149,8149,0.0,1.0,0.010477699,0.998
8150,8150,0.0,1.0,0.010479679,0.998
8151,8151,0.0,1.0,0.010480851,0.998
8152,8152,0.0,1.0,0.010482548,0.998
8153,8153,0.0,1.0,0.010483689,0.998
8154,8154,0.0,1.0,0.01048507,0.998
8155,8155,0.0,1.0,0.010486855,0.998
8156,8156,0.0,1.0,0.010488777,0.998
8157,8157,0.0,1.0,0.01049115,0.998
8158,8158,0.0,1.0,0.010493386,0.998
8159,8159,0.0,1.0,0.010495629,0.998
8160,8160,0.0,1.0,0.010497952,0.998
8161,8161,0.0,1.0,0.0105003705,0.998
8162,8162,0.0,1.0,0.010502553,0.998
8163,8163,0.0,1.0,0.010505238,0.998
8164,8164,0.0,1.0,0.010507321,0.998
8165,8165,0.0,1.0,0.010509862,0.998
8166,8166,0.0,1.0,0.010512093,0.998
8167,8167,0.0,1.0,0.010514905,0.998
8168,8168,0.0,1.0,0.010517666,0.998
8169,8169,0.0,1.0,0.010520691,0.998
8170,8170,0.0,1.0,0.010523064,0.998
8171,8171,0.0,1.0,0.010525483,0.998
8172,8172,0.0,1.0,0.01052794,0.998
8173,8173,0.0,1.0,0.010530224,0.998
8174,8174,0.0,1.0,0.01053265,0.998
8175,8175,0.0,1.0,0.010534623,0.998
8176,8176,0.0,1.0,0.0105368085,0.998
8177,8177,0.0,1.0,0.01053867,0.998
8178,8178,0.0,1.0,0.01054073,0.998
8179,8179,0.0,1.0,0.010542587,0.998
8180,8180,0.0,1.0,0.01054493,0.998
8181,8181,0.0,1.0,0.010546917,0.998
8182,8182,0.0,1.0,0.010548989,0.998
8183,8183,0.0,1.0,0.010550961,0.998
8184,8184,0.0,1.0,0.010552335,0.998
8185,8185,0.0,1.0,0.010553627,0.998
8186,8186,0.0,1.0,0.010555092,0.998
8187,8187,0.0,1.0,0.010556317,0.998
8188,8188,0.0,1.0,0.010557221,0.998
8189,8189,0.0,1.0,0.010558037,0.998
8190,8190,0.0,1.0,0.010558914,0.998
8191,8191,0.0,1.0,0.010559727,0.998
8192,8192,0.0,1.0,0.010560212,0.998
8193,8193,0.0,1.0,0.010560594,0.998
8194,8194,0.0,1.0,0.010560414,0.998
8195,8195,0.0,1.0,0.010560105,0.998
8196,8196,0.0,1.0,0.01055999,0.998
8197,8197,0.0,1.0,0.010559613,0.998
8198,8198,0.0,1.0,0.010559036,0.998
8199,8199,0.0,1.0,0.01055827,0.998
8200,8200,0.0,1.0,0.010557469,0.998
8201,8201,0.0,1.0,0.010556393,0.998
8202,8202,0.0,1.0,0.010555085,0.998
8203,8203,0.0,1.0,0.010553742,0.998
8204,8204,0.0,1.0,0.010551175,0.998
8205,8205,0.0,1.0,0.010548848,0.998
8206,8206,0.0,1.0,0.010546704,0.998
8207,8207,0.0,1.0,0.010544472,0.998
8208,8208,0.0,1.0,0.010541688,0.998
8209,8209,0.0,1.0,0.010538647,0.998
8210,8210,0.0,1.0,0.010535012,0.998
8211,8211,0.0,1.0,0.0105319405,0.998
8212,8212,0.0,1.0,0.010527692,0.998
8213,8213,0.0,1.0,0.010524014,0.998
8214,8214,0.0,1.0,0.010520379,0.998
8215,8215,0.0,1.0,0.010515614,0.998
8216,8216,0.0,1.0,0.010511265,0.998
8217,8217,0.0,1.0,0.010506234,0.998
8218,8218,0.0,1.0,0.010501267,0.998
8219,8219,0.0,1.0,0.010496491,0.998
8220,8220,0.0,1.0,0.010490998,0.998
8221,8221,0.0,1.0,0.010485245,0.998
8222,8222,0.0,1.0,0.010479218,0.998
8223,8223,0.0,1.0,0.010473576,0.998
8224,8224,0.0,1.0,0.01046753,0.998
8225,8225,0.0,1.0,0.010460953,0.998
8226,8226,0.0,1.0,0.01045382,0.998
8227,8227,0.0,1.0,0.010446721,0.998
8228,8228,0.0,1.0,0.010439385,0.998
8229,8229,0.0,1.0,0.01043171,0.998
8230,8230,0.0,1.0,0.010423916,0.998
8231,8231,0.0,1.0,0.0104162255,0.998
8232,8232,0.0,1.0,0.010407822,0.998
8233,8233,0.0,1.0,0.010399598,0.998
8234,8234,0.0,1.0,0.010390312,0.998
8235,8235,0.0,1.0,0.010381363,0.998
8236,8236,0.0,1.0,0.010372032,0.998
8237,8237,0.0,1.0,0.010362812,0.998
8238,8238,0.0,1.0,0.010353017,0.998
8239,8239,0.0,1.0,0.010343365,0.998
8240,8240,0.0,1.0,0.01033347,0.998
8241,8241,0.0,1.0,0.010323369,0.998
8242,8242,0.0,1.0,0.010312905,0.998
8243,8243,0.0,1.0,0.010302731,0.998
8244,8244,0.0,1.0,0.010292122,0.998
8245,8245,0.0,1.0,0.010281407,0.998
8246,8246,0.0,1.0,0.010270482,0.998
8247,8247,0.0,1.0,0.010259026,0.998
8248,8248,0.0,1.0,0.010247403,0.998
8249,8249,0.0,1.0,0.010235894,0.998
8250,8250,0.0,1.0,0.010223805,0.998
8251,8251,0.0,1.0,0.010211972,0.998
8252,8252,0.0,1.0,0.010199894,0.998
8253,8253,0.0,1.0,0.010187909,0.998
8254,8254,0.0,1.0,0.010175377,0.998
8255,8255,0.0,1.0,0.010162415,0.998
8256,8256,0.0,1.0,0.010148976,0.998
8257,8257,0.0,1.0,0.010135628,0.998
8258,8258,0.0,1.0,0.010122235,0.998
8259,8259,0.0,1.0,0.010108285,0.998
8260,8260,0.0,1.0,0.010094353,0.998
8261,8261,0.0,1.0,0.010079724,0.998
8262,8262,0.0,1.0,0.010066071,0.998
8263,8263,0.0,1.0,0.010051441,0.998
8264,8264,0.0,1.0,0.0100368615,0.998
8265,8265,0.0,1.0,0.010022678,0.998
8266,8266,0.0,1.0,0.010007981,0.998
8267,8267,0.0,1.0,0.00999318,0.998
8268,8268,0.0,1.0,0.0099785775,0.998
8269,8269,0.0,1.0,0.0099632265,0.998
8270,8270,0.0,1.0,0.009948288,0.998
8271,8271,0.0,1.0,0.009932984,0.998
8272,8272,0.0,1.0,0.009917153,0.998
8273,8273,0.0,1.0,0.009901432,0.998
8274,8274,0.0,1.0,0.0098853,0.998
8275,8275,0.0,1.0,0.009869278,0.998
8276,8276,0.0,1.0,0.009852913,0.998
8277,8277,0.0,1.0,0.009836053,0.998
8278,8278,0.0,1.0,0.009819356,0.998
8279,8279,0.0,1.0,0.009802483,0.998
8280,8280,0.0,1.0,0.009785809,0.998
8281,8281,0.0,1.0,0.00976878,0.998
8282,8282,0.0,1.0,0.009752152,0.998
8283,8283,0.0,1.0,0.009735146,0.998
8284,8284,0.0,1.0,0.009718247,0.998
8285,8285,0.0,1.0,0.009700726,0.998
8286,8286,0.0,1.0,0.0096836705,0.998
8287,8287,0.0,1.0,0.0096660545,0.998
8288,8288,0.0,1.0,0.009648095,0.998
8289,8289,0.0,1.0,0.009630135,0.998
8290,8290,0.0,1.0,0.0096119465,0.998
8291,8291,0.0,1.0,0.009594045,0.998
8292,8292,0.0,1.0,0.009575958,0.998
8293,8293,0.0,1.0,0.009557598,0.998
8294,8294,0.0,1.0,0.009539071,0.998
8295,8295,0.0,1.0,0.0095205195,0.998
8296,8296,0.0,1.0,0.0095017515,0.998
8297,8297,0.0,1.0,0.009482773,0.998
8298,8298,0.0,1.0,0.009463956,0.998
8299,8299,0.0,1.0,0.009444866,0.998
8300,8300,0.0,1.0,0.009426171,0.998
8301,8301,0.0,1.0,0.009406808,0.998
8302,8302,0.0,1.0,0.009387677,0.998
8303,8303,0.0,1.0,0.00936837,0.998
8304,8304,0.0,1.0,0.009349217,0.998
8305,8305,0.0,1.0,0.009329541,0.998
8306,8306,0.0,1.0,0.009309849,0.998
8307,8307,0.0,1.0,0.009290455,0.998
8308,8308,0.0,1.0,0.009270291,0.998
8309,8309,0.0,1.0,0.009251046,0.998
8310,8310,0.0,1.0,0.0092312135,0.998
8311,8311,0.0,1.0,0.009211449,0.998
8312,8312,0.0,1.0,0.009191345,0.998
8313,8313,0.0,1.0,0.009171449,0.998
8314,8314,0.0,1.0,0.009151204,0.998
8315,8315,0.0,1.0,0.009130998,0.998
8316,8316,0.0,1.0,0.009110645,0.998
8317,8317,0.0,1.0,0.009090405,0.998
8318,8318,0.0,1.0,0.0090694055,0.998
8319,8319,0.0,1.0,0.009048966,0.998
8320,8320,0.0,1.0,0.009028733,0.998
8321,8321,0.0,1.0,0.009008602,0.998
8322,8322,0.0,1.0,0.008988107,0.998
8323,8323,0.0,1.0,0.008967423,0.998
8324,8324,0.0,1.0,0.008947346,0.998
8325,8325,0.0,1.0,0.008926766,0.998
8326,8326,0.0,1.0,0.008905972,0.998
8327,8327,0.0,1.0,0.008885292,0.998
8328,8328,0.0,1.0,0.008864666,0.998
8329,8329,0.0,1.0,0.008844277,0.998
8330,8330,0.0,1.0,0.00882391,0.998
8331,8331,0.0,1.0,0.0088031655,0.998
8332,8332,0.0,1.0,0.008782498,0.998
8333,8333,0.0,1.0,0.008762048,0.998
8334,8334,0.0,1.0,0.008740567,0.998
8335,8335,0.0,1.0,0.008719551,0.998
8336,8336,0.0,1.0,0.008698811,0.998
8337,8337,0.0,1.0,0.008678448,0.998
8338,8338,0.0,1.0,0.008658009,0.998
8339,8339,0.0,1.0,0.008637284,0.998
8340,8340,0.0,1.0,0.00861676,0.998
8341,8341,0.0,1.0,0.0085959975,0.998
8342,8342,0.0,1.0,0.008575588,0.998
8343,8343,0.0,1.0,0.008555611,0.998
8344,8344,0.0,1.0,0.008535614,0.998
8345,8345,0.0,1.0,0.008515099,0.998
8346,8346,0.0,1.0,0.008495052,0.998
8347,8347,0.0,1.0,0.00847435,0.998
8348,8348,0.0,1.0,0.008454171,0.998
8349,8349,0.0,1.0,0.008434243,0.998
8350,8350,0.0,1.0,0.008414483,0.998
8351,8351,0.0,1.0,0.008394841,0.998
8352,8352,0.0,1.0,0.008375275,0.998
8353,8353,0.0,1.0,0.0083556445,0.998
8354,8354,0.0,1.0,0.008336278,0.998
8355,8355,0.0,1.0,0.008316792,0.998
8356,8356,0.0,1.0,0.008297108,0.998
8357,8357,0.0,1.0,0.008277714,0.998
8358,8358,0.0,1.0,0.008258439,0.998
8359,8359,0.0,1.0,0.008239052,0.998
8360,8360,0.0,1.0,0.008219658,0.998
8361,8361,0.0,1.0,0.00820084,0.998
8362,8362,0.0,1.0,0.0081818355,0.998
8363,8363,0.0,1.0,0.008163186,0.998
8364,8364,0.0,1.0,0.008144555,0.998
8365,8365,0.0,1.0,0.008126053,0.998
8366,8366,0.0,1.0,0.008107742,0.998
8367,8367,0.0,1.0,0.008089066,0.998
8368,8368,0.0,1.0,0.008070896,0.998
8369,8369,0.0,1.0,0.008053189,0.998
8370,8370,0.0,1.0,0.008035416,0.998
8371,8371,0.0,1.0,0.008017571,0.998
8372,8372,0.0,1.0,0.008000199,0.998
8373,8373,0.0,1.0,0.0079830475,0.998
8374,8374,0.0,1.0,0.007965985,0.998
8375,8375,0.0,1.0,0.007949223,0.998
8376,8376,0.0,1.0,0.007932206,0.998
8377,8377,0.0,1.0,0.007915589,0.998
8378,8378,0.0,1.0,0.007899044,0.998
8379,8379,0.0,1.0,0.007882664,0.998
8380,8380,0.0,1.0,0.007866391,0.998
8381,8381,0.0,1.0,0.007850521,0.998
8382,8382,0.0,1.0,0.00783506,0.998
8383,8383,0.0,1.0,0.007819859,0.998
8384,8384,0.0,1.0,0.007804623,0.998
8385,8385,0.0,1.0,0.0077891545,0.998
8386,8386,0.0,1.0,0.007774159,0.998
8387,8387,0.0,1.0,0.0077594644,0.998
8388,8388,0.0,1.0,0.007745011,0.998
8389,8389,0.0,1.0,0.0077308277,0.998
8390,8390,0.0,1.0,0.0077167093,0.998
8391,8391,0.0,1.0,0.00770282,0.998
8392,8392,0.0,1.0,0.0076890034,0.998
8393,8393,0.0,1.0,0.0076750685,0.9990001
8394,8394,0.0,1.0,0.0076618353,0.9990001
8395,8395,0.0,1.0,0.007648434,0.9990001
8396,8396,0.0,1.0,0.0076353876,0.9990001
8397,8397,0.0,1.0,0.0076228413,0.9990001
8398,8398,0.0,1.0,0.0076102414,0.9990001
8399,8399,0.0,1.0,0.0075979657,0.9990001
8400,8400,0.0,1.0,0.0075856633,0.9990001
8401,8401,0.0,1.0,0.0075737536,0.9990001
8402,8402,0.0,1.0,0.0075618024,0.9990001
8403,8403,0.0,1.0,0.0075501218,0.9990001
8404,8404,0.0,1.0,0.0075386395,0.9990001
8405,8405,0.0,1.0,0.0075271344,0.9990001
8406,8406,0.0,1.0,0.0075163273,0.9990001
8407,8407,0.0,1.0,0.007505379,0.9990001
8408,8408,0.0,1.0,0.007494805,0.9990001
8409,8409,0.0,1.0,0.007484017,0.9990001
8410,8410,0.0,1.0,0.0074735074,0.9990001
8411,8411,0.0,1.0,0.007463345,0.9990001
8412,8412,0.0,1.0,0.007453377,0.9990001
8413,8413,0.0,1.0,0.007443478,0.9990001
8414,8414,0.0,1.0,0.0074338345,0.9990001
8415,8415,0.0,1.0,0.007424153,0.9990001
8416,8416,0.0,1.0,0.0074147,0.9990001
8417,8417,0.0,1.0,0.0074055255,0.9990001
8418,8418,0.0,1.0,0.007396359,0.9990001
8419,8419,0.0,1.0,0.0073868986,0.9990001
8420,8420,0.0,1.0,0.007378182,0.9990001
8421,8421,0.0,1.0,0.0073694806,0.9990001
8422,8422,0.0,1.0,0.0073609087,0.9990001
8423,8423,0.0,1.0,0.007352383,0.9990001
8424,8424,0.0,1.0,0.0073439027,0.9990001
8425,8425,0.0,1.0,0.007335495,0.9990001
8426,8426,0.0,1.0,0.0073272213,0.9990001
8427,8427,0.0,1.0,0.0073192716,0.9990001
8428,8428,0.0,1.0,0.007311421,0.9990001
8429,8429,0.0,1.0,0.007303677,0.9990001
8430,8430,0.0,1.0,0.0072960514,0.9990001
8431,8431,0.0,1.0,0.0072885286,0.9990001
8432,8432,0.0,1.0,0.0072810217,0.9990001
8433,8433,0.0,1.0,0.00727351,0.9990001
8434,8434,0.0,1.0,0.0072663883,0.9990001
8435,8435,0.0,1.0,0.007259003,0.9990001
8436,8436,0.0,1.0,0.0072517972,0.9990001
8437,8437,0.0,1.0,0.0072447094,0.9990001
8438,8438,0.0,1.0,0.0072379345,0.9990001
8439,8439,0.0,1.0,0.00723135,0.9990001
8440,8440,0.0,1.0,0.0072244992,0.9990001
8441,8441,0.0,1.0,0.0072178007,0.9990001
8442,8442,0.0,1.0,0.0072111706,0.9990001
8443,8443,0.0,1.0,0.0072042695,0.9990001
8444,8444,0.0,1.0,0.0071977885,0.9990001
8445,8445,0.0,1.0,0.007191441,0.9990001
8446,8446,0.0,1.0,0.0071849218,0.9990001
8447,8447,0.0,1.0,0.0071784826,0.9990001
8448,8448,0.0,1.0,0.0071720127,0.9990001
8449,8449,0.0,1.0,0.0071657603,0.9990001
8450,8450,0.0,1.0,0.0071593975,0.9990001
8451,8451,0.0,1.0,0.007153397,0.9990001
8452,8452,0.0,1.0,0.00714753,0.9990001
8453,8453,0.0,1.0,0.0071413694,0.9990001
8454,8454,0.0,1.0,0.007135403,0.9990001
8455,8455,0.0,1.0,0.0071292156,0.9990001
8456,8456,0.0,1.0,0.0071232263,0.9990001
8457,8457,0.0,1.0,0.007117314,0.9990001
8458,8458,0.0,1.0,0.0071114963,0.9990001
8459,8459,0.0,1.0,0.0071057477,0.9990001
8460,8460,0.0,1.0,0.007099915,0.9990001
8461,8461,0.0,1.0,0.0070939525,0.9990001
8462,8462,0.0,1.0,0.0070881047,0.9990001
8463,8463,0.0,1.0,0.0070824437,0.9990001
8464,8464,0.0,1.0,0.007076798,0.9990001
8465,8465,0.0,1.0,0.007071106,0.9990001
8466,8466,0.0,1.0,0.007065415,0.9990001
8467,8467,0.0,1.0,0.0070597157,0.9990001
8468,8468,0.0,1.0,0.007053898,0.9990001
8469,8469,0.0,1.0,0.007048115,0.9990001
8470,8470,0.0,1.0,0.0070424657,0.9990001
8471,8471,0.0,1.0,0.0070366138,0.9990001
8472,8472,0.0,1.0,0.00703101,0.9990001
8473,8473,0.0,1.0,0.0070253224,0.9990001
8474,8474,0.0,1.0,0.0070195813,0.9990001
8475,8475,0.0,1.0,0.007013832,0.9990001
8476,8476,0.0,1.0,0.0070081144,0.9990001
8477,8477,0.0,1.0,0.007002373,0.9990001
8478,8478,0.0,1.0,0.0069965213,0.9990001
8479,8479,0.0,1.0,0.006990578,0.9990001
8480,8480,0.0,1.0,0.0069849477,0.9990001
8481,8481,0.0,1.0,0.0069790613,0.9990001
8482,8482,0.0,1.0,0.006973332,0.9990001
8483,8483,0.0,1.0,0.006967507,0.9990001
8484,8484,0.0,1.0,0.0069615482,0.9990001
8485,8485,0.0,1.0,0.006955578,0.9990001
8486,8486,0.0,1.0,0.0069496958,0.9990001
8487,8487,0.0,1.0,0.006943898,0.9990001
8488,8488,0.0,1.0,0.006938023,0.9990001
8489,8489,0.0,1.0,0.0069319233,0.9990001
8490,8490,0.0,1.0,0.006925862,0.9990001
8491,8491,0.0,1.0,0.006920079,0.9990001
8492,8492,0.0,1.0,0.0069141886,0.9990001
8493,8493,0.0,1.0,0.006908089,0.9990001
8494,8494,0.0,1.0,0.0069018025,0.9990001
8495,8495,0.0,1.0,0.0068956264,0.9990001
8496,8496,0.0,1.0,0.0068898015,0.9990001
8497,8497,0.0,1.0,0.0068838084,0.9990001
8498,8498,0.0,1.0,0.006877667,0.9990001
8499,8499,0.0,1.0,0.0068713003,0.9990001
8500,8500,0.0,1.0,0.006865078,0.9990001
8501,8501,0.0,1.0,0.006858742,0.9990001
8502,8502,0.0,1.0,0.0068523297,0.9990001
8503,8503,0.0,1.0,0.006845982,0.9990001
8504,8504,0.0,1.0,0.0068394933,0.9990001
8505,8505,0.0,1.0,0.006832997,0.9990001
8506,8506,0.0,1.0,0.0068269162,0.9990001
8507,8507,0.0,1.0,0.0068202326,0.9990001
8508,8508,0.0,1.0,0.006813664,0.9990001
8509,8509,0.0,1.0,0.0068069994,0.9990001
8510,8510,0.0,1.0,0.006800671,0.9990001
8511,8511,0.0,1.0,0.0067942697,0.9990001
8512,8512,0.0,1.0,0.0067875027,0.9990001
8513,8513,0.0,1.0,0.0067807543,0.9990001
8514,8514,0.0,1.0,0.006773941,0.9990001
8515,8515,0.0,1.0,0.0067671016,0.9990001
8516,8516,0.0,1.0,0.0067605404,0.9990001
8517,8517,0.0,1.0,0.006753884,0.9990001
8518,8518,0.0,1.0,0.0067467503,0.9990001
8519,8519,0.0,1.0,0.0067397924,0.9990001
8520,8520,0.0,1.0,0.006733044,0.9990001
8521,8521,0.0,1.0,0.006726452,0.9990001
8522,8522,0.0,1.0,0.0067194826,0.9990001
8523,8523,0.0,1.0,0.0067126504,0.9990001
8524,8524,0.0,1.0,0.0067052427,0.9990001
8525,8525,0.0,1.0,0.0066982005,0.9990001
8526,8526,0.0,1.0,0.006691151,0.9990001
8527,8527,0.0,1.0,0.006684212,0.9990001
8528,8528,0.0,1.0,0.006677132,0.9990001
8529,8529,0.0,1.0,0.0066699223,0.9990001
8530,8530,0.0,1.0,0.006662701,0.9990001
8531,8531,0.0,1.0,0.006655468,0.9990001
8532,8532,0.0,1.0,0.006648056,0.9990001
8533,8533,0.0,1.0,0.0066409307,0.9990001
8534,8534,0.0,1.0,0.006633267,0.9990001
8535,8535,0.0,1.0,0.0066259615,0.9990001
8536,8536,0.0,1.0,0.006618622,0.9990001
8537,8537,0.0,1.0,0.006611508,0.9990001
8538,8538,0.0,1.0,0.0066040843,0.9990001
8539,8539,0.0,1.0,0.006596573,0.9990001
8540,8540,0.0,1.0,0.0065890695,0.9990001
8541,8541,0.0,1.0,0.006581631,0.9990001
8542,8542,0.0,1.0,0.006574238,0.9990001
8543,8543,0.0,1.0,0.0065667005,0.9990001
8544,8544,0.0,1.0,0.006559033,0.9990001
8545,8545,0.0,1.0,0.0065512164,0.9990001
8546,8546,0.0,1.0,0.006543667,0.9990001
8547,8547,0.0,1.0,0.0065360647,0.9990001
8548,8548,0.0,1.0,0.006528561,0.9990001
8549,8549,0.0,1.0,0.0065208324,0.9990001
8550,8550,0.0,1.0,0.006512959,0.9990001
8551,8551,0.0,1.0,0.006505005,0.9990001
8552,8552,0.0,1.0,0.00649733,0.9990001
8553,8553,0.0,1.0,0.0064891893,0.9990001
8554,8554,0.0,1.0,0.006481476,0.9990001
8555,8555,0.0,1.0,0.0064735757,0.9990001
8556,8556,0.0,1.0,0.006465584,0.9990001
8557,8557,0.0,1.0,0.0064575505,0.9990001
8558,8558,0.0,1.0,0.0064496044,0.9990001
8559,8559,0.0,1.0,0.0064416276,0.9990001
8560,8560,0.0,1.0,0.0064335368,0.9990001
8561,8561,0.0,1.0,0.0064257737,0.9990001
8562,8562,0.0,1.0,0.006417931,0.9990001
8563,8563,0.0,1.0,0.0064097904,0.9990001
8564,8564,0.0,1.0,0.0064017526,0.9990001
8565,8565,0.0,1.0,0.006393635,0.9990001
8566,8566,0.0,1.0,0.006385445,0.9990001
8567,8567,0.0,1.0,0.006377186,0.9990001
8568,8568,0.0,1.0,0.0063689235,0.9990001
8569,8569,0.0,1.0,0.0063608172,0.9990001
8570,8570,0.0,1.0,0.0063525317,0.9990001
8571,8571,0.0,1.0,0.0063442388,0.9990001
8572,8572,0.0,1.0,0.006336029,0.9990001
8573,8573,0.0,1.0,0.006327847,0.9990001
8574,8574,0.0,1.0,0.0063193287,0.9990001
8575,8575,0.0,1.0,0.006311024,0.9990001
8576,8576,0.0,1.0,0.006302994,0.9990001
8577,8577,0.0,1.0,0.0062944605,0.9990001
8578,8578,0.0,1.0,0.0062859803,0.9990001
8579,8579,0.0,1.0,0.0062775463,0.9990001
8580,8580,0.0,1.0,0.006268742,0.9990001
8581,8581,0.0,1.0,0.0062603764,0.9990001
8582,8582,0.0,1.0,0.0062520867,0.9990001
8583,8583,0.0,1.0,0.006243256,0.9990001
8584,8584,0.0,1.0,0.0062347455,0.9990001
8585,8585,0.0,1.0,0.0062261317,0.9990001
8586,8586,0.0,1.0,0.006217476,0.9990001
8587,8587,0.0,1.0,0.006208962,0.9990001
8588,8588,0.0,1.0,0.0062002605,0.9990001
8589,8589,0.0,1.0,0.0061913533,0.9990001
8590,8590,0.0,1.0,0.0061826976,0.9990001
8591,8591,0.0,1.0,0.0061741145,0.9990001
8592,8592,0.0,1.0,0.00616515,0.9990001
8593,8593,0.0,1.0,0.006156479,0.9990001
8594,8594,0.0,1.0,0.006147934,0.9990001
8595,8595,0.0,1.0,0.0061390614,0.9990001
8596,8596,0.0,1.0,0.006130379,0.9990001
8597,8597,0.0,1.0,0.006121876,0.9990001
8598,8598,0.0,1.0,0.006112992,0.9990001
8599,8599,0.0,1.0,0.006103863,0.9990001
8600,8600,0.0,1.0,0.0060948604,0.9990001
8601,8601,0.0,1.0,0.0060862466,0.9990001
8602,8602,0.0,1.0,0.0060773967,0.9990001
8603,8603,0.0,1.0,0.006068627,0.9990001
8604,8604,0.0,1.0,0.0060595134,0.9990001
8605,8605,0.0,1.0,0.006050469,0.9990001
8606,8606,0.0,1.0,0.0060411417,0.9990001
8607,8607,0.0,1.0,0.0060321735,0.9990001
8608,8608,0.0,1.0,0.006023243,0.9990001
8609,8609,0.0,1.0,0.0060141603,0.9990001
8610,8610,0.0,1.0,0.0060051465,0.9990001
8611,8611,0.0,1.0,0.005995854,0.9990001
8612,8612,0.0,1.0,0.0059866603,0.9990001
8613,8613,0.0,1.0,0.00597728,0.9990001
8614,8614,0.0,1.0,0.005967915,0.9990001
8615,8615,0.0,1.0,0.005958859,0.9990001
8616,8616,0.0,1.0,0.0059496043,0.9990001
8617,8617,0.0,1.0,0.0059399265,0.9990001
8618,8618,0.0,1.0,0.005930973,0.9990001
8619,8619,0.0,1.0,0.0059214975,0.9990001
8620,8620,0.0,1.0,0.005911995,0.9990001
8621,8621,0.0,1.0,0.0059025385,0.9990001
8622,8622,0.0,1.0,0.005892956,0.9990001
8623,8623,0.0,1.0,0.0058839456,0.9990001
8624,8624,0.0,1.0,0.0058747525,0.9990001
8625,8625,0.0,1.0,0.005865021,0.9990001
8626,8626,0.0,1.0,0.005855339,0.9990001
8627,8627,0.0,1.0,0.005845642,0.9990001
8628,8628,0.0,1.0,0.0058357813,0.9990001
8629,8629,0.0,1.0,0.005826512,0.9990001
8630,8630,0.0,1.0,0.0058166124,0.9990001
8631,8631,0.0,1.0,0.005807343,0.9990001
8632,8632,0.0,1.0,0.005797707,0.9990001
8633,8633,0.0,1.0,0.0057878345,0.9990001
8634,8634,0.0,1.0,0.0057780915,0.9990001
8635,8635,0.0,1.0,0.0057683755,0.9990001
8636,8636,0.0,1.0,0.005758549,0.9990001
8637,8637,0.0,1.0,0.005748593,0.9990001
8638,8638,0.0,1.0,0.0057388577,0.9990001
8639,8639,0.0,1.0,0.0057288096,0.9990001
8640,8640,0.0,1.0,0.0057190554,0.9990001
8641,8641,0.0,1.0,0.0057090074,0.9990001
8642,8642,0.0,1.0,0.005699131,0.9990001
8643,8643,0.0,1.0,0.0056891064,0.9990001
8644,8644,0.0,1.0,0.0056791194,0.9990001
8645,8645,0.0,1.0,0.005668839,0.9990001
8646,8646,0.0,1.0,0.0056588445,0.9990001
8647,8647,0.0,1.0,0.0056485482,0.9990001
8648,8648,0.0,1.0,0.0056384206,0.9990001
8649,8649,0.0,1.0,0.005628094,0.9990001
8650,8650,0.0,1.0,0.0056178174,0.9990001
8651,8651,0.0,1.0,0.0056076776,0.9990001
8652,8652,0.0,1.0,0.0055975267,0.9990001
8653,8653,0.0,1.0,0.0055872537,0.9990001
8654,8654,0.0,1.0,0.005577137,0.9990001
8655,8655,0.0,1.0,0.0055665174,0.9990001
8656,8656,0.0,1.0,0.0055562253,0.9990001
8657,8657,0.0,1.0,0.0055456315,0.9990001
8658,8658,0.0,1.0,0.0055351793,0.9990001
8659,8659,0.0,1.0,0.005524433,0.9990001
8660,8660,0.0,1.0,0.005513787,0.9990001
8661,8661,0.0,1.0,0.005503422,0.9990001
8662,8662,0.0,1.0,0.0054930537,0.9990001
8663,8663,0.0,1.0,0.005482636,0.9990001
8664,8664,0.0,1.0,0.0054720463,0.9990001
8665,8665,0.0,1.0,0.005461407,0.9990001
8666,8666,0.0,1.0,0.005450497,0.9990001
8667,8667,0.0,1.0,0.0054396824,0.9990001
8668,8668,0.0,1.0,0.0054287342,0.9990001
8669,8669,0.0,1.0,0.005418415,0.9990001
8670,8670,0.0,1.0,0.0054076845,0.9990001
8671,8671,0.0,1.0,0.005396679,0.9990001
8672,8672,0.0,1.0,0.005385941,0.9990001
8673,8673,0.0,1.0,0.0053747674,0.9990001
8674,8674,0.0,1.0,0.0053635067,0.9990001
8675,8675,0.0,1.0,0.005352608,0.9990001
8676,8676,0.0,1.0,0.005341656,0.9990001
8677,8677,0.0,1.0,0.0053305933,0.9990001
8678,8678,0.0,1.0,0.005319447,0.9990001
8679,8679,0.0,1.0,0.0053083193,0.9990001
8680,8680,0.0,1.0,0.0052972836,0.9990001
8681,8681,0.0,1.0,0.0052862475,0.9990001
8682,8682,0.0,1.0,0.0052750553,0.9990001
8683,8683,0.0,1.0,0.0052633174,0.9990001
8684,8684,0.0,1.0,0.005252251,0.9990001
8685,8685,0.0,1.0,0.0052411845,0.9990001
8686,8686,0.0,1.0,0.00523,0.9990001
8687,8687,0.0,1.0,0.0052183573,0.9990001
8688,8688,0.0,1.0,0.0052069286,0.9990001
8689,8689,0.0,1.0,0.005195786,0.9990001
8690,8690,0.0,1.0,0.005184063,0.9990001
8691,8691,0.0,1.0,0.0051726494,0.9990001
8692,8692,0.0,1.0,0.005161465,0.9990001
8693,8693,0.0,1.0,0.0051496928,0.9990001
8694,8694,0.0,1.0,0.0051381495,0.9990001
8695,8695,0.0,1.0,0.0051265606,0.9990001
8696,8696,0.0,1.0,0.0051148264,0.9990001
8697,8697,0.0,1.0,0.0051036114,0.9990001
8698,8698,0.0,1.0,0.005091797,0.9990001
8699,8699,0.0,1.0,0.0050798836,0.9990001
8700,8700,0.0,1.0,0.0050683403,0.9990001
8701,8701,0.0,1.0,0.0050565875,0.9990001
8702,8702,0.0,1.0,0.005044571,0.9990001
8703,8703,0.0,1.0,0.005032639,0.9990001
8704,8704,0.0,1.0,0.005021145,0.9990001
8705,8705,0.0,1.0,0.005009167,0.9990001
8706,8706,0.0,1.0,0.0049976693,0.9990001
8707,8707,0.0,1.0,0.0049857944,0.9990001
8708,8708,0.0,1.0,0.004973728,0.9990001
8709,8709,0.0,1.0,0.0049615786,0.9990001
8710,8710,0.0,1.0,0.0049498295,0.9990001
8711,8711,0.0,1.0,0.0049378816,0.9990001
8712,8712,0.0,1.0,0.004925827,0.9990001
8713,8713,0.0,1.0,0.004913571,0.9990001
8714,8714,0.0,1.0,0.0049015507,0.9990001
8715,8715,0.0,1.0,0.0048891376,0.9990001
8716,8716,0.0,1.0,0.004877346,0.9990001
8717,8717,0.0,1.0,0.004865639,0.9990001
8718,8718,0.0,1.0,0.004853413,0.9990001
8719,8719,0.0,1.0,0.004841385,0.9990001
8720,8720,0.0,1.0,0.0048291055,0.9990001
8721,8721,0.0,1.0,0.004816994,0.9990001
8722,8722,0.0,1.0,0.0048046648,0.9990001
8723,8723,0.0,1.0,0.0047925073,0.9990001
8724,8724,0.0,1.0,0.0047805444,0.9990001
8725,8725,0.0,1.0,0.0047683716,0.9990001
8726,8726,0.0,1.0,0.0047563557,0.9990001
8727,8727,0.0,1.0,0.0047443393,0.9990001
8728,8728,0.0,1.0,0.0047323573,0.9990001
8729,8729,0.0,1.0,0.004719956,0.9990001
8730,8730,0.0,1.0,0.0047078477,0.9990001
8731,8731,0.0,1.0,0.004695942,0.9990001
8732,8732,0.0,1.0,0.0046835253,0.9990001
8733,8733,0.0,1.0,0.004671883,0.9990001
8734,8734,0.0,1.0,0.00466,0.9990001
8735,8735,0.0,1.0,0.0046480563,0.9990001
8736,8736,0.0,1.0,0.004636002,0.9990001
8737,8737,0.0,1.0,0.004623825,0.9990001
8738,8738,0.0,1.0,0.0046116565,0.9990001
8739,8739,0.0,1.0,0.004599915,0.9990001
8740,8740,0.0,1.0,0.004587944,0.9990001
8741,8741,0.0,1.0,0.004576176,0.9990001
8742,8742,0.0,1.0,0.0045640604,0.9990001
8743,8743,0.0,1.0,0.0045524067,0.9990001
8744,8744,0.0,1.0,0.0045405007,0.9990001
8745,8745,0.0,1.0,0.0045287325,0.9990001
8746,8746,0.0,1.0,0.004516613,0.9990001
8747,8747,0.0,1.0,0.0045048716,0.9990001
8748,8748,0.0,1.0,0.0044932174,0.9990001
8749,8749,0.0,1.0,0.0044812164,0.9990001
8750,8750,0.0,1.0,0.004469612,0.9990001
8751,8751,0.0,1.0,0.0044581797,0.9990001
8752,8752,0.0,1.0,0.004446663,0.9990001
8753,8753,0.0,1.0,0.0044350815,0.9990001
8754,8754,0.0,1.0,0.004423588,0.9990001
8755,8755,0.0,1.0,0.004412205,0.9990001
8756,8756,0.0,1.0,0.004400658,0.9990001
8757,8757,0.0,1.0,0.0043894504,0.9990001
8758,8758,0.0,1.0,0.0043780063,0.9990001
8759,8759,0.0,1.0,0.004366982,0.9990001
8760,8760,0.0,1.0,0.004355839,0.9990001
8761,8761,0.0,1.0,0.004344841,0.9990001
8762,8762,0.0,1.0,0.00433371,0.9990001
8763,8763,0.0,1.0,0.0043225177,0.9990001
8764,8764,0.0,1.0,0.004311516,0.9990001
8765,8765,0.0,1.0,0.004300434,0.9990001
8766,8766,0.0,1.0,0.0042898906,0.9990001
8767,8767,0.0,1.0,0.0042789765,0.9990001
8768,8768,0.0,1.0,0.004268212,0.9990001
8769,8769,0.0,1.0,0.0042569735,0.9990001
8770,8770,0.0,1.0,0.0042465325,0.9990001
8771,8771,0.0,1.0,0.0042356835,0.9990001
8772,8772,0.0,1.0,0.004225506,0.9990001
8773,8773,0.0,1.0,0.0042150994,0.9990001
8774,8774,0.0,1.0,0.0042049144,0.9990001
8775,8775,0.0,1.0,0.0041942867,0.9990001
8776,8776,0.0,1.0,0.004184456,0.9990001
8777,8777,0.0,1.0,0.004174454,0.9990001
8778,8778,0.0,1.0,0.004164265,0.9990001
8779,8779,0.0,1.0,0.0041542705,0.9990001
8780,8780,0.0,1.0,0.00414423,0.9990001
8781,8781,0.0,1.0,0.0041343807,0.9990001
8782,8782,0.0,1.0,0.004124943,0.9990001
8783,8783,0.0,1.0,0.004115433,0.9990001
8784,8784,0.0,1.0,0.004106079,0.9990001
8785,8785,0.0,1.0,0.004096741,0.9990001
8786,8786,0.0,1.0,0.0040870323,0.9990001
8787,8787,0.0,1.0,0.004077557,0.9990001
8788,8788,0.0,1.0,0.0040679704,0.9990001
8789,8789,0.0,1.0,0.004059441,0.9990001
8790,8790,0.0,1.0,0.0040503773,0.9990001
8791,8791,0.0,1.0,0.004041256,0.9990001
8792,8792,0.0,1.0,0.004032326,0.9990001
8793,8793,0.0,1.0,0.0040232623,0.9990001
8794,8794,0.0,1.0,0.004014725,0.9990001
8795,8795,0.0,1.0,0.0040060123,0.9990001
8796,8796,0.0,1.0,0.0039971354,0.9990001
8797,8797,0.0,1.0,0.0039883503,0.9990001
8798,8798,0.0,1.0,0.0039800988,0.9990001
8799,8799,0.0,1.0,0.0039712107,0.9990001
8800,8800,0.0,1.0,0.0039629177,0.9990001
8801,8801,0.0,1.0,0.0039547617,0.9990001
8802,8802,0.0,1.0,0.003946671,0.9990001
8803,8803,0.0,1.0,0.0039388277,0.9990001
8804,8804,0.0,1.0,0.003931187,0.9990001
8805,8805,0.0,1.0,0.0039227908,0.9990001
8806,8806,0.0,1.0,0.0039150394,0.9990001
8807,8807,0.0,1.0,0.0039075054,0.9990001
8808,8808,0.0,1.0,0.0038997156,0.9990001
8809,8809,0.0,1.0,0.0038918955,0.9990001
8810,8810,0.0,1.0,0.0038845902,0.9990001
8811,8811,0.0,1.0,0.003876694,0.9990001
8812,8812,0.0,1.0,0.0038693622,0.9990001
8813,8813,0.0,1.0,0.0038617707,0.9990001
8814,8814,0.0,1.0,0.0038546259,0.9990001
8815,8815,0.0,1.0,0.0038478205,0.9990001
8816,8816,0.0,1.0,0.003840645,0.9990001
8817,8817,0.0,1.0,0.0038333703,0.9990001
8818,8818,0.0,1.0,0.0038261835,0.9990001
8819,8819,0.0,1.0,0.003818825,0.9990001
8820,8820,0.0,1.0,0.0038119203,0.9990001
8821,8821,0.0,1.0,0.003805092,0.9990001
8822,8822,0.0,1.0,0.0037982713,0.9990001
8823,8823,0.0,1.0,0.0037912102,0.9990001
8824,8824,0.0,1.0,0.003784672,0.9990001
8825,8825,0.0,1.0,0.00377821,0.9990001
8826,8826,0.0,1.0,0.0037716103,0.9990001
8827,8827,0.0,1.0,0.0037653926,0.9990001
8828,8828,0.0,1.0,0.0037592433,0.9990001
8829,8829,0.0,1.0,0.003752682,0.9990001
8830,8830,0.0,1.0,0.0037461931,0.9990001
8831,8831,0.0,1.0,0.003740143,0.9990001
8832,8832,0.0,1.0,0.0037342645,0.9990001
8833,8833,0.0,1.0,0.003727955,0.9990001
8834,8834,0.0,1.0,0.003722275,0.9990001
8835,8835,0.0,1.0,0.0037157708,0.9990001
8836,8836,0.0,1.0,0.0037103388,0.9990001
8837,8837,0.0,1.0,0.0037044107,0.9990001
8838,8838,0.0,1.0,0.0036986696,0.9990001
8839,8839,0.0,1.0,0.0036930162,0.9990001
8840,8840,0.0,1.0,0.0036876565,0.9990001
8841,8841,0.0,1.0,0.0036817857,0.9990001
8842,8842,0.0,1.0,0.0036765558,0.9990001
8843,8843,0.0,1.0,0.0036710817,0.9990001
8844,8844,0.0,1.0,0.0036653748,0.9990001
8845,8845,0.0,1.0,0.0036602214,0.9990001
8846,8846,0.0,1.0,0.0036548844,0.9990001
8847,8847,0.0,1.0,0.0036501123,0.9990001
8848,8848,0.0,1.0,0.0036449358,0.9990001
8849,8849,0.0,1.0,0.003640404,0.9990001
8850,8850,0.0,1.0,0.003635254,0.9990001
8851,8851,0.0,1.0,0.003630375,0.9990001
8852,8852,0.0,1.0,0.0036255342,0.9990001
8853,8853,0.0,1.0,0.0036209566,0.9990001
8854,8854,0.0,1.0,0.003616646,0.9990001
8855,8855,0.0,1.0,0.0036118852,0.9990001
8856,8856,0.0,1.0,0.0036075287,0.9990001
8857,8857,0.0,1.0,0.0036030884,0.9990001
8858,8858,0.0,1.0,0.003598881,0.9990001
8859,8859,0.0,1.0,0.003595135,0.9990001
8860,8860,0.0,1.0,0.0035911486,0.9990001
8861,8861,0.0,1.0,0.0035872844,0.9990001
8862,8862,0.0,1.0,0.0035836718,0.9990001
8863,8863,0.0,1.0,0.0035799525,0.9990001
8864,8864,0.0,1.0,0.003576874,0.9990001
8865,8865,0.0,1.0,0.0035732272,0.9990001
8866,8866,0.0,1.0,0.0035701182,0.9990001
8867,8867,0.0,1.0,0.0035670816,0.9990001
8868,8868,0.0,1.0,0.0035642243,0.9990001
8869,8869,0.0,1.0,0.0035616457,0.9990001
8870,8870,0.0,1.0,0.0035588725,0.9990001
8871,8871,0.0,1.0,0.0035563242,0.9990001
8872,8872,0.0,1.0,0.0035539742,0.9990001
8873,8873,0.0,1.0,0.0035521968,0.9990001
8874,8874,0.0,1.0,0.0035502359,0.9990001
8875,8875,0.0,1.0,0.0035485078,0.9990001
8876,8876,0.0,1.0,0.0035469895,0.9990001
8877,8877,0.0,1.0,0.003545811,0.9990001
8878,8878,0.0,1.0,0.0035451776,0.9990001
8879,8879,0.0,1.0,0.0035445825,0.9990001
8880,8880,0.0,1.0,0.0035439874,0.9990001
8881,8881,0.0,1.0,0.0035439492,0.9990001
8882,8882,0.0,1.0,0.0035438158,0.9990001
8883,8883,0.0,1.0,0.0035443804,0.9990001
8884,8884,0.0,1.0,0.0035448037,0.9990001
8885,8885,0.0,1.0,0.00354575,0.9990001
8886,8886,0.0,1.0,0.0035472985,0.9990001
8887,8887,0.0,1.0,0.003549351,0.9990001
8888,8888,0.0,1.0,0.0035513537,0.9990001
8889,8889,0.0,1.0,0.003553879,0.9990001
8890,8890,0.0,1.0,0.0035569726,0.9990001
8891,8891,0.0,1.0,0.0035603296,0.9990001
8892,8892,0.0,1.0,0.003564583,0.9990001
8893,8893,0.0,1.0,0.0035687105,0.9990001
8894,8894,0.0,1.0,0.003573948,0.9990001
8895,8895,0.0,1.0,0.0035796282,0.9990001
8896,8896,0.0,1.0,0.0035863612,0.9990001
8897,8897,0.0,1.0,0.0035932772,0.9990001
8898,8898,0.0,1.0,0.0036007005,0.9990001
8899,8899,0.0,1.0,0.003609192,0.9990001
8900,8900,0.0,1.0,0.0036186143,0.9990001
8901,8901,0.0,1.0,0.00362912,0.9990001
8902,8902,0.0,1.0,0.0036405374,0.9990001
8903,8903,0.0,1.0,0.003652668,0.9990001
8904,8904,0.0,1.0,0.0036663057,0.9990001
8905,8905,0.0,1.0,0.0036808625,0.9990001
8906,8906,0.0,1.0,0.0036970025,0.9990001
8907,8907,0.0,1.0,0.0037149545,0.9990001
8908,8908,0.0,1.0,0.0037346422,0.9990001
8909,8909,0.0,1.0,0.0037558558,0.9990001
8910,8910,0.0,1.0,0.0037787477,0.9990001
8911,8911,0.0,1.0,0.0038045198,0.9990001
8912,8912,0.0,1.0,0.0038320543,0.9990001
8913,8913,0.0,1.0,0.0038624308,0.9990001
8914,8914,0.0,1.0,0.0038960078,0.9990001
8915,8915,0.0,1.0,0.003932831,0.9990001
8916,8916,0.0,1.0,0.0039732247,0.9990001
8917,8917,0.0,1.0,0.0040179864,0.9990001
8918,8918,0.0,1.0,0.004067448,0.9990001
8919,8919,0.0,1.0,0.0041219406,0.9990001
8920,8920,0.0,1.0,0.0041827126,0.9990001
8921,8921,0.0,1.0,0.0042503434,0.9990001
8922,8922,0.0,1.0,0.004326035,0.9990001
8923,8923,0.0,1.0,0.0044111023,0.9990001
8924,8924,0.0,1.0,0.0045062527,0.9990001
8925,8925,0.0,1.0,0.0046138917,0.9990001
8926,8926,0.0,1.0,0.0047350503,0.9990001
8927,8927,0.0,1.0,0.004872189,0.9990001
8928,8928,0.0,1.0,0.0050272676,0.9990001
8929,8929,0.0,1.0,0.0052023088,0.9990001
8930,8930,0.0,1.0,0.005398823,0.9990001
8931,8931,0.0,1.0,0.005618218,0.9990001
8932,8932,0.0,1.0,0.005859917,0.9990001
8933,8933,0.0,1.0,0.006115532,0.9990001
8934,8934,0.0,1.0,0.0063521233,0.9990001
8935,8935,0.0,1.0,0.0064989664,0.9990001
8936,8936,0.0,1.0,0.0064621586,0.9990001
8937,8937,0.0,1.0,0.0062250597,0.9990001
8938,8938,0.0,1.0,0.0059455647,0.9990001
8939,8939,0.0,1.0,0.0056229634,0.9990001
8940,8940,0.0,1.0,0.0051101036,0.9990001
8941,8941,0.0,1.0,0.004321209,0.9990001
8942,8942,0.0,1.0,0.0033518944,0.9990001
8943,8943,0.0,1.0,0.0024254303,0.9990001
8944,8944,0.0,1.0,0.0017638932,0.9990001
8945,8945,0.0,1.0,0.0014163323,0.9990001
8946,8946,0.0,1.0,0.0012740861,0.9990001
8947,8947,0.0,1.0,0.0012095452,0.9990001
8948,8948,0.0,1.0,0.0011401826,0.9990001
8949,8949,0.0,1.0,0.0010389405,0.9990001
8950,8950,0.0,1.0,0.00091679004,0.9990001
8951,8951,0.0,1.0,0.00079555897,0.9990001
8952,8952,0.0,1.0,0.00069068914,1.0
8953,8953,0.0,1.0,0.000607708,1.0
8954,8954,0.0,1.0,0.00054543687,1.0
8955,8955,0.0,1.0,0.00049958803,1.0
8956,8956,0.0,1.0,0.00046558,1.0
8957,8957,0.0,1.0,0.00043984223,1.0
8958,8958,0.0,1.0,0.00041986848,1.0
8959,8959,0.0,1.0,0.00040434647,1.0
8960,8960,0.0,1.0,0.00039288332,1.0
8961,8961,0.0,1.0,0.00038472368,1.0
8962,8962,0.0,1.0,0.0003795395,1.0
8963,8963,0.0,1.0,0.00037710572,1.0
8964,8964,0.0,1.0,0.0003770943,1.0
8965,8965,0.0,1.0,0.0003792305,1.0
8966,8966,0.0,1.0,0.0003833275,1.0
8967,8967,0.0,1.0,0.00038882066,1.0
8968,8968,0.0,1.0,0.00039592362,1.0
8969,8969,0.0,1.0,0.00040433503,1.0
8970,8970,0.0,1.0,0.00041409303,1.0
8971,8971,0.0,1.0,0.00042488863,1.0
8972,8972,0.0,1.0,0.00043661118,1.0
8973,8973,0.0,1.0,0.00044941332,1.0
8974,8974,0.0,1.0,0.00046302416,1.0
8975,8975,0.0,1.0,0.00047748568,1.0
8976,8976,0.0,1.0,0.00049256516,1.0
8977,8977,0.0,1.0,0.0005082169,1.0
8978,8978,0.0,1.0,0.00052453997,1.0
8979,8979,0.0,1.0,0.00054146576,1.0
8980,8980,0.0,1.0,0.00055868534,1.0
8981,8981,0.0,1.0,0.0005764885,1.0
8982,8982,0.0,1.0,0.000594635,1.0
8983,8983,0.0,1.0,0.0006129265,1.0
8984,8984,0.0,1.0,0.0006317597,1.0
8985,8985,0.0,1.0,0.00065051275,1.0
8986,8986,0.0,1.0,0.0006697083,1.0
8987,8987,0.0,1.0,0.00068902975,1.0
8988,8988,0.0,1.0,0.0007084542,0.9990001
8989,8989,0.0,1.0,0.0007281037,0.9990001
8990,8990,0.0,1.0,0.00074774557,0.9990001
8991,8991,0.0,1.0,0.0007676392,0.9990001
8992,8992,0.0,1.0,0.0007875481,0.9990001
8993,8993,0.0,1.0,0.0008070984,0.9990001
8994,8994,0.0,1.0,0.00082685857,0.9990001
8995,8995,0.0,1.0,0.0008463364,0.9990001
8996,8996,0.0,1.0,0.00086575706,0.9990001
8997,8997,0.0,1.0,0.0008852425,0.9990001
8998,8998,0.0,1.0,0.0009043313,0.9990001
8999,8999,0.0,1.0,0.0009233933,0.9990001
9000,9000,0.0,1.0,0.0009422875,0.9990001
9001,9001,0.0,1.0,0.0009607811,0.9990001
9002,9002,0.0,1.0,0.000979355,0.9990001
9003,9003,0.0,1.0,0.00099786,0.9990001
9004,9004,0.0,1.0,0.0010160562,0.9990001
9005,9005,0.0,1.0,0.0010338974,0.9990001
9006,9006,0.0,1.0,0.0010516586,0.9990001
9007,9007,0.0,1.0,0.0010690804,0.9990001
9008,9008,0.0,1.0,0.0010863267,0.9990001
9009,9009,0.0,1.0,0.0011033211,0.9990001
9010,9010,0.0,1.0,0.0011200028,0.9990001
9011,9011,0.0,1.0,0.0011366616,0.9990001
9012,9012,0.0,1.0,0.0011527825,0.9990001
9013,9013,0.0,1.0,0.0011689301,0.9990001
9014,9014,0.0,1.0,0.0011845322,0.9990001
9015,9015,0.0,1.0,0.0012002755,0.9990001
9016,9016,0.0,1.0,0.0012155419,0.9990001
9017,9017,0.0,1.0,0.0012303734,0.9990001
9018,9018,0.0,1.0,0.0012451248,0.9990001
9019,9019,0.0,1.0,0.0012596397,0.9990001
9020,9020,0.0,1.0,0.0012738915,0.9990001
9021,9021,0.0,1.0,0.0012877312,0.9990001
9022,9022,0.0,1.0,0.001301323,0.9990001
9023,9023,0.0,1.0,0.0013149148,0.9990001
9024,9024,0.0,1.0,0.0013280945,0.9990001
9025,9025,0.0,1.0,0.0013409768,0.9990001
9026,9026,0.0,1.0,0.0013534089,0.9990001
9027,9027,0.0,1.0,0.0013656807,0.9990001
9028,9028,0.0,1.0,0.001377636,0.9990001
9029,9029,0.0,1.0,0.0013894845,0.9990001
9030,9030,0.0,1.0,0.001401001,0.9990001
9031,9031,0.0,1.0,0.001412426,0.9990001
9032,9032,0.0,1.0,0.001423092,0.9990001
9033,9033,0.0,1.0,0.0014335251,0.9990001
9034,9034,0.0,1.0,0.0014438935,0.9990001
9035,9035,0.0,1.0,0.0014542657,0.9990001
9036,9036,0.0,1.0,0.0014641266,0.9990001
9037,9037,0.0,1.0,0.0014736253,0.9990001
9038,9038,0.0,1.0,0.0014829789,0.9990001
9039,9039,0.0,1.0,0.0014919434,0.9990001
9040,9040,0.0,1.0,0.0015005571,0.9990001
9041,9041,0.0,1.0,0.0015090676,0.9990001
9042,9042,0.0,1.0,0.0015171319,0.9990001
9043,9043,0.0,1.0,0.0015251351,0.9990001
9044,9044,0.0,1.0,0.0015330277,0.9990001
9045,9045,0.0,1.0,0.0015403557,0.9990001
9046,9046,0.0,1.0,0.0015473443,0.9990001
9047,9047,0.0,1.0,0.0015542527,0.9990001
9048,9048,0.0,1.0,0.0015611459,0.9990001
9049,9049,0.0,1.0,0.0015673791,0.9990001
9050,9050,0.0,1.0,0.0015738526,0.9990001
9051,9051,0.0,1.0,0.0015795861,0.9990001
9052,9052,0.0,1.0,0.0015853959,0.9990001
9053,9053,0.0,1.0,0.0015912743,0.9990001
9054,9054,0.0,1.0,0.0015963021,0.9990001
9055,9055,0.0,1.0,0.0016012841,0.9990001
9056,9056,0.0,1.0,0.0016060906,0.9990001
9057,9057,0.0,1.0,0.0016102563,0.9990001
9058,9058,0.0,1.0,0.0016147844,0.9990001
9059,9059,0.0,1.0,0.0016184007,0.9990001
9060,9060,0.0,1.0,0.0016220819,0.9990001
9061,9061,0.0,1.0,0.001625538,0.9990001
9062,9062,0.0,1.0,0.0016286317,0.9990001
9063,9063,0.0,1.0,0.0016316682,0.9990001
9064,9064,0.0,1.0,0.0016342583,0.9990001
9065,9065,0.0,1.0,0.0016367913,0.9990001
9066,9066,0.0,1.0,0.0016391526,0.9990001
9067,9067,0.0,1.0,0.0016411477,0.9990001
9068,9068,0.0,1.0,0.0016428033,0.9990001
9069,9069,0.0,1.0,0.001644516,0.9990001
9070,9070,0.0,1.0,0.0016456147,0.9990001
9071,9071,0.0,1.0,0.0016466981,0.9990001
9072,9072,0.0,1.0,0.0016475717,0.9990001
9073,9073,0.0,1.0,0.0016480294,0.9990001
9074,9074,0.0,1.0,0.0016484223,0.9990001
9075,9075,0.0,1.0,0.0016487313,0.9990001
9076,9076,0.0,1.0,0.0016487847,0.9990001
9077,9077,0.0,1.0,0.0016483803,0.9990001
9078,9078,0.0,1.0,0.0016477585,0.9990001
9079,9079,0.0,1.0,0.0016471329,0.9990001
9080,9080,0.0,1.0,0.0016458475,0.9990001
9081,9081,0.0,1.0,0.001644558,0.9990001
9082,9082,0.0,1.0,0.0016428796,0.9990001
9083,9083,0.0,1.0,0.0016412507,0.9990001
9084,9084,0.0,1.0,0.0016392289,0.9990001
9085,9085,0.0,1.0,0.0016371346,0.9990001
9086,9086,0.0,1.0,0.0016351967,0.9990001
9087,9087,0.0,1.0,0.0016327897,0.9990001
9088,9088,0.0,1.0,0.0016299554,0.9990001
9089,9089,0.0,1.0,0.0016269685,0.9990001
9090,9090,0.0,1.0,0.001624115,0.9990001
9091,9091,0.0,1.0,0.0016206208,0.9990001
9092,9092,0.0,1.0,0.001617035,0.9990001
9093,9093,0.0,1.0,0.00161335,0.9990001
9094,9094,0.0,1.0,0.0016092416,0.9990001
9095,9095,0.0,1.0,0.0016052513,0.9990001
9096,9096,0.0,1.0,0.0016008569,0.9990001
9097,9097,0.0,1.0,0.0015961914,0.9990001
9098,9098,0.0,1.0,0.001591137,0.9990001
9099,9099,0.0,1.0,0.0015860634,0.9990001
9100,9100,0.0,1.0,0.0015809174,0.9990001
9101,9101,0.0,1.0,0.0015755272,0.9990001
9102,9102,0.0,1.0,0.0015699578,0.9990001
9103,9103,0.0,1.0,0.0015643731,0.9990001
9104,9104,0.0,1.0,0.0015586473,0.9990001
9105,9105,0.0,1.0,0.0015524293,0.9990001
9106,9106,0.0,1.0,0.0015461541,0.9990001
9107,9107,0.0,1.0,0.0015395699,0.9990001
9108,9108,0.0,1.0,0.0015325166,0.9990001
9109,9109,0.0,1.0,0.0015259514,0.9990001
9110,9110,0.0,1.0,0.0015186844,0.9990001
9111,9111,0.0,1.0,0.0015112954,0.9990001
9112,9112,0.0,1.0,0.0015033913,0.9990001
9113,9113,0.0,1.0,0.001495678,0.9990001
9114,9114,0.0,1.0,0.0014876176,0.9990001
9115,9115,0.0,1.0,0.001479168,0.9990001
9116,9116,0.0,1.0,0.0014709664,0.9990001
9117,9117,0.0,1.0,0.0014622994,0.9990001
9118,9118,0.0,1.0,0.0014534836,0.9990001
9119,9119,0.0,1.0,0.0014444848,0.9990001
9120,9120,0.0,1.0,0.0014352875,0.9990001
9121,9121,0.0,1.0,0.0014258614,0.9990001
9122,9122,0.0,1.0,0.0014167138,0.9990001
9123,9123,0.0,1.0,0.001407261,0.9990001
9124,9124,0.0,1.0,0.0013975792,0.9990001
9125,9125,0.0,1.0,0.0013879128,0.9990001
9126,9126,0.0,1.0,0.0013779107,0.9990001
9127,9127,0.0,1.0,0.0013677063,0.9990001
9128,9128,0.0,1.0,0.0013571244,0.9990001
9129,9129,0.0,1.0,0.0013465043,0.9990001
9130,9130,0.0,1.0,0.0013359452,0.9990001
9131,9131,0.0,1.0,0.0013253136,0.9990001
9132,9132,0.0,1.0,0.0013141175,0.9990001
9133,9133,0.0,1.0,0.0013028794,0.9990001
9134,9134,0.0,1.0,0.001291813,0.9990001
9135,9135,0.0,1.0,0.0012804108,0.9990001
9136,9136,0.0,1.0,0.0012689476,0.9990001
9137,9137,0.0,1.0,0.0012574197,0.9990001
9138,9138,0.0,1.0,0.0012456055,0.9990001
9139,9139,0.0,1.0,0.0012335472,0.9990001
9140,9140,0.0,1.0,0.0012216187,0.9990001
9141,9141,0.0,1.0,0.0012093697,0.9990001
9142,9142,0.0,1.0,0.001197094,0.9990001
9143,9143,0.0,1.0,0.0011843491,0.9990001
9144,9144,0.0,1.0,0.0011719856,0.9990001
9145,9145,0.0,1.0,0.0011595612,0.9990001
9146,9146,0.0,1.0,0.0011469041,0.9990001
9147,9147,0.0,1.0,0.0011344834,0.9990001
9148,9148,0.0,1.0,0.0011217576,0.9990001
9149,9149,0.0,1.0,0.0011086006,0.9990001
9150,9150,0.0,1.0,0.0010954972,0.9990001
9151,9151,0.0,1.0,0.0010823174,0.9990001
9152,9152,0.0,1.0,0.0010689774,0.9990001
9153,9153,0.0,1.0,0.0010557404,0.9990001
9154,9154,0.0,1.0,0.0010421792,0.9990001
9155,9155,0.0,1.0,0.0010286904,0.9990001
9156,9156,0.0,1.0,0.0010153503,0.9990001
9157,9157,0.0,1.0,0.0010017968,0.9990001
9158,9158,0.0,1.0,0.0009880868,0.9990001
9159,9159,0.0,1.0,0.00097453693,0.9990001
9160,9160,0.0,1.0,0.0009609795,0.9990001
9161,9161,0.0,1.0,0.00094723515,0.9990001
9162,9162,0.0,1.0,0.0009335442,0.9990001
9163,9163,0.0,1.0,0.0009196015,0.9990001
9164,9164,0.0,1.0,0.00090568926,0.9990001
9165,9165,0.0,1.0,0.0008919831,0.9990001
9166,9166,0.0,1.0,0.0008779488,0.9990001
9167,9167,0.0,1.0,0.00086409,0.9990001
9168,9168,0.0,1.0,0.0008502923,0.9990001
9169,9169,0.0,1.0,0.00083640293,0.9990001
9170,9170,0.0,1.0,0.00082254794,0.9990001
9171,9171,0.0,1.0,0.0008087006,0.9990001
9172,9172,0.0,1.0,0.0007947541,0.9990001
9173,9173,0.0,1.0,0.00078104786,0.9990001
9174,9174,0.0,1.0,0.0007672768,0.9990001
9175,9175,0.0,1.0,0.00075349427,0.9990001
9176,9176,0.0,1.0,0.00073975377,0.9990001
9177,9177,0.0,1.0,0.00072638324,0.9990001
9178,9178,0.0,1.0,0.000712677,0.9990001
9179,9179,0.0,1.0,0.0006992646,0.9990001
9180,9180,0.0,1.0,0.0006857033,1.0
9181,9181,0.0,1.0,0.0006723862,1.0
9182,9182,0.0,1.0,0.0006590462,1.0
9183,9183,0.0,1.0,0.0006456871,1.0
9184,9184,0.0,1.0,0.0006323624,1.0
9185,9185,0.0,1.0,0.0006195832,1.0
9186,9186,0.0,1.0,0.0006063843,1.0
9187,9187,0.0,1.0,0.00059352495,1.0
9188,9188,0.0,1.0,0.00058074575,1.0
9189,9189,0.0,1.0,0.0005680924,1.0
9190,9190,0.0,1.0,0.0005554924,1.0
9191,9191,0.0,1.0,0.0005430184,1.0
9192,9192,0.0,1.0,0.00053076935,1.0
9193,9193,0.0,1.0,0.0005186119,1.0
9194,9194,0.0,1.0,0.0005064926,1.0
9195,9195,0.0,1.0,0.0004945793,1.0
9196,9196,0.0,1.0,0.00048292926,1.0
9197,9197,0.0,1.0,0.00047143176,1.0
9198,9198,0.0,1.0,0.00045992664,1.0
9199,9199,0.0,1.0,0.00044856645,1.0
9200,9200,0.0,1.0,0.0004373932,1.0
9201,9201,0.0,1.0,0.00042652895,1.0
9202,9202,0.0,1.0,0.00041569903,1.0
9203,9203,0.0,1.0,0.00040495684,1.0
9204,9204,0.0,1.0,0.00039457704,1.0
9205,9205,0.0,1.0,0.00038419725,1.0
9206,9206,0.0,1.0,0.0003741074,1.0
9207,9207,0.0,1.0,0.00036408234,1.0
9208,9208,0.0,1.0,0.00035432816,1.0
9209,9209,0.0,1.0,0.0003447342,1.0
9210,9210,0.0,1.0,0.00033531952,1.0
9211,9211,0.0,1.0,0.00032602312,1.0
9212,9212,0.0,1.0,0.00031696702,1.0
9213,9213,0.0,1.0,0.00030805208,1.0
9214,9214,0.0,1.0,0.0002991867,1.0
9215,9215,0.0,1.0,0.00029060748,1.0
9216,9216,0.0,1.0,0.00028213122,1.0
9217,9217,0.0,1.0,0.00027388384,1.0
9218,9218,0.0,1.0,0.00026588823,1.0
9219,9219,0.0,1.0,0.00025799943,1.0
9220,9220,0.0,1.0,0.000250206,1.0
9221,9221,0.0,1.0,0.0002425995,1.0
9222,9222,0.0,1.0,0.00023524095,1.0
9223,9223,0.0,1.0,0.00022807313,1.0
9224,9224,0.0,1.0,0.00022109224,1.0
9225,9225,0.0,1.0,0.0002142029,1.0
9226,9226,0.0,1.0,0.00020755388,1.0
9227,9227,0.0,1.0,0.00020097352,1.0
9228,9228,0.0,1.0,0.00019464493,1.0
9229,9229,0.0,1.0,0.00018841554,1.0
9230,9230,0.0,1.0,0.00018237687,1.0
9231,9231,0.0,1.0,0.00017652131,1.0
9232,9232,0.0,1.0,0.00017073442,1.0
9233,9233,0.0,1.0,0.00016518784,1.0
9234,9234,0.0,1.0,0.00015979768,1.0
9235,9235,0.0,1.0,0.00015454866,1.0
9236,9236,0.0,1.0,0.00014942932,1.0
9237,9237,0.0,1.0,0.00014443208,1.0
9238,9238,0.0,1.0,0.00013959885,1.0
9239,9239,0.0,1.0,0.00013496018,1.0
9240,9240,0.0,1.0,0.00013043213,1.0
9241,9241,0.0,1.0,0.00012605668,1.0
9242,9242,0.0,1.0,0.00012180329,1.0
9243,9243,0.0,1.0,0.000117626194,1.0
9244,9244,0.0,1.0,0.00011365128,1.0
9245,9245,0.0,1.0,0.000109779365,1.0
9246,9246,0.0,1.0,0.00010604096,1.0
9247,9247,0.0,1.0,0.000102413185,1.0
9248,9248,0.0,1.0,9.891892e-05,1.0
9249,9249,0.0,1.0,9.5527656e-05,1.0
9250,9250,0.0,1.0,9.226227e-05,1.0
9251,9251,0.0,1.0,8.909607e-05,1.0
9252,9252,0.0,1.0,8.604432e-05,1.0
9253,9253,0.0,1.0,8.3114624e-05,1.0
9254,9254,0.0,1.0,8.031083e-05,1.0
9255,9255,0.0,1.0,7.7533725e-05,1.0
9256,9256,0.0,1.0,7.491303e-05,1.0
9257,9257,0.0,1.0,7.233048e-05,1.0
9258,9258,0.0,1.0,6.988526e-05,1.0
9259,9259,0.0,1.0,6.751251e-05,1.0
9260,9260,0.0,1.0,6.522751e-05,1.0
9261,9261,0.0,1.0,6.30455e-05,1.0
9262,9262,0.0,1.0,6.0943607e-05,1.0
9263,9263,0.0,1.0,5.8921818e-05,1.0
9264,9264,0.0,1.0,5.6968693e-05,1.0
9265,9265,0.0,1.0,5.508423e-05,1.0
9266,9266,0.0,1.0,5.3276064e-05,1.0
9267,9267,0.0,1.0,5.1540377e-05,1.0
9268,9268,0.0,1.0,4.986954e-05,1.0
9269,9269,0.0,1.0,4.8255923e-05,1.0
9270,9270,0.0,1.0,4.6699526e-05,1.0
9271,9271,0.0,1.0,4.520798e-05,1.0
9272,9272,0.0,1.0,4.3785098e-05,1.0
9273,9273,0.0,1.0,4.2392734e-05,1.0
9274,9274,0.0,1.0,4.1061405e-05,1.0
9275,9275,0.0,1.0,3.9749146e-05,1.0
9276,9276,0.0,1.0,3.8494112e-05,1.0
9277,9277,0.0,1.0,3.7288668e-05,1.0
9278,9278,0.0,1.0,3.6129e-05,1.0
9279,9279,0.0,1.0,3.5003664e-05,1.0
9280,9280,0.0,1.0,3.3908847e-05,1.0
9281,9281,0.0,1.0,3.284073e-05,1.0
9282,9282,0.0,1.0,3.182602e-05,1.0
9283,9283,0.0,1.0,3.0845644e-05,1.0
9284,9284,0.0,1.0,2.9899598e-05,1.0
9285,9285,0.0,1.0,2.8984072e-05,1.0
9286,9286,0.0,1.0,2.8083803e-05,1.0
9287,9287,0.0,1.0,2.7229311e-05,1.0
9288,9288,0.0,1.0,2.6393891e-05,1.0
9289,9289,0.0,1.0,2.5592804e-05,1.0
9290,9290,0.0,1.0,2.4803163e-05,1.0
9291,9291,0.0,1.0,2.4032594e-05,1.0
9292,9292,0.0,1.0,2.3284912e-05,1.0
9293,9293,0.0,1.0,2.2560122e-05,1.0
9294,9294,0.0,1.0,2.1842958e-05,1.0
9295,9295,0.0,1.0,2.1152497e-05,1.0
9296,9296,0.0,1.0,2.0469666e-05,1.0
9297,9297,0.0,1.0,1.9813539e-05,1.0
9298,9298,0.0,1.0,1.9172669e-05,1.0
9299,9299,0.0,1.0,1.8550874e-05,1.0
9300,9300,0.0,1.0,1.7944336e-05,1.0
9301,9301,0.0,1.0,1.7349244e-05,1.0
9302,9302,0.0,1.0,1.6765594e-05,1.0
9303,9303,0.0,1.0,1.620102e-05,1.0
9304,9304,0.0,1.0,1.5644075e-05,1.0
9305,9305,0.0,1.0,1.50985725e-05,1.0
9306,9306,0.0,1.0,1.4572144e-05,1.0
9307,9307,0.0,1.0,1.4053346e-05,1.0
9308,9308,0.0,1.0,1.3549806e-05,1.0
9309,9309,0.0,1.0,1.3057709e-05,1.0
9310,9310,0.0,1.0,1.25770575e-05,1.0
9311,9311,0.0,1.0,1.2115479e-05,1.0
9312,9312,0.0,1.0,1.1657716e-05,1.0
9313,9313,0.0,1.0,1.1211396e-05,1.0
9314,9314,0.0,1.0,1.077652e-05,1.0
9315,9315,0.0,1.0,1.0356904e-05,1.0
9316,9316,0.0,1.0,9.941102e-06,1.0
9317,9317,0.0,1.0,9.536743e-06,1.0
9318,9318,0.0,1.0,9.147644e-06,1.0
9319,9319,0.0,1.0,8.769989e-06,1.0
9320,9320,0.0,1.0,8.403778e-06,1.0
9321,9321,0.0,1.0,8.041382e-06,1.0
9322,9322,0.0,1.0,7.694245e-06,1.0
9323,9323,0.0,1.0,7.3585516e-06,1.0
9324,9324,0.0,1.0,7.026673e-06,1.0
9325,9325,0.0,1.0,6.7100527e-06,1.0
9326,9326,0.0,1.0,6.4010624e-06,1.0
9327,9327,0.0,1.0,6.1035157e-06,1.0
9328,9328,0.0,1.0,5.813599e-06,1.0
9329,9329,0.0,1.0,5.535126e-06,1.0
9330,9330,0.0,1.0,5.268097e-06,1.0
9331,9331,0.0,1.0,5.008698e-06,1.0
9332,9332,0.0,1.0,4.756928e-06,1.0
9333,9333,0.0,1.0,4.512787e-06,1.0
9334,9334,0.0,1.0,4.2800907e-06,1.0
9335,9335,0.0,1.0,4.0550235e-06,1.0
9336,9336,0.0,1.0,3.8414005e-06,1.0
9337,9337,0.0,1.0,3.6354068e-06,1.0
9338,9338,0.0,1.0,3.4370423e-06,1.0
9339,9339,0.0,1.0,3.2463074e-06,1.0
9340,9340,0.0,1.0,3.063202e-06,1.0
9341,9341,0.0,1.0,2.8915406e-06,1.0
9342,9342,0.0,1.0,2.723694e-06,1.0
9343,9343,0.0,1.0,2.5634768e-06,1.0
9344,9344,0.0,1.0,2.4147034e-06,1.0
9345,9345,0.0,1.0,2.269745e-06,1.0
9346,9346,0.0,1.0,2.1286012e-06,1.0
9347,9347,0.0,1.0,1.9989016e-06,1.0
9348,9348,0.0,1.0,1.8730165e-06,1.0
9349,9349,0.0,1.0,1.7547608e-06,1.0
9350,9350,0.0,1.0,1.6441346e-06,1.0
9351,9351,0.0,1.0,1.5373231e-06,1.0
9352,9352,0.0,1.0,1.4343262e-06,1.0
9353,9353,0.0,1.0,1.3389588e-06,1.0
9354,9354,0.0,1.0,1.2512207e-06,1.0
9355,9355,0.0,1.0,1.1634827e-06,1.0
9356,9356,0.0,1.0,1.0833741e-06,1.0
9357,9357,0.0,1.0,1.0070801e-06,1.0
9358,9358,0.0,1.0,9.3460085e-07,1.0
9359,9359,0.0,1.0,8.6975103e-07,1.0
9360,9360,0.0,1.0,8.0490116e-07,1.0
9361,9361,0.0,1.0,7.476807e-07,1.0
9362,9362,0.0,1.0,6.9046024e-07,1.0
9363,9363,0.0,1.0,6.370545e-07,1.0
9364,9364,0.0,1.0,5.8746343e-07,1.0
9365,9365,0.0,1.0,5.4168703e-07,1.0
9366,9366,0.0,1.0,4.997254e-07,1.0
9367,9367,0.0,1.0,4.615784e-07,1.0
9368,9368,0.0,1.0,4.272461e-07,1.0
9369,9369,0.0,1.0,3.9291385e-07,1.0
9370,9370,0.0,1.0,3.5858156e-07,1.0
9371,9371,0.0,1.0,3.3187868e-07,1.0
9372,9372,0.0,1.0,3.051758e-07,1.0
9373,9373,0.0,1.0,2.7847292e-07,1.0
9374,9374,0.0,1.0,2.5558472e-07,1.0
9375,9375,0.0,1.0,2.3269655e-07,1.0
9376,9376,0.0,1.0,2.1362305e-07,1.0
9377,9377,0.0,1.0,1.9836426e-07,1.0
9378,9378,0.0,1.0,1.7929078e-07,1.0
9379,9379,0.0,1.0,1.6403199e-07,1.0
9380,9380,0.0,1.0,1.487732e-07,1.0
9381,9381,0.0,1.0,1.3732911e-07,1.0
9382,9382,0.0,1.0,1.2588501e-07,1.0
9383,9383,0.0,1.0,1.1444092e-07,1.0
9384,9384,0.0,1.0,1.0299683e-07,1.0
9385,9385,0.0,1.0,9.536743e-08,1.0
9386,9386,0.0,1.0,8.7738044e-08,1.0
9387,9387,0.0,1.0,8.010865e-08,1.0
9388,9388,0.0,1.0,7.247925e-08,1.0
9389,9389,0.0,1.0,6.484986e-08,1.0
9390,9390,0.0,1.0,6.103516e-08,1.0
9391,9391,0.0,1.0,5.722046e-08,1.0
9392,9392,0.0,1.0,4.9591065e-08,1.0
9393,9393,0.0,1.0,4.5776368e-08,1.0
9394,9394,0.0,1.0,4.1961673e-08,1.0
9395,9395,0.0,1.0,3.8146975e-08,1.0
9396,9396,0.0,1.0,3.4332277e-08,1.0
9397,9397,0.0,1.0,3.4332277e-08,1.0
9398,9398,0.0,1.0,3.051758e-08,1.0
9399,9399,0.0,1.0,2.6702882e-08,1.0
9400,9400,0.0,1.0,2.6702882e-08,1.0
9401,9401,0.0,1.0,2.2888184e-08,1.0
9402,9402,0.0,1.0,2.2888184e-08,1.0
9403,9403,0.0,1.0,1.9073488e-08,1.0
9404,9404,0.0,1.0,1.9073488e-08,1.0
9405,9405,0.0,1.0,1.525879e-08,1.0
9406,9406,0.0,1.0,1.525879e-08,1.0
9407,9407,0.0,1.0,1.525879e-08,1.0
9408,9408,0.0,1.0,1.1444092e-08,1.0
9409,9409,0.0,1.0,1.1444092e-08,1.0
9410,9410,0.0,1.0,1.1444092e-08,1.0
9411,9411,0.0,1.0,1.1444092e-08,1.0
9412,9412,0.0,1.0,1.1444092e-08,1.0
9413,9413,0.0,1.0,7.629395e-09,1.0
9414,9414,0.0,1.0,7.629395e-09,1.0
9415,9415,0.0,1.0,7.629395e-09,1.0
9416,9416,0.0,1.0,7.629395e-09,1.0
9417,9417,0.0,1.0,7.629395e-09,1.0
9418,9418,0.0,1.0,7.629395e-09,1.0
9419,9419,0.0,1.0,7.629395e-09,1.0
9420,9420,0.0,1.0,7.629395e-09,1.0
9421,9421,0.0,1.0,3.8146974e-09,1.0
9422,9422,0.0,1.0,3.8146974e-09,1.0
9423,9423,0.0,1.0,3.8146974e-09,1.0
9424,9424,0.0,1.0,3.8146974e-09,1.0
9425,9425,0.0,1.0,3.8146974e-09,1.0
9426,9426,0.0,1.0,3.8146974e-09,1.0
9427,9427,0.0,1.0,3.8146974e-09,1.0
9428,9428,0.0,1.0,3.8146974e-09,1.0
9429,9429,0.0,1.0,3.8146974e-09,1.0
9430,9430,0.0,1.0,3.8146974e-09,1.0
9431,9431,0.0,1.0,3.8146974e-09,1.0
9432,9432,0.0,1.0,3.8146974e-09,1.0
9433,9433,0.0,1.0,7.629395e-09,1.0
9434,9434,0.0,1.0,8.392335e-08,1.0
9435,9435,0.0,1.0,8.3923345e-07,1.0
9436,9436,0.0,1.0,4.8484803e-06,1.0
9437,9437,0.0,1.0,1.7631532e-05,1.0
9438,9438,0.0,1.0,4.8503876e-05,1.0
9439,9439,0.0,1.0,0.000112777714,1.0
9440,9440,0.0,1.0,0.0002335663,1.0
9441,9441,0.0,1.0,0.00043408587,1.0
9442,9442,0.0,1.0,0.0007220345,0.9990001
9443,9443,0.0,1.0,0.0010882531,0.9990001
9444,9444,0.0,1.0,0.0015070688,0.9990001
9445,9445,0.0,1.0,0.0019486962,0.9990001
9446,9446,0.0,1.0,0.0023973237,0.9990001
9447,9447,0.0,1.0,0.0028367806,0.9990001
9448,9448,0.0,1.0,0.0032693942,0.9990001
9449,9449,0.0,1.0,0.003686371,0.9990001
9450,9450,0.0,1.0,0.0040942538,0.9990001
9451,9451,0.0,1.0,0.00448869,0.9990001
9452,9452,0.0,1.0,0.0048717004,0.9990001
9453,9453,0.0,1.0,0.005244454,0.9990001
9454,9454,0.0,1.0,0.005605244,0.9990001
9455,9455,0.0,1.0,0.0059581418,0.9990001
9456,9456,0.0,1.0,0.0063048555,0.9990001
9457,9457,0.0,1.0,0.006643845,0.9990001
9458,9458,0.0,1.0,0.0069786226,0.9990001
9459,9459,0.0,1.0,0.007308468,0.9990001
9460,9460,0.0,1.0,0.007633137,0.9990001
9461,9461,0.0,1.0,0.007953827,0.9990001
9462,9462,0.0,1.0,0.008269517,0.9990001
9463,9463,0.0,1.0,0.008577752,0.9990001
9464,9464,0.0,1.0,0.008885014,0.9990001
9465,9465,0.0,1.0,0.009185314,0.9990001
9466,9466,0.0,1.0,0.00947908,0.9990001
9467,9467,0.0,1.0,0.009769467,0.9990001
9468,9468,0.0,1.0,0.010052529,0.9990001
9469,9469,0.0,1.0,0.0103279995,0.9990001
9470,9470,0.0,1.0,0.010597237,0.9990001
9471,9471,0.0,1.0,0.010858834,0.9990001
9472,9472,0.0,1.0,0.011111328,0.9990001
9473,9473,0.0,1.0,0.011357751,0.9990001
9474,9474,0.0,1.0,0.011594182,0.9990001
9475,9475,0.0,1.0,0.011821385,0.9990001
9476,9476,0.0,1.0,0.012040662,0.9990001
9477,9477,0.0,1.0,0.012248749,0.9990001
9478,9478,0.0,1.0,0.012447586,0.9990001
9479,9479,0.0,1.0,0.01263831,0.9990001
9480,9480,0.0,1.0,0.012819295,0.9990001
9481,9481,0.0,1.0,0.012989598,0.9990001
9482,9482,0.0,1.0,0.013151196,0.9990001
9483,9483,0.0,1.0,0.013304135,0.9990001
9484,9484,0.0,1.0,0.013448136,0.9990001
9485,9485,0.0,1.0,0.013584218,0.9990001
9486,9486,0.0,1.0,0.013711709,0.9990001
9487,9487,0.0,1.0,0.013831132,0.9990001
9488,9488,0.0,1.0,0.0139429215,0.9990001
9489,9489,0.0,1.0,0.014047154,0.9990001
9490,9490,0.0,1.0,0.014143723,0.9990001
9491,9491,0.0,1.0,0.014233365,0.9990001
9492,9492,0.0,1.0,0.014316861,0.9990001
9493,9493,0.0,1.0,0.014394898,0.9990001
9494,9494,0.0,1.0,0.01446571,0.9990001
9495,9495,0.0,1.0,0.014531892,0.9990001
9496,9496,0.0,1.0,0.01459253,0.9990001
9497,9497,0.0,1.0,0.014648713,0.9990001
9498,9498,0.0,1.0,0.014699765,0.9990001
9499,9499,0.0,1.0,0.014746396,0.9990001
9500,9500,0.0,1.0,0.014789406,0.9990001
9501,9501,0.0,1.0,0.01482776,0.9990001
9502,9502,0.0,1.0,0.0148622785,0.9990001
9503,9503,0.0,1.0,0.0148928305,0.9990001
9504,9504,0.0,1.0,0.014919293,0.9990001
9505,9505,0.0,1.0,0.014943535,0.9990001
9506,9506,0.0,1.0,0.014963845,0.9990001
9507,9507,0.0,1.0,0.014980454,0.9990001
9508,9508,0.0,1.0,0.014994267,0.9990001
9509,9509,0.0,1.0,0.015004067,0.9990001
9510,9510,0.0,1.0,0.015010689,0.9990001
9511,9511,0.0,1.0,0.015014211,0.9990001
9512,9512,0.0,1.0,0.015014047,0.9990001
9513,9513,0.0,1.0,0.015010296,0.9990001
9514,9514,0.0,1.0,0.015003404,0.9990001
9515,9515,0.0,1.0,0.014992013,0.9990001
9516,9516,0.0,1.0,0.014977418,0.9990001
9517,9517,0.0,1.0,0.014958226,0.9990001
9518,9518,0.0,1.0,0.01493417,0.9990001
9519,9519,0.0,1.0,0.0149055375,0.9990001
9520,9520,0.0,1.0,0.014871857,0.9990001
9521,9521,0.0,1.0,0.014832405,0.9990001
9522,9522,0.0,1.0,0.014786119,0.9990001
9523,9523,0.0,1.0,0.014733033,0.9990001
9524,9524,0.0,1.0,0.014670597,0.9990001
9525,9525,0.0,1.0,0.014599381,0.9990001
9526,9526,0.0,1.0,0.014517411,0.9990001
9527,9527,0.0,1.0,0.014422829,0.9990001
9528,9528,0.0,1.0,0.0143126,0.9990001
9529,9529,0.0,1.0,0.014185186,0.9990001
9530,9530,0.0,1.0,0.014037186,0.9990001
9531,9531,0.0,1.0,0.013863572,0.9990001
9532,9532,0.0,1.0,0.013659302,0.9990001
9533,9533,0.0,1.0,0.013418618,0.9990001
9534,9534,0.0,1.0,0.013131565,0.9990001
9535,9535,0.0,1.0,0.012783421,0.9990001
9536,9536,0.0,1.0,0.012363202,0.9990001
9537,9537,0.0,1.0,0.011847588,0.9990001
9538,9538,0.0,1.0,0.011209595,0.9990001
9539,9539,0.0,1.0,0.010407127,0.9990001
9540,9540,0.0,1.0,0.00938987,0.9990001
9541,9541,0.0,1.0,0.008081021,0.9990001
9542,9542,0.0,1.0,0.0063748783,0.9990001
9543,9543,0.0,1.0,0.0040935404,0.9990001
9544,9544,0.0,1.0,0.0013129464,0.9990001
9545,9545,0.0,1.0,5.5644992e-05,1.0
9546,9546,0.0,1.0,6.103516e-08,1.0
9547,9547,0.0,1.0,0.0,1.0
9548,9548,0.0,1.0,0.0,1.0
9549,9549,0.0,1.0,0.0,1.0
9550,9550,0.0,1.0,0.0,1.0
9551,9551,0.0,1.0,0.0,1.0
9552,9552,0.0,1.0,0.0,1.0
9553,9553,0.0,1.0,0.0,1.0
9554,9554,0.0,1.0,0.0,1.0
9555,9555,0.0,1.0,0.0,1.0
9556,9556,0.0,1.0,0.0,1.0
9557,9557,0.0,1.0,0.0,1.0
9558,9558,0.0,1.0,0.0,1.0
9559,9559,0.0,1.0,0.0,1.0
9560,9560,0.0,1.0,0.0,1.0
9561,9561,0.0,1.0,0.0,1.0
9562,9562,0.0,1.0,0.0,1.0
9563,9563,0.0,1.0,0.0,1.0
9564,9564,0.0,1.0,0.0,1.0
9565,9565,0.0,1.0,0.0,1.0
9566,9566,0.0,1.0,0.0,1.0
9567,9567,0.0,1.0,0.0,1.0
9568,9568,0.0,1.0,0.0,1.0
9569,9569,0.0,1.0,0.0,1.0
9570,9570,0.0,1.0,0.0,1.0
9571,9571,0.0,1.0,0.0,1.0
9572,9572,0.0,1.0,0.0,1.0
9573,9573,0.0,1.0,0.0,1.0
9574,9574,0.0,1.0,0.0,1.0
9575,9575,0.0,1.0,0.0,1.0
9576,9576,0.0,1.0,0.0,1.0
9577,9577,3.8146974e-09,1.0,3.8146974e-09,1.0
9578,9578,0.011077851,0.9990001,7.629395e-09,1.0
9579,9579,0.03624242,0.998,0.0,1.0
9580,9580,0.07020789,0.99500006,1.9073488e-08,1.0
9581,9581,3.8146975e-08,1.0,0.0,1.0
9582,9582,0.016146783,0.9990001,3.8146974e-09,1.0
9583,9583,3.8146974e-09,1.0,1.1444092e-08,1.0
9584,9584,3.8146974e-09,1.0,1.1444092e-08,1.0
9585,9585,3.8146974e-09,1.0,7.629395e-09,1.0
9586,9586,3.8146974e-09,1.0,7.629395e-09,1.0
9587,9587,3.8146974e-09,1.0,3.8146974e-09,1.0
9588,9588,3.8146974e-09,1.0,0.0,1.0
9589,9589,0.0,1.0,0.0,1.0
9590,9590,0.0,1.0,0.0,1.0
9591,9591,0.0,1.0,0.0,1.0
9592,9592,0.0,1.0,0.0,1.0
9593,9593,0.0,1.0,0.0,1.0
9594,9594,0.0,1.0,0.0,1.0
9595,9595,0.0,1.0,0.0,1.0
9596,9596,0.0,1.0,0.0,1.0
9597,9597,0.0,1.0,0.0,1.0
9598,9598,0.0,1.0,0.0,1.0
9599,9599,0.0,1.0,0.0,1.0
9600,9600,0.0,1.0,0.0,1.0
9601,9601,0.0,1.0,0.0,1.0
9602,9602,0.0,1.0,0.0,1.0
9603,9603,0.0,1.0,0.0,1.0
9604,9604,0.0,1.0,0.0,1.0
9605,9605,0.0,1.0,0.0,1.0
9606,9606,0.0,1.0,0.0,1.0
9607,9607,0.0,1.0,0.0,1.0
9608,9608,0.0,1.0,0.0,1.0
9609,9609,0.0,1.0,0.0,1.0
9610,9610,0.0,1.0,0.0,1.0
9611,9611,0.0,1.0,0.0,1.0
9612,9612,0.0,1.0,0.0,1.0
9613,9613,0.0,1.0,0.0,1.0
9614,9614,0.0,1.0,0.0,1.0
9615,9615,0.0,1.0,0.0,1.0
9616,9616,0.0,1.0,0.0,1.0
9617,9617,0.0,1.0,0.0,1.0
9618,9618,0.0,1.0,0.0,1.0
9619,9619,0.0,1.0,0.0,1.0
9620,9620,0.0,1.0,0.0,1.0
9621,9621,0.0,1.0,0.0,1.0
9622,9622,0.0,1.0,0.0,1.0
9623,9623,0.0,1.0,0.0,1.0
9624,9624,0.0,1.0,0.0,1.0
9625,9625,0.0,1.0,0.0,1.0
9626,9626,0.0,1.0,0.0,1.0
9627,9627,0.0,1.0,0.0,1.0
9628,9628,0.0,1.0,0.0,1.0
9629,9629,0.0,1.0,0.0,1.0
9630,9630,0.0,1.0,0.0,1.0
9631,9631,0.0,1.0,0.0,1.0
9632,9632,0.0,1.0,0.0,1.0
9633,9633,0.0,1.0,0.0,1.0
9634,9634,0.0,1.0,0.0,1.0
9635,9635,0.0,1.0,0.0,1.0
9636,9636,0.0,1.0,0.0,1.0
9637,9637,0.0,1.0,0.0,1.0
9638,9638,0.0,1.0,0.0,1.0
9639,9639,0.0,1.0,0.0,1.0
9640,9640,0.0,1.0,0.0,1.0
9641,9641,0.0,1.0,0.0,1.0
9642,9642,0.0,1.0,0.0,1.0
9643,9643,0.0,1.0,0.0,1.0
9644,9644,0.0,1.0,0.0,1.0
9645,9645,0.0,1.0,0.0,1.0
9646,9646,0.0,1.0,0.0,1.0
9647,9647,0.0,1.0,0.0,1.0
9648,9648,0.0,1.0,0.0,1.0
9649,9649,0.0,1.0,0.0,1.0
9650,9650,0.0,1.0,0.0,1.0
9651,9651,0.0,1.0,0.0,1.0
9652,9652,0.0,1.0,0.0,1.0
9653,9653,0.0,1.0,0.0,1.0
9654,9654,0.0,1.0,0.0,1.0
9655,9655,0.0,1.0,0.0,1.0
9656,9656,0.0,1.0,0.0,1.0
9657,9657,0.0,1.0,0.0,1.0
9658,9658,0.0,1.0,0.0,1.0
9659,9659,0.0,1.0,0.0,1.0
9660,9660,0.0,1.0,0.0,1.0
9661,9661,0.0,1.0,0.0,1.0
9662,9662,0.0,1.0,0.0,1.0
9663,9663,0.0,1.0,0.0,1.0
9664,9664,0.0,1.0,0.0,1.0
9665,9665,0.0,1.0,0.0,1.0
9666,9666,0.0,1.0,0.0,1.0
9667,9667,0.0,1.0,0.0,1.0
9668,9668,0.0,1.0,0.0,1.0
9669,9669,0.0,1.0,0.0,1.0
9670,9670,0.0,1.0,0.0,1.0
9671,9671,0.0,1.0,0.0,1.0
9672,9672,0.0,1.0,0.0,1.0
9673,9673,0.0,1.0,0.0,1.0
9674,9674,0.0,1.0,0.0,1.0
9675,9675,0.0,1.0,0.0,1.0
9676,9676,0.0,1.0,0.0,1.0
9677,9677,0.0,1.0,0.0,1.0
9678,9678,0.0,1.0,0.0,1.0
9679,9679,0.0,1.0,0.0,1.0
9680,9680,0.0,1.0,0.0,1.0
9681,9681,0.0,1.0,0.0,1.0
9682,9682,0.0,1.0,0.0,1.0
9683,9683,0.0,1.0,0.0,1.0
9684,9684,0.0,1.0,0.0,1.0
9685,9685,0.0,1.0,0.0,1.0
9686,9686,0.0,1.0,0.0,1.0
9687,9687,0.0,1.0,0.0,1.0
9688,9688,0.0,1.0,0.0,1.0
9689,9689,0.0,1.0,0.0,1.0
9690,9690,0.0,1.0,0.0,1.0
9691,9691,0.0,1.0,0.0,1.0
9692,9692,0.0,1.0,0.0,1.0
9693,9693,0.0,1.0,0.0,1.0
9694,9694,0.0,1.0,0.0,1.0
9695,9695,0.0,1.0,0.0,1.0
9696,9696,0.0,1.0,0.0,1.0
9697,9697,0.0,1.0,0.0,1.0
9698,9698,0.0,1.0,0.0,1.0
9699,9699,0.0,1.0,0.0,1.0
9700,9700,0.0,1.0,0.0,1.0
9701,9701,0.0,1.0,0.0,1.0
9702,9702,0.0,1.0,0.0,1.0
9703,9703,0.0,1.0,0.0,1.0
9704,9704,0.0,1.0,0.0,1.0
9705,9705,0.0,1.0,0.0,1.0
9706,9706,0.0,1.0,0.0,1.0
9707,9707,0.0,1.0,0.0,1.0
9708,9708,0.0,1.0,0.0,1.0
9709,9709,0.0,1.0,0.0,1.0
9710,9710,0.0,1.0,0.0,1.0
9711,9711,0.0,1.0,0.0,1.0
9712,9712,0.0,1.0,0.0,1.0
9713,9713,0.0,1.0,0.0,1.0
9714,9714,0.0,1.0,0.0,1.0
9715,9715,0.0,1.0,0.0,1.0
9716,9716,0.0,1.0,0.0,1.0
9717,9717,0.0,1.0,0.0,1.0
9718,9718,0.0,1.0,0.0,1.0
9719,9719,0.0,1.0,0.0,1.0
9720,9720,0.0,1.0,0.0,1.0
9721,9721,0.0,1.0,0.0,1.0
9722,9722,0.0,1.0,0.0,1.0
9723,9723,0.0,1.0,0.0,1.0
9724,9724,0.0,1.0,0.0,1.0
9725,9725,0.0,1.0,0.0,1.0
9726,9726,0.0,1.0,0.0,1.0
9727,9727,0.0,1.0,0.0,1.0
9728,9728,0.0,1.0,0.0,1.0
9729,9729,0.0,1.0,0.0,1.0
9730,9730,0.0,1.0,0.0,1.0
9731,9731,0.0,1.0,0.0,1.0
9732,9732,0.0,1.0,0.0,1.0
9733,9733,0.0,1.0,0.0,1.0
9734,9734,0.0,1.0,0.0,1.0
9735,9735,0.0,1.0,0.0,1.0
9736,9736,0.0,1.0,0.0,1.0
9737,9737,0.0,1.0,0.0,1.0
9738,9738,0.0,1.0,0.0,1.0
9739,9739,0.0,1.0,0.0,1.0
9740,9740,0.0,1.0,0.0,1.0
9741,9741,0.0,1.0,0.0,1.0
9742,9742,0.0,1.0,0.0,1.0
9743,9743,0.0,1.0,0.0,1.0
9744,9744,0.0,1.0,0.0,1.0
9745,9745,0.0,1.0,0.0,1.0
9746,9746,0.0,1.0,0.0,1.0
9747,9747,0.0,1.0,0.0,1.0
9748,9748,0.0,1.0,0.0,1.0
9749,9749,0.0,1.0,0.0,1.0
9750,9750,0.0,1.0,0.0,1.0
9751,9751,0.0,1.0,0.0,1.0
9752,9752,0.0,1.0,0.0,1.0
9753,9753,0.0,1.0,0.0,1.0
9754,9754,0.0,1.0,0.0,1.0
9755,9755,0.0,1.0,0.0,1.0
9756,9756,0.0,1.0,0.0,1.0
9757,9757,0.0,1.0,0.0,1.0
9758,9758,0.0,1.0,0.0,1.0
9759,9759,0.0,1.0,0.0,1.0
9760,9760,0.0,1.0,0.0,1.0
9761,9761,0.0,1.0,0.0,1.0
9762,9762,0.0,1.0,0.0,1.0
9763,9763,0.0,1.0,0.0,1.0
9764,9764,0.0,1.0,0.0,1.0
9765,9765,0.0,1.0,0.0,1.0
9766,9766,0.0,1.0,0.0,1.0
9767,9767,0.0,1.0,0.0,1.0
9768,9768,0.0,1.0,0.0,1.0
9769,9769,0.0,1.0,0.0,1.0
9770,9770,0.0,1.0,0.0,1.0
9771,9771,0.0,1.0,0.0,1.0
9772,9772,0.0,1.0,0.0,1.0
9773,9773,0.0,1.0,0.0,1.0
9774,9774,0.0,1.0,0.0,1.0
9775,9775,0.0,1.0,0.0,1.0
9776,9776,0.0,1.0,0.0,1.0
9777,9777,0.0,1.0,0.0,1.0
9778,9778,0.0,1.0,0.0,1.0
9779,9779,0.0,1.0,0.0,1.0
9780,9780,0.0,1.0,0.0,1.0
9781,9781,0.0,1.0,0.0,1.0
9782,9782,0.0,1.0,0.0,1.0
9783,9783,0.0,1.0,0.0,1.0
9784,9784,0.0,1.0,0.0,1.0
9785,9785,0.0,1.0,0.0,1.0
9786,9786,0.0,1.0,0.0,1.0
9787,9787,0.0,1.0,0.0,1.0
9788,9788,0.0,1.0,0.0,1.0
9789,9789,0.0,1.0,0.0,1.0
9790,9790,0.0,1.0,0.0,1.0
9791,9791,0.0,1.0,0.0,1.0
9792,9792,0.0,1.0,0.0,1.0
9793,9793,0.0,1.0,0.0,1.0
9794,9794,0.0,1.0,0.0,1.0
9795,9795,0.0,1.0,0.0,1.0
9796,9796,0.0,1.0,0.0,1.0
9797,9797,0.0,1.0,0.0,1.0
9798,9798,0.0,1.0,0.0,1.0
9799,9799,0.0,1.0,0.0,1.0
9800,9800,0.0,1.0,0.0,1.0
9801,9801,0.0,1.0,0.0,1.0
9802,9802,0.0,1.0,0.0,1.0
9803,9803,0.0,1.0,0.0,1.0
9804,9804,0.0,1.0,0.0,1.0
9805,9805,0.0,1.0,0.0,1.0
9806,9806,0.0,1.0,0.0,1.0
9807,9807,0.0,1.0,0.0,1.0
9808,9808,0.0,1.0,0.0,1.0
9809,9809,0.0,1.0,0.0,1.0
9810,9810,0.0,1.0,0.0,1.0
9811,9811,0.0,1.0,0.0,1.0
9812,9812,0.0,1.0,0.0,1.0
9813,9813,0.0,1.0,0.0,1.0
9814,9814,0.0,1.0,0.0,1.0
9815,9815,0.0,1.0,0.0,1.0
9816,9816,0.0,1.0,0.0,1.0
9817,9817,0.0,1.0,0.0,1.0
9818,9818,0.0,1.0,0.0,1.0
9819,9819,0.0,1.0,0.0,1.0
9820,9820,0.0,1.0,0.0,1.0
9821,9821,0.0,1.0,0.0,1.0
9822,9822,0.0,1.0,0.0,1.0
9823,9823,0.0,1.0,0.0,1.0
9824,9824,0.0,1.0,0.0,1.0
9825,9825,0.0,1.0,0.0,1.0
9826,9826,0.0,1.0,0.0,1.0
9827,9827,0.0,1.0,0.0,1.0
9828,9828,0.0,1.0,0.0,1.0
9829,9829,0.0,1.0,0.0,1.0
9830,9830,0.0,1.0,0.0,1.0
9831,9831,0.0,1.0,0.0,1.0
9832,9832,0.0,1.0,0.0,1.0
9833,9833,0.0,1.0,0.0,1.0
9834,9834,0.0,1.0,0.0,1.0
9835,9835,0.0,1.0,0.0,1.0
9836,9836,0.0,1.0,0.0,1.0
9837,9837,0.0,1.0,0.0,1.0
9838,9838,0.0,1.0,0.0,1.0
9839,9839,0.0,1.0,0.0,1.0
9840,9840,0.0,1.0,0.0,1.0
9841,9841,0.0,1.0,0.0,1.0
9842,9842,0.0,1.0,0.0,1.0
9843,9843,0.0,1.0,0.0,1.0
9844,9844,0.0,1.0,0.0,1.0
9845,9845,0.0,1.0,0.0,1.0
9846,9846,0.0,1.0,0.0,1.0
9847,9847,0.0,1.0,0.0,1.0
9848,9848,0.0,1.0,0.0,1.0
9849,9849,0.0,1.0,0.0,1.0
9850,9850,0.0,1.0,0.0,1.0
9851,9851,0.0,1.0,0.0,1.0
9852,9852,0.0,1.0,0.0,1.0
9853,9853,0.0,1.0,0.0,1.0
9854,9854,0.0,1.0,0.0,1.0
9855,9855,0.0,1.0,0.0,1.0
9856,9856,0.0,1.0,0.0,1.0
9857,9857,0.0,1.0,0.0,1.0
9858,9858,0.0,1.0,0.0,1.0
9859,9859,0.0,1.0,0.0,1.0
9860,9860,0.0,1.0,0.0,1.0
9861,9861,0.0,1.0,0.0,1.0
9862,9862,0.0,1.0,0.0,1.0
9863,9863,0.0,1.0,0.0,1.0
9864,9864,0.0,1.0,0.0,1.0
9865,9865,0.0,1.0,0.0,1.0
9866,9866,0.0,1.0,0.0,1.0
9867,9867,0.0,1.0,0.0,1.0
9868,9868,0.0,1.0,0.0,1.0
9869,9869,0.0,1.0,0.0,1.0
9870,9870,0.0,1.0,0.0,1.0
9871,9871,0.0,1.0,0.0,1.0
9872,9872,0.0,1.0,0.0,1.0
9873,9873,0.0,1.0,0.0,1.0
9874,9874,0.0,1.0,0.0,1.0
9875,9875,0.0,1.0,0.0,1.0
9876,9876,0.0,1.0,0.0,1.0
9877,9877,0.0,1.0,0.0,1.0
9878,9878,0.0,1.0,0.0,1.0
9879,9879,0.0,1.0,0.0,1.0
9880,9880,0.0,1.0,0.0,1.0
9881,9881,0.0,1.0,0.0,1.0
9882,9882,0.0,1.0,0.0,1.0
9883,9883,0.0,1.0,0.0,1.0
9884,9884,0.0,1.0,0.0,1.0
9885,9885,0.0,1.0,0.0,1.0
9886,9886,0.0,1.0,0.0,1.0
9887,9887,0.0,1.0,0.0,1.0
9888,9888,0.0,1.0,0.0,1.0
9889,9889,0.0,1.0,0.0,1.0
9890,9890,0.0,1.0,0.0,1.0
9891,9891,0.0,1.0,0.0,1.0
9892,9892,0.0,1.0,0.0,1.0
9893,9893,0.0,1.0,0.0,1.0
9894,9894,0.0,1.0,0.0,1.0
9895,9895,0.0,1.0,0.0,1.0
9896,9896,0.0,1.0,0.0,1.0
9897,9897,0.0,1.0,0.0,1.0
9898,9898,0.0,1.0,0.0,1.0
9899,9899,0.0,1.0,0.0,1.0
9900,9900,0.0,1.0,0.0,1.0
9901,9901,0.0,1.0,0.0,1.0
9902,9902,0.0,1.0,0.0,1.0
9903,9903,0.0,1.0,0.0,1.0
9904,9904,0.0,1.0,0.0,1.0
9905,9905,0.0,1.0,0.0,1.0
9906,9906,0.0,1.0,0.0,1.0
9907,9907,0.0,1.0,0.0,1.0
9908,9908,0.0,1.0,0.0,1.0
9909,9909,0.0,1.0,0.0,1.0
9910,9910,0.0,1.0,0.0,1.0
9911,9911,0.0,1.0,0.0,1.0
9912,9912,0.0,1.0,0.0,1.0
9913,9913,0.0,1.0,0.0,1.0
9914,9914,0.0,1.0,0.0,1.0
9915,9915,0.0,1.0,0.0,1.0
9916,9916,0.0,1.0,0.0,1.0
9917,9917,0.0,1.0,0.0,1.0
9918,9918,0.0,1.0,0.0,1.0
9919,9919,0.0,1.0,0.0,1.0
9920,9920,0.0,1.0,0.0,1.0
9921,9921,0.0,1.0,0.0,1.0
9922,9922,0.0,1.0,0.0,1.0
9923,9923,0.0,1.0,0.0,1.0
9924,9924,0.0,1.0,0.0,1.0
9925,9925,0.0,1.0,0.0,1.0
9926,9926,0.0,1.0,0.0,1.0
9927,9927,0.0,1.0,0.0,1.0
9928,9928,0.0,1.0,0.0,1.0
9929,9929,0.0,1.0,0.0,1.0
9930,9930,0.0,1.0,0.0,1.0
9931,9931,0.0,1.0,0.0,1.0
9932,9932,0.0,1.0,0.0,1.0
9933,9933,0.0,1.0,0.0,1.0
9934,9934,0.0,1.0,0.0,1.0
9935,9935,0.0,1.0,0.0,1.0
9936,9936,0.0,1.0,0.0,1.0
9937,9937,0.0,1.0,0.0,1.0
9938,9938,0.0,1.0,0.0,1.0
9939,9939,0.0,1.0,0.0,1.0
9940,9940,0.0,1.0,0.0,1.0
9941,9941,0.0,1.0,0.0,1.0
9942,9942,0.0,1.0,0.0,1.0
9943,9943,0.0,1.0,0.0,1.0
9944,9944,0.0,1.0,0.0,1.0
9945,9945,0.0,1.0,0.0,1.0
9946,9946,0.0,1.0,0.0,1.0
9947,9947,0.0,1.0,0.0,1.0
9948,9948,0.0,1.0,0.0,1.0
9949,9949,0.0,1.0,0.0,1.0
9950,9950,0.0,1.0,0.0,1.0
9951,9951,0.0,1.0,0.0,1.0
9952,9952,0.0,1.0,0.0,1.0
9953,9953,0.0,1.0,0.0,1.0
9954,9954,0.0,1.0,0.0,1.0
9955,9955,0.0,1.0,0.0,1.0
9956,9956,0.0,1.0,0.0,1.0
9957,9957,0.0,1.0,0.0,1.0
9958,9958,0.0,1.0,0.0,1.0
9959,9959,0.0,1.0,0.0,1.0
9960,9960,0.0,1.0,0.0,1.0
9961,9961,0.0,1.0,0.0,1.0
9962,9962,0.0,1.0,0.0,1.0
9963,9963,0.0,1.0,0.0,1.0
9964,9964,0.0,1.0,0.0,1.0
9965,9965,0.0,1.0,0.0,1.0
9966,9966,0.0,1.0,0.0,1.0
9967,9967,0.0,1.0,0.0,1.0
9968,9968,0.0,1.0,0.0,1.0
9969,9969,0.0,1.0,0.0,1.0
9970,9970,0.0,1.0,0.0,1.0
9971,9971,0.0,1.0,0.0,1.0
9972,9972,0.0,1.0,0.0,1.0
9973,9973,0.0,1.0,0.0,1.0
9974,9974,0.0,1.0,0.0,1.0
9975,9975,0.0,1.0,0.0,1.0
9976,9976,0.0,1.0,0.0,1.0
9977,9977,0.0,1.0,0.0,1.0
9978,9978,0.0,1.0,0.0,1.0
9979,9979,0.0,1.0,0.0,1.0
9980,9980,0.0,1.0,0.0,1.0
9981,9981,0.0,1.0,0.0,1.0
9982,9982,0.0,1.0,0.0,1.0
9983,9983,0.0,1.0,0.0,1.0
9984,9984,0.0,1.0,0.0,1.0
9985,9985,0.0,1.0,0.0,1.0
9986,9986,0.0,1.0,0.0,1.0
9987,9987,0.0,1.0,0.0,1.0
9988,9988,0.0,1.0,0.0,1.0
9989,9989,0.0,1.0,0.0,1.0
9990,9990,0.0,1.0,0.0,1.0
9991,9991,0.0,1.0,0.0,1.0
9992,9992,0.0,1.0,0.0,1.0
9993,9993,0.0,1.0,0.0,1.0
9994,9994,0.0,1.0,0.0,1.0
9995,9995,0.0,1.0,0.0,1.0
9996,9996,0.0,1.0,0.0,1.0
9997,9997,0.0,1.0,0.0,1.0
9998,9998,0.0,1.0,0.0,1.0
9999,9999,0.0,1.0,0.0,1.0


==> data/widely-separated-symbols/lstm_200_history.csv <==
,epoch,train loss,train acc.,valid. loss,valid. acc.
0,0,1.3884585,0.24800001,1.3873128,0.24200001
1,1,1.3855274,0.261,1.3873472,0.24200001
2,2,1.3844928,0.261,1.3878729,0.24200001
3,3,1.3840343,0.261,1.3883773,0.24200001
4,4,1.3837403,0.261,1.388676,0.24200001
5,5,1.3834369,0.261,1.3887987,0.24200001
6,6,1.3830864,0.26000002,1.3888443,0.24300002
7,7,1.382696,0.264,1.38889,0.24800001
8,8,1.3822715,0.266,1.3889712,0.24300002
9,9,1.381809,0.272,1.3890969,0.23700002
10,10,1.3812951,0.272,1.3892652,0.24000001
11,11,1.3807123,0.273,1.3894746,0.24200001
12,12,1.3800397,0.286,1.3897318,0.246
13,13,1.379268,0.289,1.3900715,0.23400001
14,14,1.3784934,0.284,1.3906676,0.238
15,15,1.3780326,0.29200003,1.3922874,0.23700002
16,16,1.3765854,0.286,1.3941149,0.24700001
17,17,1.3751086,0.28800002,1.3972137,0.24300002
18,18,1.3740579,0.286,1.3975762,0.24200001
19,19,1.373587,0.29500002,1.3987278,0.245
20,20,1.3724884,0.29200003,1.4002774,0.24300002
21,21,1.3710353,0.30600002,1.404821,0.238
22,22,1.3678513,0.30400002,1.4103665,0.24800001
23,23,1.3657045,0.31,1.4086175,0.24100001
24,24,1.3673457,0.31800002,1.4001966,0.24100001
25,25,1.365149,0.321,1.4021577,0.23200001
26,26,1.3628873,0.324,1.4117413,0.245
27,27,1.3630148,0.319,1.4008286,0.252
28,28,1.3642209,0.31,1.3996699,0.25100002
29,29,1.3612396,0.316,1.4039012,0.23400001
30,30,1.3683944,0.317,1.4058,0.24200001
31,31,1.3646103,0.321,1.4004902,0.24100001
32,32,1.3613394,0.33400002,1.4032649,0.24100001
33,33,1.3595419,0.328,1.4136149,0.23400001
34,34,1.3598201,0.316,1.407076,0.25
35,35,1.3632046,0.323,1.4056438,0.23300001
36,36,1.3647631,0.30800003,1.4004334,0.22800002
37,37,1.362435,0.32200003,1.4043287,0.22900002
38,38,1.3589904,0.326,1.4073609,0.23900001
39,39,1.3557068,0.33200002,1.4086264,0.246
40,40,1.3497428,0.34100002,1.4116961,0.24800001
41,41,1.3554275,0.31500003,1.4246887,0.25500003
42,42,1.3451009,0.342,1.3963765,0.279
43,43,1.3290045,0.35200003,1.3954318,0.291
44,44,1.3302128,0.33,1.4075333,0.29500002
45,45,1.316305,0.37,1.3841249,0.29900002
46,46,1.310161,0.36900002,1.3800036,0.31
47,47,1.2897048,0.38700002,1.3433563,0.333
48,48,1.257216,0.42800003,1.3083688,0.367
49,49,1.1951945,0.44000003,1.2296866,0.43
50,50,1.1175674,0.507,1.147014,0.47300002
51,51,1.0438429,0.53400004,1.0491953,0.541
52,52,1.0023097,0.577,1.5943325,0.264
53,53,1.2062715,0.432,0.9688195,0.514
54,54,0.9543144,0.551,0.8339692,0.71000004
55,55,0.9621159,0.563,1.3169466,0.26000002
56,56,1.0648586,0.48200002,0.77722424,0.74
57,57,0.8659652,0.596,0.79355526,0.675
58,58,0.81884503,0.66,0.8160717,0.623
59,59,0.843792,0.57600003,0.733396,0.694
60,60,0.78959775,0.67700005,0.7765752,0.65900004
61,61,0.8019337,0.59400004,0.73284715,0.67600006
62,62,0.7789936,0.67700005,0.7431775,0.68
63,63,0.7777404,0.614,0.7488098,0.647
64,64,0.8076435,0.583,0.8562689,0.52900004
65,65,0.7556983,0.634,0.8449894,0.53800005
66,66,0.76800627,0.61200005,0.8405718,0.545
67,67,0.7596274,0.61600006,0.7494645,0.651
68,68,0.7301664,0.66300005,0.8079429,0.572
69,69,0.74524766,0.633,0.7930233,0.583
70,70,0.7380371,0.628,0.7309332,0.66700006
71,71,0.71691495,0.67300004,0.7721391,0.60200006
72,72,0.72577155,0.64400005,0.8028248,0.564
73,73,0.72437334,0.633,0.70768875,0.70100003
74,74,0.70651513,0.68200004,0.7447643,0.63600004
75,75,0.7102012,0.66,0.8045344,0.555
76,76,0.7126661,0.646,0.6897375,0.726
77,77,0.6964791,0.688,0.7243441,0.66200006
78,78,0.69720775,0.665,0.80409634,0.54700005
79,79,0.7023006,0.65900004,0.672074,0.75000006
80,80,0.6892603,0.698,0.70216733,0.69900006
81,81,0.6855584,0.679,0.8120796,0.537
82,82,0.69397646,0.674,0.6523221,0.771
83,83,0.6855102,0.698,0.67894024,0.72700006
84,84,0.6751387,0.688,0.82449895,0.523
85,85,0.68749636,0.68200004,0.63276476,0.78900003
86,86,0.6836997,0.694,0.6570917,0.76600003
87,87,0.6656687,0.70600003,0.83588195,0.505
88,88,0.6816452,0.69100004,0.6148439,0.81000006
89,89,0.6810047,0.693,0.63881534,0.77500004
90,90,0.6561346,0.716,0.8385189,0.50200003
91,91,0.6742008,0.69900006,0.5998084,0.82600003
92,92,0.6742133,0.69600004,0.62520117,0.78800005
93,93,0.64609367,0.721,0.8314911,0.507
94,94,0.6648085,0.70500004,0.58717245,0.83100003
95,95,0.66457915,0.70400006,0.6142468,0.79200006
96,96,0.6362132,0.726,0.82260245,0.512
97,97,0.6553252,0.70600003,0.57518154,0.836
98,98,0.6551687,0.708,0.60369956,0.80200005
99,99,0.62673074,0.73,0.81541073,0.51900005
100,100,0.6463776,0.71400005,0.5631087,0.84000003
101,101,0.6466364,0.712,0.5929761,0.81100005
102,102,0.6175199,0.739,0.8097865,0.521
103,103,0.6378381,0.721,0.55088747,0.84300005
104,104,0.6387323,0.717,0.58210033,0.813
105,105,0.6084833,0.74300003,0.8052659,0.523
106,106,0.62957406,0.72400004,0.53855026,0.85200006
107,107,0.63122356,0.717,0.5711755,0.81700003
108,108,0.5995628,0.75200003,0.80139756,0.523
109,109,0.6214764,0.72900003,0.526171,0.85800004
110,110,0.6239343,0.721,0.56029,0.822
111,111,0.5907276,0.75900006,0.7979048,0.526
112,112,0.6134829,0.73300004,0.5138046,0.86800003
113,113,0.6167702,0.72200006,0.54948145,0.83000004
114,114,0.5819592,0.768,0.79463947,0.52900004
115,115,0.6055612,0.73800004,0.5014835,0.87500006
116,116,0.6096796,0.72800004,0.53876334,0.83500004
117,117,0.57324356,0.77400005,0.7915164,0.53000003
118,118,0.59769076,0.744,0.48922563,0.88000005
119,119,0.6026333,0.72900003,0.5281338,0.83900005
120,120,0.56456906,0.776,0.78847784,0.53300005
121,121,0.58985764,0.748,0.47703883,0.88400006
122,122,0.5956122,0.734,0.51759017,0.845
123,123,0.5559249,0.78000003,0.7854744,0.535
124,124,0.58204895,0.75200003,0.46492544,0.88900006
125,125,0.5885978,0.74,0.5071371,0.85
126,126,0.5473012,0.78400004,0.78245795,0.54
127,127,0.57425463,0.75500005,0.45288572,0.89800006
128,128,0.58157307,0.74100006,0.4967828,0.85200006
129,129,0.5386901,0.78800005,0.7794106,0.54200006
130,130,0.56647027,0.757,0.44091746,0.90200007
131,131,0.574527,0.74300003,0.4865352,0.86200005
132,132,0.53008306,0.795,0.7763026,0.54200006
133,133,0.5586899,0.76000005,0.4290254,0.906
134,134,0.56745064,0.74700004,0.47639287,0.86700004
135,135,0.52147025,0.799,0.77311736,0.54200006
136,136,0.5509084,0.76600003,0.41722134,0.91
137,137,0.5603343,0.75000006,0.46634588,0.873
138,138,0.512841,0.80200005,0.76982623,0.545
139,139,0.5431178,0.76900005,0.40552494,0.91200006
140,140,0.5531695,0.75100005,0.45637137,0.87600005
141,141,0.5041821,0.80600005,0.7663904,0.54700005
142,142,0.53530777,0.77500004,0.39395994,0.91700006
143,143,0.5459473,0.75600004,0.44643903,0.882
144,144,0.49548087,0.81000006,0.76277435,0.551
145,145,0.52746916,0.777,0.3825488,0.92200005
146,146,0.5386587,0.75600004,0.43651733,0.887
147,147,0.48672566,0.81600004,0.7589597,0.55
148,148,0.5195954,0.78200006,0.37131053,0.93100005
149,149,0.53129095,0.76100004,0.4265921,0.89100003
150,150,0.47790992,0.82000005,0.7549318,0.55600005
151,151,0.51168054,0.78800005,0.36026347,0.934
152,152,0.5238286,0.76400006,0.41666317,0.89400005
153,153,0.4690357,0.822,0.75070417,0.56
154,154,0.50372195,0.79200006,0.3494291,0.93600005
155,155,0.5162513,0.767,0.40675655,0.89800006
156,156,0.46011645,0.827,0.7462987,0.565
157,157,0.49571824,0.79700005,0.33883235,0.94000006
158,158,0.5085504,0.77300006,0.39688042,0.90200007
159,159,0.4511742,0.82900006,0.74173635,0.569
160,160,0.48766926,0.80300003,0.3284951,0.94200003
161,161,0.50073564,0.776,0.38699967,0.90300006
162,162,0.44223097,0.83400005,0.73705596,0.57100004
163,163,0.47958317,0.80600005,0.31842405,0.94500005
164,164,0.49283618,0.78000003,0.37704062,0.9110001
165,165,0.43330377,0.83900005,0.73233557,0.57900006
166,166,0.47147575,0.813,0.30860922,0.95000005
167,167,0.48487884,0.786,0.36694428,0.91300005
168,168,0.42440438,0.84300005,0.7276034,0.583
169,169,0.46334982,0.82100004,0.29904774,0.95300007
170,170,0.47687283,0.79,0.35665914,0.91800004
171,171,0.41554442,0.84900004,0.7228662,0.588
172,172,0.45520025,0.827,0.28975168,0.95300007
173,173,0.4688001,0.79600006,0.34615716,0.92300004
174,174,0.40674582,0.85,0.71831924,0.59300005
175,175,0.4470556,0.83000004,0.2807282,0.95600003
176,176,0.4606022,0.799,0.33552188,0.92600006
177,177,0.3980576,0.85800004,0.7145148,0.596
178,178,0.4390209,0.83100003,0.27193356,0.95800006
179,179,0.45218533,0.808,0.3250599,0.93100005
180,180,0.38956714,0.86500007,0.71240497,0.60300004
181,181,0.43130043,0.83300006,0.26320776,0.95800006
182,182,0.44345215,0.81500006,0.31547576,0.933
183,183,0.38134506,0.86700004,0.71214503,0.601
184,184,0.42399687,0.83800006,0.2544343,0.95900005
185,185,0.4343352,0.818,0.30803004,0.93500006
186,186,0.3731816,0.87100005,0.7095796,0.60300004
187,187,0.41643584,0.846,0.24596359,0.96400005
188,188,0.42497697,0.83000004,0.30265826,0.93900007
189,189,0.36478204,0.873,0.702146,0.609
190,190,0.40810198,0.84800005,0.23796529,0.96800005
191,191,0.4157647,0.837,0.29496068,0.94100004
192,192,0.35642013,0.88000005,0.69705313,0.614
193,193,0.40015894,0.85600007,0.2301184,0.97
194,194,0.4064725,0.841,0.28734356,0.943
195,195,0.3479864,0.8880001,0.689338,0.62100005
196,196,0.3918728,0.86300004,0.22249421,0.97
197,197,0.3974463,0.845,0.27912194,0.94900006
198,198,0.33972916,0.89300007,0.6848984,0.624
199,199,0.38413334,0.86700004,0.21495906,0.9710001
200,200,0.38834488,0.85200006,0.2713007,0.95300007
201,201,0.33129862,0.89900005,0.67709553,0.634
202,202,0.37562478,0.874,0.20773682,0.9710001
203,203,0.3797508,0.859,0.2616355,0.957
204,204,0.32325286,0.901,0.67500865,0.638
205,205,0.36841577,0.87600005,0.20034958,0.97200006
206,206,0.37104312,0.86800003,0.25423658,0.95900005
207,207,0.31484628,0.90200007,0.6641685,0.643
208,208,0.35971,0.878,0.19361019,0.975
209,209,0.36309838,0.86700004,0.24406576,0.9620001
210,210,0.30709955,0.906,0.6654634,0.64400005
211,211,0.35325298,0.87900007,0.18608056,0.97700006
212,212,0.35492423,0.87200004,0.2370618,0.9620001
213,213,0.29872632,0.9110001,0.65174294,0.657
214,214,0.34439304,0.88100004,0.18011917,0.97700006
215,215,0.34757927,0.87600005,0.2268488,0.96300006
216,216,0.2912432,0.91400003,0.6554315,0.65400004
217,217,0.33843592,0.88500005,0.17213957,0.98100007
218,218,0.34007192,0.88000005,0.21960334,0.96700007
219,219,0.2830331,0.91600007,0.6424251,0.666
220,220,0.32993,0.8880001,0.16650048,0.98300004
221,221,0.33320776,0.88500005,0.21003532,0.97
222,222,0.2757025,0.919,0.64517385,0.66300005
223,223,0.32404202,0.89000005,0.15850979,0.984
224,224,0.32638726,0.88500005,0.20224598,0.9710001
225,225,0.26779932,0.924,0.6359002,0.669
226,226,0.31634024,0.89100003,0.15268283,0.984
227,227,0.31990606,0.887,0.19354196,0.97200006
228,228,0.26052397,0.929,0.6361647,0.66700006
229,229,0.3102949,0.897,0.14523607,0.98600006
230,230,0.31357685,0.892,0.18549727,0.9760001
231,231,0.25294054,0.93100005,0.63031787,0.675
232,232,0.30334762,0.901,0.13920529,0.98600006
233,233,0.30737925,0.89300007,0.17743328,0.97900003
234,234,0.24569708,0.934,0.6286004,0.679
235,235,0.29716134,0.90300006,0.13240707,0.989
236,236,0.30135754,0.892,0.16948108,0.98
237,237,0.2383727,0.93600005,0.6243624,0.684
238,238,0.29070762,0.90400004,0.12634817,0.99000007
239,239,0.29538786,0.89300007,0.16180985,0.98
240,240,0.23120451,0.938,0.62133443,0.683
241,241,0.28450373,0.90500003,0.120071776,0.99100006
242,242,0.28956997,0.89400005,0.15416192,0.98100007
243,243,0.22408177,0.94200003,0.61752707,0.68700004
244,244,0.2783146,0.90500003,0.11415052,0.99000007
245,245,0.28378895,0.89800006,0.14680728,0.98300004
246,246,0.21704525,0.94600004,0.6137833,0.694
247,247,0.2721903,0.90500003,0.10827422,0.99100006
248,248,0.27810964,0.90000004,0.13956274,0.984
249,249,0.21009547,0.94600004,0.6099247,0.69500005
250,250,0.26614198,0.906,0.10260092,0.994
251,251,0.27246466,0.90000004,0.13257551,0.984
252,252,0.20322163,0.9480001,0.60591763,0.70100003
253,253,0.26012576,0.906,0.097065665,0.99500006
254,254,0.26686642,0.90300006,0.12578394,0.98600006
255,255,0.19643849,0.95000005,0.6019042,0.70000005
256,256,0.2541773,0.90800005,0.091697246,0.99700004
257,257,0.2612865,0.90200007,0.11923828,0.98800004
258,258,0.18973821,0.952,0.5977975,0.70100003
259,259,0.2482758,0.91200006,0.08649064,0.99700004
260,260,0.25571483,0.90300006,0.11292988,0.99100006
261,261,0.1831296,0.95500004,0.5936909,0.708
262,262,0.2424438,0.91400003,0.08144723,0.99700004
263,263,0.25014058,0.90500003,0.10686971,0.99100006
264,264,0.1766152,0.95500004,0.58960724,0.71000004
265,265,0.23669301,0.915,0.076564565,0.99700004
266,266,0.24455729,0.90700006,0.10105451,0.99300003
267,267,0.17020214,0.95600003,0.5855933,0.711
268,268,0.23103991,0.91800004,0.07183925,0.99700004
269,269,0.2389618,0.9110001,0.09547794,0.99300003
270,270,0.16389863,0.95600003,0.5817139,0.716
271,271,0.22550629,0.91800004,0.06726905,0.9990001
272,272,0.23336232,0.915,0.0901279,0.99300003
273,273,0.15771395,0.95800006,0.5780049,0.717
274,274,0.22010823,0.92300004,0.06286018,0.9990001
275,275,0.22776458,0.91700006,0.08499231,0.994
276,276,0.1516536,0.96400005,0.5744555,0.71800005
277,277,0.21485056,0.9250001,0.058628116,0.9990001
278,278,0.22217502,0.919,0.08005817,0.99500006
279,279,0.14572184,0.96500003,0.5710125,0.716
280,280,0.20972873,0.92600006,0.054588314,0.9990001
281,281,0.2165949,0.92,0.07531913,0.99500006
282,282,0.13991684,0.96500003,0.5675749,0.71500003
283,283,0.20472547,0.92700005,0.050746966,0.9990001
284,284,0.21102162,0.92200005,0.07077347,0.99500006
285,285,0.13423474,0.96700007,0.56401974,0.717
286,286,0.19981906,0.93000007,0.04709944,1.0
287,287,0.20544563,0.92100006,0.06642247,0.99500006
288,288,0.12866779,0.96900004,0.5602303,0.71900004
289,289,0.19498661,0.93200004,0.043637354,1.0
290,290,0.19985197,0.92300004,0.062268578,0.99700004
291,291,0.123205096,0.97,0.5560946,0.721
292,292,0.19020823,0.934,0.040353432,1.0
293,293,0.19422027,0.924,0.058310613,0.99700004
294,294,0.11783614,0.97200006,0.5515588,0.72300005
295,295,0.18547694,0.93500006,0.037242215,1.0
296,296,0.18853468,0.92800003,0.054545246,0.99700004
297,297,0.11255137,0.97300005,0.5466015,0.726
298,298,0.18079393,0.93500006,0.034299128,1.0
299,299,0.18277915,0.929,0.05096903,0.99700004
300,300,0.1073426,0.975,0.5412376,0.73
301,301,0.17616862,0.93600005,0.03151976,1.0
302,302,0.1769467,0.93000007,0.047573812,0.99700004
303,303,0.10221027,0.97700006,0.5355727,0.731
304,304,0.17163327,0.93700004,0.028899128,1.0
305,305,0.17103353,0.93200004,0.044350304,0.99700004
306,306,0.09715705,0.97800004,0.5297318,0.73
307,307,0.16722244,0.938,0.026432151,1.0
308,308,0.1650425,0.933,0.041286256,0.99700004
309,309,0.09219344,0.98,0.5239135,0.73
310,310,0.1629901,0.94000006,0.02411338,1.0
311,311,0.15896979,0.93500006,0.03837113,0.99700004
312,312,0.08732668,0.98100007,0.5183189,0.735
313,313,0.15898938,0.94100004,0.02193765,1.0
314,314,0.1528127,0.938,0.035594895,0.99700004
315,315,0.08256969,0.98200005,0.51322585,0.74
316,316,0.15528855,0.943,0.019899629,1.0
317,317,0.14655362,0.94100004,0.03295832,0.99700004
318,318,0.0779305,0.9850001,0.5089957,0.744
319,319,0.15195225,0.94400007,0.017994264,1.0
320,320,0.14015944,0.947,0.030479372,0.99700004
321,321,0.07341458,0.98600006,0.50662667,0.74100006
322,322,0.14904046,0.94200003,0.016216336,1.0
323,323,0.13358071,0.9480001,0.028204367,0.998
324,324,0.069025055,0.98700005,0.5069876,0.74700004
325,325,0.1465952,0.94000006,0.014560449,1.0
326,326,0.12676618,0.94900006,0.027368939,0.998
327,327,0.064767815,0.98800004,0.50458443,0.74700004
328,328,0.14462483,0.94200003,0.013021079,1.0
329,329,0.11969429,0.95000005,0.028909177,0.998
330,330,0.060658664,0.989,0.50126773,0.75000006
331,331,0.14306544,0.94100004,0.011593032,1.0
332,332,0.112413496,0.95300007,0.025492515,0.998
333,333,0.056745097,0.99000007,0.50496656,0.748
334,334,0.14175251,0.94100004,0.010272331,1.0
335,335,0.1050247,0.961,0.02094112,0.998
336,336,0.05309403,0.994,0.5113685,0.74600005
337,337,0.14035077,0.94200003,0.0090586115,1.0
338,338,0.09750262,0.96300006,0.016923063,0.9990001
339,339,0.0497292,0.99500006,0.51978374,0.744
340,340,0.13835494,0.94200003,0.007957428,1.0
341,341,0.089476235,0.96800005,0.01511258,0.9990001
342,342,0.046499215,0.99500006,0.52765185,0.744
343,343,0.13539216,0.94200003,0.0069737756,1.0
344,344,0.080798864,0.9710001,0.013583622,0.9990001
345,345,0.043211095,0.99500006,0.53273356,0.748
346,346,0.13169125,0.94400007,0.006099475,1.0
347,347,0.072240666,0.9760001,0.012227883,0.9990001
348,348,0.040017333,0.99600005,0.53692263,0.75200003
349,349,0.12770154,0.94600004,0.005330638,1.0
350,350,0.06399128,0.97900003,0.010995581,0.9990001
351,351,0.037020747,0.99600005,0.5410587,0.75200003
352,352,0.12374789,0.94600004,0.004648135,1.0
353,353,0.056821406,0.98200005,0.009777695,0.9990001
354,354,0.034513716,0.99600005,0.54705155,0.74600005
355,355,0.12004609,0.95000005,0.004037167,1.0
356,356,0.05110773,0.9850001,0.008497496,0.9990001
357,357,0.032704707,0.99600005,0.5547648,0.74500006
358,358,0.11673707,0.95100003,0.0034663274,1.0
359,359,0.04799651,0.98700005,0.007050295,0.9990001
360,360,0.03210573,0.99600005,0.5615048,0.74200004
361,361,0.1129631,0.95400006,0.0029160252,1.0
362,362,0.04915504,0.984,0.00543275,0.9990001
363,363,0.032939106,0.99600005,0.52594864,0.75900006
364,364,0.095148474,0.96300006,0.0025258528,1.0
365,365,0.051331002,0.984,0.003973091,1.0
366,366,0.03323333,0.99600005,0.416475,0.813
367,367,0.063496046,0.97800004,0.002772829,1.0
368,368,0.04381924,0.98700005,0.003001207,1.0
369,369,0.03306527,0.99500006,0.50848955,0.76900005
370,370,0.095668845,0.96000004,0.0017178074,1.0
371,371,0.045183595,0.98600006,0.002928719,1.0
372,372,0.028089227,0.99600005,0.42376903,0.81500006
373,373,0.063376345,0.97800004,0.0017117811,1.0
374,374,0.036532916,0.989,0.0023742672,1.0
375,375,0.027214803,0.99600005,0.43529296,0.80200005
376,376,0.06734122,0.97700006,0.0012929287,1.0
377,377,0.04231074,0.98600006,0.0017546226,1.0
378,378,0.025088355,0.99700004,0.059412844,0.98300004
379,379,0.09788682,0.961,0.00095395,1.0
380,380,0.0007999802,1.0,0.0008375359,1.0
381,381,0.0006595149,1.0,0.0007911916,1.0
382,382,0.000549624,1.0,0.0006330972,1.0
383,383,0.00045840218,1.0,0.00055071834,1.0
384,384,0.00039970496,1.0,0.0005120907,1.0
385,385,0.0003524418,1.0,0.00044753123,1.0
386,386,0.00031025888,1.0,0.0004050827,1.0
387,387,0.00027413084,1.0,0.00034730198,1.0
388,388,0.00024184752,1.0,0.00031746677,1.0
389,389,0.00021456195,1.0,0.00028693295,1.0
390,390,0.0001903,1.0,0.00026075557,1.0
391,391,0.00016882944,1.0,0.00023612453,1.0
392,392,0.00014971591,1.0,0.00021469833,1.0
393,393,0.00013273573,1.0,0.00019465019,1.0
394,394,0.00011752606,1.0,0.00017597867,1.0
395,395,0.00010386467,1.0,0.00015836336,1.0
396,396,9.160757e-05,1.0,0.00014203787,1.0
397,397,8.063078e-05,1.0,0.00012679338,1.0
398,398,7.082749e-05,1.0,0.00011284447,1.0
399,399,6.206703e-05,1.0,0.00010013628,1.0
400,400,5.43561e-05,1.0,8.866072e-05,1.0
401,401,4.7513488e-05,1.0,7.843685e-05,1.0
402,402,4.152775e-05,1.0,6.918097e-05,1.0
403,403,3.621292e-05,1.0,6.0925486e-05,1.0
404,404,3.1531334e-05,1.0,5.3541185e-05,1.0
405,405,2.7447702e-05,1.0,4.7008518e-05,1.0
406,406,3.3109667e-05,1.0,0.0018177996,1.0
407,407,0.00026373245,1.0,0.0006555925,1.0
408,408,0.00011365509,1.0,3.0163766e-05,1.0
409,409,4.7041896e-05,1.0,0.00017582465,1.0
410,410,7.3047166e-05,1.0,4.753256e-05,1.0
411,411,5.8952333e-05,1.0,3.186989e-05,1.0
412,412,2.826977e-05,1.0,2.3245813e-05,1.0
413,413,5.4772856e-05,1.0,0.00043244413,1.0
414,414,0.15462779,0.952,0.04812162,0.99300003
415,415,0.13644947,0.961,0.09575123,0.9760001
416,416,1.0552088,0.82600003,3.6269264,0.546
417,417,2.371943,0.67700005,0.0473231,0.99200004
418,418,0.30693698,0.933,0.1310182,0.957
419,419,0.6834924,0.85600007,0.16227192,0.94000006
420,420,0.1781029,0.94200003,0.1360998,0.93900007
421,421,1.7625861,0.763,2.0727952,0.592
422,422,1.816401,0.657,0.20902917,0.94000006
423,423,1.4636971,0.71300006,0.32735327,0.88600004
424,424,0.40478656,0.88500005,0.2148804,0.94000006
425,425,0.5318649,0.887,0.044167995,0.98800004
426,426,2.3681982,0.63000005,0.43454728,0.91200006
427,427,3.3968272,0.517,0.6463683,0.836
428,428,1.2805631,0.697,2.9824677,0.409
429,429,1.7447686,0.56,0.7092371,0.698
430,430,3.0777526,0.45400003,5.550489,0.19000001
431,431,4.2904034,0.256,4.1175113,0.24200001
432,432,2.394095,0.25,1.6192986,0.259
433,433,1.484698,0.25,1.4294261,0.266
434,434,1.4036293,0.275,1.4277493,0.23600002
435,435,1.4106688,0.264,1.4072992,0.24100001
436,436,1.3908672,0.25500003,1.4009846,0.24100001
437,437,1.3824618,0.272,1.4008238,0.231
438,438,1.3840967,0.27400002,1.4032335,0.24300002
439,439,1.3838068,0.272,1.4013146,0.24300002
440,440,1.3813292,0.28300002,1.4013423,0.24300002
441,441,1.3812283,0.277,1.4024804,0.246
442,442,1.3811638,0.277,1.4015454,0.246
443,443,1.3800887,0.27100003,1.4016659,0.23700002
444,444,1.3799132,0.27600002,1.4019649,0.24000001
445,445,1.3795718,0.275,1.4013482,0.246
446,446,1.3790233,0.27800003,1.401737,0.246
447,447,1.3788629,0.28,1.4013256,0.24800001
448,448,1.3783691,0.28100002,1.4014969,0.25100002
449,449,1.3782077,0.28300002,1.4013484,0.252
450,450,1.3778138,0.28800002,1.4013472,0.25
451,451,1.3775986,0.28500003,1.4014332,0.25
452,452,1.3773533,0.28300002,1.4013106,0.24900001
453,453,1.3770558,0.284,1.4015388,0.25100002
454,454,1.3769319,0.284,1.4014122,0.25100002
455,455,1.3766255,0.286,1.4016248,0.245
456,456,1.3765283,0.289,1.4015757,0.24700001
457,457,1.3762879,0.29200003,1.4016665,0.246
458,458,1.3761445,0.289,1.4016848,0.24700001
459,459,1.3759506,0.29000002,1.4016932,0.24700001
460,460,1.3757408,0.29000002,1.4017855,0.25
461,461,1.3755534,0.294,1.401826,0.24700001
462,462,1.3753037,0.29500002,1.4020119,0.245
463,463,1.3750972,0.296,1.4021676,0.25
464,464,1.3747851,0.29500002,1.4025267,0.256
465,465,1.3744513,0.294,1.4030056,0.254
466,466,1.3738475,0.29000002,1.4039377,0.254
467,467,1.3728007,0.29200003,1.4055545,0.24800001
468,468,1.3707627,0.30800003,1.4082836,0.24100001
469,469,1.3675845,0.30900002,1.4111822,0.252
470,470,1.3657743,0.319,1.4099085,0.245
471,471,1.3663875,0.32200003,1.4119647,0.24800001
472,472,1.3655894,0.314,1.414062,0.24000001
473,473,1.3651158,0.326,1.4286177,0.238
474,474,1.3641634,0.333,1.4207711,0.24700001
475,475,1.3615395,0.31100002,1.3449985,0.409
476,476,1.3784443,0.37600002,1.5824147,0.186
477,477,1.3618522,0.32900003,1.3160096,0.38700002
478,478,1.3580095,0.363,1.2210143,0.42900002
479,479,1.1930242,0.45600003,1.1355752,0.514
480,480,1.1150781,0.53000003,1.048247,0.555
481,481,1.0545316,0.55300003,1.1568109,0.455
482,482,1.0407462,0.568,1.0390406,0.545
483,483,0.96899194,0.60300004,1.0286155,0.54700005
484,484,0.9367327,0.609,1.1163477,0.48900002
485,485,0.8817758,0.66300005,0.7563528,0.72200006
486,486,0.8741907,0.65300006,1.3031195,0.37600002
487,487,1.178802,0.503,0.79361635,0.629
488,488,0.9473272,0.58900005,1.1483436,0.448
489,489,1.0594121,0.559,0.7722874,0.72
490,490,1.1436967,0.504,0.6512941,0.795
491,491,0.98677105,0.572,1.1948766,0.43400002
492,492,0.9105819,0.61200005,0.9860257,0.52000004
493,493,0.8972778,0.656,0.6121365,0.81100005
494,494,0.81813693,0.656,0.96696496,0.559
495,495,0.8816964,0.64100003,0.543055,0.855
496,496,0.5300267,0.86,0.51966876,0.90300006
497,497,0.6608512,0.75600004,0.50324893,0.85400003
498,498,0.4176705,0.92200005,0.42951888,0.89800006
499,499,0.43800497,0.892,0.98595804,0.57600003
500,500,0.6352675,0.75000006,0.38436246,0.91700006
501,501,0.39372054,0.90900004,0.38586128,0.91200006
502,502,0.3258601,0.957,0.36031908,0.92100006
503,503,0.32583365,0.947,0.34882718,0.93600005
504,504,0.31238434,0.95400006,0.34601915,0.92600006
505,505,0.33824354,0.92800003,0.33354577,0.92800003
506,506,0.3193771,0.943,0.38739845,0.90000004
507,507,0.30889088,0.94900006,0.34578565,0.91800004
508,508,0.31533214,0.943,0.37715456,0.90700006
509,509,0.31316566,0.94200003,0.33251244,0.92600006
510,510,0.30160967,0.94600004,0.37001163,0.91
511,511,0.29612878,0.952,0.3201101,0.93200004
512,512,0.2941498,0.952,0.34651154,0.91700006
513,513,0.2924661,0.94600004,0.32047337,0.933
514,514,0.25997278,0.97200006,0.30648652,0.94000006
515,515,0.26416105,0.95900005,0.29270107,0.94000006
516,516,0.24478827,0.9620001,0.2790866,0.943
517,517,0.23598649,0.9710001,0.2713129,0.9480001
518,518,0.22579645,0.97200006,0.26773426,0.952
519,519,0.22709966,0.96700007,0.26494285,0.95100003
520,520,0.2214559,0.975,0.25706917,0.95800006
521,521,0.22297552,0.97,0.25371128,0.95500004
522,522,0.21024898,0.97400004,0.2585495,0.952
523,523,0.20272247,0.9760001,0.28418678,0.94200003
524,524,0.20614257,0.9760001,0.2699701,0.95000005
525,525,0.22046685,0.966,0.23138416,0.96300006
526,526,0.1927247,0.97400004,0.24135351,0.95500004
527,527,0.18885963,0.97700006,0.26777795,0.952
528,528,0.23485357,0.952,0.23326026,0.95900005
529,529,0.1926498,0.97200006,0.2203499,0.96300006
530,530,0.17930418,0.98,0.23513964,0.9620001
531,531,0.17384283,0.9850001,0.20140375,0.97400004
532,532,0.17109859,0.98300004,0.17898421,0.9760001
533,533,0.15740222,0.98800004,0.18900794,0.9710001
534,534,0.14980137,0.98800004,0.16538842,0.97800004
535,535,0.14808202,0.984,0.1648752,0.97200006
536,536,0.14205794,0.99000007,0.16506791,0.97700006
537,537,0.13297124,0.994,0.15841305,0.98
538,538,0.13385998,0.99300003,0.16151471,0.97900003
539,539,0.12876816,0.99100006,0.15237822,0.97800004
540,540,0.12206717,0.99500006,0.14646082,0.98300004
541,541,0.15280129,0.97800004,0.14325593,0.98100007
542,542,0.10946992,0.994,0.13588196,0.98
543,543,0.10224579,0.99600005,0.11881491,0.9850001
544,544,0.101934984,0.99500006,0.11158157,0.98700005
545,545,0.10767479,0.989,0.10915155,0.99100006
546,546,0.118181646,0.98700005,0.1057511,0.99000007
547,547,0.105272904,0.99300003,0.14064233,0.97800004
548,548,0.0934675,0.99300003,0.10282674,0.99100006
549,549,0.08920051,0.994,0.16819407,0.97
550,550,0.09227896,0.99500006,0.09258194,0.99300003
551,551,0.08938848,0.99700004,0.108968265,0.99300003
552,552,0.09550397,0.99300003,0.11546689,0.984
553,553,0.095614,0.99200004,0.18118614,0.96300006
554,554,0.07636821,0.99600005,0.10038063,0.98800004
555,555,0.08280774,0.99500006,0.09184287,0.989
556,556,0.10398511,0.98200005,0.12207747,0.9850001
557,557,0.08279977,0.994,0.073071234,0.99200004
558,558,0.091733344,0.99300003,0.27018636,0.93700004
559,559,0.13556427,0.97300005,0.10631432,0.984
560,560,0.13045059,0.96700007,0.57623065,0.75000006
561,561,0.29339007,0.88100004,0.10858277,0.984
562,562,0.10058984,0.98700005,0.08173209,0.99200004
563,563,0.052759346,0.9990001,0.08378203,0.98800004
564,564,0.05811324,0.99700004,0.0888236,0.99100006
565,565,0.1223054,0.97700006,0.0902473,0.989
566,566,0.094382055,0.99000007,0.09126354,0.989
567,567,0.091121204,0.98600006,0.095007375,0.99000007
568,568,0.10276114,0.97700006,0.09162052,0.99100006
569,569,0.09977081,0.97800004,0.077936955,0.99100006
570,570,0.08781882,0.989,0.09026336,0.989
571,571,0.09947459,0.98100007,0.07021216,0.99100006
572,572,0.04655764,0.998,0.09382733,0.99100006
573,573,0.057306454,0.99500006,0.05888028,0.99300003
574,574,0.037325244,0.9990001,0.05395639,0.99100006
575,575,0.076658666,0.989,0.11571541,0.9850001
576,576,0.07200091,0.99200004,0.097505175,0.98200005
577,577,0.06756461,0.99300003,0.07779514,0.98600006
578,578,0.04333341,0.99700004,0.08591856,0.98700005
579,579,0.07313615,0.99100006,0.06945236,0.99300003
580,580,0.076335,0.98700005,0.095854364,0.98600006
581,581,0.07039127,0.99000007,0.11365854,0.97700006
582,582,0.07038602,0.99000007,0.12408569,0.97200006
583,583,0.06975869,0.99100006,0.12410172,0.97
584,584,0.06703605,0.99100006,0.118978664,0.97200006
585,585,0.06550883,0.99200004,0.119770475,0.97200006
586,586,0.06526274,0.99000007,0.123531125,0.9710001
587,587,0.06519397,0.99000007,0.128495,0.97
588,588,0.064745694,0.99000007,0.13190068,0.97
589,589,0.063776456,0.99000007,0.13249151,0.97
590,590,0.06260229,0.99100006,0.13223805,0.97
591,591,0.061539277,0.99200004,0.13356268,0.97
592,592,0.060429763,0.99200004,0.13537963,0.97
593,593,0.05922064,0.99200004,0.13546357,0.9710001
594,594,0.057891924,0.99200004,0.13463038,0.97
595,595,0.05656393,0.99200004,0.133539,0.97200006
596,596,0.055264022,0.99200004,0.13247527,0.97200006
597,597,0.054016538,0.99200004,0.13125294,0.97200006
598,598,0.05282651,0.99200004,0.12977014,0.97200006
599,599,0.05168516,0.99200004,0.12839913,0.97300005
600,600,0.05058123,0.99200004,0.12744108,0.97400004
601,601,0.049501855,0.99300003,0.1265448,0.97400004
602,602,0.048440903,0.994,0.12544607,0.975
603,603,0.04739895,0.994,0.12413836,0.975
604,604,0.046378497,0.994,0.12271707,0.9760001
605,605,0.045381863,0.994,0.1212727,0.97700006
606,606,0.044407688,0.994,0.11985018,0.97800004
607,607,0.043454662,0.994,0.11847103,0.97800004
608,608,0.04252118,0.994,0.117139414,0.97900003
609,609,0.04160696,0.99600005,0.115861915,0.97900003
610,610,0.040711176,0.99600005,0.11463713,0.97800004
611,611,0.039833806,0.99600005,0.1134647,0.97800004
612,612,0.03897549,0.99600005,0.112354554,0.98100007
613,613,0.038133457,0.99600005,0.11128509,0.98100007
614,614,0.037310615,0.99600005,0.11028245,0.98100007
615,615,0.03650261,0.99600005,0.10930871,0.98200005
616,616,0.03571361,0.99600005,0.10840127,0.98300004
617,617,0.034937236,0.99500006,0.10750642,0.98300004
618,618,0.034183107,0.99500006,0.106687635,0.98300004
619,619,0.033435952,0.99500006,0.10584861,0.98300004
620,620,0.032718755,0.99500006,0.10511953,0.98300004
621,621,0.031995445,0.99500006,0.10431128,0.98300004
622,622,0.031322338,0.99500006,0.10371092,0.98300004
623,623,0.030612737,0.99500006,0.1030004,0.98300004
624,624,0.02999939,0.99600005,0.10294303,0.98300004
625,625,0.02928257,0.99600005,0.105411075,0.984
626,626,0.02875095,0.99600005,0.10640009,0.984
627,627,0.028009174,0.99600005,0.10794888,0.9850001
628,628,0.027555015,0.99600005,0.10780962,0.9850001
629,629,0.026819173,0.99600005,0.10619233,0.9850001
630,630,0.026365707,0.99600005,0.10581637,0.98600006
631,631,0.025735153,0.99600005,0.105295904,0.98600006
632,632,0.025237298,0.99600005,0.10461246,0.98600006
633,633,0.024701113,0.99600005,0.10358753,0.98600006
634,634,0.024177682,0.99600005,0.10277009,0.98600006
635,635,0.023676354,0.99700004,0.10224781,0.98600006
636,636,0.023177262,0.998,0.10191089,0.98600006
637,637,0.02269719,0.998,0.1015146,0.98600006
638,638,0.022227341,0.998,0.09985039,0.98600006
639,639,0.021767162,0.998,0.09881477,0.98600006
640,640,0.021319818,0.998,0.095620014,0.98700005
641,641,0.020884212,0.998,0.09133705,0.98700005
642,642,0.020461177,0.998,0.08811203,0.98700005
643,643,0.02004945,0.998,0.08646384,0.98800004
644,644,0.019647514,0.998,0.08528105,0.98800004
645,645,0.01925463,0.998,0.08424911,0.98800004
646,646,0.018870408,0.998,0.08330029,0.98700005
647,647,0.018495152,0.998,0.0824092,0.98800004
648,648,0.018127948,0.998,0.08155522,0.98800004
649,649,0.01776899,0.998,0.080719694,0.98800004
650,650,0.017417703,0.998,0.07988725,0.98800004
651,651,0.017074488,0.998,0.07904655,0.98800004
652,652,0.016738713,0.9990001,0.07818212,0.98800004
653,653,0.01641074,0.9990001,0.07729296,0.98800004
654,654,0.016089838,0.9990001,0.07641025,0.98800004
655,655,0.015776766,0.9990001,0.07561268,0.98800004
656,656,0.015470116,0.9990001,0.07496827,0.98800004
657,657,0.015172491,0.9990001,0.07451625,0.98800004
658,658,0.014878436,0.9990001,0.07427016,0.98800004
659,659,0.014599122,0.9990001,0.074081615,0.98800004
660,660,0.014309006,0.9990001,0.074289404,0.98800004
661,661,0.014068915,0.9990001,0.07384789,0.98800004
662,662,0.013754407,0.9990001,0.07812381,0.9850001
663,663,0.013628082,0.9990001,0.07449052,0.98800004
664,664,0.01348262,0.9990001,0.09090827,0.984
665,665,0.008231007,0.9990001,0.038459584,0.994
666,666,0.015117468,0.998,0.056700647,0.99000007
667,667,0.03355499,0.994,0.005440407,0.9990001
668,668,0.02025961,0.998,0.013395078,0.998
669,669,0.006739343,0.9990001,0.04369166,0.99500006
670,670,0.009611537,0.998,0.07702036,0.989
671,671,0.011550806,0.998,0.03930032,0.99300003
672,672,0.025886001,0.99200004,0.031128224,0.99500006
673,673,0.0037619001,1.0,0.083483964,0.98800004
674,674,0.021142239,0.99600005,0.034797937,0.99500006
675,675,0.009457147,0.9990001,0.063589,0.9850001
676,676,0.0072798897,1.0,0.05788984,0.98700005
677,677,0.008166007,0.9990001,0.002164099,1.0
678,678,0.0021818737,1.0,0.033601753,0.99600005
679,679,0.0017323839,1.0,0.042177245,0.99500006
680,680,0.010283746,0.998,0.0057966104,0.9990001
681,681,0.00892075,0.9990001,0.034812048,0.99600005
682,682,0.005382742,0.9990001,0.04380782,0.99500006
683,683,0.0016355425,1.0,0.024625063,0.99700004
684,684,0.0016739457,1.0,0.05524625,0.99100006
685,685,0.016345745,0.99700004,0.019721733,0.998
686,686,0.003083993,1.0,0.017594552,0.99700004
687,687,0.0013951936,1.0,0.044196285,0.99500006
688,688,0.010959736,1.0,0.030787626,0.99600005
689,689,0.0049986388,1.0,0.050200656,0.994
690,690,0.0068510985,0.9990001,0.009939833,0.99700004
691,691,0.0012389055,1.0,0.054992877,0.994
692,692,0.045864265,0.99500006,0.018997075,0.99700004
693,693,0.001140154,1.0,0.0556427,0.99100006
694,694,0.029031523,0.99600005,0.032784253,0.99600005
695,695,0.022521436,0.99700004,0.0010341526,1.0
696,696,0.001121184,1.0,0.0036395004,0.9990001
697,697,0.0008957081,1.0,0.05885382,0.99300003
698,698,0.0053998386,0.9990001,0.06477021,0.99100006
699,699,0.009890892,0.9990001,0.07438297,0.99000007
700,700,0.008385723,0.9990001,0.0013111067,1.0
701,701,0.002913473,0.9990001,0.075946935,0.99100006
702,702,0.013358494,0.99700004,0.011028645,0.998
703,703,0.0051991274,1.0,0.00086021144,1.0
704,704,0.0007659736,1.0,0.03750713,0.99600005
705,705,0.0007574344,1.0,0.039991647,0.99600005
706,706,0.0007724085,1.0,0.020361444,0.99700004
707,707,0.005400774,1.0,0.047902595,0.99500006
708,708,0.002980012,0.9990001,0.011595749,0.99700004
709,709,0.0029347797,0.9990001,0.08936549,0.99000007
710,710,0.006291965,0.9990001,0.0014370921,1.0
711,711,0.0006500483,1.0,0.0017090915,1.0
712,712,0.00065193727,1.0,0.0025072135,1.0
713,713,0.0006017597,1.0,0.027063603,0.99600005
714,714,0.00042358018,1.0,0.0033966796,0.9990001
715,715,0.000455874,1.0,0.043640025,0.99600005
716,716,0.0005068145,1.0,0.0004131718,1.0
717,717,0.00041251376,1.0,0.00045137003,1.0
718,718,0.0004588299,1.0,0.043371294,0.99600005
719,719,0.00039849902,1.0,0.030197414,0.99600005
720,720,0.00040425733,1.0,0.003155201,0.9990001
721,721,0.00036539746,1.0,0.00034429648,1.0
722,722,0.00036201908,1.0,0.0012663061,1.0
723,723,0.00034654763,1.0,0.033819064,0.99600005
724,724,0.123847485,0.95000005,0.004838986,0.9990001
725,725,0.0012090793,1.0,0.00037118007,1.0
726,726,0.00029306795,1.0,0.00077691703,1.0
727,727,0.0007064209,1.0,0.03650558,0.99600005
728,728,0.0006211021,1.0,0.02742571,0.99700004
729,729,0.0024930215,1.0,0.1184208,0.9760001
730,730,0.054588612,0.9760001,0.023351384,0.99600005
731,731,0.054844107,0.98,0.00028233053,1.0
732,732,0.0004513693,1.0,0.0002370949,1.0
733,733,0.00023263837,1.0,0.017219357,0.998
734,734,0.00021225645,1.0,0.009375316,0.9990001
735,735,0.00020200062,1.0,0.03588624,0.99600005
736,736,0.00047655537,1.0,0.045420952,0.99500006
737,737,0.00029040957,1.0,0.00024610473,1.0
738,738,0.00021179247,1.0,0.00024211431,1.0
739,739,0.00708481,0.9990001,0.14970466,0.975
740,740,0.013475197,0.998,0.00028744986,1.0
741,741,0.00020753958,1.0,0.00027065136,1.0
742,742,0.00022055532,1.0,0.0001933241,1.0
743,743,0.00019948579,1.0,0.037278306,0.99600005
744,744,0.0001586342,1.0,0.00014879227,1.0
745,745,0.00013806295,1.0,0.03902104,0.99600005
746,746,0.00052443746,1.0,0.05039661,0.99500006
747,747,0.0018232897,1.0,0.002515389,1.0
748,748,0.0011455951,1.0,0.009790505,0.998
749,749,0.0016888136,1.0,0.04181641,0.99500006
750,750,0.0022599506,1.0,0.044629414,0.99500006
751,751,0.0015908559,1.0,0.03544652,0.99500006
752,752,0.0010063709,1.0,0.04463806,0.99500006
753,753,0.0008195513,1.0,0.04115256,0.99500006
754,754,0.0006850596,1.0,0.048770446,0.99500006
755,755,0.00023117496,1.0,0.00013534594,1.0
756,756,0.00013610364,1.0,0.00011012555,1.0
757,757,0.00012428666,1.0,0.00017465926,1.0
758,758,0.0006306131,1.0,0.00014039422,1.0
759,759,0.00023619796,1.0,0.00020761539,1.0
760,760,0.00021135189,1.0,0.00027805378,1.0
761,761,0.0002406006,1.0,0.01722137,0.998
762,762,9.160615e-05,1.0,0.01182431,0.998
763,763,9.579134e-05,1.0,0.043983385,0.99500006
764,764,9.9846366e-05,1.0,0.00013499786,1.0
765,765,0.0001430769,1.0,0.07470605,0.99000007
766,766,0.074198425,0.98200005,0.0057030455,0.9990001
767,767,0.98228467,0.781,0.0338971,0.99500006
768,768,0.02163363,0.99700004,0.21406503,0.96300006
769,769,0.03856669,0.99300003,8.102942e-05,1.0
770,770,8.8789464e-05,1.0,0.009589892,0.9990001
771,771,6.714773e-05,1.0,0.017605899,0.998
772,772,0.0032472645,0.9990001,6.440783e-05,1.0
773,773,6.146288e-05,1.0,0.0086124195,0.9990001
774,774,5.775404e-05,1.0,0.0051693926,0.9990001
775,775,5.728865e-05,1.0,0.00011529065,1.0
776,776,0.00016319896,1.0,0.00014673425,1.0
777,777,6.672812e-05,1.0,0.010385676,0.9990001
778,778,5.3705695e-05,1.0,6.2448984e-05,1.0
779,779,5.1316263e-05,1.0,0.0041399524,0.9990001
780,780,4.530001e-05,1.0,0.004889718,0.9990001
781,781,4.2763237e-05,1.0,0.010955608,0.9990001
782,782,0.00010125923,1.0,0.0009213954,1.0
783,783,9.54218e-05,1.0,0.0063268547,0.9990001
784,784,3.720093e-05,1.0,0.011681392,0.9990001
785,785,3.597689e-05,1.0,0.010922173,0.9990001
786,786,3.4578803e-05,1.0,3.8594248e-05,1.0
787,787,3.2869342e-05,1.0,0.024032122,0.99600005
788,788,3.3727647e-05,1.0,3.2686712e-05,1.0
789,789,3.1980515e-05,1.0,0.0106414175,0.9990001
790,790,2.835703e-05,1.0,0.010360734,0.9990001
791,791,2.7741433e-05,1.0,2.7692797e-05,1.0
792,792,3.6999227e-05,1.0,3.104496e-05,1.0
793,793,2.6196481e-05,1.0,3.382826e-05,1.0
794,794,4.1668893e-05,1.0,0.009279578,0.9990001
795,795,3.2051088e-05,1.0,3.039837e-05,1.0
796,796,2.8751852e-05,1.0,3.532505e-05,1.0
797,797,3.207922e-05,1.0,0.011526057,0.998
798,798,2.6640417e-05,1.0,2.3865225e-05,1.0
799,799,2.6931764e-05,1.0,2.540207e-05,1.0
800,800,2.6162148e-05,1.0,0.023464201,0.99700004
801,801,2.8229239e-05,1.0,2.3979665e-05,1.0
802,802,1.9699575e-05,1.0,2.1012784e-05,1.0
803,803,1.9423962e-05,1.0,0.010600424,0.9990001
804,804,1.8818857e-05,1.0,1.9784928e-05,1.0
805,805,1.7940522e-05,1.0,0.0019610152,0.9990001
806,806,1.6459466e-05,1.0,0.009652213,0.9990001
807,807,1.5731812e-05,1.0,0.011486672,0.9990001
808,808,1.5497686e-05,1.0,0.001899352,0.9990001
809,809,1.4946461e-05,1.0,0.010395506,0.9990001
810,810,1.4389992e-05,1.0,1.588297e-05,1.0
811,811,1.3924599e-05,1.0,0.011009511,0.9990001
812,812,1.3276101e-05,1.0,0.00024220611,1.0
813,813,1.2578012e-05,1.0,0.011379573,0.9990001
814,814,1.2063027e-05,1.0,0.0024205565,0.9990001
815,815,1.1593819e-05,1.0,0.011542947,0.9990001
816,816,1.116848e-05,1.0,0.009997076,0.9990001
817,817,1.0779381e-05,1.0,0.011505797,0.9990001
818,818,1.0468483e-05,1.0,0.008789584,0.9990001
819,819,1.0107041e-05,1.0,0.010640869,0.9990001
820,820,9.801865e-06,1.0,0.010779572,0.9990001
821,821,9.47094e-06,1.0,0.005514956,0.9990001
822,822,9.214402e-06,1.0,0.01118752,0.9990001
823,823,8.956909e-06,1.0,0.010573865,0.9990001
824,824,8.690835e-06,1.0,0.01036234,0.9990001
825,825,8.447648e-06,1.0,0.010151457,0.9990001
826,826,8.249283e-06,1.0,0.009825003,0.9990001
827,827,8.029938e-06,1.0,0.00967793,0.9990001
828,828,7.835389e-06,1.0,0.008702326,0.9990001
829,829,7.637024e-06,1.0,0.0070319194,0.9990001
830,830,7.4424747e-06,1.0,0.008571976,0.9990001
831,831,7.26223e-06,1.0,0.00482132,0.9990001
832,832,7.1058275e-06,1.0,0.008435917,0.9990001
833,833,6.958962e-06,1.0,0.0083029,0.9990001
834,834,6.796837e-06,1.0,0.012704224,0.9990001
835,835,6.6423418e-06,1.0,0.012430562,0.9990001
836,836,6.502152e-06,1.0,0.0111217825,0.9990001
837,837,6.3390735e-06,1.0,0.0075132335,0.9990001
838,838,6.2255863e-06,1.0,0.004444239,0.9990001
839,839,6.093979e-06,1.0,0.0027417317,0.9990001
840,840,5.982399e-06,1.0,0.002138268,0.9990001
841,841,5.84507e-06,1.0,0.0015087686,0.9990001
842,842,5.7420734e-06,1.0,0.0014550071,0.9990001
843,843,5.6419376e-06,1.0,0.0013634933,0.9990001
844,844,5.549431e-06,1.0,0.0011834331,0.9990001
845,845,5.443573e-06,1.0,0.0011533947,0.9990001
846,846,5.333901e-06,1.0,0.0016061658,0.9990001
847,847,5.2232745e-06,1.0,0.0022146052,0.9990001
848,848,5.1145557e-06,1.0,0.0021350908,0.9990001
849,849,5.01442e-06,1.0,0.0021380247,0.9990001
850,850,4.9314503e-06,1.0,0.0023218486,0.9990001
851,851,4.850388e-06,1.0,0.0022022205,0.9990001
852,852,4.767418e-06,1.0,0.0019112845,0.9990001
853,853,4.696846e-06,1.0,0.0018918029,0.9990001
854,854,4.623413e-06,1.0,0.0023045759,0.9990001
855,855,4.55761e-06,1.0,0.002265991,0.9990001
856,856,4.4851304e-06,1.0,0.0025561573,0.9990001
857,857,4.4059757e-06,1.0,0.0023168942,0.9990001
858,858,4.322052e-06,1.0,0.0016685282,0.9990001
859,859,4.2476654e-06,1.0,0.001379488,0.9990001
860,860,4.187584e-06,1.0,0.0014795435,0.9990001
861,861,4.106522e-06,1.0,0.0017443296,0.9990001
862,862,4.0311816e-06,1.0,0.0015429492,0.9990001
863,863,3.9691927e-06,1.0,0.0012882333,0.9990001
864,864,3.90625e-06,1.0,0.0010600977,0.9990001
865,865,3.8356784e-06,1.0,0.00094074756,0.9990001
866,866,3.7775042e-06,1.0,0.0009546159,0.9990001
867,867,3.7355426e-06,1.0,0.0009713591,0.9990001
868,868,3.6830904e-06,1.0,0.0010044297,0.9990001
869,869,3.634453e-06,1.0,0.001016339,0.9990001
870,870,3.5896303e-06,1.0,0.0010315734,0.9990001
871,871,3.5486223e-06,1.0,0.0010284119,0.9990001
872,872,3.5133364e-06,1.0,0.0011046007,0.9990001
873,873,3.4656525e-06,1.0,0.0011338966,0.9990001
874,874,3.4370423e-06,1.0,0.0011128337,0.9990001
875,875,3.4008028e-06,1.0,0.0011006978,0.9990001
876,876,3.3597948e-06,1.0,0.0010720306,0.9990001
877,877,3.3254626e-06,1.0,0.0010441773,0.9990001
878,878,3.2873156e-06,1.0,0.00114322,0.9990001
879,879,3.2453538e-06,1.0,0.0012293826,0.9990001
880,880,3.1929017e-06,1.0,0.0011458433,0.9990001
881,881,3.148079e-06,1.0,0.0011607126,0.9990001
882,882,3.0946733e-06,1.0,0.0011486026,0.9990001
883,883,3.0498506e-06,1.0,0.0011080116,0.9990001
884,884,2.999306e-06,1.0,0.0011070111,0.9990001
885,885,2.9478074e-06,1.0,0.0011031363,0.9990001
886,886,2.8972627e-06,1.0,0.0010939694,0.9990001
887,887,2.8381348e-06,1.0,0.0010705867,0.9990001
888,888,2.7799608e-06,1.0,0.0010378604,0.9990001
889,889,2.737999e-06,1.0,0.0009975117,0.9990001
890,890,2.6979449e-06,1.0,0.00096908334,0.9990001
891,891,2.6731493e-06,1.0,0.0009447313,0.9990001
892,892,2.630234e-06,1.0,0.00081686594,0.9990001
893,893,2.5997163e-06,1.0,0.0008866988,0.9990001
894,894,2.5730135e-06,1.0,0.0008840929,0.9990001
895,895,2.5463105e-06,1.0,0.0009564541,0.9990001
896,896,2.5281906e-06,1.0,0.0009531939,0.9990001
897,897,2.5033953e-06,1.0,0.0009320908,0.9990001
898,898,2.4852754e-06,1.0,0.00089891604,0.9990001
899,899,2.469063e-06,1.0,0.00093797426,0.9990001
900,900,2.4461747e-06,1.0,0.0009210439,0.9990001
901,901,2.4309159e-06,1.0,0.00096434576,0.9990001
902,902,2.4108888e-06,1.0,0.0010029974,0.9990001
903,903,2.3918153e-06,1.0,0.0010742836,0.9990001
904,904,2.3708344e-06,1.0,0.0011778958,0.9990001
905,905,2.3479463e-06,1.0,0.0011836815,0.9990001
906,906,2.3231507e-06,1.0,0.0011899457,0.9990001
907,907,2.3059847e-06,1.0,0.0012267011,0.9990001
908,908,2.2916795e-06,1.0,0.0012575162,0.9990001
909,909,2.272606e-06,1.0,0.0012745165,0.9990001
910,910,2.2563936e-06,1.0,0.0012326863,0.9990001
911,911,2.243042e-06,1.0,0.0013377534,0.9990001
912,912,2.2268296e-06,1.0,0.0013049105,0.9990001
913,913,2.205849e-06,1.0,0.0013446088,0.9990001
914,914,2.1867754e-06,1.0,0.0012961698,0.9990001
915,915,2.1677017e-06,1.0,0.0014506036,0.9990001
916,916,2.1448136e-06,1.0,0.0014205679,0.9990001
917,917,2.111435e-06,1.0,0.0014098273,0.9990001
918,918,2.0847322e-06,1.0,0.0013768068,0.9990001
919,919,2.0599366e-06,1.0,0.0012882064,0.9990001
920,920,2.0427706e-06,1.0,0.0014936136,0.9990001
921,921,2.0074845e-06,1.0,0.0012486444,0.9990001
922,922,1.974106e-06,1.0,0.0013268942,0.9990001
923,923,1.950264e-06,1.0,0.0012484784,0.9990001
924,924,1.9235613e-06,1.0,0.0012343532,0.9990001
925,925,1.894951e-06,1.0,0.0012299645,0.9990001
926,926,1.8758775e-06,1.0,0.0011476403,0.9990001
927,927,1.8577576e-06,1.0,0.0009937861,0.9990001
928,928,1.8281937e-06,1.0,0.00067995576,1.0
929,929,1.7986298e-06,1.0,0.0009199727,0.9990001
930,930,1.7728806e-06,1.0,0.0005725589,1.0
931,931,1.7538072e-06,1.0,0.00067688205,1.0
932,932,1.7261506e-06,1.0,0.00038294794,1.0
933,933,1.7004014e-06,1.0,0.0007839933,0.9990001
934,934,1.6670227e-06,1.0,0.00061365607,1.0
935,935,1.648903e-06,1.0,0.0005957268,1.0
936,936,1.6269685e-06,1.0,0.0003459516,1.0
937,937,1.5974045e-06,1.0,0.00026106503,1.0
938,938,1.5735627e-06,1.0,0.00029148962,1.0
939,939,1.5516282e-06,1.0,0.00042747738,1.0
940,940,1.531601e-06,1.0,0.00051035313,1.0
941,941,1.5115738e-06,1.0,0.00039898732,1.0
942,942,1.4944077e-06,1.0,0.00035084345,1.0
943,943,1.4753342e-06,1.0,0.00022820855,1.0
944,944,1.4562607e-06,1.0,0.00012724209,1.0
945,945,1.4400483e-06,1.0,9.8522665e-05,1.0
946,946,1.4276505e-06,1.0,6.532288e-05,1.0
947,947,1.4181138e-06,1.0,2.2718907e-05,1.0
948,948,1.4076234e-06,1.0,4.9565795e-05,1.0
949,949,1.3942719e-06,1.0,3.0397418e-05,1.0
950,950,1.3799668e-06,1.0,5.8378224e-05,1.0
951,951,1.3713837e-06,1.0,3.216648e-05,1.0
952,952,1.3561249e-06,1.0,4.7978403e-05,1.0
953,953,1.3446809e-06,1.0,5.2831176e-05,1.0
954,954,1.3351441e-06,1.0,3.1548978e-05,1.0
955,955,1.326561e-06,1.0,8.313322e-05,1.0
956,956,1.3198853e-06,1.0,5.5651668e-05,1.0
957,957,1.3132096e-06,1.0,7.626391e-05,1.0
958,958,1.3093949e-06,1.0,0.0001520691,1.0
959,959,1.3055802e-06,1.0,0.00023128415,1.0
960,960,1.3017655e-06,1.0,0.00020677234,1.0
961,961,1.2941362e-06,1.0,6.290913e-05,1.0
962,962,1.2922287e-06,1.0,8.051586e-05,1.0
963,963,1.2865067e-06,1.0,4.771948e-05,1.0
964,964,1.2817384e-06,1.0,3.6392692e-05,1.0
965,965,1.2722016e-06,1.0,3.451109e-05,1.0
966,966,1.2588501e-06,1.0,1.7578126e-05,1.0
967,967,1.2483597e-06,1.0,1.7495156e-05,1.0
968,968,1.2378694e-06,1.0,1.0038377e-05,1.0
969,969,1.2264252e-06,1.0,1.6149044e-05,1.0
970,970,1.2187959e-06,1.0,1.7779352e-05,1.0
971,971,1.2063981e-06,1.0,1.3960363e-05,1.0
972,972,1.1968614e-06,1.0,1.6792776e-05,1.0
973,973,1.189232e-06,1.0,1.9516945e-05,1.0
974,974,1.1854172e-06,1.0,1.2961388e-05,1.0
975,975,1.1777878e-06,1.0,1.2398244e-05,1.0
976,976,1.1730194e-06,1.0,1.3225079e-05,1.0
977,977,1.1701585e-06,1.0,1.4955522e-05,1.0
978,978,1.1634827e-06,1.0,1.4069557e-05,1.0
979,979,1.1558533e-06,1.0,1.3679029e-05,1.0
980,980,1.1510849e-06,1.0,1.8110277e-05,1.0
981,981,1.148224e-06,1.0,1.5781403e-05,1.0
982,982,1.1377335e-06,1.0,1.0941029e-05,1.0
983,983,1.1339188e-06,1.0,7.916928e-06,1.0
984,984,1.1320114e-06,1.0,9.099484e-06,1.0
985,985,1.1272431e-06,1.0,6.8740846e-06,1.0
986,986,1.1205674e-06,1.0,9.50718e-06,1.0
987,987,1.1177063e-06,1.0,7.659436e-06,1.0
988,988,1.1148453e-06,1.0,5.456448e-06,1.0
989,989,1.1072159e-06,1.0,6.2160493e-06,1.0
990,990,1.1053086e-06,1.0,6.0672764e-06,1.0
991,991,1.1014939e-06,1.0,1.1422635e-05,1.0
992,992,1.1005402e-06,1.0,6.938935e-06,1.0
993,993,1.0919572e-06,1.0,2.054453e-05,1.0
994,994,1.0919572e-06,1.0,1.5591622e-05,1.0
995,995,1.0852814e-06,1.0,8.796788e-05,1.0
996,996,1.0786057e-06,1.0,3.1406882e-05,1.0
997,997,1.0728836e-06,1.0,6.565666e-05,1.0
998,998,1.069069e-06,1.0,2.8696062e-05,1.0
999,999,1.0643006e-06,1.0,8.780432e-05,1.0
1000,1000,1.0623933e-06,1.0,0.0024807365,0.9990001
1001,1001,1.0614395e-06,1.0,0.00097053533,0.9990001
1002,1002,1.0643006e-06,1.0,0.0005341244,1.0
1003,1003,1.0614395e-06,1.0,0.0012907248,0.9990001
1004,1004,1.0623933e-06,1.0,0.0007681692,0.9990001
1005,1005,1.0623933e-06,1.0,0.0007064612,0.9990001
1006,1006,1.0614395e-06,1.0,0.00092837674,0.9990001
1007,1007,1.0595322e-06,1.0,0.00086769275,0.9990001
1008,1008,1.0576249e-06,1.0,0.00083599,0.9990001
1009,1009,1.0576249e-06,1.0,0.00091974786,0.9990001
1010,1010,1.0566712e-06,1.0,0.0009419508,0.9990001
1011,1011,1.0566712e-06,1.0,0.0009273403,0.9990001
1012,1012,1.0547639e-06,1.0,0.0010479954,0.9990001
1013,1013,1.0538101e-06,1.0,0.0009943636,0.9990001
1014,1014,1.0528565e-06,1.0,0.0009446302,0.9990001
1015,1015,1.0519028e-06,1.0,0.0010661748,0.9990001
1016,1016,1.0519028e-06,1.0,0.0010286503,0.9990001
1017,1017,1.0519028e-06,1.0,0.0010418148,0.9990001
1018,1018,1.0519028e-06,1.0,0.00107737,0.9990001
1019,1019,1.0519028e-06,1.0,0.0010821932,0.9990001
1020,1020,1.0490418e-06,1.0,0.0011063812,0.9990001
1021,1021,1.0480882e-06,1.0,0.0011571468,0.9990001
1022,1022,1.0461807e-06,1.0,0.0013081424,0.9990001
1023,1023,1.0452271e-06,1.0,0.0012121173,0.9990001
1024,1024,1.0433198e-06,1.0,0.0011534083,0.9990001
1025,1025,1.0423661e-06,1.0,0.001324242,0.9990001
1026,1026,1.0423661e-06,1.0,0.0012594361,0.9990001
1027,1027,1.0414124e-06,1.0,0.0012992666,0.9990001
1028,1028,1.0414124e-06,1.0,0.0013431838,0.9990001
1029,1029,1.0414124e-06,1.0,0.0013497244,0.9990001
1030,1030,1.0385514e-06,1.0,0.0014838141,0.9990001
1031,1031,1.0385514e-06,1.0,0.0014379688,0.9990001
1032,1032,1.036644e-06,1.0,0.0014739304,0.9990001
1033,1033,1.036644e-06,1.0,0.0015385881,0.9990001
1034,1034,1.0347367e-06,1.0,0.001653858,0.9990001
1035,1035,1.0347367e-06,1.0,0.001639386,0.9990001
1036,1036,1.0337831e-06,1.0,0.0015916119,0.9990001
1037,1037,1.0328293e-06,1.0,0.0016236692,0.9990001
1038,1038,1.0299683e-06,1.0,0.0016927097,0.9990001
1039,1039,1.0290146e-06,1.0,0.0016715246,0.9990001
1040,1040,1.0290146e-06,1.0,0.001650648,0.9990001
1041,1041,1.0271073e-06,1.0,0.0017439991,0.9990001
1042,1042,1.0261537e-06,1.0,0.0017407936,0.9990001
1043,1043,1.0242462e-06,1.0,0.0016792825,0.9990001
1044,1044,1.0223389e-06,1.0,0.0017574365,0.9990001
1045,1045,1.0175705e-06,1.0,0.0018676969,0.9990001
1046,1046,1.0166169e-06,1.0,0.0020870538,0.9990001
1047,1047,1.0147095e-06,1.0,0.0022767512,0.9990001
1048,1048,1.0147095e-06,1.0,0.0024087958,0.9990001
1049,1049,1.0147095e-06,1.0,0.002450523,0.9990001
1050,1050,1.0137559e-06,1.0,0.0026365274,0.9990001
1051,1051,1.0128022e-06,1.0,0.0027316026,0.9990001
1052,1052,1.0128022e-06,1.0,0.0026636773,0.9990001
1053,1053,1.0108948e-06,1.0,0.0028163912,0.9990001
1054,1054,1.0099411e-06,1.0,0.0028989043,0.9990001
1055,1055,1.0080338e-06,1.0,0.002954739,0.9990001
1056,1056,1.0061265e-06,1.0,0.0030556135,0.9990001
1057,1057,1.0061265e-06,1.0,0.0031201087,0.9990001
1058,1058,1.0051727e-06,1.0,0.0031768992,0.9990001
1059,1059,1.0051727e-06,1.0,0.0032405972,0.9990001
1060,1060,1.0032654e-06,1.0,0.0032464745,0.9990001
1061,1061,1.0032654e-06,1.0,0.00336142,0.9990001
1062,1062,1.0032654e-06,1.0,0.003425758,0.9990001
1063,1063,1.0013581e-06,1.0,0.0034904846,0.9990001
1064,1064,1.0004044e-06,1.0,0.0034818784,0.9990001
1065,1065,9.975433e-07,1.0,0.003487527,0.9990001
1066,1066,9.975433e-07,1.0,0.003527522,0.9990001
1067,1067,9.975433e-07,1.0,0.0035305603,0.9990001
1068,1068,9.975433e-07,1.0,0.003551017,0.9990001
1069,1069,9.965897e-07,1.0,0.0036196301,0.9990001
1070,1070,9.965897e-07,1.0,0.0036570774,0.9990001
1071,1071,9.965897e-07,1.0,0.0036778026,0.9990001
1072,1072,9.95636e-07,1.0,0.00367618,0.9990001
1073,1073,9.937287e-07,1.0,0.0037206633,0.9990001
1074,1074,9.908676e-07,1.0,0.003745432,0.9990001
1075,1075,9.880066e-07,1.0,0.003830743,0.9990001
1076,1076,9.87053e-07,1.0,0.003889354,0.9990001
1077,1077,9.832382e-07,1.0,0.003944625,0.9990001
1078,1078,9.813309e-07,1.0,0.0039801802,0.9990001
1079,1079,9.775163e-07,1.0,0.0040121074,0.9990001
1080,1080,9.737015e-07,1.0,0.0040564416,0.9990001
1081,1081,9.717942e-07,1.0,0.004058793,0.9990001
1082,1082,9.717942e-07,1.0,0.0040933196,0.9990001
1083,1083,9.651185e-07,1.0,0.0041509173,0.9990001
1084,1084,9.63211e-07,1.0,0.0041507394,0.9990001
1085,1085,9.565354e-07,1.0,0.004122749,0.9990001
1086,1086,9.555818e-07,1.0,0.004086705,0.9990001
1087,1087,9.5081333e-07,1.0,0.004118003,0.9990001
1088,1088,9.4985967e-07,1.0,0.004213,0.9990001
1089,1089,9.469986e-07,1.0,0.0042349007,0.9990001
1090,1090,9.450913e-07,1.0,0.0042479183,0.9990001
1091,1091,9.431839e-07,1.0,0.0042483737,0.9990001
1092,1092,9.393693e-07,1.0,0.0042949505,0.9990001
1093,1093,9.3460085e-07,1.0,0.0043297503,0.9990001
1094,1094,9.336472e-07,1.0,0.004351007,0.9990001
1095,1095,9.288788e-07,1.0,0.004356299,0.9990001
1096,1096,9.2411045e-07,1.0,0.0043718377,0.9990001
1097,1097,9.193421e-07,1.0,0.0043901997,0.9990001
1098,1098,9.1743476e-07,1.0,0.004448253,0.9990001
1099,1099,9.145737e-07,1.0,0.0044502146,0.9990001
1100,1100,9.1362006e-07,1.0,0.0044053933,0.9990001
1101,1101,9.117127e-07,1.0,0.004408467,0.9990001
1102,1102,9.0789797e-07,1.0,0.00441075,0.9990001
1103,1103,9.05037e-07,1.0,0.0044248416,0.9990001
1104,1104,9.031296e-07,1.0,0.0044481405,0.9990001
1105,1105,8.993149e-07,1.0,0.004438446,0.9990001
1106,1106,8.964539e-07,1.0,0.0044757845,0.9990001
1107,1107,8.9168554e-07,1.0,0.004438141,0.9990001
1108,1108,8.8977816e-07,1.0,0.004468085,0.9990001
1109,1109,8.8787084e-07,1.0,0.004530521,0.9990001
1110,1110,8.8596346e-07,1.0,0.0045521753,0.9990001
1111,1111,8.811951e-07,1.0,0.004521556,0.9990001
1112,1112,8.773804e-07,1.0,0.004573683,0.9990001
1113,1113,8.745194e-07,1.0,0.0046276064,0.9990001
1114,1114,8.72612e-07,1.0,0.004692231,0.9990001
1115,1115,8.707047e-07,1.0,0.0047141775,0.9990001
1116,1116,8.630753e-07,1.0,0.004738902,0.9990001
1117,1117,8.563996e-07,1.0,0.004780951,0.9990001
1118,1118,8.554459e-07,1.0,0.004776897,0.9990001
1119,1119,8.516312e-07,1.0,0.0047771414,0.9990001
1120,1120,8.506775e-07,1.0,0.0047811964,0.9990001
1121,1121,8.478165e-07,1.0,0.004726489,0.9990001
1122,1122,8.4590914e-07,1.0,0.004676453,0.9990001
1123,1123,8.401871e-07,1.0,0.004608051,0.9990001
1124,1124,8.3732607e-07,1.0,0.004540667,0.9990001
1125,1125,8.3541875e-07,1.0,0.0045746826,0.9990001
1126,1126,8.3160404e-07,1.0,0.0045936243,0.9990001
1127,1127,8.296967e-07,1.0,0.004574117,0.9990001
1128,1128,8.2492835e-07,1.0,0.0045193313,0.9990001
1129,1129,8.2302097e-07,1.0,0.0044512474,0.9990001
1130,1130,8.182526e-07,1.0,0.004416409,0.9990001
1131,1131,8.1729894e-07,1.0,0.0044030095,0.9990001
1132,1132,8.125306e-07,1.0,0.0043911114,0.9990001
1133,1133,8.068085e-07,1.0,0.004342249,0.9990001
1134,1134,8.039475e-07,1.0,0.0043081306,0.9990001
1135,1135,7.9917913e-07,1.0,0.0043113083,0.9990001
1136,1136,7.9345705e-07,1.0,0.00424949,0.9990001
1137,1137,7.9059606e-07,1.0,0.004255909,0.9990001
1138,1138,7.886887e-07,1.0,0.00424972,0.9990001
1139,1139,7.801056e-07,1.0,0.0042331107,0.9990001
1140,1140,7.762909e-07,1.0,0.0041110725,0.9990001
1141,1141,7.6675417e-07,1.0,0.0039322884,0.9990001
1142,1142,7.600785e-07,1.0,0.0037788297,0.9990001
1143,1143,7.553101e-07,1.0,0.0036530378,0.9990001
1144,1144,7.49588e-07,1.0,0.0035565973,0.9990001
1145,1145,7.457734e-07,1.0,0.0034330427,0.9990001
1146,1146,7.371903e-07,1.0,0.0032910542,0.9990001
1147,1147,7.2669985e-07,1.0,0.0029738792,0.9990001
1148,1148,7.219315e-07,1.0,0.002857321,0.9990001
1149,1149,7.133484e-07,1.0,0.0026661293,0.9990001
1150,1150,7.02858e-07,1.0,0.002082112,0.9990001
1151,1151,6.9713593e-07,1.0,0.0016008517,0.9990001
1152,1152,6.8187717e-07,1.0,0.0011904417,0.9990001
1153,1153,6.713868e-07,1.0,0.0007516184,0.9990001
1154,1154,6.656647e-07,1.0,0.0006467438,1.0
1155,1155,6.628037e-07,1.0,0.00051895576,1.0
1156,1156,6.570816e-07,1.0,0.00040279294,1.0
1157,1157,6.465912e-07,1.0,0.0002811184,1.0
1158,1158,6.3800815e-07,1.0,0.00017947055,1.0
1159,1159,6.361008e-07,1.0,0.000111331945,1.0
1160,1160,6.3037874e-07,1.0,5.0522805e-05,1.0
1161,1161,6.2561037e-07,1.0,2.549696e-05,1.0
1162,1162,6.227494e-07,1.0,2.6588441e-05,1.0
1163,1163,6.1988834e-07,1.0,3.546572e-05,1.0
1164,1164,6.141663e-07,1.0,5.2697662e-05,1.0
1165,1165,6.0939794e-07,1.0,3.768158e-05,1.0
1166,1166,6.027222e-07,1.0,2.2113325e-05,1.0
1167,1167,5.9700017e-07,1.0,1.5720845e-05,1.0
1168,1168,5.922318e-07,1.0,1.2119771e-05,1.0
1169,1169,5.8174135e-07,1.0,1.2306214e-05,1.0
1170,1170,5.731583e-07,1.0,1.24025355e-05,1.0
1171,1171,5.683899e-07,1.0,1.4929772e-05,1.0
1172,1172,5.645752e-07,1.0,1.8325807e-05,1.0
1173,1173,5.607605e-07,1.0,1.6846658e-05,1.0
1174,1174,5.578995e-07,1.0,1.3884068e-05,1.0
1175,1175,5.521775e-07,1.0,1.1760236e-05,1.0
1176,1176,5.4168703e-07,1.0,1.0354519e-05,1.0
1177,1177,5.3691866e-07,1.0,1.3018609e-05,1.0
1178,1178,5.3024297e-07,1.0,1.4686108e-05,1.0
1179,1179,5.273819e-07,1.0,1.6275884e-05,1.0
1180,1180,5.1879886e-07,1.0,1.6135693e-05,1.0
1181,1181,5.130768e-07,1.0,1.2824059e-05,1.0
1182,1182,5.064011e-07,1.0,9.474755e-06,1.0
1183,1183,5.0449376e-07,1.0,7.3709493e-06,1.0
1184,1184,5.025864e-07,1.0,7.1935656e-06,1.0
1185,1185,4.97818e-07,1.0,6.9718362e-06,1.0
1186,1186,4.9304964e-07,1.0,6.146431e-06,1.0
1187,1187,4.8923494e-07,1.0,6.0458187e-06,1.0
1188,1188,4.835129e-07,1.0,5.4574016e-06,1.0
1189,1189,4.7874454e-07,1.0,4.753113e-06,1.0
1190,1190,4.7683716e-07,1.0,4.4035914e-06,1.0
1191,1191,4.7206882e-07,1.0,5.169869e-06,1.0
1192,1192,4.6825411e-07,1.0,4.817486e-06,1.0
1193,1193,4.653931e-07,1.0,4.8952106e-06,1.0
1194,1194,4.6253206e-07,1.0,4.6458244e-06,1.0
1195,1195,4.615784e-07,1.0,4.1537287e-06,1.0
1196,1196,4.577637e-07,1.0,3.3607485e-06,1.0
1197,1197,4.5585634e-07,1.0,2.3393632e-06,1.0
1198,1198,4.5204166e-07,1.0,1.8944742e-06,1.0
1199,1199,4.501343e-07,1.0,1.6627313e-06,1.0
1200,1200,4.463196e-07,1.0,1.5730859e-06,1.0
1201,1201,4.4441225e-07,1.0,1.5482904e-06,1.0
1202,1202,4.425049e-07,1.0,1.7871857e-06,1.0
1203,1203,4.386902e-07,1.0,1.798153e-06,1.0
1204,1204,4.3678287e-07,1.0,1.502514e-06,1.0
1205,1205,4.3010715e-07,1.0,1.2216568e-06,1.0
1206,1206,4.2915346e-07,1.0,1.1100769e-06,1.0
1207,1207,4.272461e-07,1.0,9.87053e-07,1.0
1208,1208,4.272461e-07,1.0,8.9836124e-07,1.0
1209,1209,4.205704e-07,1.0,8.7928777e-07,1.0
1210,1210,4.1580202e-07,1.0,9.3555457e-07,1.0
1211,1211,4.1389467e-07,1.0,8.888245e-07,1.0
1212,1212,4.1103365e-07,1.0,8.296967e-07,1.0
1213,1213,4.091263e-07,1.0,8.001328e-07,1.0
1214,1214,4.062653e-07,1.0,7.9441077e-07,1.0
1215,1215,4.0435793e-07,1.0,7.762909e-07,1.0
1216,1216,4.0435793e-07,1.0,7.781983e-07,1.0
1217,1217,4.0245058e-07,1.0,7.9059606e-07,1.0
1218,1218,3.9958957e-07,1.0,7.762909e-07,1.0
1219,1219,3.9863588e-07,1.0,7.839203e-07,1.0
1220,1220,3.9672852e-07,1.0,7.87735e-07,1.0
1221,1221,3.9577486e-07,1.0,7.915497e-07,1.0
1222,1222,3.938675e-07,1.0,7.658005e-07,1.0
1223,1223,3.9291385e-07,1.0,7.5244907e-07,1.0
1224,1224,3.8814545e-07,1.0,7.1907044e-07,1.0
1225,1225,3.8814545e-07,1.0,6.9236756e-07,1.0
1226,1226,3.8623813e-07,1.0,6.8283083e-07,1.0
1227,1227,3.8433078e-07,1.0,6.7806246e-07,1.0
1228,1228,3.8433078e-07,1.0,6.3991547e-07,1.0
1229,1229,3.8146973e-07,1.0,6.2561037e-07,1.0
1230,1230,3.8051607e-07,1.0,6.370545e-07,1.0
1231,1231,3.7860872e-07,1.0,6.4563756e-07,1.0
1232,1232,3.728867e-07,1.0,6.4182285e-07,1.0
1233,1233,3.71933e-07,1.0,6.389618e-07,1.0
1234,1234,3.7097934e-07,1.0,5.903244e-07,1.0
1235,1235,3.6907198e-07,1.0,5.426407e-07,1.0
1236,1236,3.6621094e-07,1.0,5.235672e-07,1.0
1237,1237,3.6525728e-07,1.0,5.1689153e-07,1.0
1238,1238,3.6334993e-07,1.0,5.102158e-07,1.0
1239,1239,3.604889e-07,1.0,5.054474e-07,1.0
1240,1240,3.5953522e-07,1.0,5.0735474e-07,1.0
1241,1241,3.5858156e-07,1.0,5.1116945e-07,1.0
1242,1242,3.5858156e-07,1.0,5.121231e-07,1.0
1243,1243,3.576279e-07,1.0,5.121231e-07,1.0
1244,1244,3.5572054e-07,1.0,5.1116945e-07,1.0
1245,1245,3.528595e-07,1.0,5.025864e-07,1.0
1246,1246,3.538132e-07,1.0,5.016327e-07,1.0
1247,1247,3.5095218e-07,1.0,4.882813e-07,1.0
1248,1248,3.4904483e-07,1.0,4.777909e-07,1.0
1249,1249,3.4809113e-07,1.0,4.7206882e-07,1.0
1250,1250,3.4618378e-07,1.0,4.6825411e-07,1.0
1251,1251,3.4618378e-07,1.0,4.6348575e-07,1.0
1252,1252,3.4618378e-07,1.0,4.653931e-07,1.0
1253,1253,3.4427646e-07,1.0,4.653931e-07,1.0
1254,1254,3.4332277e-07,1.0,4.615784e-07,1.0
1255,1255,3.4332277e-07,1.0,4.644394e-07,1.0
1256,1256,3.423691e-07,1.0,4.7302248e-07,1.0
1257,1257,3.423691e-07,1.0,4.796982e-07,1.0
1258,1258,3.3664705e-07,1.0,4.6634676e-07,1.0
1259,1259,3.356934e-07,1.0,4.4727327e-07,1.0
1260,1260,3.3283234e-07,1.0,4.3678287e-07,1.0
1261,1261,3.30925e-07,1.0,4.2629244e-07,1.0
1262,1262,3.2806398e-07,1.0,4.243851e-07,1.0
1263,1263,3.2520296e-07,1.0,4.2533875e-07,1.0
1264,1264,3.2520296e-07,1.0,4.3678287e-07,1.0
1265,1265,3.232956e-07,1.0,4.3392183e-07,1.0
1266,1266,3.204346e-07,1.0,4.3582918e-07,1.0
1267,1267,3.194809e-07,1.0,4.4822696e-07,1.0
1268,1268,3.166199e-07,1.0,4.5681003e-07,1.0
1269,1269,3.1566623e-07,1.0,4.4918062e-07,1.0
1270,1270,3.1185152e-07,1.0,4.2152408e-07,1.0
1271,1271,3.0899048e-07,1.0,4.1007996e-07,1.0
1272,1272,3.042221e-07,1.0,3.9577486e-07,1.0
1273,1273,3.0231476e-07,1.0,3.900528e-07,1.0
1274,1274,2.9850008e-07,1.0,3.795624e-07,1.0
1275,1275,2.9563904e-07,1.0,3.74794e-07,1.0
1276,1276,2.9182436e-07,1.0,3.7002565e-07,1.0
1277,1277,2.8896332e-07,1.0,3.6525728e-07,1.0
1278,1278,2.87056e-07,1.0,3.6430362e-07,1.0
1279,1279,2.8133394e-07,1.0,3.6144257e-07,1.0
1280,1280,2.8133394e-07,1.0,3.566742e-07,1.0
1281,1281,2.7847292e-07,1.0,3.499985e-07,1.0
1282,1282,2.7751923e-07,1.0,3.4618378e-07,1.0
1283,1283,2.7465822e-07,1.0,3.4618378e-07,1.0
1284,1284,2.679825e-07,1.0,3.4332277e-07,1.0
1285,1285,2.6130678e-07,1.0,3.423691e-07,1.0
1286,1286,2.5749208e-07,1.0,3.4427646e-07,1.0
1287,1287,2.5367737e-07,1.0,3.423691e-07,1.0
1288,1288,2.5177002e-07,1.0,3.356934e-07,1.0
1289,1289,2.450943e-07,1.0,3.3187868e-07,1.0
1290,1290,2.4414064e-07,1.0,3.2615662e-07,1.0
1291,1291,2.4318697e-07,1.0,3.2997133e-07,1.0
1292,1292,2.3841858e-07,1.0,3.2520296e-07,1.0
1293,1293,2.3460389e-07,1.0,3.2138826e-07,1.0
1294,1294,2.3460389e-07,1.0,3.1375887e-07,1.0
1295,1295,2.3174287e-07,1.0,3.042221e-07,1.0
1296,1296,2.2792817e-07,1.0,2.9945375e-07,1.0
1297,1297,2.2697449e-07,1.0,2.9659273e-07,1.0
1298,1298,2.2602083e-07,1.0,2.9468538e-07,1.0
1299,1299,2.2506715e-07,1.0,2.89917e-07,1.0
1300,1300,2.2411348e-07,1.0,2.861023e-07,1.0
1301,1301,2.155304e-07,1.0,2.832413e-07,1.0
1302,1302,2.1362305e-07,1.0,2.822876e-07,1.0
1303,1303,2.1362305e-07,1.0,2.794266e-07,1.0
1304,1304,2.1266938e-07,1.0,2.7465822e-07,1.0
1305,1305,2.1076204e-07,1.0,2.7465822e-07,1.0
1306,1306,2.0408632e-07,1.0,2.7084351e-07,1.0
1307,1307,1.974106e-07,1.0,2.6893616e-07,1.0
1308,1308,1.935959e-07,1.0,2.670288e-07,1.0
1309,1309,1.9645692e-07,1.0,2.6321413e-07,1.0
1310,1310,1.897812e-07,1.0,2.6607515e-07,1.0
1311,1311,1.8882753e-07,1.0,2.6321413e-07,1.0
1312,1312,1.8501282e-07,1.0,2.5844577e-07,1.0
1313,1313,1.8119813e-07,1.0,2.6321413e-07,1.0
1314,1314,1.7738343e-07,1.0,2.6512149e-07,1.0
1315,1315,1.7642975e-07,1.0,2.6130678e-07,1.0
1316,1316,1.7452241e-07,1.0,2.565384e-07,1.0
1317,1317,1.7547609e-07,1.0,2.5558472e-07,1.0
1318,1318,1.7261506e-07,1.0,2.5558472e-07,1.0
1319,1319,1.6975403e-07,1.0,2.565384e-07,1.0
1320,1320,1.6689302e-07,1.0,2.5081636e-07,1.0
1321,1321,1.5830994e-07,1.0,2.4414064e-07,1.0
1322,1322,1.5640259e-07,1.0,2.4223328e-07,1.0
1323,1323,1.5354158e-07,1.0,2.3460389e-07,1.0
1324,1324,1.487732e-07,1.0,2.3365021e-07,1.0
1325,1325,1.449585e-07,1.0,2.3174287e-07,1.0
1326,1326,1.449585e-07,1.0,2.2983552e-07,1.0
1327,1327,1.4019012e-07,1.0,2.2602083e-07,1.0
1328,1328,1.4019012e-07,1.0,2.2220613e-07,1.0
1329,1329,1.3637543e-07,1.0,2.2411348e-07,1.0
1330,1330,1.3637543e-07,1.0,2.231598e-07,1.0
1331,1331,1.3446808e-07,1.0,2.2125245e-07,1.0
1332,1332,1.3542176e-07,1.0,2.2506715e-07,1.0
1333,1333,1.3446808e-07,1.0,2.1839143e-07,1.0
1334,1334,1.3256074e-07,1.0,2.1839143e-07,1.0
1335,1335,1.3065339e-07,1.0,2.2125245e-07,1.0
1336,1336,1.2969971e-07,1.0,2.2125245e-07,1.0
1337,1337,1.2969971e-07,1.0,2.2029877e-07,1.0
1338,1338,1.2874604e-07,1.0,2.1839143e-07,1.0
1339,1339,1.2779236e-07,1.0,2.1457673e-07,1.0
1340,1340,1.2588501e-07,1.0,2.0980836e-07,1.0
1341,1341,1.2493135e-07,1.0,2.0694733e-07,1.0
1342,1342,1.2493135e-07,1.0,2.0599366e-07,1.0
1343,1343,1.2207032e-07,1.0,2.0503998e-07,1.0
1344,1344,1.2016297e-07,1.0,2.0503998e-07,1.0
1345,1345,1.2111664e-07,1.0,2.0503998e-07,1.0
1346,1346,1.1825562e-07,1.0,2.0408632e-07,1.0
1347,1347,1.16348275e-07,1.0,2.0408632e-07,1.0
1348,1348,1.153946e-07,1.0,2.0217897e-07,1.0
1349,1349,1.1444092e-07,1.0,1.9931794e-07,1.0
1350,1350,1.1444092e-07,1.0,2.0027161e-07,1.0
1351,1351,1.10626225e-07,1.0,1.9931794e-07,1.0
1352,1352,1.0967255e-07,1.0,1.9931794e-07,1.0
1353,1353,1.0967255e-07,1.0,2.0217897e-07,1.0
1354,1354,1.077652e-07,1.0,2.0027161e-07,1.0
1355,1355,1.077652e-07,1.0,1.9931794e-07,1.0
1356,1356,1.0490418e-07,1.0,1.9931794e-07,1.0
1357,1357,1.0490418e-07,1.0,1.974106e-07,1.0
1358,1358,1.0490418e-07,1.0,1.935959e-07,1.0
1359,1359,1.0490418e-07,1.0,1.9168854e-07,1.0
1360,1360,1.03950505e-07,1.0,1.9168854e-07,1.0
1361,1361,1.03950505e-07,1.0,1.897812e-07,1.0
1362,1362,1.03950505e-07,1.0,1.9073487e-07,1.0
1363,1363,1.0490418e-07,1.0,1.897812e-07,1.0
1364,1364,1.0490418e-07,1.0,1.897812e-07,1.0
1365,1365,1.03950505e-07,1.0,1.859665e-07,1.0
1366,1366,1.0204316e-07,1.0,1.9073487e-07,1.0
1367,1367,1.0299683e-07,1.0,1.897812e-07,1.0
1368,1368,1.0108948e-07,1.0,1.859665e-07,1.0
1369,1369,9.918213e-08,1.0,1.8787385e-07,1.0
1370,1370,1.0204316e-07,1.0,1.8882753e-07,1.0
1371,1371,9.822846e-08,1.0,1.8882753e-07,1.0
1372,1372,1.0108948e-07,1.0,1.859665e-07,1.0
1373,1373,1.0108948e-07,1.0,1.8310547e-07,1.0
1374,1374,9.536743e-08,1.0,1.8787385e-07,1.0
1375,1375,9.918213e-08,1.0,1.859665e-07,1.0
1376,1376,9.918213e-08,1.0,1.8215181e-07,1.0
1377,1377,9.346009e-08,1.0,1.859665e-07,1.0
1378,1378,9.346009e-08,1.0,1.8692018e-07,1.0
1379,1379,9.250641e-08,1.0,1.8501282e-07,1.0
1380,1380,9.536743e-08,1.0,1.8119813e-07,1.0
1381,1381,9.4413764e-08,1.0,1.8024446e-07,1.0
1382,1382,9.536743e-08,1.0,1.8024446e-07,1.0
1383,1383,9.250641e-08,1.0,1.7929078e-07,1.0
1384,1384,9.1552735e-08,1.0,1.8119813e-07,1.0
1385,1385,9.250641e-08,1.0,1.7738343e-07,1.0
1386,1386,9.1552735e-08,1.0,1.7738343e-07,1.0
1387,1387,8.964539e-08,1.0,1.7547609e-07,1.0
1388,1388,9.0599066e-08,1.0,1.7356874e-07,1.0
1389,1389,9.0599066e-08,1.0,1.7166138e-07,1.0
1390,1390,8.964539e-08,1.0,1.7166138e-07,1.0
1391,1391,8.869171e-08,1.0,1.6975403e-07,1.0
1392,1392,8.869171e-08,1.0,1.6880036e-07,1.0
1393,1393,8.869171e-08,1.0,1.6593934e-07,1.0
1394,1394,8.678437e-08,1.0,1.6593934e-07,1.0
1395,1395,8.7738044e-08,1.0,1.6498566e-07,1.0
1396,1396,8.583069e-08,1.0,1.6307831e-07,1.0
1397,1397,8.583069e-08,1.0,1.602173e-07,1.0
1398,1398,8.4877016e-08,1.0,1.5926362e-07,1.0


==> data/widely-separated-symbols/orthogonal_100_history.csv <==
,epoch,train loss,train acc.,valid. loss,valid. acc.
0,0,3.4771616,0.24700001,3.1608243,0.24700001
1,1,2.904623,0.26200002,2.710051,0.24900001
2,2,2.4540308,0.259,2.3476996,0.25500003
3,3,2.1010723,0.273,2.0619853,0.25500003
4,4,1.8357573,0.28300002,1.8508856,0.25800002
5,5,1.6481344,0.30200002,1.7016559,0.266
6,6,1.5184542,0.33,1.5986784,0.27
7,7,1.4289685,0.34800002,1.5261317,0.27600002
8,8,1.3652931,0.36800003,1.4747272,0.29000002
9,9,1.3195957,0.38900003,1.4382722,0.294
10,10,1.2845864,0.41000003,1.4098445,0.307
11,11,1.2553109,0.43500003,1.3858496,0.32200003
12,12,1.2283494,0.453,1.3640429,0.333
13,13,1.2030882,0.46600002,1.3434385,0.349
14,14,1.1784017,0.48900002,1.3238324,0.363
15,15,1.1542615,0.50200003,1.3043222,0.37500003
16,16,1.1299531,0.51900005,1.2854629,0.39600003
17,17,1.1062157,0.532,1.2672774,0.411
18,18,1.082059,0.54700005,1.2491488,0.43
19,19,1.0590671,0.55300003,1.2324791,0.441
20,20,1.0352865,0.57600003,1.2148474,0.45200002
21,21,1.0123103,0.588,1.1976887,0.46300003
22,22,0.9904935,0.60200006,1.1810147,0.47400004
23,23,0.97028667,0.606,1.1657214,0.47900003
24,24,0.9506157,0.62100005,1.1501539,0.49
25,25,0.9319786,0.63600004,1.134502,0.49100003
26,26,0.91423404,0.648,1.1196264,0.505
27,27,0.8964118,0.65900004,1.1046638,0.514
28,28,0.8799601,0.666,1.0914223,0.51900005
29,29,0.86249,0.669,1.0789446,0.528
30,30,0.84632593,0.67700005,1.0676084,0.53400004
31,31,0.831102,0.684,1.0554432,0.53900003
32,32,0.816704,0.68700004,1.0445414,0.541
33,33,0.80138415,0.693,1.0329869,0.549
34,34,0.78734636,0.70600003,1.0206629,0.55700004
35,35,0.77444243,0.711,1.00908,0.56200004
36,36,0.76270956,0.71500003,0.9966493,0.569
37,37,0.74970543,0.72200006,0.9812951,0.573
38,38,0.7359412,0.72800004,0.96856296,0.58100003
39,39,0.7218467,0.73300004,0.9586209,0.59000003
40,40,0.71197337,0.74,0.946701,0.596
41,41,0.70079434,0.74300003,0.93627197,0.59900004
42,42,0.6898728,0.74300003,0.92500937,0.60200006
43,43,0.67762446,0.75500005,0.9134596,0.60800004
44,44,0.66522396,0.754,0.9033158,0.60800004
45,45,0.65415704,0.76100004,0.8931906,0.614
46,46,0.6434971,0.767,0.8808841,0.61700004
47,47,0.6314853,0.771,0.87229717,0.62200004
48,48,0.6204635,0.77500004,0.8626248,0.63100004
49,49,0.60994583,0.77400005,0.8497297,0.63600004
50,50,0.5993182,0.78200006,0.8421119,0.634
51,51,0.5880143,0.791,0.83023655,0.63900006
52,52,0.5786763,0.79600006,0.81938493,0.64500004
53,53,0.5674811,0.799,0.8084343,0.64900005
54,54,0.55597866,0.80300003,0.7971489,0.65800005
55,55,0.54655266,0.80500007,0.7873147,0.67
56,56,0.5374233,0.814,0.7777262,0.67300004
57,57,0.5292449,0.81700003,0.7646259,0.67700005
58,58,0.5205684,0.82100004,0.75463104,0.68100005
59,59,0.51112384,0.823,0.7439616,0.688
60,60,0.50130045,0.82400006,0.7316614,0.69200003
61,61,0.4925802,0.83100003,0.7226747,0.70400006
62,62,0.48434466,0.83500004,0.7137014,0.70500004
63,63,0.47521037,0.84000003,0.7054032,0.71000004
64,64,0.4658912,0.84300005,0.695769,0.716
65,65,0.45749438,0.84800005,0.6856695,0.71900004
66,66,0.4473009,0.85400003,0.676276,0.72200006
67,67,0.43852216,0.859,0.6644986,0.72700006
68,68,0.43065658,0.86200005,0.6550511,0.72700006
69,69,0.4227326,0.86700004,0.64549327,0.731
70,70,0.41548672,0.86700004,0.6364781,0.73300004
71,71,0.40887216,0.87200004,0.6244688,0.73800004
72,72,0.401735,0.87200004,0.61568314,0.74200004
73,73,0.3945593,0.87500006,0.6072908,0.75100005
74,74,0.38700747,0.87600005,0.5983282,0.75500005
75,75,0.38033047,0.882,0.5891207,0.758
76,76,0.37297437,0.88400006,0.57945895,0.758
77,77,0.3651884,0.88600004,0.56818545,0.767
78,78,0.3583058,0.883,0.55894715,0.77300006
79,79,0.35121867,0.88500005,0.54945153,0.772
80,80,0.34523535,0.89100003,0.5394308,0.77300006
81,81,0.33970755,0.89400005,0.5300295,0.78300005
82,82,0.33364522,0.896,0.521829,0.78800005
83,83,0.3272005,0.89900005,0.51159894,0.79200006
84,84,0.3215848,0.90200007,0.5036905,0.795
85,85,0.31322333,0.90500003,0.49461117,0.8
86,86,0.30586103,0.90800005,0.4862535,0.804
87,87,0.29935852,0.91,0.4770433,0.813
88,88,0.2928539,0.9110001,0.46890238,0.81700003
89,89,0.28625783,0.91300005,0.46006572,0.81900007
90,90,0.28052855,0.91700006,0.4512421,0.81900007
91,91,0.27435574,0.92100006,0.44282317,0.818
92,92,0.26696008,0.924,0.4350155,0.823
93,93,0.26064524,0.92700005,0.42713714,0.82600003
94,94,0.2554587,0.92700005,0.42049557,0.82900006
95,95,0.24954186,0.93000007,0.41357213,0.83000004
96,96,0.24421461,0.93100005,0.40363884,0.83300006
97,97,0.2397988,0.934,0.39804965,0.83800006
98,98,0.23342414,0.938,0.39031672,0.837
99,99,0.22851893,0.93700004,0.38140616,0.84200007
100,100,0.22371824,0.93700004,0.3753339,0.85
101,101,0.21846876,0.938,0.36851376,0.85300004
102,102,0.21411419,0.938,0.36178124,0.85400003
103,103,0.20906396,0.94000006,0.355361,0.855
104,104,0.20409901,0.94200003,0.34974954,0.859
105,105,0.2002596,0.93900007,0.34364733,0.86100006
106,106,0.19583195,0.94100004,0.33660105,0.86500007
107,107,0.19062746,0.943,0.32993108,0.86800003
108,108,0.1853432,0.94500005,0.3243325,0.87000006
109,109,0.18095103,0.9480001,0.3169909,0.87200004
110,110,0.1767116,0.95000005,0.31267613,0.873
111,111,0.17229444,0.95500004,0.30620417,0.87500006
112,112,0.16861819,0.957,0.30015558,0.878
113,113,0.16453353,0.96000004,0.29488614,0.882
114,114,0.16030388,0.961,0.28847477,0.882
115,115,0.15580659,0.9620001,0.28279763,0.883
116,116,0.15186368,0.96300006,0.2769068,0.88500005
117,117,0.14792067,0.9620001,0.2718348,0.89100003
118,118,0.14419998,0.96300006,0.26674488,0.89500004
119,119,0.14081345,0.96300006,0.2617389,0.897
120,120,0.13648993,0.96500003,0.25700945,0.90200007
121,121,0.13358869,0.96700007,0.25157854,0.90500003
122,122,0.13021141,0.96900004,0.24547856,0.90900004
123,123,0.12667432,0.9710001,0.24064486,0.91300005
124,124,0.12275585,0.97300005,0.23478274,0.91200006
125,125,0.11936195,0.97300005,0.22909038,0.91600007
126,126,0.11572242,0.9760001,0.22534828,0.91600007
127,127,0.11316551,0.9760001,0.22140363,0.91800004
128,128,0.11093652,0.97700006,0.21791536,0.92100006
129,129,0.10685706,0.98,0.21268816,0.92300004
130,130,0.10361629,0.98,0.20613782,0.9250001
131,131,0.10263512,0.98100007,0.2007899,0.92800003
132,132,0.09985811,0.98200005,0.19641146,0.93100005
133,133,0.09657526,0.98300004,0.19096595,0.93500006
134,134,0.092988364,0.984,0.18584083,0.93700004
135,135,0.09042818,0.98300004,0.18294255,0.93900007
136,136,0.08799206,0.9850001,0.1797337,0.94000006
137,137,0.08539712,0.9850001,0.17516108,0.94000006
138,138,0.082876,0.9850001,0.17183411,0.94400007
139,139,0.08326323,0.9850001,0.16709374,0.94100004
140,140,0.08051307,0.984,0.16292588,0.94100004
141,141,0.07690514,0.9850001,0.1598062,0.94200003
142,142,0.07442002,0.98600006,0.15631722,0.94600004
143,143,0.071498655,0.98600006,0.15292475,0.947
144,144,0.06946186,0.98600006,0.15093489,0.9480001
145,145,0.06652722,0.98600006,0.1480776,0.9480001
146,146,0.06480036,0.98700005,0.14529695,0.95100003
147,147,0.0626199,0.989,0.14363886,0.95300007
148,148,0.060905337,0.989,0.1417478,0.95500004
149,149,0.05854867,0.99000007,0.13939995,0.957
150,150,0.056850772,0.99000007,0.13920781,0.95600003
151,151,0.054794136,0.99000007,0.13637026,0.95900005
152,152,0.05386121,0.99000007,0.13452107,0.95600003
153,153,0.05255646,0.99000007,0.13165557,0.95900005
154,154,0.051625147,0.99000007,0.13067083,0.95900005
155,155,0.050223183,0.99000007,0.12868184,0.961
156,156,0.048453387,0.99000007,0.12719756,0.96000004
157,157,0.046902493,0.99000007,0.12713386,0.96000004
158,158,0.04491588,0.99000007,0.12488203,0.96400005
159,159,0.043491855,0.99100006,0.12202654,0.96300006
160,160,0.041534916,0.99200004,0.12196082,0.961
161,161,0.0402771,0.99200004,0.12035259,0.96000004
162,162,0.038789425,0.99200004,0.11907372,0.96000004
163,163,0.037182696,0.99200004,0.117754325,0.9620001
164,164,0.03609636,0.99300003,0.115235984,0.96400005
165,165,0.0347706,0.99300003,0.114360526,0.96500003
166,166,0.033244386,0.99300003,0.112447515,0.966
167,167,0.03126952,0.99300003,0.11126892,0.966
168,168,0.030403573,0.99300003,0.11076027,0.96400005
169,169,0.029963171,0.99300003,0.10922442,0.96400005
170,170,0.028852427,0.99300003,0.10720975,0.96500003
171,171,0.028242948,0.99300003,0.10534645,0.96400005
172,172,0.027543642,0.99300003,0.104591735,0.9620001
173,173,0.02723302,0.994,0.10373035,0.96400005
174,174,0.026865823,0.994,0.10361857,0.9620001
175,175,0.025966672,0.994,0.10283353,0.96300006
176,176,0.025164029,0.994,0.10160407,0.96400005
177,177,0.024562966,0.994,0.09934856,0.966
178,178,0.023929235,0.994,0.09833981,0.966
179,179,0.023886297,0.994,0.09566084,0.966
180,180,0.022888128,0.994,0.095136985,0.966
181,181,0.02255756,0.994,0.0940194,0.96700007
182,182,0.021821003,0.994,0.095127724,0.966
183,183,0.021409523,0.99500006,0.09551751,0.96800005
184,184,0.022920093,0.99500006,0.09527831,0.96700007
185,185,0.020341551,0.99500006,0.09349741,0.96700007
186,186,0.021112084,0.99500006,0.09331347,0.966
187,187,0.018901305,0.99500006,0.09317773,0.96900004
188,188,0.01943958,0.99500006,0.09517505,0.96800005
189,189,0.017943257,0.99700004,0.09163909,0.96800005
190,190,0.02136503,0.99500006,0.09465664,0.96900004
191,191,0.017932514,0.998,0.09074549,0.96900004
192,192,0.01681161,0.9990001,0.08925185,0.96900004
193,193,0.019703284,0.99600005,0.09067632,0.97
194,194,0.01570823,0.998,0.086286746,0.96900004
195,195,0.01760999,0.99700004,0.08748143,0.97300005
196,196,0.016851045,0.99700004,0.08455841,0.97200006
197,197,0.015909873,0.99700004,0.08353891,0.97400004
198,198,0.015394101,0.998,0.08346499,0.975
199,199,0.014367298,0.998,0.081909046,0.9760001
200,200,0.014113227,0.998,0.08198693,0.9760001
201,201,0.013976356,0.9990001,0.081339054,0.975
202,202,0.014097397,0.9990001,0.08111981,0.97400004
203,203,0.013707641,0.9990001,0.07924132,0.97400004
204,204,0.013579346,0.9990001,0.07958183,0.97300005
205,205,0.012877675,0.9990001,0.07941711,0.975
206,206,0.012674636,0.9990001,0.078902766,0.975
207,207,0.012177862,0.9990001,0.078754105,0.97300005
208,208,0.011956937,0.9990001,0.07804293,0.97300005
209,209,0.011849589,1.0,0.07687233,0.975
210,210,0.011483771,1.0,0.075206555,0.975
211,211,0.011155709,0.9990001,0.07565152,0.97400004
212,212,0.010755427,1.0,0.07269884,0.9760001
213,213,0.012160057,0.998,0.0732574,0.97300005
214,214,0.012200914,0.998,0.074200206,0.97400004
215,215,0.011371647,0.998,0.07554008,0.97400004
216,216,0.01098709,0.998,0.07362373,0.97300005
217,217,0.010934137,0.998,0.07317078,0.97200006
218,218,0.011201551,0.998,0.07074686,0.975
219,219,0.0114347,0.998,0.06915053,0.975
220,220,0.011430695,0.998,0.06849627,0.975
221,221,0.011251674,0.998,0.06851196,0.9760001
222,222,0.011083276,0.998,0.06733735,0.9760001
223,223,0.010756726,0.998,0.067158766,0.9760001
224,224,0.0106372135,0.998,0.0677204,0.9760001
225,225,0.0105249295,0.998,0.06618298,0.97700006
226,226,0.010336171,0.998,0.06508345,0.97700006
227,227,0.010125332,0.998,0.06530501,0.97700006
228,228,0.009627753,0.998,0.06420065,0.97700006
229,229,0.009399535,0.998,0.06382913,0.97800004
230,230,0.010123374,0.998,0.06402332,0.97800004
231,231,0.010155535,0.998,0.06336017,0.98
232,232,0.010010102,0.99700004,0.061212163,0.97900003
233,233,0.01030531,0.998,0.060698424,0.97900003
234,234,0.009776809,0.998,0.06171698,0.97800004
235,235,0.009994073,0.998,0.06184291,0.97800004
236,236,0.009680333,0.998,0.059631452,0.97800004
237,237,0.008895575,0.998,0.060405053,0.97900003
238,238,0.008638453,0.998,0.059364308,0.98100007
239,239,0.008877452,0.998,0.059947167,0.98100007
240,240,0.008037638,0.998,0.056907482,0.98200005
241,241,0.007486871,0.9990001,0.056588963,0.98200005
242,242,0.0073248977,0.998,0.05709126,0.98200005
243,243,0.007002118,0.998,0.054085743,0.98200005
244,244,0.006668569,0.998,0.053651042,0.98100007
245,245,0.006601988,0.998,0.053029753,0.98200005
246,246,0.006703422,0.998,0.05170687,0.98300004
247,247,0.0067298175,0.998,0.051582735,0.98300004
248,248,0.0065476047,0.998,0.051523253,0.98200005
249,249,0.00645509,0.99700004,0.05225731,0.98300004
250,250,0.006569176,0.99700004,0.052642137,0.984
251,251,0.0059031053,0.998,0.05103719,0.98300004
252,252,0.0056099035,0.998,0.049293336,0.98200005
253,253,0.005273545,0.998,0.05029162,0.98100007
254,254,0.005379036,0.998,0.05093278,0.98100007
255,255,0.0046995264,0.9990001,0.048797797,0.98300004
256,256,0.0043213153,0.9990001,0.048777536,0.98300004
257,257,0.0041179624,0.9990001,0.048339915,0.98300004
258,258,0.0037349206,1.0,0.04764738,0.984
259,259,0.003530453,1.0,0.047513455,0.9850001
260,260,0.0033252132,1.0,0.047485787,0.984
261,261,0.0033498975,1.0,0.047210515,0.98300004
262,262,0.0031844177,1.0,0.04605569,0.984
263,263,0.0031626527,1.0,0.049759265,0.98100007
264,264,0.0031141797,1.0,0.04969919,0.98100007
265,265,0.0031107317,1.0,0.050332688,0.98
266,266,0.003015243,1.0,0.050670013,0.98300004
267,267,0.002975532,1.0,0.04945995,0.984
268,268,0.003071097,1.0,0.0509312,0.984
269,269,0.002967352,1.0,0.049228776,0.984
270,270,0.0029158376,1.0,0.048821617,0.984
271,271,0.0029627765,1.0,0.049947113,0.9850001
272,272,0.0030035013,1.0,0.049775608,0.9850001
273,273,0.0025400855,1.0,0.050036,0.9850001
274,274,0.002201829,1.0,0.049365178,0.9850001
275,275,0.0020739753,1.0,0.050657086,0.984
276,276,0.001941405,1.0,0.052275196,0.984
277,277,0.0021009392,1.0,0.053908557,0.984
278,278,0.0020660856,1.0,0.05528381,0.984
279,279,0.002152587,1.0,0.056226663,0.98300004
280,280,0.0020845723,1.0,0.055758074,0.98200005
281,281,0.0017687108,1.0,0.055531994,0.98200005
282,282,0.0016802071,1.0,0.052855514,0.98300004
283,283,0.0016183819,1.0,0.052091867,0.98200005
284,284,0.0013396869,1.0,0.051111277,0.98200005
285,285,0.0011544431,1.0,0.04994473,0.98300004
286,286,0.0011133561,1.0,0.051769175,0.98200005
287,287,0.0010557061,1.0,0.051415715,0.984
288,288,0.000982506,1.0,0.051950503,0.98300004
289,289,0.0009945474,1.0,0.050529487,0.98300004
290,290,0.0010069108,1.0,0.049108904,0.98300004
291,291,0.00089492387,1.0,0.04757259,0.984
292,292,0.00090260326,1.0,0.047287848,0.984
293,293,0.00088784663,1.0,0.04418848,0.9850001
294,294,0.00093268487,1.0,0.04360027,0.9850001
295,295,0.0008892506,1.0,0.0445168,0.9850001
296,296,0.00085350784,1.0,0.0439109,0.9850001
297,297,0.0009212883,1.0,0.045621954,0.9850001
298,298,0.0010491577,1.0,0.047489047,0.9850001
299,299,0.000994721,1.0,0.048275348,0.9850001
300,300,0.0009405958,1.0,0.04836767,0.9850001
301,301,0.0009094643,1.0,0.047775783,0.98600006
302,302,0.0008971423,1.0,0.04796358,0.9850001
303,303,0.0007970783,1.0,0.04570321,0.98600006
304,304,0.0007103459,1.0,0.047224745,0.98600006
305,305,0.0006991424,1.0,0.04790993,0.98600006
306,306,0.0007222161,1.0,0.045563716,0.98700005
307,307,0.0007158526,1.0,0.046887,0.98600006
308,308,0.00072627823,1.0,0.04746194,0.98600006
309,309,0.0010673321,1.0,0.047530506,0.9850001
310,310,0.00094754033,1.0,0.045414925,0.98600006
311,311,0.00093563885,1.0,0.04388385,0.98600006
312,312,0.00087184866,1.0,0.04369008,0.98700005
313,313,0.0008569698,1.0,0.04234686,0.98700005
314,314,0.0009269461,1.0,0.043153152,0.98600006
315,315,0.0009333392,1.0,0.042627208,0.98600006
316,316,0.0009332442,1.0,0.041172616,0.98600006
317,317,0.00090113026,1.0,0.041084222,0.98700005
318,318,0.001079422,1.0,0.041683417,0.98800004
319,319,0.0008896023,1.0,0.03628716,0.989
320,320,0.000908808,1.0,0.03566352,0.989
321,321,0.0008536994,1.0,0.035817046,0.989
322,322,0.0009836798,1.0,0.04018927,0.989
323,323,0.0008248872,1.0,0.039852884,0.98700005
324,324,0.00080045726,1.0,0.040143717,0.98800004
325,325,0.0005963594,1.0,0.040994592,0.989
326,326,0.0005587268,1.0,0.042353366,0.98700005
327,327,0.0005826244,1.0,0.042914245,0.98800004
328,328,0.0007912637,1.0,0.04284277,0.98700005
329,329,0.0008765547,1.0,0.043103628,0.98700005
330,330,0.0007993898,1.0,0.042713553,0.98700005
331,331,0.00073727896,1.0,0.04415207,0.98800004
332,332,0.00059204095,1.0,0.041617677,0.989
333,333,0.0006222214,1.0,0.04199608,0.989
334,334,0.00059045246,1.0,0.040350787,0.98700005
335,335,0.00055664213,1.0,0.039935753,0.98600006
336,336,0.00058457296,1.0,0.038447376,0.98700005
337,337,0.0006488304,1.0,0.041658122,0.98700005
338,338,0.00047283174,1.0,0.040525585,0.98600006
339,339,0.00051937095,1.0,0.04307269,0.98800004
340,340,0.00051417056,1.0,0.0434359,0.98700005
341,341,0.00078182813,1.0,0.045716815,0.98700005
342,342,0.00066705316,1.0,0.043017708,0.98800004
343,343,0.0008128647,1.0,0.04284117,0.98800004
344,344,0.0009498778,1.0,0.04379886,0.98800004
345,345,0.0006648517,1.0,0.0440662,0.98800004
346,346,0.00058984075,1.0,0.044929132,0.98800004
347,347,0.0005201173,1.0,0.044604726,0.98800004
348,348,0.0004809978,1.0,0.041798018,0.98800004
349,349,0.00045288904,1.0,0.042113613,0.98800004
350,350,0.00043102028,1.0,0.04183839,0.98800004
351,351,0.00043105378,1.0,0.04114785,0.989
352,352,0.00044809093,1.0,0.03824403,0.989
353,353,0.00029653168,1.0,0.037979696,0.99100006
354,354,0.0003252467,1.0,0.03799648,0.99100006
355,355,0.00028952205,1.0,0.038037676,0.99100006
356,356,0.00028798415,1.0,0.03927699,0.99100006
357,357,0.0002673781,1.0,0.039568353,0.99100006
358,358,0.00024162937,1.0,0.039662324,0.99100006
359,359,0.00024852421,1.0,0.04041074,0.99100006
360,360,0.00023929407,1.0,0.03930514,0.99100006
361,361,0.00022776295,1.0,0.041417398,0.99000007
362,362,0.000186754,1.0,0.041394126,0.99000007
363,363,0.00014404941,1.0,0.042295586,0.99000007
364,364,0.0001241162,1.0,0.04234471,0.99000007
365,365,0.000117510324,1.0,0.04276286,0.99000007
366,366,8.95114e-05,1.0,0.041106023,0.99000007
367,367,7.556296e-05,1.0,0.04028546,0.99000007
368,368,8.409214e-05,1.0,0.038541213,0.99000007
369,369,7.65996e-05,1.0,0.036489878,0.99000007
370,370,5.554247e-05,1.0,0.035472363,0.99100006
371,371,5.2522424e-05,1.0,0.035135355,0.99100006
372,372,4.349995e-05,1.0,0.034944158,0.99100006
373,373,3.8464546e-05,1.0,0.0356859,0.99100006
374,374,3.474593e-05,1.0,0.036904503,0.99000007
375,375,3.008795e-05,1.0,0.034519907,0.989
376,376,2.6850224e-05,1.0,0.03424131,0.99000007
377,377,2.3647786e-05,1.0,0.03419384,0.989
378,378,2.1146776e-05,1.0,0.03394966,0.99000007
379,379,1.8865825e-05,1.0,0.034508724,0.989
380,380,1.9863844e-05,1.0,0.033894297,0.989
381,381,1.9042493e-05,1.0,0.033402916,0.989
382,382,1.6904592e-05,1.0,0.033133738,0.989
383,383,1.7521383e-05,1.0,0.033859786,0.989
384,384,2.0490648e-05,1.0,0.025408948,0.99100006
385,385,1.9050362e-05,1.0,0.02650541,0.99100006
386,386,2.2150994e-05,1.0,0.025766116,0.99100006
387,387,1.8176319e-05,1.0,0.024754401,0.99300003
388,388,1.6327382e-05,1.0,0.025026593,0.99200004
389,389,1.5548707e-05,1.0,0.02412931,0.99300003
390,390,1.4818669e-05,1.0,0.02522997,0.99200004
391,391,1.3029814e-05,1.0,0.0227165,0.99300003
392,392,1.239133e-05,1.0,0.023829306,0.99100006
393,393,1.0542632e-05,1.0,0.02263478,0.99100006
394,394,8.545638e-06,1.0,0.022663707,0.99100006
395,395,7.18236e-06,1.0,0.020500602,0.99300003
396,396,6.120682e-06,1.0,0.020625975,0.99200004
397,397,5.9642794e-06,1.0,0.019325418,0.99300003
398,398,5.4221155e-06,1.0,0.019183705,0.99300003
399,399,5.1541333e-06,1.0,0.01946707,0.99300003
400,400,4.732609e-06,1.0,0.026967626,0.99200004
401,401,4.402638e-06,1.0,0.02688346,0.99200004
402,402,3.991604e-06,1.0,0.026702719,0.99200004
403,403,3.675461e-06,1.0,0.026849221,0.99200004
404,404,3.6354068e-06,1.0,0.02715225,0.99200004
405,405,3.0941965e-06,1.0,0.028289994,0.99200004
406,406,2.7623178e-06,1.0,0.029731542,0.99100006
407,407,2.6078226e-06,1.0,0.030536465,0.99000007
408,408,2.5019647e-06,1.0,0.031465333,0.99000007
409,409,2.3365021e-06,1.0,0.03152127,0.99000007
410,410,2.1367075e-06,1.0,0.032152902,0.99000007
411,411,1.9726754e-06,1.0,0.031958006,0.99000007
412,412,1.7833711e-06,1.0,0.033099674,0.99000007
413,413,1.801014e-06,1.0,0.026831258,0.99100006
414,414,1.6980172e-06,1.0,0.02669225,0.99100006
415,415,1.5854836e-06,1.0,0.026724191,0.99100006
416,416,3.3984186e-06,1.0,0.026778715,0.99200004
417,417,2.202034e-06,1.0,0.030244498,0.99100006
418,418,1.8024446e-06,1.0,0.030975612,0.99100006
419,419,1.4367105e-06,1.0,0.031056188,0.989
420,420,1.294613e-06,1.0,0.030581003,0.99000007
421,421,1.2474061e-06,1.0,0.03012574,0.989
422,422,1.2011528e-06,1.0,0.029812442,0.989
423,423,1.1401177e-06,1.0,0.029286698,0.99000007
424,424,1.0752678e-06,1.0,0.029470766,0.99000007
425,425,1.01614e-06,1.0,0.02976742,0.99000007
426,426,1.2016297e-06,1.0,0.029037172,0.99100006
427,427,1.0561944e-06,1.0,0.02979322,0.99200004
428,428,1.1219979e-06,1.0,0.02981695,0.99100006
429,429,9.613037e-07,1.0,0.03132078,0.989
430,430,9.31263e-07,1.0,0.029160246,0.99100006
431,431,9.808541e-07,1.0,0.028171094,0.99100006
432,432,8.72612e-07,1.0,0.0275262,0.99200004
433,433,8.2397463e-07,1.0,0.028622355,0.99000007
434,434,1.6155244e-06,1.0,0.029397104,0.99000007
435,435,1.1811258e-06,1.0,0.02990027,0.989
436,436,0.00015521169,1.0,0.030592812,0.989
437,437,3.624988e-05,1.0,0.029115407,0.99100006
438,438,5.0853494e-05,1.0,0.029236158,0.99000007
439,439,2.7319671e-05,1.0,0.029057337,0.989
440,440,9.2649464e-07,1.0,0.02914823,0.99000007
441,441,7.0428854e-07,1.0,0.029506348,0.99100006
442,442,0.00023545742,1.0,0.02904818,0.99000007
443,443,0.00011909605,1.0,0.029185414,0.99000007
444,444,0.00015733052,1.0,0.028021447,0.989
445,445,4.8630718e-05,1.0,0.029237859,0.989
446,446,9.064198e-06,1.0,0.035655092,0.98800004
447,447,5.82552e-06,1.0,0.036248587,0.98800004
448,448,2.2740364e-06,1.0,0.035606388,0.98700005
449,449,1.5997888e-06,1.0,0.03730345,0.98700005
450,450,1.0724068e-06,1.0,0.036813334,0.98700005
451,451,7.5340273e-07,1.0,0.03573052,0.98600006
452,452,6.867409e-06,1.0,0.03178899,0.989
453,453,6.847382e-07,1.0,0.029594649,0.989
454,454,3.6544802e-06,1.0,0.032170206,0.98800004
455,455,2.0451546e-06,1.0,0.02999873,0.98800004
456,456,1.0724068e-06,1.0,0.032049112,0.98700005
457,457,6.8426135e-07,1.0,0.032262187,0.98700005
458,458,5.9747697e-07,1.0,0.032239556,0.98700005
459,459,5.5742265e-07,1.0,0.0318678,0.98700005
460,460,5.1259997e-07,1.0,0.031508535,0.98700005
461,461,4.973412e-07,1.0,0.029905241,0.989
462,462,4.6730042e-07,1.0,0.027142428,0.989
463,463,4.5061114e-07,1.0,0.027336251,0.989
464,464,4.2533875e-07,1.0,0.027132703,0.989
465,465,4.296303e-07,1.0,0.0262963,0.99000007
466,466,4.2486192e-07,1.0,0.036046635,0.98800004
467,467,1.2192727e-06,1.0,0.026668865,0.99000007
468,468,4.0149692e-07,1.0,0.026219616,0.99000007
469,469,7.6293946e-07,1.0,0.029614983,0.989
470,470,3.92437e-07,1.0,0.028228953,0.989
471,471,5.521775e-07,1.0,0.029411118,0.98800004
472,472,4.878044e-07,1.0,0.029318335,0.98800004
473,473,4.4775012e-07,1.0,0.029806592,0.98800004
474,474,4.062653e-07,1.0,0.030968022,0.98800004
475,475,3.6907198e-07,1.0,0.030611131,0.98800004
476,476,3.5858156e-07,1.0,0.030366164,0.98800004
477,477,4.425049e-07,1.0,0.030394014,0.98800004
478,478,3.3044816e-07,1.0,0.030430963,0.989
479,479,3.166199e-07,1.0,0.030178716,0.98800004
480,480,3.8433078e-07,1.0,0.030484293,0.989
481,481,3.5619738e-07,1.0,0.0297965,0.989
482,482,3.3712388e-07,1.0,0.02986055,0.989
483,483,3.285408e-07,1.0,0.029791078,0.98800004
484,484,3.333092e-07,1.0,0.029627122,0.99000007
485,485,3.256798e-07,1.0,0.026595218,0.99100006
486,486,3.2091143e-07,1.0,0.02597795,0.99100006
487,487,3.2281878e-07,1.0,0.02546888,0.99100006
488,488,3.0183793e-07,1.0,0.025204308,0.99100006
489,489,2.923012e-07,1.0,0.025045589,0.99000007
490,490,2.9373172e-07,1.0,0.024950081,0.99000007
491,491,2.679825e-07,1.0,0.025251033,0.99000007
492,492,2.7990342e-07,1.0,0.024766617,0.99100006
493,493,2.589226e-07,1.0,0.024680901,0.99100006
494,494,2.5415423e-07,1.0,0.024687639,0.99100006
495,495,2.5749208e-07,1.0,0.024672633,0.99100006
496,496,2.5939943e-07,1.0,0.024456576,0.99100006
497,497,2.46048e-07,1.0,0.024272833,0.99100006
498,498,2.3412706e-07,1.0,0.024423227,0.99100006
499,499,2.3841858e-07,1.0,0.02441572,0.99100006
500,500,2.4127962e-07,1.0,0.024475278,0.99100006
501,501,2.603531e-07,1.0,0.0244759,0.99100006
502,502,2.3794175e-07,1.0,0.0245411,0.99100006
503,503,2.3317338e-07,1.0,0.024526112,0.99100006
504,504,2.3412706e-07,1.0,0.024502957,0.99100006
505,505,2.5177002e-07,1.0,0.024408165,0.99100006
506,506,2.2935869e-07,1.0,0.024442993,0.99100006
507,507,2.3031235e-07,1.0,0.02432351,0.99100006
508,508,2.2459031e-07,1.0,0.024372304,0.99100006
509,509,2.2029877e-07,1.0,0.024341421,0.99100006
510,510,2.4223328e-07,1.0,0.024333736,0.99100006
511,511,2.2649766e-07,1.0,0.02433073,0.99100006
512,512,2.2649766e-07,1.0,0.024377279,0.99100006
513,513,2.2411348e-07,1.0,0.024346318,0.99100006
514,514,2.3746492e-07,1.0,0.02434885,0.99100006
515,515,2.1982194e-07,1.0,0.024344157,0.99100006
516,516,2.3794175e-07,1.0,0.024346553,0.99100006
517,517,2.398491e-07,1.0,0.024380686,0.99100006
518,518,2.2077562e-07,1.0,0.02443183,0.99100006
519,519,2.3460389e-07,1.0,0.024412481,0.99100006
520,520,2.2983552e-07,1.0,0.024353424,0.99100006
521,521,2.2745134e-07,1.0,0.02444664,0.99100006
522,522,2.2554399e-07,1.0,0.02460586,0.99100006
523,523,2.1171572e-07,1.0,0.02450273,0.99100006
524,524,2.217293e-07,1.0,0.02442123,0.99100006
525,525,2.2220613e-07,1.0,0.024275457,0.99100006
526,526,2.1743776e-07,1.0,0.024245055,0.99100006
527,527,2.2602083e-07,1.0,0.024226082,0.99100006
528,528,2.231598e-07,1.0,0.024126885,0.99100006
529,529,2.193451e-07,1.0,0.02409571,0.99100006
530,530,2.1457673e-07,1.0,0.024072794,0.99100006
531,531,2.1266938e-07,1.0,0.023990864,0.99100006
532,532,2.1266938e-07,1.0,0.02402211,0.99100006
533,533,2.1362305e-07,1.0,0.023957876,0.99100006
534,534,2.0933152e-07,1.0,0.024082815,0.99100006
535,535,2.0790101e-07,1.0,0.024081962,0.99100006
536,536,2.0933152e-07,1.0,0.024114648,0.99100006
537,537,2.1982194e-07,1.0,0.02410915,0.99100006
538,538,2.3031235e-07,1.0,0.024179408,0.99100006
539,539,2.2792817e-07,1.0,0.024194328,0.99100006
540,540,2.2745134e-07,1.0,0.024061153,0.99100006
541,541,2.2602083e-07,1.0,0.024049062,0.99100006
542,542,2.2840501e-07,1.0,0.023894098,0.99100006
543,543,2.2220613e-07,1.0,0.023895983,0.99100006
544,544,2.1076204e-07,1.0,0.023781808,0.99100006
545,545,2.0837784e-07,1.0,0.023773167,0.99100006
546,546,2.1123887e-07,1.0,0.023772107,0.99100006
547,547,2.0456315e-07,1.0,0.023715764,0.99100006
548,548,2.026558e-07,1.0,0.02380338,0.99100006
549,549,2.0456315e-07,1.0,0.02380746,0.99100006
550,550,2.0170212e-07,1.0,0.023599552,0.99100006
551,551,1.974106e-07,1.0,0.023542738,0.99100006
552,552,1.9693375e-07,1.0,0.02351067,0.99100006
553,553,1.9598008e-07,1.0,0.023598075,0.99100006
554,554,1.87397e-07,1.0,0.02361977,0.99100006
555,555,1.9121171e-07,1.0,0.023790456,0.99100006
556,556,1.9693375e-07,1.0,0.023801062,0.99100006
557,557,1.9693375e-07,1.0,0.023815677,0.99100006
558,558,1.950264e-07,1.0,0.02374557,0.99100006
559,559,1.974106e-07,1.0,0.02357849,0.99100006
560,560,1.9216539e-07,1.0,0.023561476,0.99100006
561,561,1.9598008e-07,1.0,0.023560971,0.99100006
562,562,2.0170212e-07,1.0,0.023565957,0.99100006
563,563,1.9598008e-07,1.0,0.023566397,0.99100006
564,564,1.950264e-07,1.0,0.023571363,0.99100006
565,565,1.9693375e-07,1.0,0.02348577,0.99100006
566,566,1.9121171e-07,1.0,0.02346624,0.99100006
567,567,1.9121171e-07,1.0,0.023455705,0.99100006
568,568,1.8548967e-07,1.0,0.023440227,0.99100006
569,569,1.87397e-07,1.0,0.02342168,0.99100006
570,570,1.8835068e-07,1.0,0.02341991,0.99100006
571,571,1.8215181e-07,1.0,0.023457536,0.99100006
572,572,1.897812e-07,1.0,0.023395171,0.99100006
573,573,1.7929078e-07,1.0,0.023381568,0.99100006
574,574,1.7738343e-07,1.0,0.023348713,0.99100006
575,575,1.7356874e-07,1.0,0.023187462,0.99100006
576,576,1.7309189e-07,1.0,0.023056397,0.99100006
577,577,1.7452241e-07,1.0,0.023044294,0.99100006
578,578,1.8119813e-07,1.0,0.023049172,0.99100006
579,579,1.8692018e-07,1.0,0.022759542,0.99100006
580,580,1.783371e-07,1.0,0.022756701,0.99100006
581,581,1.7976761e-07,1.0,0.022710487,0.99100006
582,582,1.8644334e-07,1.0,0.022757178,0.99100006
583,583,2.0074846e-07,1.0,0.022706604,0.99100006
584,584,1.935959e-07,1.0,0.022809643,0.99100006
585,585,2.0217897e-07,1.0,0.022816794,0.99100006
586,586,1.974106e-07,1.0,0.022799006,0.99100006
587,587,2.0027161e-07,1.0,0.022872217,0.99100006
588,588,1.974106e-07,1.0,0.0228746,0.99100006
589,589,1.9836426e-07,1.0,0.022879524,0.99100006
590,590,2.0122529e-07,1.0,0.022853255,0.99100006
591,591,1.9645692e-07,1.0,0.022866713,0.99100006
592,592,2.0456315e-07,1.0,0.022829227,0.99100006
593,593,6.7758566e-07,1.0,0.0228919,0.99100006
594,594,2.0790101e-07,1.0,0.02292498,0.99100006
595,595,4.5824052e-07,1.0,0.02242063,0.99200004
596,596,3.6239626e-07,1.0,0.022337066,0.99200004
597,597,3.0899048e-07,1.0,0.022450248,0.99200004
598,598,2.1505357e-07,1.0,0.021262983,0.99200004
599,599,2.7513505e-07,1.0,0.020981276,0.99200004
600,600,2.0313264e-07,1.0,0.020830736,0.99200004
601,601,1.9550325e-07,1.0,0.020583792,0.99200004
602,602,2.5939943e-07,1.0,0.02037945,0.99200004
603,603,2.1314622e-07,1.0,0.021527799,0.99300003
604,604,2.2268296e-07,1.0,0.021379456,0.99300003
605,605,2.5939943e-07,1.0,0.021233004,0.99200004
606,606,2.5224688e-07,1.0,0.021345887,0.99300003
607,607,2.4175645e-07,1.0,0.021395456,0.99300003
608,608,2.3555756e-07,1.0,0.021682141,0.99200004
609,609,2.398491e-07,1.0,0.021640366,0.99200004
610,610,2.3317338e-07,1.0,0.020917458,0.99200004
611,611,2.322197e-07,1.0,0.020940758,0.99200004
612,612,2.2029877e-07,1.0,0.02083324,0.99200004
613,613,2.2602083e-07,1.0,0.021105032,0.99100006
614,614,2.2077562e-07,1.0,0.021533702,0.99100006
615,615,2.3365021e-07,1.0,0.02143257,0.99100006
616,616,2.1600724e-07,1.0,0.020949006,0.99100006
617,617,2.217293e-07,1.0,0.020973187,0.99100006
618,618,2.0551683e-07,1.0,0.02099352,0.99100006
619,619,2.0551683e-07,1.0,0.02136338,0.99100006
620,620,1.9884111e-07,1.0,0.021425603,0.99100006
621,621,2.1123887e-07,1.0,0.021683246,0.99100006
622,622,2.0742418e-07,1.0,0.021277322,0.99100006
623,623,2.0551683e-07,1.0,0.021261793,0.99200004
624,624,1.9407273e-07,1.0,0.02133451,0.99100006
625,625,2.0122529e-07,1.0,0.02142516,0.99200004
626,626,1.9884111e-07,1.0,0.021544984,0.99100006
627,627,2.0170212e-07,1.0,0.021576276,0.99100006
628,628,2.0408632e-07,1.0,0.021566983,0.99100006
629,629,2.0027161e-07,1.0,0.021581866,0.99100006
630,630,1.9454957e-07,1.0,0.021536075,0.99100006
631,631,1.9073487e-07,1.0,0.021492912,0.99000007
632,632,1.8882753e-07,1.0,0.021520589,0.99000007
633,633,1.9311906e-07,1.0,0.021445483,0.99000007
634,634,1.9073487e-07,1.0,0.02144671,0.99000007
635,635,1.8262864e-07,1.0,0.021421496,0.99000007
636,636,1.7881395e-07,1.0,0.021459969,0.99000007
637,637,1.7881395e-07,1.0,0.02158789,0.99000007
638,638,1.8644334e-07,1.0,0.021595431,0.99000007
639,639,1.8072129e-07,1.0,0.021601493,0.99000007
640,640,1.8310547e-07,1.0,0.021556802,0.99000007
641,641,1.8882753e-07,1.0,0.021551259,0.99000007
642,642,1.8787385e-07,1.0,0.02153224,0.99000007
643,643,1.8358232e-07,1.0,0.021569354,0.99000007
644,644,1.7642975e-07,1.0,0.021568073,0.99100006
645,645,1.8215181e-07,1.0,0.021594638,0.99100006
646,646,1.7547609e-07,1.0,0.021619044,0.99100006
647,647,1.7499924e-07,1.0,0.021619521,0.99100006
648,648,1.692772e-07,1.0,0.021601792,0.99100006
649,649,1.7118455e-07,1.0,0.0215036,0.99100006
650,650,1.5926362e-07,1.0,0.021428531,0.99100006
651,651,1.5640259e-07,1.0,0.021404922,0.99100006
652,652,1.5974045e-07,1.0,0.021368489,0.99100006
653,653,1.7547609e-07,1.0,0.021300878,0.99100006
654,654,1.8501282e-07,1.0,0.02142845,0.99100006
655,655,1.6498566e-07,1.0,0.021413898,0.99100006
656,656,1.7452241e-07,1.0,0.021871489,0.99100006
657,657,1.7499924e-07,1.0,0.021706767,0.99100006
658,658,1.7213823e-07,1.0,0.021555945,0.99100006
659,659,1.7213823e-07,1.0,0.021363376,0.99100006
660,660,1.6593934e-07,1.0,0.021280563,0.99100006
661,661,1.692772e-07,1.0,0.021052018,0.99200004
662,662,1.6403199e-07,1.0,0.020990059,0.99200004
663,663,1.6307831e-07,1.0,0.021121725,0.99200004
664,664,1.6069413e-07,1.0,0.021053532,0.99200004
665,665,1.6069413e-07,1.0,0.020956261,0.99200004
666,666,1.5306473e-07,1.0,0.020878972,0.99200004
667,667,1.5354158e-07,1.0,0.020348223,0.99200004
668,668,1.525879e-07,1.0,0.020318434,0.99200004
669,669,1.4638901e-07,1.0,0.020284055,0.99200004
670,670,1.358986e-07,1.0,0.020247642,0.99200004
671,671,1.3780594e-07,1.0,0.020217964,0.99200004
672,672,1.3494493e-07,1.0,0.020822056,0.99100006
673,673,1.335144e-07,1.0,0.020802148,0.99100006
674,674,1.3113022e-07,1.0,0.020765852,0.99100006
675,675,1.3017655e-07,1.0,0.020756613,0.99100006
676,676,1.2636185e-07,1.0,0.02046495,0.99100006
677,677,1.320839e-07,1.0,0.02038574,0.99100006
678,678,1.2397767e-07,1.0,0.020364402,0.99100006
679,679,1.282692e-07,1.0,0.020328637,0.99100006
680,680,1.2493135e-07,1.0,0.020288264,0.99100006
681,681,1.1873246e-07,1.0,0.02024936,0.99100006
682,682,1.1110306e-07,1.0,0.020211145,0.99100006
683,683,1.1873246e-07,1.0,0.020696849,0.99100006
684,684,1.2493135e-07,1.0,0.020697458,0.99100006
685,685,1.2254715e-07,1.0,0.020635044,0.99100006
686,686,1.1825562e-07,1.0,0.020676391,0.99100006
687,687,1.1253358e-07,1.0,0.020676583,0.99100006
688,688,1.1205674e-07,1.0,0.020671014,0.99100006
689,689,1.1205674e-07,1.0,0.02063955,0.99100006
690,690,1.1253358e-07,1.0,0.020636972,0.99100006
691,691,1.0490418e-07,1.0,0.020638015,0.99100006
692,692,1.3861656e-06,1.0,0.019679932,0.99200004
693,693,1.1920929e-07,1.0,0.01958057,0.99200004
694,694,1.2111664e-07,1.0,0.019634036,0.99100006
695,695,1.2207032e-07,1.0,0.019751044,0.99100006
696,696,1.1491776e-07,1.0,0.020086745,0.99100006
697,697,1.16348275e-07,1.0,0.020247247,0.99100006
698,698,1.13487246e-07,1.0,0.020123385,0.99100006
699,699,1.115799e-07,1.0,0.02002052,0.99100006
700,700,1.0442734e-07,1.0,0.0198718,0.99100006
701,701,1.10626225e-07,1.0,0.01978721,0.99100006
702,702,1.0633469e-07,1.0,0.01976115,0.99100006
703,703,1.0347367e-07,1.0,0.01965513,0.99100006
704,704,1.358986e-07,1.0,0.019673249,0.99100006
705,705,1.0681153e-07,1.0,0.019475566,0.99100006
706,706,1.10626225e-07,1.0,0.019360334,0.99100006
707,707,1.1968613e-07,1.0,0.01935219,0.99100006
708,708,1.2016297e-07,1.0,0.018699711,0.99200004
709,709,1.2111664e-07,1.0,0.01860463,0.99300003
710,710,1.1491776e-07,1.0,0.018521683,0.99300003
711,711,1.1444092e-07,1.0,0.018267695,0.99300003
712,712,1.1444092e-07,1.0,0.018231805,0.99300003
713,713,1.153946e-07,1.0,0.018156717,0.99300003
714,714,1.1920929e-07,1.0,0.01856673,0.99300003
715,715,1.1444092e-07,1.0,0.01848125,0.99300003
716,716,1.1110306e-07,1.0,0.018466389,0.99300003
717,717,1.0919572e-07,1.0,0.018432045,0.99300003
718,718,1.0204316e-07,1.0,0.018399118,0.99300003
719,719,1.077652e-07,1.0,0.018071158,0.99200004
720,720,1.0919572e-07,1.0,0.018832695,0.99100006
721,721,1.0919572e-07,1.0,0.018800609,0.99100006
722,722,1.0585786e-07,1.0,0.017969841,0.99200004
723,723,1.0585786e-07,1.0,0.018013552,0.99200004
724,724,1.0204316e-07,1.0,0.017973164,0.99200004
725,725,1.0013581e-07,1.0,0.017945945,0.99200004
726,726,1.0490418e-07,1.0,0.017885437,0.99200004
727,727,9.87053e-08,1.0,0.017862247,0.99200004
728,728,9.87053e-08,1.0,0.017847793,0.99200004
729,729,9.584427e-08,1.0,0.017719626,0.99200004
730,730,9.250641e-08,1.0,0.017737785,0.99200004
731,731,9.632111e-08,1.0,0.017869618,0.99200004
732,732,9.7274786e-08,1.0,0.017849464,0.99200004
733,733,9.7751624e-08,1.0,0.017834634,0.99200004
734,734,9.298325e-08,1.0,0.017802278,0.99200004
735,735,9.536743e-08,1.0,0.017709456,0.99200004
736,736,9.298325e-08,1.0,0.017794376,0.99200004
737,737,8.916855e-08,1.0,0.0177819,0.99200004
738,738,8.583069e-08,1.0,0.01775227,0.99200004
739,739,8.9406974e-08,1.0,0.01775757,0.99200004
740,740,8.7738044e-08,1.0,0.01865262,0.99200004
741,741,9.179116e-08,1.0,0.01863272,0.99200004
742,742,1.5091896e-07,1.0,0.017802518,0.99300003
743,743,1.1587144e-07,1.0,0.017816667,0.99300003
744,744,1.13010415e-07,1.0,0.017636372,0.99300003
745,745,1.0347367e-07,1.0,0.017660415,0.99300003
746,746,1.0657311e-07,1.0,0.017688712,0.99300003
747,747,9.989739e-08,1.0,0.01767724,0.99300003
748,748,1.0037423e-07,1.0,0.017832216,0.99200004
749,749,1.0204316e-07,1.0,0.017813547,0.99200004
750,750,9.632111e-08,1.0,0.017806716,0.99300003
751,751,1.0108948e-07,1.0,0.017793184,0.99300003
752,752,9.965897e-08,1.0,0.017768975,0.99300003
753,753,1.0013581e-07,1.0,0.017758857,0.99300003
754,754,1.0013581e-07,1.0,0.01775803,0.99300003
755,755,1.0251999e-07,1.0,0.017714486,0.99300003
756,756,9.632111e-08,1.0,0.017691553,0.99300003
757,757,9.0599066e-08,1.0,0.017638136,0.99300003
758,758,8.869171e-08,1.0,0.017356833,0.99300003
759,759,8.869171e-08,1.0,0.017365057,0.99300003
760,760,9.4413764e-08,1.0,0.017337589,0.99300003
761,761,8.8214875e-08,1.0,0.017276874,0.99300003
762,762,9.012223e-08,1.0,0.017253514,0.99300003
763,763,8.392335e-08,1.0,0.017263532,0.99300003
764,764,8.964539e-08,1.0,0.017400468,0.99300003
765,765,8.869171e-08,1.0,0.017479882,0.99300003
766,766,8.964539e-08,1.0,0.017487757,0.99300003
767,767,9.012223e-08,1.0,0.017481884,0.99300003
768,768,9.1075904e-08,1.0,0.017496195,0.99300003
769,769,1.1956692e-07,1.0,0.016642049,0.99300003
770,770,8.5353854e-08,1.0,0.016746743,0.99300003
771,771,8.440018e-08,1.0,0.017281817,0.99300003
772,772,8.1539156e-08,1.0,0.01736874,0.99300003
773,773,1.05261805e-07,1.0,0.017235145,0.99300003
774,774,8.4877016e-08,1.0,0.017251613,0.99300003
775,775,8.392335e-08,1.0,0.017231122,0.99300003
776,776,8.964539e-08,1.0,0.017244032,0.99300003
777,777,1.0347367e-07,1.0,0.016947126,0.99300003
778,778,8.344651e-08,1.0,0.016783813,0.99300003
779,779,9.346009e-08,1.0,0.016210353,0.99300003
780,780,9.7751624e-08,1.0,0.016243897,0.99300003
781,781,9.0718274e-08,1.0,0.01625025,0.99300003
782,782,9.500981e-08,1.0,0.016276263,0.99300003
783,783,8.964539e-08,1.0,0.016314788,0.99300003
784,784,8.59499e-08,1.0,0.016737368,0.99300003
785,785,8.285046e-08,1.0,0.016161151,0.99300003
786,786,8.1539156e-08,1.0,0.016167916,0.99300003
787,787,7.7009204e-08,1.0,0.016113145,0.99300003
788,788,7.843972e-08,1.0,0.016167743,0.99300003
789,789,7.343293e-08,1.0,0.016253168,0.99300003
790,790,7.772446e-08,1.0,0.016295584,0.99300003
791,791,7.772446e-08,1.0,0.016223263,0.99300003
792,792,7.390976e-08,1.0,0.016103137,0.99300003
793,793,7.593632e-08,1.0,0.016134867,0.99300003
794,794,7.1644784e-08,1.0,0.016170468,0.99300003
795,795,7.259846e-08,1.0,0.016150812,0.99300003
796,796,8.547306e-08,1.0,0.016509322,0.99300003
797,797,8.08239e-08,1.0,0.016526934,0.99300003
798,798,7.748604e-08,1.0,0.016383976,0.99300003
799,799,7.319451e-08,1.0,0.016349457,0.99300003
800,800,7.95126e-08,1.0,0.016429378,0.99300003
801,801,7.557869e-08,1.0,0.016269218,0.99300003
802,802,8.130074e-08,1.0,0.016193675,0.99300003
803,803,7.760525e-08,1.0,0.016171418,0.99300003
804,804,7.5340274e-08,1.0,0.016144844,0.99300003
805,805,7.2836876e-08,1.0,0.01621618,0.99300003
806,806,7.474423e-08,1.0,0.016155416,0.99300003
807,807,7.247925e-08,1.0,0.016143152,0.99300003
808,808,7.8678134e-08,1.0,0.0161184,0.99300003
809,809,7.6651574e-08,1.0,0.016117556,0.99300003
810,810,7.5697905e-08,1.0,0.01610102,0.99300003
811,811,7.617474e-08,1.0,0.015964303,0.99300003
812,812,7.617474e-08,1.0,0.016047232,0.99300003
813,813,5.3715706e-07,1.0,0.015639227,0.99300003
814,814,8.285046e-08,1.0,0.0151726315,0.994
815,815,8.1539156e-08,1.0,0.015243956,0.994
816,816,7.224083e-08,1.0,0.015496653,0.99300003
817,817,6.628037e-08,1.0,0.015584035,0.99300003
818,818,7.259846e-08,1.0,0.015350844,0.99300003
819,819,7.259846e-08,1.0,0.015275438,0.99300003
820,820,6.8664555e-08,1.0,0.015221554,0.99300003
821,821,7.1764e-08,1.0,0.015240077,0.99300003
822,822,7.271767e-08,1.0,0.015250194,0.99300003
823,823,7.0333485e-08,1.0,0.0152166495,0.99300003
824,824,7.128716e-08,1.0,0.01513957,0.99300003
825,825,6.508827e-08,1.0,0.015092223,0.994
826,826,6.8664555e-08,1.0,0.0150539,0.994
827,827,6.556511e-08,1.0,0.014930179,0.994
828,828,6.484986e-08,1.0,0.014881318,0.994
829,829,6.5326695e-08,1.0,0.014877115,0.994
830,830,5.9604645e-08,1.0,0.014842717,0.994
831,831,6.020069e-08,1.0,0.0148300985,0.994
832,832,6.3657765e-08,1.0,0.014756982,0.994
833,833,6.747246e-08,1.0,0.014709921,0.994
834,834,6.628037e-08,1.0,0.014602122,0.994
835,835,6.747246e-08,1.0,0.014527408,0.994
836,836,6.437302e-08,1.0,0.014426099,0.994
837,837,6.842613e-08,1.0,0.014426602,0.994
838,838,6.41346e-08,1.0,0.01454469,0.994
839,839,5.195141e-07,1.0,0.013990149,0.994
840,840,8.6545946e-08,1.0,0.012046891,0.99500006
841,841,9.250641e-08,1.0,0.011972648,0.99500006
842,842,8.285046e-08,1.0,0.012731788,0.99500006
843,843,7.295609e-08,1.0,0.01283676,0.99500006
844,844,7.104874e-08,1.0,0.012683044,0.99500006
845,845,6.759167e-08,1.0,0.012383879,0.99500006
846,846,6.592274e-08,1.0,0.012732727,0.99500006
847,847,6.425381e-08,1.0,0.012709484,0.99500006
848,848,2.0170212e-07,1.0,0.012051864,0.99600005
849,849,7.6651574e-08,1.0,0.011569258,0.99500006
850,850,7.9035765e-08,1.0,0.011668357,0.99500006
851,851,7.140637e-08,1.0,0.017061718,0.994
852,852,6.9499016e-08,1.0,0.017338477,0.994
853,853,6.771088e-08,1.0,0.01721276,0.994
854,854,6.008148e-08,1.0,0.017473701,0.994
855,855,6.473065e-08,1.0,0.017451636,0.994
856,856,5.555153e-08,1.0,0.017434787,0.994
857,857,5.269051e-08,1.0,0.01734676,0.994
858,858,5.3644182e-08,1.0,0.017480442,0.994
859,859,1.15156176e-07,1.0,0.015990498,0.994
860,860,7.05719e-08,1.0,0.014390837,0.99500006
861,861,7.0333485e-08,1.0,0.014594625,0.99500006
862,862,6.067753e-08,1.0,0.014937879,0.99500006
863,863,5.8531764e-08,1.0,0.01566719,0.99500006
864,864,5.8531764e-08,1.0,0.015793115,0.99500006
865,865,5.3524975e-08,1.0,0.015770584,0.99500006
866,866,6.175041e-08,1.0,0.01560698,0.99500006
867,867,1.3196468e-07,1.0,0.015658215,0.99500006
868,868,8.5234646e-08,1.0,0.015078062,0.99500006
869,869,7.271767e-08,1.0,0.015272632,0.99500006
870,870,7.7009204e-08,1.0,0.015551054,0.99500006
871,871,7.4982644e-08,1.0,0.016065575,0.99500006
872,872,7.617474e-08,1.0,0.016067436,0.99500006
873,873,1.3530256e-07,1.0,0.014479007,0.99500006
874,874,8.7380414e-08,1.0,0.014025156,0.99500006
875,875,7.975102e-08,1.0,0.014244658,0.99500006
876,876,7.629395e-08,1.0,0.014916589,0.99500006
877,877,6.687642e-08,1.0,0.015047755,0.99500006
878,878,6.759167e-08,1.0,0.014711027,0.99500006
879,879,6.9499016e-08,1.0,0.014697408,0.99500006
880,880,6.747246e-08,1.0,0.014656598,0.99500006
881,881,6.961823e-08,1.0,0.014600036,0.99500006
882,882,6.401539e-08,1.0,0.014708617,0.99500006
883,883,6.246567e-08,1.0,0.014724025,0.99500006
884,884,8.392335e-08,1.0,0.014142556,0.99500006
885,885,2.7239324e-07,1.0,0.0091619305,0.99700004
886,886,1.3375283e-07,1.0,0.008888728,0.99700004
887,887,1.1003018e-07,1.0,0.009353634,0.99700004
888,888,9.977818e-08,1.0,0.009447092,0.99700004
889,889,9.703636e-08,1.0,0.009394815,0.99700004
890,890,9.1910366e-08,1.0,0.009402866,0.99700004
891,891,8.6069115e-08,1.0,0.009196307,0.99700004
892,892,7.9035765e-08,1.0,0.009192744,0.99700004
893,893,8.118153e-08,1.0,0.009073856,0.99700004
894,894,7.593632e-08,1.0,0.009058984,0.99700004
895,895,6.890297e-08,1.0,0.009068151,0.99700004
896,896,6.437302e-08,1.0,0.009037255,0.99700004
897,897,6.914139e-08,1.0,0.009208639,0.99700004
898,898,7.092953e-08,1.0,0.009289816,0.99700004
899,899,6.210804e-08,1.0,0.0093193585,0.99700004
900,900,6.306172e-08,1.0,0.009342988,0.99700004
901,901,6.67572e-08,1.0,0.009209249,0.99600005
902,902,6.353856e-08,1.0,0.009222853,0.99600005
903,903,6.687642e-08,1.0,0.008404135,0.99600005
904,904,6.389618e-08,1.0,0.008576838,0.99600005
905,905,6.2942505e-08,1.0,0.009737399,0.99600005
906,906,6.306172e-08,1.0,0.009812595,0.99600005
907,907,6.1273575e-08,1.0,0.00975365,0.99600005
908,908,5.972386e-08,1.0,0.009805542,0.99600005
909,909,6.222725e-08,1.0,0.009796307,0.99600005
910,910,6.818772e-08,1.0,0.009760292,0.99600005
911,911,6.4969065e-08,1.0,0.0097677875,0.99600005
912,912,6.139279e-08,1.0,0.009764503,0.99600005
913,913,5.6862834e-08,1.0,0.009769251,0.99600005
914,914,5.745888e-08,1.0,0.009757817,0.99600005
915,915,5.5909158e-08,1.0,0.009754359,0.99600005
916,916,5.6982042e-08,1.0,0.0100339,0.99600005
917,917,5.412102e-08,1.0,0.0100142015,0.99600005
918,918,5.5909158e-08,1.0,0.0101362225,0.99600005
919,919,4.9710277e-08,1.0,0.010175067,0.99600005
920,920,5.042553e-08,1.0,0.010175741,0.99600005
921,921,5.4478647e-08,1.0,0.010223758,0.99600005
922,922,5.912781e-08,1.0,0.010382853,0.99600005
923,923,5.459786e-08,1.0,0.010403056,0.99600005
924,924,5.269051e-08,1.0,0.010415876,0.99600005
925,925,5.1259995e-08,1.0,0.013305404,0.99600005
926,926,9.346009e-08,1.0,0.010150367,0.99600005
927,927,5.6624415e-08,1.0,0.009650421,0.99600005
928,928,6.389618e-08,1.0,0.009631044,0.99600005
929,929,5.76973e-08,1.0,0.009445337,0.99600005
930,930,5.912781e-08,1.0,0.009397872,0.99600005
931,931,5.9962275e-08,1.0,0.009384462,0.99600005
932,932,5.412102e-08,1.0,0.009418536,0.99600005
933,933,5.269051e-08,1.0,0.009437401,0.99600005
934,934,5.1379207e-08,1.0,0.009464324,0.99600005
935,935,5.424023e-08,1.0,0.009479917,0.99600005
936,936,4.8398974e-08,1.0,0.00945191,0.99600005
937,937,4.6610836e-08,1.0,0.009722261,0.99600005
938,938,4.7802928e-08,1.0,0.0096883625,0.99600005
939,939,4.6610836e-08,1.0,0.010062085,0.99500006
940,940,4.732609e-08,1.0,0.010100591,0.99500006
941,941,4.3630603e-08,1.0,0.010148923,0.99500006
942,942,4.3511392e-08,1.0,0.012995387,0.99500006
943,943,3.695488e-08,1.0,0.013077401,0.99500006
944,944,4.3034557e-08,1.0,0.013098878,0.99500006
945,945,4.208088e-08,1.0,0.013125537,0.99500006
946,946,4.4345857e-08,1.0,0.013379821,0.99500006
947,947,4.220009e-08,1.0,0.013336902,0.99500006
948,948,3.9100648e-08,1.0,0.013360276,0.99500006
949,949,4.3272973e-08,1.0,0.013435328,0.99500006
950,950,6.28233e-08,1.0,0.013170027,0.99500006
951,951,4.8875812e-08,1.0,0.012687727,0.99500006
952,952,5.2809717e-08,1.0,0.012784561,0.99500006
953,953,4.3630603e-08,1.0,0.012970783,0.99500006
954,954,4.3630603e-08,1.0,0.013055041,0.99500006
955,955,4.0292743e-08,1.0,0.0130604105,0.99500006
956,956,4.1007997e-08,1.0,0.013042065,0.99500006
957,957,3.8385394e-08,1.0,0.012984352,0.99500006
958,958,4.1723254e-08,1.0,0.012143172,0.99500006
959,959,4.0173532e-08,1.0,0.01236132,0.99500006
960,960,3.373623e-08,1.0,0.012361067,0.99500006
961,961,3.7789345e-08,1.0,0.012393424,0.99500006
962,962,5.25713e-08,1.0,0.012285899,0.99500006
963,963,3.755093e-08,1.0,0.012020201,0.99500006
964,964,4.065037e-08,1.0,0.012075313,0.99500006
965,965,3.1113625e-08,1.0,0.012270611,0.99500006
966,966,3.6478045e-08,1.0,0.012405252,0.99500006
967,967,3.397465e-08,1.0,0.012013688,0.99500006
968,968,3.2663348e-08,1.0,0.01197701,0.99500006
969,969,3.20673e-08,1.0,0.011784525,0.99600005
970,970,3.0398372e-08,1.0,0.0118255485,0.99600005
971,971,3.1352045e-08,1.0,0.011838009,0.99600005
972,972,3.004074e-08,1.0,0.011787658,0.99600005
973,973,3.0636787e-08,1.0,0.0117844315,0.99600005
974,974,4.6730044e-08,1.0,0.011459891,0.99600005
975,975,3.361702e-08,1.0,0.011302355,0.99600005
976,976,3.4451485e-08,1.0,0.011328425,0.99600005
977,977,3.0994418e-08,1.0,0.011398154,0.99600005
978,978,3.218651e-08,1.0,0.011469156,0.99600005
979,979,3.230572e-08,1.0,0.011521185,0.99600005
980,980,6.175041e-08,1.0,0.011236921,0.99600005
981,981,4.053116e-08,1.0,0.007505148,0.99600005
982,982,4.2438508e-08,1.0,0.007456821,0.99600005
983,983,3.540516e-08,1.0,0.00964982,0.99500006
984,984,3.0994418e-08,1.0,0.012362038,0.99500006
985,985,3.0756e-08,1.0,0.012771661,0.99500006
986,986,2.9444696e-08,1.0,0.012753113,0.99500006
987,987,3.5882e-08,1.0,0.01230428,0.99500006
988,988,3.20673e-08,1.0,0.012032952,0.99500006
989,989,3.1352045e-08,1.0,0.012182024,0.99500006
990,990,3.731251e-08,1.0,0.01333239,0.99500006
991,991,3.3259393e-08,1.0,0.013308531,0.99500006
992,992,3.0875206e-08,1.0,0.013377079,0.99500006
993,993,3.552437e-08,1.0,0.013313024,0.99500006
994,994,2.9802322e-08,1.0,0.010584757,0.99500006
995,995,3.0398372e-08,1.0,0.010750783,0.99500006
996,996,3.6120415e-08,1.0,0.0107602915,0.99500006
997,997,3.242493e-08,1.0,0.010802222,0.99500006
998,998,3.2544136e-08,1.0,0.0108865695,0.99500006
999,999,2.717972e-08,1.0,0.01069321,0.99500006
1000,1000,3.1352045e-08,1.0,0.010483594,0.99500006
1001,1001,3.218651e-08,1.0,0.010727576,0.99500006
1002,1002,3.1352045e-08,1.0,0.010720614,0.99500006
1003,1003,3.1828883e-08,1.0,0.010748924,0.99500006
1004,1004,3.20673e-08,1.0,0.010897564,0.99500006
1005,1005,3.2901767e-08,1.0,0.010884669,0.99500006
1006,1006,3.2901767e-08,1.0,0.010883587,0.99500006
1007,1007,3.552437e-08,1.0,0.010861478,0.99500006
1008,1008,3.1828883e-08,1.0,0.010845584,0.99500006
1009,1009,3.6239626e-08,1.0,0.01083267,0.99500006
1010,1010,3.20673e-08,1.0,0.010809407,0.99500006
1011,1011,3.3020974e-08,1.0,0.01079154,0.99500006
1012,1012,3.5882e-08,1.0,0.010767413,0.99500006
1013,1013,3.6478045e-08,1.0,0.010738104,0.99500006
1014,1014,3.504753e-08,1.0,0.010715336,0.99500006
1015,1015,3.9100648e-08,1.0,0.010701751,0.99500006
1016,1016,3.373623e-08,1.0,0.010705386,0.99500006
1017,1017,3.4928323e-08,1.0,0.010713044,0.99500006
1018,1018,3.731251e-08,1.0,0.010793914,0.99500006
1019,1019,3.6597253e-08,1.0,0.010793206,0.99500006
1020,1020,3.385544e-08,1.0,0.010796409,0.99500006
1021,1021,3.6478045e-08,1.0,0.01081307,0.99500006
1022,1022,3.4570697e-08,1.0,0.010824015,0.99500006
1023,1023,3.4570697e-08,1.0,0.010827293,0.99500006
1024,1024,3.3259393e-08,1.0,0.01082696,0.99500006
1025,1025,3.4809116e-08,1.0,0.010842377,0.99500006
1026,1026,3.6239626e-08,1.0,0.010860077,0.99500006
1027,1027,3.3140186e-08,1.0,0.010871893,0.99500006
1028,1028,3.218651e-08,1.0,0.010872933,0.99500006
1029,1029,3.540516e-08,1.0,0.010877518,0.99500006
1030,1030,3.2544136e-08,1.0,0.010944462,0.99500006
1031,1031,3.4689904e-08,1.0,0.0109479055,0.99500006
1032,1032,3.3497813e-08,1.0,0.010949994,0.99500006
1033,1033,3.2901767e-08,1.0,0.0109502245,0.99500006
1034,1034,3.385544e-08,1.0,0.010955339,0.99500006
1035,1035,3.0994418e-08,1.0,0.010908567,0.99500006
1036,1036,3.1352045e-08,1.0,0.010896335,0.99500006
1037,1037,3.564358e-08,1.0,0.01090987,0.99500006
1038,1038,3.1590464e-08,1.0,0.01084594,0.99500006
1039,1039,3.1590464e-08,1.0,0.0108434595,0.99500006
1040,1040,3.2544136e-08,1.0,0.01081046,0.99500006
1041,1041,2.9683115e-08,1.0,0.010809056,0.99500006
1042,1042,2.872944e-08,1.0,0.010802369,0.99500006
1043,1043,2.9206277e-08,1.0,0.010832253,0.99500006
1044,1044,2.9206277e-08,1.0,0.010823185,0.99500006
1045,1045,2.7775766e-08,1.0,0.010815584,0.99500006
1046,1046,3.0159953e-08,1.0,0.010812628,0.99500006
1047,1047,2.69413e-08,1.0,0.010814905,0.99500006
1048,1048,2.69413e-08,1.0,0.010814458,0.99500006
1049,1049,3.1232837e-08,1.0,0.010748255,0.99500006
1050,1050,2.861023e-08,1.0,0.010749325,0.99500006
1051,1051,2.9683115e-08,1.0,0.010754963,0.99500006
1052,1052,2.9444696e-08,1.0,0.010754816,0.99500006
1053,1053,3.0398372e-08,1.0,0.010818915,0.99500006
1054,1054,2.9683115e-08,1.0,0.010874203,0.99500006
1055,1055,2.9683115e-08,1.0,0.010865575,0.99500006
1056,1056,2.6822091e-08,1.0,0.010814225,0.99500006
1057,1057,2.729893e-08,1.0,0.010794805,0.99500006
1058,1058,2.7656556e-08,1.0,0.010652678,0.99500006
1059,1059,2.896786e-08,1.0,0.010593057,0.99500006
1060,1060,2.539158e-08,1.0,0.01057744,0.99500006
1061,1061,2.7418137e-08,1.0,0.010569059,0.99500006
1062,1062,2.6822091e-08,1.0,0.010556102,0.99500006
1063,1063,2.6106836e-08,1.0,0.010673489,0.99500006
1064,1064,2.6106836e-08,1.0,0.010633253,0.99500006
1065,1065,3.1352045e-08,1.0,0.010626489,0.99500006
1066,1066,2.8133394e-08,1.0,0.010620648,0.99500006
1067,1067,2.8133394e-08,1.0,0.010629615,0.994
1068,1068,2.8491021e-08,1.0,0.010621803,0.994
1069,1069,2.5987626e-08,1.0,0.010675252,0.994
1070,1070,2.7894975e-08,1.0,0.010616189,0.994
1071,1071,2.69413e-08,1.0,0.010604166,0.994
1072,1072,2.729893e-08,1.0,0.010597582,0.994
1073,1073,2.8491021e-08,1.0,0.010566946,0.994
1074,1074,2.6702882e-08,1.0,0.010573786,0.99500006
1075,1075,2.539158e-08,1.0,0.010566721,0.99500006
1076,1076,2.4437906e-08,1.0,0.010559184,0.99500006
1077,1077,2.527237e-08,1.0,0.010550656,0.99500006
1078,1078,2.2768976e-08,1.0,0.010543583,0.99500006
1079,1079,2.4676325e-08,1.0,0.010540579,0.99500006
1080,1080,2.4676325e-08,1.0,0.0105502205,0.99500006
1081,1081,2.4676325e-08,1.0,0.010544677,0.99500006
1082,1082,2.6583672e-08,1.0,0.010463783,0.99500006
1083,1083,2.5987626e-08,1.0,0.01048114,0.99500006
1084,1084,2.4914742e-08,1.0,0.010391995,0.99500006
1085,1085,2.3007393e-08,1.0,0.010440017,0.99500006
1086,1086,2.3603441e-08,1.0,0.0104410285,0.99500006
1087,1087,2.5749207e-08,1.0,0.010471281,0.99500006
1088,1088,2.4914742e-08,1.0,0.010448666,0.99500006
1089,1089,2.4914742e-08,1.0,0.010420032,0.99500006
1090,1090,2.6822091e-08,1.0,0.01040149,0.99500006
1091,1091,3.0159953e-08,1.0,0.01038336,0.99500006
1092,1092,2.717972e-08,1.0,0.010360542,0.99500006
1093,1093,2.4676325e-08,1.0,0.010366776,0.99500006
1094,1094,2.729893e-08,1.0,0.008542904,0.99500006
1095,1095,2.7537347e-08,1.0,0.008548984,0.99500006
1096,1096,2.6583672e-08,1.0,0.008526604,0.99500006
1097,1097,2.9444696e-08,1.0,0.009205824,0.994
1098,1098,2.8491021e-08,1.0,0.009188993,0.994
1099,1099,2.8014185e-08,1.0,0.009180977,0.994
1100,1100,3.1232837e-08,1.0,0.011528368,0.994
1101,1101,3.3259393e-08,1.0,0.011538089,0.994
1102,1102,2.9683115e-08,1.0,0.011477396,0.994
1103,1103,2.9802322e-08,1.0,0.011458472,0.994
1104,1104,2.7775766e-08,1.0,0.011392007,0.994
1105,1105,2.7656556e-08,1.0,0.011444535,0.994
1106,1106,2.527237e-08,1.0,0.014889972,0.994
1107,1107,2.6702882e-08,1.0,0.014913219,0.994
1108,1108,2.6464464e-08,1.0,0.014914286,0.994
1109,1109,2.3126603e-08,1.0,0.014996974,0.994
1110,1110,2.1815302e-08,1.0,0.015029206,0.994
1111,1111,2.2411347e-08,1.0,0.015021788,0.994
1112,1112,2.3841858e-08,1.0,0.015019829,0.994
1113,1113,2.3841858e-08,1.0,0.015148689,0.994
1114,1114,2.3365022e-08,1.0,0.015175883,0.994
1115,1115,2.4080277e-08,1.0,0.015166831,0.994
1116,1116,2.4795533e-08,1.0,0.015158919,0.994
1117,1117,2.2172928e-08,1.0,0.015124433,0.994
1118,1118,2.6226045e-08,1.0,0.015149733,0.994
1119,1119,2.372265e-08,1.0,0.014925369,0.994
1120,1120,2.2649767e-08,1.0,0.014900212,0.994
1121,1121,2.1934511e-08,1.0,0.014892495,0.994
1122,1122,2.7656556e-08,1.0,0.014874518,0.994
1123,1123,2.7775766e-08,1.0,0.014800706,0.994
1124,1124,2.5629998e-08,1.0,0.01476136,0.994
1125,1125,2.3245812e-08,1.0,0.014738494,0.994
1126,1126,2.3841858e-08,1.0,0.014725058,0.994
1127,1127,2.6106836e-08,1.0,0.014699215,0.994
1128,1128,2.6345255e-08,1.0,0.014683088,0.994
1129,1129,2.6702882e-08,1.0,0.014666637,0.994
1130,1130,2.539158e-08,1.0,0.014660247,0.994
1131,1131,2.8252604e-08,1.0,0.014628108,0.994
1132,1132,2.884865e-08,1.0,0.014578173,0.994
1133,1133,2.8014185e-08,1.0,0.014539821,0.994
1134,1134,2.9921534e-08,1.0,0.014795899,0.994
1135,1135,3.027916e-08,1.0,0.014734819,0.994
1136,1136,2.884865e-08,1.0,0.01473098,0.994
1137,1137,2.8014185e-08,1.0,0.01471967,0.994
1138,1138,2.8491021e-08,1.0,0.014713642,0.994
1139,1139,2.8371812e-08,1.0,0.014781646,0.994
1140,1140,2.6822091e-08,1.0,0.014763583,0.994
1141,1141,2.7656556e-08,1.0,0.014740203,0.994
1142,1142,2.6583672e-08,1.0,0.014713221,0.994
1143,1143,2.6464464e-08,1.0,0.014692937,0.994
1144,1144,2.9444696e-08,1.0,0.014671044,0.994
1145,1145,2.7656556e-08,1.0,0.014601587,0.994
1146,1146,2.5987626e-08,1.0,0.014566183,0.994
1147,1147,2.7537347e-08,1.0,0.014528624,0.994
1148,1148,2.706051e-08,1.0,0.014571962,0.994
1149,1149,2.6822091e-08,1.0,0.014736844,0.994
1150,1150,3.1113625e-08,1.0,0.014731073,0.994
1151,1151,2.9921534e-08,1.0,0.014752307,0.994
1152,1152,2.6822091e-08,1.0,0.014753128,0.994
1153,1153,2.872944e-08,1.0,0.014732545,0.994
1154,1154,2.8371812e-08,1.0,0.01477984,0.994
1155,1155,3.0636787e-08,1.0,0.0147607215,0.994
1156,1156,2.8252604e-08,1.0,0.014732694,0.994
1157,1157,3.0875206e-08,1.0,0.014647936,0.994
1158,1158,3.1352045e-08,1.0,0.014645839,0.994
1159,1159,2.8491021e-08,1.0,0.014867977,0.994
1160,1160,2.896786e-08,1.0,0.01483716,0.994
1161,1161,3.027916e-08,1.0,0.014851353,0.994
1162,1162,2.9087069e-08,1.0,0.0148179,0.994
1163,1163,2.539158e-08,1.0,0.014802307,0.994
1164,1164,2.7894975e-08,1.0,0.014770657,0.994
1165,1165,2.6702882e-08,1.0,0.014734156,0.994
1166,1166,2.717972e-08,1.0,0.014700923,0.994
1167,1167,2.69413e-08,1.0,0.014665583,0.994
1168,1168,2.4914742e-08,1.0,0.01460343,0.994
1169,1169,2.5629998e-08,1.0,0.014565964,0.994
1170,1170,2.3245812e-08,1.0,0.014571467,0.994
1171,1171,2.5987626e-08,1.0,0.014279151,0.994
1172,1172,2.3961068e-08,1.0,0.014274311,0.994
1173,1173,2.6583672e-08,1.0,0.014271044,0.994
1174,1174,2.6106836e-08,1.0,0.014286763,0.994
1175,1175,2.4437906e-08,1.0,0.014278445,0.994
1176,1176,2.3484231e-08,1.0,0.014303414,0.994
1177,1177,2.5153161e-08,1.0,0.014287017,0.994
1178,1178,2.551079e-08,1.0,0.014257482,0.994
1179,1179,2.5033952e-08,1.0,0.014238281,0.994
1180,1180,2.5987626e-08,1.0,0.0141749075,0.994
1181,1181,2.539158e-08,1.0,0.014664494,0.994
1182,1182,4.923344e-08,1.0,0.014259772,0.994
1183,1183,2.9921534e-08,1.0,0.013492373,0.994
1184,1184,3.3140186e-08,1.0,0.013525994,0.994
1185,1185,3.0636787e-08,1.0,0.013782955,0.994
1186,1186,3.230572e-08,1.0,0.014001711,0.994
1187,1187,3.33786e-08,1.0,0.0139948195,0.994
1188,1188,3.409386e-08,1.0,0.014384573,0.994
1189,1189,3.051758e-08,1.0,0.014376165,0.994
1190,1190,2.861023e-08,1.0,0.014616857,0.994
1191,1191,2.861023e-08,1.0,0.014618049,0.994
1192,1192,2.872944e-08,1.0,0.014619987,0.994
1193,1193,2.9325486e-08,1.0,0.014969406,0.994
1194,1194,2.872944e-08,1.0,0.014972516,0.994
1195,1195,2.6822091e-08,1.0,0.0149816545,0.994
1196,1196,2.729893e-08,1.0,0.014603637,0.994
1197,1197,2.729893e-08,1.0,0.014617058,0.994
1198,1198,2.7894975e-08,1.0,0.014622854,0.994
1199,1199,3.707409e-08,1.0,0.01442591,0.994
1200,1200,3.4451485e-08,1.0,0.0143659115,0.994
1201,1201,3.170967e-08,1.0,0.014347253,0.994
1202,1202,3.1232837e-08,1.0,0.014424551,0.994
1203,1203,3.0875206e-08,1.0,0.014490507,0.994
1204,1204,3.230572e-08,1.0,0.014552287,0.994
1205,1205,3.004074e-08,1.0,0.014693254,0.994
1206,1206,2.872944e-08,1.0,0.014743479,0.994
1207,1207,2.8252604e-08,1.0,0.014806121,0.994
1208,1208,2.717972e-08,1.0,0.015997808,0.994
1209,1209,2.8252604e-08,1.0,0.016054021,0.994
1210,1210,2.872944e-08,1.0,0.01603236,0.994
1211,1211,2.9921534e-08,1.0,0.01606161,0.994
1212,1212,2.9444696e-08,1.0,0.01608984,0.994
1213,1213,2.7537347e-08,1.0,0.016267644,0.994
1214,1214,2.8252604e-08,1.0,0.016283276,0.994
1215,1215,2.6822091e-08,1.0,0.016333181,0.994
1216,1216,2.7537347e-08,1.0,0.01636267,0.994
1217,1217,2.9325486e-08,1.0,0.016354408,0.994
1218,1218,3.385544e-08,1.0,0.016327355,0.994
1219,1219,3.1232837e-08,1.0,0.016162608,0.994
1220,1220,3.4809116e-08,1.0,0.016065976,0.994
1221,1221,3.1232837e-08,1.0,0.016104858,0.994
1222,1222,3.051758e-08,1.0,0.016173692,0.994
1223,1223,3.0756e-08,1.0,0.016150063,0.994
1224,1224,3.0994418e-08,1.0,0.016132308,0.994
1225,1225,3.20673e-08,1.0,0.016183585,0.994
1226,1226,3.2663348e-08,1.0,0.016261717,0.994
1227,1227,3.2544136e-08,1.0,0.016258614,0.994
1228,1228,3.2663348e-08,1.0,0.016353233,0.994
1229,1229,3.1232837e-08,1.0,0.01633402,0.994
1230,1230,3.0994418e-08,1.0,0.016335465,0.994
1231,1231,3.1113625e-08,1.0,0.016377041,0.994
1232,1232,3.1113625e-08,1.0,0.016397614,0.994
1233,1233,3.1590464e-08,1.0,0.015808119,0.994
1234,1234,3.027916e-08,1.0,0.01583292,0.994
1235,1235,3.170967e-08,1.0,0.015801618,0.994
1236,1236,3.3497813e-08,1.0,0.016362382,0.994
1237,1237,3.230572e-08,1.0,0.01368748,0.99500006
1238,1238,3.2544136e-08,1.0,0.014063886,0.99500006
1239,1239,3.2901767e-08,1.0,0.014039742,0.99500006
1240,1240,3.409386e-08,1.0,0.014040471,0.99500006
1241,1241,3.373623e-08,1.0,0.014040134,0.99500006
1242,1242,3.3020974e-08,1.0,0.013997777,0.99500006
1243,1243,3.1828883e-08,1.0,0.013723529,0.99600005
1244,1244,3.373623e-08,1.0,0.01337849,0.99600005
1245,1245,3.373623e-08,1.0,0.013336802,0.99600005
1246,1246,3.3259393e-08,1.0,0.013165845,0.99600005
1247,1247,3.2782555e-08,1.0,0.013134741,0.99600005
1248,1248,3.33786e-08,1.0,0.01627268,0.99600005
1249,1249,3.409386e-08,1.0,0.01627464,0.99600005
1250,1250,3.4689904e-08,1.0,0.016263416,0.99600005
1251,1251,3.6001207e-08,1.0,0.016212318,0.99600005
1252,1252,3.230572e-08,1.0,0.01619324,0.99600005
1253,1253,3.4213066e-08,1.0,0.016148994,0.99600005
1254,1254,3.33786e-08,1.0,0.016116377,0.99600005
1255,1255,3.373623e-08,1.0,0.016100515,0.99600005
1256,1256,3.0398372e-08,1.0,0.016195366,0.99600005
1257,1257,3.1113625e-08,1.0,0.016176023,0.99600005
1258,1258,4.0292743e-08,1.0,0.012938026,0.99600005
1259,1259,3.755093e-08,1.0,0.016272934,0.99600005
1260,1260,3.755093e-08,1.0,0.016487796,0.99600005
1261,1261,4.74453e-08,1.0,0.016616894,0.99600005
1262,1262,3.6001207e-08,1.0,0.016408386,0.99600005
1263,1263,3.504753e-08,1.0,0.016453896,0.99600005
1264,1264,3.695488e-08,1.0,0.016500494,0.99600005
1265,1265,3.6597253e-08,1.0,0.016565863,0.99600005
1266,1266,3.4928323e-08,1.0,0.016795408,0.99600005
1267,1267,3.707409e-08,1.0,0.017040242,0.99600005
1268,1268,3.6597253e-08,1.0,0.01706286,0.99600005
1269,1269,3.6239626e-08,1.0,0.017089508,0.99600005
1270,1270,3.6358834e-08,1.0,0.017148633,0.99600005
1271,1271,3.6358834e-08,1.0,0.017117776,0.99600005
1272,1272,3.4332277e-08,1.0,0.017067391,0.99600005
1273,1273,3.6120415e-08,1.0,0.0170406,0.99600005
1274,1274,3.552437e-08,1.0,0.017588578,0.99500006
1275,1275,3.7908556e-08,1.0,0.017560147,0.99500006
1276,1276,3.576279e-08,1.0,0.017419139,0.99500006
1277,1277,3.6120415e-08,1.0,0.016763274,0.99600005
1278,1278,3.385544e-08,1.0,0.016689772,0.99600005
1279,1279,3.373623e-08,1.0,0.01675727,0.99600005
1280,1280,3.552437e-08,1.0,0.01678438,0.99600005
1281,1281,3.4570697e-08,1.0,0.016657548,0.99600005
1282,1282,3.4451485e-08,1.0,0.016626457,0.99600005
1283,1283,3.3497813e-08,1.0,0.017192071,0.99500006
1284,1284,3.4689904e-08,1.0,0.017187828,0.99500006
1285,1285,3.504753e-08,1.0,0.01718406,0.99500006
1286,1286,3.4689904e-08,1.0,0.017102813,0.99500006
1287,1287,3.6120415e-08,1.0,0.017241916,0.99500006
1288,1288,3.576279e-08,1.0,0.017247789,0.99500006
1289,1289,3.6001207e-08,1.0,0.017197575,0.99600005
1290,1290,3.576279e-08,1.0,0.017434984,0.99500006
1291,1291,3.4689904e-08,1.0,0.01742327,0.99500006
1292,1292,3.385544e-08,1.0,0.017504262,0.99500006
1293,1293,3.361702e-08,1.0,0.017402828,0.99500006
1294,1294,3.4213066e-08,1.0,0.017337596,0.99500006
1295,1295,3.4689904e-08,1.0,0.017500155,0.99500006
1296,1296,3.0636787e-08,1.0,0.017451255,0.99500006
1297,1297,3.1828883e-08,1.0,0.017392166,0.99500006
1298,1298,2.8133394e-08,1.0,0.017335478,0.99500006
1299,1299,2.9087069e-08,1.0,0.017276622,0.99500006
1300,1300,3.504753e-08,1.0,0.017250713,0.99500006
1301,1301,3.1352045e-08,1.0,0.017309546,0.99500006
1302,1302,3.1828883e-08,1.0,0.017302627,0.99500006
1303,1303,3.2544136e-08,1.0,0.01730198,0.99500006
1304,1304,3.3259393e-08,1.0,0.017192338,0.99500006
1305,1305,3.051758e-08,1.0,0.017152062,0.99500006
1306,1306,3.1471252e-08,1.0,0.017088516,0.99500006
1307,1307,3.0398372e-08,1.0,0.017096711,0.99500006
1308,1308,3.0756e-08,1.0,0.017061302,0.99500006
1309,1309,2.8133394e-08,1.0,0.017036946,0.99500006
1310,1310,2.7537347e-08,1.0,0.01701378,0.99500006
1311,1311,2.6106836e-08,1.0,0.016955057,0.99500006
1312,1312,2.8133394e-08,1.0,0.016956326,0.99500006
1313,1313,2.6226045e-08,1.0,0.016801383,0.99500006
1314,1314,2.6583672e-08,1.0,0.01670417,0.99500006
1315,1315,2.69413e-08,1.0,0.01732385,0.99500006
1316,1316,4.1365624e-08,1.0,0.01715835,0.99500006
1317,1317,2.69413e-08,1.0,0.016588759,0.99500006
1318,1318,2.5987626e-08,1.0,0.016522814,0.99500006
1319,1319,3.0994418e-08,1.0,0.016492624,0.99500006
1320,1320,3.051758e-08,1.0,0.016394733,0.99500006
1321,1321,3.0398372e-08,1.0,0.016314365,0.99500006
1322,1322,3.4570697e-08,1.0,0.016422851,0.99500006
1323,1323,3.409386e-08,1.0,0.016272977,0.99500006
1324,1324,3.3020974e-08,1.0,0.015992366,0.99500006
1325,1325,3.4928323e-08,1.0,0.015952244,0.99500006
1326,1326,3.170967e-08,1.0,0.015989026,0.99500006
1327,1327,3.20673e-08,1.0,0.016055709,0.99500006
1328,1328,2.9563905e-08,1.0,0.016057242,0.99500006
1329,1329,2.9802322e-08,1.0,0.016214691,0.99500006
1330,1330,2.872944e-08,1.0,0.016313158,0.99500006
1331,1331,2.7775766e-08,1.0,0.016380683,0.99500006
1332,1332,2.6345255e-08,1.0,0.016609354,0.99500006
1333,1333,2.8133394e-08,1.0,0.016626585,0.99500006
1334,1334,2.5153161e-08,1.0,0.016648367,0.99500006
1335,1335,2.5153161e-08,1.0,0.01660353,0.99500006
1336,1336,2.6464464e-08,1.0,0.016803375,0.99500006
1337,1337,2.6226045e-08,1.0,0.016852599,0.99500006
1338,1338,2.4557115e-08,1.0,0.016896464,0.99500006
1339,1339,2.5868417e-08,1.0,0.016923204,0.99500006
1340,1340,2.729893e-08,1.0,0.016938437,0.99500006
1341,1341,2.4676325e-08,1.0,0.016958773,0.99500006
1342,1342,2.6583672e-08,1.0,0.017063422,0.99500006
1343,1343,2.5033952e-08,1.0,0.017115468,0.99500006
1344,1344,2.69413e-08,1.0,0.017084783,0.99500006
1345,1345,2.551079e-08,1.0,0.017067952,0.99500006
1346,1346,2.3484231e-08,1.0,0.017030207,0.99500006
1347,1347,2.4199487e-08,1.0,0.016925441,0.99500006
1348,1348,2.0503998e-08,1.0,0.016869012,0.99500006
1349,1349,2.4437906e-08,1.0,0.016781675,0.99500006
1350,1350,2.7775766e-08,1.0,0.016715406,0.99500006
1351,1351,2.6822091e-08,1.0,0.016692445,0.99500006
1352,1352,2.7656556e-08,1.0,0.0165328,0.99500006
1353,1353,2.7894975e-08,1.0,0.016460257,0.99500006
1354,1354,2.729893e-08,1.0,0.016505977,0.99500006
1355,1355,3.0636787e-08,1.0,0.016505376,0.99500006
1356,1356,2.6464464e-08,1.0,0.016292999,0.99500006
1357,1357,2.6464464e-08,1.0,0.016188592,0.99500006
1358,1358,2.6226045e-08,1.0,0.016109647,0.99500006
1359,1359,2.6702882e-08,1.0,0.016115496,0.99500006
1360,1360,2.551079e-08,1.0,0.016147496,0.99500006
1361,1361,2.5868417e-08,1.0,0.016125789,0.99500006
1362,1362,2.4199487e-08,1.0,0.016112607,0.99500006
1363,1363,2.3245812e-08,1.0,0.016047867,0.99500006
1364,1364,2.527237e-08,1.0,0.015990803,0.99500006
1365,1365,2.3245812e-08,1.0,0.015994694,0.99500006
1366,1366,2.4676325e-08,1.0,0.015954413,0.99500006
1367,1367,2.551079e-08,1.0,0.015850134,0.99500006
1368,1368,2.551079e-08,1.0,0.015818693,0.99500006
1369,1369,2.4557115e-08,1.0,0.015740536,0.99500006
1370,1370,2.6702882e-08,1.0,0.015803782,0.99500006
1371,1371,2.6226045e-08,1.0,0.015865859,0.99500006
1372,1372,2.3365022e-08,1.0,0.015859947,0.99500006
1373,1373,2.2768976e-08,1.0,0.015877185,0.99500006
1374,1374,2.3484231e-08,1.0,0.015756994,0.99500006
1375,1375,2.3841858e-08,1.0,0.016197568,0.99500006
1376,1376,2.3603441e-08,1.0,0.016054465,0.99500006
1377,1377,2.3603441e-08,1.0,0.016066156,0.99500006
1378,1378,1.847744e-08,1.0,0.016054338,0.99600005
1379,1379,2.5033952e-08,1.0,0.015309854,0.99600005
1380,1380,2.3007393e-08,1.0,0.015175123,0.99600005
1381,1381,2.1934511e-08,1.0,0.015105903,0.99600005
1382,1382,2.0027162e-08,1.0,0.015051628,0.99600005
1383,1383,2.0623208e-08,1.0,0.014942392,0.99600005
1384,1384,2.0146372e-08,1.0,0.014848043,0.99600005
1385,1385,1.9907953e-08,1.0,0.014777075,0.99600005
1386,1386,2.1815302e-08,1.0,0.014757887,0.99600005
1387,1387,1.8239023e-08,1.0,0.014904283,0.99600005
1388,1388,1.8239023e-08,1.0,0.014839841,0.99600005
1389,1389,1.9669534e-08,1.0,0.0151243955,0.99600005
1390,1390,2.0027162e-08,1.0,0.015117889,0.99600005
1391,1391,2.026558e-08,1.0,0.015034282,0.99600005
1392,1392,1.9669534e-08,1.0,0.01504015,0.99600005
1393,1393,2.0146372e-08,1.0,0.0150208445,0.99600005
1394,1394,1.8954278e-08,1.0,0.014974101,0.99600005
1395,1395,2.0503998e-08,1.0,0.014959964,0.99600005
1396,1396,2.0742418e-08,1.0,0.015248717,0.99600005
1397,1397,2.026558e-08,1.0,0.015268213,0.99600005
1398,1398,1.9788743e-08,1.0,0.015134968,0.99600005
1399,1399,3.9815905e-08,1.0,0.015168652,0.99600005
1400,1400,2.3484231e-08,1.0,0.015803987,0.99600005
1401,1401,2.2172928e-08,1.0,0.015979674,0.99600005
1402,1402,2.2411347e-08,1.0,0.015957592,0.99600005
1403,1403,2.2768976e-08,1.0,0.015875721,0.99600005
1404,1404,2.5033952e-08,1.0,0.015719928,0.99600005
1405,1405,2.3603441e-08,1.0,0.015706148,0.99600005
1406,1406,2.3126603e-08,1.0,0.01574966,0.99600005
1407,1407,2.2649767e-08,1.0,0.015653765,0.99600005
1408,1408,2.1338463e-08,1.0,0.017942546,0.99500006
1409,1409,2.1696092e-08,1.0,0.017988624,0.99500006
1410,1410,2.3365022e-08,1.0,0.018047266,0.99500006
1411,1411,2.3126603e-08,1.0,0.01817064,0.994
1412,1412,2.2053719e-08,1.0,0.018121416,0.99500006
1413,1413,2.3007393e-08,1.0,0.01818641,0.99500006
1414,1414,2.1815302e-08,1.0,0.01822261,0.99500006
1415,1415,2.0861627e-08,1.0,0.017956583,0.99500006
1416,1416,1.9907953e-08,1.0,0.018013924,0.99500006
1417,1417,2.4080277e-08,1.0,0.018073514,0.99500006
1418,1418,2.6702882e-08,1.0,0.018069886,0.99500006
1419,1419,2.4199487e-08,1.0,0.017988052,0.99500006
1420,1420,2.6822091e-08,1.0,0.018133445,0.99500006
1421,1421,2.6226045e-08,1.0,0.018047476,0.99500006
1422,1422,2.551079e-08,1.0,0.01817344,0.99500006
1423,1423,2.3245812e-08,1.0,0.018169476,0.99500006
1424,1424,2.2768976e-08,1.0,0.018267648,0.99500006
1425,1425,2.2768976e-08,1.0,0.018330516,0.99500006
1426,1426,2.1338463e-08,1.0,0.018426787,0.99500006
1427,1427,2.0980837e-08,1.0,0.018496474,0.99500006
1428,1428,2.1576883e-08,1.0,0.018573368,0.99500006
1429,1429,2.1934511e-08,1.0,0.019553395,0.994
1430,1430,2.1576883e-08,1.0,0.0194868,0.994
1431,1431,2.0742418e-08,1.0,0.019412817,0.994
1432,1432,2.2053719e-08,1.0,0.019241389,0.994
1433,1433,2.2649767e-08,1.0,0.019228067,0.994
1434,1434,2.1934511e-08,1.0,0.019399757,0.994
1435,1435,2.0503998e-08,1.0,0.019322224,0.994
1436,1436,2.372265e-08,1.0,0.01912573,0.994
1437,1437,2.1219254e-08,1.0,0.018842664,0.994
1438,1438,2.2411347e-08,1.0,0.019334268,0.994
1439,1439,2.0742418e-08,1.0,0.019479876,0.994
1440,1440,2.4676325e-08,1.0,0.019419823,0.994
1441,1441,2.3484231e-08,1.0,0.019311488,0.994
1442,1442,2.2768976e-08,1.0,0.020259121,0.99300003
1443,1443,2.527237e-08,1.0,0.020186089,0.99300003
1444,1444,2.539158e-08,1.0,0.020133516,0.99300003
1445,1445,2.372265e-08,1.0,0.020183818,0.99300003
1446,1446,2.4676325e-08,1.0,0.02017019,0.99300003
1447,1447,2.2768976e-08,1.0,0.020076921,0.99300003
1448,1448,2.1696092e-08,1.0,0.019978855,0.99300003
1449,1449,2.1576883e-08,1.0,0.019999728,0.99300003
1450,1450,2.2530557e-08,1.0,0.020012248,0.99300003
1451,1451,2.1934511e-08,1.0,0.020082777,0.99300003
1452,1452,2.1815302e-08,1.0,0.020119669,0.99300003
1453,1453,2.0146372e-08,1.0,0.020220779,0.99300003
1454,1454,2.2649767e-08,1.0,0.020232761,0.99300003
1455,1455,2.0742418e-08,1.0,0.020266153,0.99300003
1456,1456,1.9192697e-08,1.0,0.02026855,0.99300003
1457,1457,2.1696092e-08,1.0,0.02032632,0.99300003
1458,1458,1.9669534e-08,1.0,0.02065081,0.99300003
1459,1459,2.1576883e-08,1.0,0.02098797,0.99300003
1460,1460,1.9907953e-08,1.0,0.021007331,0.99300003
1461,1461,1.704693e-08,1.0,0.021081295,0.99300003
1462,1462,1.8239023e-08,1.0,0.021093637,0.99300003
1463,1463,2.2411347e-08,1.0,0.019999478,0.99300003
1464,1464,2.527237e-08,1.0,0.02081313,0.99300003
1465,1465,2.1576883e-08,1.0,0.020644365,0.99300003
1466,1466,2.1576883e-08,1.0,0.020595226,0.99300003
1467,1467,2.3007393e-08,1.0,0.020840533,0.99300003
1468,1468,2.3007393e-08,1.0,0.020835921,0.99300003
1469,1469,2.2888184e-08,1.0,0.020795578,0.99300003
1470,1470,2.1576883e-08,1.0,0.020767024,0.99300003
1471,1471,2.2530557e-08,1.0,0.020360569,0.99300003
1472,1472,2.2053719e-08,1.0,0.020449756,0.99300003
1473,1473,2.4795533e-08,1.0,0.020456579,0.99300003
1474,1474,2.2530557e-08,1.0,0.020266844,0.99300003
1475,1475,2.2292138e-08,1.0,0.020104771,0.99300003
1476,1476,2.3365022e-08,1.0,0.020191962,0.99300003
1477,1477,2.2768976e-08,1.0,0.020505069,0.99300003
1478,1478,2.2172928e-08,1.0,0.020650305,0.99300003
1479,1479,2.0742418e-08,1.0,0.020984808,0.99300003
1480,1480,2.2888184e-08,1.0,0.021112999,0.99300003
1481,1481,2.1219254e-08,1.0,0.021266676,0.99300003
1482,1482,2.2172928e-08,1.0,0.021325625,0.99300003
1483,1483,2.1576883e-08,1.0,0.020491663,0.99300003
1484,1484,2.0742418e-08,1.0,0.02095025,0.99300003
1485,1485,1.859665e-08,1.0,0.020964429,0.99300003
1486,1486,1.7762185e-08,1.0,0.022324318,0.99300003
1487,1487,1.6570093e-08,1.0,0.018191274,0.994
1488,1488,1.8119813e-08,1.0,0.018262215,0.994
1489,1489,1.8239023e-08,1.0,0.01839903,0.994
1490,1490,1.9073488e-08,1.0,0.018447014,0.994
1491,1491,2.0503998e-08,1.0,0.017922923,0.994
1492,1492,2.2292138e-08,1.0,0.017700396,0.994
1493,1493,3.230572e-08,1.0,0.018270915,0.994
1494,1494,2.1219254e-08,1.0,0.017619163,0.994
1495,1495,2.1696092e-08,1.0,0.017421586,0.994
1496,1496,2.1934511e-08,1.0,0.016933946,0.994
1497,1497,2.5749207e-08,1.0,0.017133012,0.994
1498,1498,2.9087069e-08,1.0,0.016575115,0.99500006
1499,1499,2.4676325e-08,1.0,0.016535182,0.99500006
1500,1500,2.7894975e-08,1.0,0.01663416,0.99500006
1501,1501,2.7656556e-08,1.0,0.015456619,0.99500006
1502,1502,2.4199487e-08,1.0,0.01609764,0.99500006
1503,1503,2.3961068e-08,1.0,0.016147451,0.99500006
1504,1504,2.2768976e-08,1.0,0.016600123,0.99500006
1505,1505,2.2530557e-08,1.0,0.016670497,0.994
1506,1506,2.2411347e-08,1.0,0.016655883,0.994
1507,1507,2.2530557e-08,1.0,0.016992845,0.99500006
1508,1508,2.5629998e-08,1.0,0.017015358,0.99500006
1509,1509,2.4557115e-08,1.0,0.01701541,0.99500006
1510,1510,2.3841858e-08,1.0,0.017045468,0.99500006
1511,1511,2.3841858e-08,1.0,0.017025014,0.99500006
1512,1512,2.3365022e-08,1.0,0.0169493,0.99500006
1513,1513,2.3841858e-08,1.0,0.017293362,0.99500006
1514,1514,2.5749207e-08,1.0,0.01737184,0.99500006
1515,1515,2.527237e-08,1.0,0.017928135,0.994
1516,1516,2.3961068e-08,1.0,0.018109387,0.994
1517,1517,2.5033952e-08,1.0,0.018073844,0.994
1518,1518,2.4199487e-08,1.0,0.018259432,0.994
1519,1519,2.4557115e-08,1.0,0.02568126,0.99300003
1520,1520,2.4199487e-08,1.0,0.025740748,0.99300003
1521,1521,2.2768976e-08,1.0,0.02566864,0.99300003
1522,1522,2.3365022e-08,1.0,0.024966089,0.99300003
1523,1523,2.3603441e-08,1.0,0.024803355,0.99300003
1524,1524,2.5629998e-08,1.0,0.024869338,0.99300003
1525,1525,2.5868417e-08,1.0,0.024883451,0.99300003
1526,1526,2.1934511e-08,1.0,0.02505158,0.99200004
1527,1527,2.1100044e-08,1.0,0.025020493,0.99200004
1528,1528,2.3603441e-08,1.0,0.024377808,0.99200004
1529,1529,2.2649767e-08,1.0,0.024451392,0.99200004
1530,1530,2.4795533e-08,1.0,0.024846276,0.99200004
1531,1531,2.1219254e-08,1.0,0.024948983,0.99200004
1532,1532,2.1100044e-08,1.0,0.02533328,0.99200004
1533,1533,2.2292138e-08,1.0,0.02530673,0.99200004
1534,1534,1.9311905e-08,1.0,0.025402823,0.99200004
1535,1535,2.0742418e-08,1.0,0.02555721,0.99200004
1536,1536,2.4080277e-08,1.0,0.03278071,0.99200004
1537,1537,4.5537952e-08,1.0,0.025518611,0.99200004
1538,1538,3.373623e-08,1.0,0.02547337,0.99200004
1539,1539,3.33786e-08,1.0,0.025623953,0.99200004
1540,1540,3.0875206e-08,1.0,0.025449535,0.99200004
1541,1541,2.8371812e-08,1.0,0.025333531,0.99200004
1542,1542,2.5629998e-08,1.0,0.02514773,0.99200004
1543,1543,1.027596e-05,1.0,0.022777436,0.994
1544,1544,4.8160555e-08,1.0,0.022345303,0.994
1545,1545,4.1723254e-08,1.0,0.022863735,0.994
1546,1546,1.2261868e-06,1.0,0.021967141,0.99500006
1547,1547,5.3286556e-08,1.0,0.027638813,0.99500006
1548,1548,6.5326695e-08,1.0,0.029155089,0.99500006
1549,1549,5.042553e-08,1.0,0.02315093,0.99500006
1550,1550,3.8504602e-08,1.0,0.029711816,0.994
1551,1551,4.7409537e-07,1.0,0.022268075,0.99500006
1552,1552,3.945828e-08,1.0,0.021682752,0.99500006
1553,1553,3.9696694e-08,1.0,0.028132943,0.99500006
1554,1554,1.679659e-07,1.0,0.021436391,0.99500006
1555,1555,5.888939e-08,1.0,0.021307206,0.99500006
1556,1556,5.5313112e-08,1.0,0.021793928,0.99500006
1557,1557,1.8548967e-07,1.0,0.022047885,0.99500006
1558,1558,5.0187115e-08,1.0,0.022777406,0.99500006
1559,1559,4.8637393e-08,1.0,0.02799929,0.99500006
1560,1560,7.689e-08,1.0,0.022843665,0.99500006
1561,1561,1.0347367e-07,1.0,0.0228605,0.99500006
1562,1562,5.221367e-08,1.0,0.023932656,0.99500006
1563,1563,4.1842462e-08,1.0,0.024611123,0.99500006
1564,1564,3.874302e-08,1.0,0.029611953,0.99500006
1565,1565,1.03950505e-07,1.0,0.024361186,0.99500006
1566,1566,4.112721e-08,1.0,0.024328155,0.99500006
1567,1567,4.2915346e-08,1.0,0.024250725,0.99500006
1568,1568,4.065037e-08,1.0,0.029105224,0.99500006
1569,1569,8.714199e-08,1.0,0.024328334,0.99500006
1570,1570,4.422665e-08,1.0,0.024311095,0.99500006
1571,1571,4.2676927e-08,1.0,0.024445243,0.99500006
1572,1572,7.343293e-08,1.0,0.024395848,0.99500006
1573,1573,4.8875812e-08,1.0,0.02445696,0.99500006
1574,1574,4.7922136e-08,1.0,0.02912611,0.99500006
1575,1575,7.104874e-08,1.0,0.024535319,0.99500006
1576,1576,4.6133998e-08,1.0,0.024604665,0.99500006
1577,1577,5.424023e-08,1.0,0.024690155,0.99500006
1578,1578,4.065037e-08,1.0,0.029212402,0.99500006
1579,1579,5.292893e-08,1.0,0.02472243,0.99500006
1580,1580,3.8385394e-08,1.0,0.02920439,0.99500006
1581,1581,4.8637393e-08,1.0,0.024748204,0.99500006
1582,1582,4.9591065e-08,1.0,0.024551896,0.99500006
1583,1583,5.1379207e-08,1.0,0.029138898,0.99600005
1584,1584,4.9591065e-08,1.0,0.02940193,0.99600005
1585,1585,4.589558e-08,1.0,0.029407332,0.99600005
1586,1586,4.0173532e-08,1.0,0.02945672,0.99600005
1587,1587,4.9948696e-08,1.0,0.025472691,0.99500006
1588,1588,4.1842462e-08,1.0,0.029488493,0.99500006
1589,1589,4.1961673e-08,1.0,0.029609485,0.99500006
1590,1590,4.1604043e-08,1.0,0.03397934,0.994
1591,1591,4.4465068e-08,1.0,0.03428857,0.99500006
1592,1592,4.4465068e-08,1.0,0.03428379,0.99500006
1593,1593,3.9100648e-08,1.0,0.0342623,0.99500006
1594,1594,3.6239626e-08,1.0,0.034323353,0.99500006
1595,1595,3.6835672e-08,1.0,0.034682564,0.99500006
1596,1596,3.7789345e-08,1.0,0.035244662,0.99500006
1597,1597,4.1007997e-08,1.0,0.034496296,0.994
1598,1598,3.3020974e-08,1.0,0.034977492,0.994
1599,1599,3.0756e-08,1.0,0.034575656,0.994
1600,1600,3.6358834e-08,1.0,0.031070596,0.99300003
1601,1601,3.7908556e-08,1.0,0.035459097,0.994
1602,1602,3.5882e-08,1.0,0.035497263,0.994
1603,1603,3.2663348e-08,1.0,0.03183582,0.99300003
1604,1604,3.4570697e-08,1.0,0.035934765,0.994
1605,1605,3.0875206e-08,1.0,0.031888194,0.99300003
1606,1606,5.25713e-08,1.0,0.031928726,0.99300003
1607,1607,3.4213066e-08,1.0,0.036248893,0.994
1608,1608,4.851818e-08,1.0,0.031680282,0.99300003
1609,1609,4.8398974e-08,1.0,0.035940234,0.994
1610,1610,4.5299533e-08,1.0,0.035972577,0.994
1611,1611,3.1828883e-08,1.0,0.03608443,0.994
1612,1612,3.4332277e-08,1.0,0.036001176,0.994
1613,1613,4.1961673e-08,1.0,0.03165173,0.99300003
1614,1614,2.9921534e-08,1.0,0.035688024,0.994
1615,1615,2.884865e-08,1.0,0.035638504,0.994
1616,1616,3.0756e-08,1.0,0.03567303,0.994
1617,1617,3.4689904e-08,1.0,0.03587382,0.994
1618,1618,2.9683115e-08,1.0,0.035792604,0.99500006
1619,1619,3.2663348e-08,1.0,0.035865124,0.99500006
1620,1620,2.6106836e-08,1.0,0.03597692,0.99500006
1621,1621,3.552437e-08,1.0,0.036039915,0.994
1622,1622,3.2663348e-08,1.0,0.033398647,0.99200004
1623,1623,3.194809e-08,1.0,0.03815017,0.99300003
1624,1624,3.4689904e-08,1.0,0.034358982,0.99200004
1625,1625,3.5166742e-08,1.0,0.038398813,0.99300003
1626,1626,3.20673e-08,1.0,0.038505074,0.99300003
1627,1627,3.0875206e-08,1.0,0.03843473,0.99300003
1628,1628,3.1113625e-08,1.0,0.03843464,0.99300003
1629,1629,3.695488e-08,1.0,0.038545273,0.99300003
1630,1630,3.564358e-08,1.0,0.038434383,0.994
1631,1631,3.242493e-08,1.0,0.034481503,0.99200004
1632,1632,3.6478045e-08,1.0,0.03861044,0.99300003
1633,1633,2.8371812e-08,1.0,0.038242023,0.99300003
1634,1634,2.9325486e-08,1.0,0.0381473,0.99300003
1635,1635,3.540516e-08,1.0,0.038501214,0.99300003
1636,1636,3.3497813e-08,1.0,0.03852123,0.99300003
1637,1637,3.0756e-08,1.0,0.038554087,0.99300003
1638,1638,3.2663348e-08,1.0,0.03871008,0.99300003
1639,1639,3.4213066e-08,1.0,0.035307504,0.99200004
1640,1640,3.2782555e-08,1.0,0.041463077,0.99200004
1641,1641,2.9087069e-08,1.0,0.041366287,0.99200004
1642,1642,3.2544136e-08,1.0,0.04245801,0.99200004
1643,1643,3.4213066e-08,1.0,0.042338505,0.99200004
1644,1644,3.361702e-08,1.0,0.038261678,0.99100006
1645,1645,3.3497813e-08,1.0,0.042827222,0.99200004
1646,1646,3.4689904e-08,1.0,0.038809158,0.99100006
1647,1647,3.2782555e-08,1.0,0.042987276,0.99200004
1648,1648,2.9444696e-08,1.0,0.03606739,0.99200004
1649,1649,3.1113625e-08,1.0,0.040247984,0.99200004
1650,1650,3.218651e-08,1.0,0.03601539,0.99200004
1651,1651,3.194809e-08,1.0,0.04019049,0.99300003
1652,1652,2.9206277e-08,1.0,0.04077239,0.99300003
1653,1653,3.20673e-08,1.0,0.04141488,0.99300003
1654,1654,3.385544e-08,1.0,0.03712075,0.99200004
1655,1655,3.6597253e-08,1.0,0.04153135,0.99300003
1656,1656,3.027916e-08,1.0,0.037928723,0.99200004
1657,1657,3.886223e-08,1.0,0.041787006,0.99200004
1658,1658,3.385544e-08,1.0,0.037810575,0.99100006
1659,1659,1.4138223e-07,1.0,0.04190993,0.99300003
1660,1660,3.0756e-08,1.0,0.037477776,0.99200004
1661,1661,3.886223e-08,1.0,0.037586972,0.99200004
1662,1662,3.9815905e-08,1.0,0.037249755,0.99200004
1663,1663,3.5882e-08,1.0,0.036600865,0.99200004
1664,1664,3.564358e-08,1.0,0.03663536,0.99000007
1665,1665,3.170967e-08,1.0,0.03668243,0.99000007
1666,1666,3.3259393e-08,1.0,0.037114266,0.99000007
1667,1667,6.628037e-08,1.0,0.04127536,0.99100006
1668,1668,2.8491021e-08,1.0,0.040510446,0.99200004
1669,1669,3.1828883e-08,1.0,0.03657233,0.99100006
1670,1670,3.0756e-08,1.0,0.03693885,0.99000007
1671,1671,2.5868417e-08,1.0,0.037579697,0.99100006
1672,1672,4.923344e-08,1.0,0.03719685,0.99100006
1673,1673,2.729893e-08,1.0,0.03723766,0.99100006
1674,1674,4.1365624e-08,1.0,0.04126283,0.99200004
1675,1675,3.898144e-08,1.0,0.037322026,0.99100006
1676,1676,3.504753e-08,1.0,0.03710644,0.99100006
1677,1677,2.6583672e-08,1.0,0.037045553,0.99100006
1678,1678,3.9696694e-08,1.0,0.03708267,0.99100006
1679,1679,3.945828e-08,1.0,0.03716034,0.99200004
1680,1680,3.8146975e-08,1.0,0.03734839,0.99300003
1681,1681,3.409386e-08,1.0,0.0376012,0.99200004
1682,1682,4.112721e-08,1.0,0.03745952,0.99200004
1683,1683,3.409386e-08,1.0,0.04162806,0.99200004
1684,1684,3.1828883e-08,1.0,0.036975175,0.99200004
1685,1685,3.8146975e-08,1.0,0.03676258,0.99200004
1686,1686,3.230572e-08,1.0,0.03665497,0.99200004
1687,1687,3.7431718e-08,1.0,0.03588679,0.994
1688,1688,2.896786e-08,1.0,0.03624167,0.994
1689,1689,3.9935113e-08,1.0,0.036264762,0.994
1690,1690,3.051758e-08,1.0,0.036015544,0.994
1691,1691,2.706051e-08,1.0,0.036542345,0.99300003
1692,1692,3.1828883e-08,1.0,0.036707774,0.99200004
1693,1693,3.4928323e-08,1.0,0.037111543,0.99100006
1694,1694,2.7775766e-08,1.0,0.041933183,0.99100006
1695,1695,3.004074e-08,1.0,0.037440605,0.99100006
1696,1696,3.4570697e-08,1.0,0.03724664,0.99100006
1697,1697,2.7656556e-08,1.0,0.037205905,0.99300003
1698,1698,2.8371812e-08,1.0,0.04190867,0.99200004
1699,1699,3.0636787e-08,1.0,0.037147444,0.99300003
1700,1700,2.9325486e-08,1.0,0.041513745,0.994
1701,1701,2.6106836e-08,1.0,0.037058238,0.994
1702,1702,2.5629998e-08,1.0,0.041385584,0.994
1703,1703,2.6106836e-08,1.0,0.036679015,0.994
1704,1704,2.7894975e-08,1.0,0.0413998,0.99300003
1705,1705,2.5987626e-08,1.0,0.036754396,0.99300003
1706,1706,3.218651e-08,1.0,0.03671159,0.99300003
1707,1707,2.527237e-08,1.0,0.036728676,0.99300003
1708,1708,2.9563905e-08,1.0,0.036791235,0.99300003
1709,1709,2.884865e-08,1.0,0.036782578,0.99300003
1710,1710,3.3020974e-08,1.0,0.03642055,0.99300003
1711,1711,2.3841858e-08,1.0,0.036527514,0.99300003
1712,1712,3.4451485e-08,1.0,0.036883164,0.99300003
1713,1713,2.4557115e-08,1.0,0.041725654,0.99300003
1714,1714,2.6702882e-08,1.0,0.04589468,0.99200004
1715,1715,2.6345255e-08,1.0,0.04149109,0.99200004
1716,1716,4.0054324e-08,1.0,0.041560836,0.99200004
1717,1717,2.5749207e-08,1.0,0.046291742,0.99200004
1718,1718,2.5153161e-08,1.0,0.041882396,0.99200004
1719,1719,3.2663348e-08,1.0,0.041896377,0.99200004
1720,1720,2.9563905e-08,1.0,0.041883375,0.99200004
1721,1721,3.552437e-08,1.0,0.04187485,0.99200004
1722,1722,2.4795533e-08,1.0,0.046697475,0.99200004
1723,1723,2.7894975e-08,1.0,0.041490935,0.99200004
1724,1724,2.6226045e-08,1.0,0.046189267,0.99200004
1725,1725,2.6106836e-08,1.0,0.0417568,0.99200004
1726,1726,2.6226045e-08,1.0,0.046512086,0.99200004
1727,1727,2.5153161e-08,1.0,0.04065604,0.99100006
1728,1728,2.8133394e-08,1.0,0.04506881,0.99100006
1729,1729,2.5629998e-08,1.0,0.040465266,0.99100006
1730,1730,3.6716465e-08,1.0,0.04027577,0.99100006
1731,1731,2.5749207e-08,1.0,0.044878654,0.99100006
1732,1732,5.3405763e-08,1.0,0.039477564,0.99100006
1733,1733,3.0636787e-08,1.0,0.043579426,0.99100006
1734,1734,2.6226045e-08,1.0,0.043839175,0.99100006
1735,1735,3.373623e-08,1.0,0.039559696,0.99100006
1736,1736,4.1961673e-08,1.0,0.039336957,0.99100006
1737,1737,3.707409e-08,1.0,0.0398118,0.99100006
1738,1738,2.5153161e-08,1.0,0.04438256,0.99100006
1739,1739,3.1113625e-08,1.0,0.039670277,0.99100006
1740,1740,2.4437906e-08,1.0,0.044801306,0.99100006
1741,1741,2.7418137e-08,1.0,0.044295575,0.99100006
1742,1742,2.0980837e-08,1.0,0.044503175,0.99100006
1743,1743,2.1815302e-08,1.0,0.044350144,0.99100006
1744,1744,2.2649767e-08,1.0,0.044204753,0.99100006
1745,1745,2.706051e-08,1.0,0.039505787,0.99100006
1746,1746,3.051758e-08,1.0,0.043997403,0.99100006
1747,1747,1.4162065e-07,1.0,0.04260088,0.99200004
1748,1748,2.9206277e-08,1.0,0.04206554,0.99200004
1749,1749,3.0398372e-08,1.0,0.04222181,0.99200004
1750,1750,4.935265e-08,1.0,0.041823737,0.99200004
1751,1751,2.8133394e-08,1.0,0.0420333,0.99200004
1752,1752,3.874302e-08,1.0,0.042199295,0.99100006
1753,1753,3.576279e-08,1.0,0.04229795,0.99100006
1754,1754,3.2901767e-08,1.0,0.042521395,0.99100006
1755,1755,2.9683115e-08,1.0,0.042654783,0.99100006
1756,1756,2.9563905e-08,1.0,0.04298589,0.99100006
1757,1757,3.1232837e-08,1.0,0.042645365,0.99100006
1758,1758,3.218651e-08,1.0,0.042512152,0.99100006
1759,1759,3.0756e-08,1.0,0.042423572,0.99100006
1760,1760,3.0875206e-08,1.0,0.042856775,0.99100006
1761,1761,3.8504602e-08,1.0,0.04310774,0.99100006
1762,1762,3.6120415e-08,1.0,0.04309322,0.99100006
1763,1763,4.3630603e-08,1.0,0.03896341,0.99000007
1764,1764,3.9815905e-08,1.0,0.044110887,0.99000007
1765,1765,3.0875206e-08,1.0,0.044086523,0.99000007
1766,1766,3.409386e-08,1.0,0.044341326,0.99000007
1767,1767,3.4928323e-08,1.0,0.044476002,0.99000007
1768,1768,3.170967e-08,1.0,0.04422675,0.99000007
1769,1769,3.194809e-08,1.0,0.043873772,0.99000007
1770,1770,2.8252604e-08,1.0,0.043398745,0.99100006
1771,1771,2.7418137e-08,1.0,0.04367173,0.99100006
1772,1772,2.9444696e-08,1.0,0.04360735,0.99100006
1773,1773,2.717972e-08,1.0,0.043607105,0.99100006
1774,1774,2.7656556e-08,1.0,0.04360578,0.99100006
1775,1775,2.7656556e-08,1.0,0.043179445,0.99100006
1776,1776,2.4914742e-08,1.0,0.043794487,0.99000007
1777,1777,2.4914742e-08,1.0,0.043094408,0.99100006
1778,1778,2.539158e-08,1.0,0.043051194,0.99100006
1779,1779,2.5868417e-08,1.0,0.043053985,0.99100006
1780,1780,2.5749207e-08,1.0,0.04286597,0.99100006
1781,1781,2.6106836e-08,1.0,0.04271256,0.99100006

==> data/widely-separated-symbols/orthogonal_200_history.csv <==
,epoch,train loss,train acc.,valid. loss,valid. acc.
0,0,4.3319974,0.27400002,4.092938,0.261
1,1,3.5564432,0.275,3.428388,0.25500003
2,2,2.9537008,0.28500003,2.8819563,0.256
3,3,2.4738753,0.284,2.4400687,0.26500002
4,4,2.1046116,0.287,2.1041303,0.27400002
5,5,1.8343884,0.294,1.8624821,0.27
6,6,1.6493239,0.31100002,1.7021364,0.26900002
7,7,1.5299653,0.31300002,1.5993093,0.27
8,8,1.4561299,0.31500003,1.5386485,0.28
9,9,1.4096669,0.31500003,1.5025468,0.284
10,10,1.379367,0.323,1.4808542,0.289
11,11,1.3593643,0.337,1.4691693,0.28100002
12,12,1.344307,0.35300002,1.4623568,0.273
13,13,1.3324106,0.36900002,1.4577484,0.284
14,14,1.3222586,0.381,1.453802,0.28
15,15,1.3135577,0.38200003,1.4503672,0.284
16,16,1.306199,0.393,1.4487642,0.29000002
17,17,1.2998785,0.395,1.4462712,0.29000002
18,18,1.2928402,0.4,1.4441093,0.28500003
19,19,1.2864918,0.39900002,1.4423584,0.287
20,20,1.2801763,0.40300003,1.4399861,0.29500002
21,21,1.2731559,0.411,1.4372406,0.305
22,22,1.265539,0.418,1.4342537,0.30800003
23,23,1.2579582,0.41700003,1.4279971,0.314
24,24,1.2500118,0.423,1.4207381,0.31500003
25,25,1.2416863,0.42800003,1.4114492,0.31800002
26,26,1.2334777,0.43300003,1.4030367,0.32200003
27,27,1.2241718,0.43400002,1.3934108,0.33200002
28,28,1.2150519,0.44500002,1.38303,0.34
29,29,1.2051463,0.44700003,1.372835,0.35000002
30,30,1.1944376,0.46100003,1.361604,0.36
31,31,1.1838449,0.462,1.348726,0.36400002
32,32,1.1730397,0.467,1.337105,0.372
33,33,1.1618862,0.47900003,1.3263035,0.37600002
34,34,1.1513842,0.483,1.3140116,0.39000002
35,35,1.1403817,0.49,1.3026061,0.39600003
36,36,1.1290017,0.50100005,1.2925261,0.402
37,37,1.1178145,0.521,1.2831993,0.40600002
38,38,1.1091665,0.52400005,1.2748396,0.41400003
39,39,1.0992134,0.531,1.2663966,0.423
40,40,1.091683,0.526,1.2578943,0.42900002
41,41,1.083496,0.53000003,1.2498742,0.43600002
42,42,1.0760388,0.531,1.2420194,0.43800002
43,43,1.0683444,0.535,1.2353061,0.44400004
44,44,1.0587348,0.545,1.2277876,0.44700003
45,45,1.0524158,0.555,1.2218065,0.448
46,46,1.0431179,0.56,1.2135459,0.455
47,47,1.035446,0.56100005,1.2053635,0.453
48,48,1.0279055,0.56100005,1.1982948,0.45100003
49,49,1.0200212,0.56,1.193358,0.455
50,50,1.0126693,0.563,1.1886858,0.45900002
51,51,1.004007,0.569,1.1825757,0.45800003
52,52,0.9966384,0.574,1.1765205,0.46400002
53,53,0.9909268,0.582,1.1701356,0.46400002
54,54,0.985324,0.588,1.1644889,0.47300002
55,55,0.9796295,0.59000003,1.1587063,0.47800002
56,56,0.9708744,0.597,1.1526976,0.48200002
57,57,0.9633348,0.60200006,1.1456661,0.49
58,58,0.95647955,0.60700005,1.1390847,0.49400002
59,59,0.9522533,0.606,1.1330477,0.49800003
60,60,0.9461446,0.61300004,1.1256629,0.505
61,61,0.94009894,0.61700004,1.1203309,0.503
62,62,0.93471867,0.62,1.11271,0.507
63,63,0.92809635,0.623,1.1058669,0.512
64,64,0.92115146,0.62600005,1.0996567,0.518
65,65,0.9147948,0.63000005,1.093599,0.522
66,66,0.9074198,0.634,1.085794,0.528
67,67,0.89962226,0.643,1.078835,0.52500004
68,68,0.8947939,0.64100003,1.0726393,0.526
69,69,0.88433135,0.648,1.0659175,0.536
70,70,0.8784965,0.65300006,1.0599942,0.541
71,71,0.8727807,0.65400004,1.0522301,0.546
72,72,0.86638504,0.66,1.0463396,0.541
73,73,0.86156994,0.66,1.0382898,0.546
74,74,0.8545394,0.669,1.0320393,0.54700005
75,75,0.8489603,0.67,1.024179,0.55
76,76,0.8439116,0.679,1.016469,0.55600005
77,77,0.8373332,0.674,1.0100392,0.55700004
78,78,0.8332254,0.674,1.0052612,0.56700003
79,79,0.825787,0.675,0.9987737,0.569
80,80,0.82064265,0.684,0.98980606,0.572
81,81,0.8158542,0.688,0.9850463,0.58000004
82,82,0.8102531,0.69500005,0.97863996,0.57600003
83,83,0.8027361,0.697,0.9707867,0.57900006
84,84,0.7953154,0.697,0.96339005,0.58100003
85,85,0.7887859,0.69200003,0.9547555,0.588
86,86,0.7825814,0.69600004,0.94599104,0.592
87,87,0.7750056,0.703,0.93738955,0.601
88,88,0.7670858,0.70600003,0.9287363,0.6
89,89,0.7596649,0.70900005,0.9216839,0.605
90,90,0.7532662,0.71300006,0.9141068,0.611
91,91,0.7486271,0.71300006,0.90791345,0.61200005
92,92,0.7423378,0.71900004,0.8996379,0.61700004
93,93,0.734254,0.72,0.89080024,0.61600006
94,94,0.72849876,0.71900004,0.88495153,0.625
95,95,0.7214162,0.726,0.87738967,0.62600005
96,96,0.7158539,0.72700006,0.8705972,0.625
97,97,0.7105621,0.73300004,0.863346,0.633
98,98,0.7055991,0.731,0.8558719,0.637
99,99,0.6995872,0.73300004,0.8475328,0.642
100,100,0.6933457,0.734,0.8389037,0.64500004
101,101,0.6884357,0.735,0.831963,0.648
102,102,0.6807579,0.739,0.8269967,0.656
103,103,0.673648,0.74500006,0.821396,0.66200006
104,104,0.66656715,0.75100005,0.81351423,0.671
105,105,0.6597156,0.75500005,0.8077043,0.671
106,106,0.6549769,0.75600004,0.80207485,0.679
107,107,0.64793223,0.753,0.7965437,0.68100005
108,108,0.6431602,0.75100005,0.78767425,0.683
109,109,0.6386218,0.754,0.78031415,0.68100005
110,110,0.63409656,0.75900006,0.7720588,0.689
111,111,0.62933004,0.76400006,0.76318085,0.693
112,112,0.62223315,0.76400006,0.75890553,0.69500005
113,113,0.6167491,0.76500005,0.7516474,0.698
114,114,0.6110272,0.76400006,0.7454708,0.70100003
115,115,0.60429335,0.768,0.7369646,0.70500004
116,116,0.596024,0.77300006,0.73150045,0.708
117,117,0.5897083,0.776,0.7225224,0.71000004
118,118,0.5849119,0.78000003,0.7150176,0.71500003
119,119,0.5797163,0.78000003,0.7088428,0.716
120,120,0.5755938,0.78200006,0.702651,0.72
121,121,0.5690683,0.786,0.6964137,0.71800005
122,122,0.5637274,0.78400004,0.69148356,0.72
123,123,0.5566315,0.78700006,0.68673134,0.72200006
124,124,0.5501344,0.791,0.68090576,0.72300005
125,125,0.5436131,0.791,0.6756561,0.72400004
126,126,0.5374729,0.79300004,0.67085475,0.726
127,127,0.532755,0.794,0.6635967,0.73200005
128,128,0.5262581,0.79800004,0.6556962,0.73800004
129,129,0.5173542,0.80100006,0.65001,0.74200004
130,130,0.513799,0.804,0.64343256,0.74200004
131,131,0.5070678,0.808,0.6358213,0.744
132,132,0.50189435,0.808,0.6308803,0.744
133,133,0.49472463,0.81000006,0.62200844,0.75000006
134,134,0.48863018,0.81100005,0.61486685,0.75200003
135,135,0.4823735,0.81600004,0.6076746,0.75600004
136,136,0.47534776,0.81900007,0.60009503,0.76500005
137,137,0.4670751,0.823,0.5942819,0.768
138,138,0.46055102,0.827,0.5884229,0.772
139,139,0.4560242,0.83000004,0.5824602,0.772
140,140,0.45099205,0.83000004,0.57809013,0.776
141,141,0.44611785,0.83300006,0.5733046,0.781
142,142,0.44010028,0.836,0.56715554,0.78400004
143,143,0.4334813,0.84000003,0.5596667,0.78700006
144,144,0.42734134,0.845,0.5538024,0.78700006
145,145,0.4214743,0.84800005,0.55097175,0.78800005
146,146,0.41626966,0.84400004,0.54764867,0.78800005
147,147,0.41263962,0.84800005,0.545547,0.78700006
148,148,0.40803695,0.84800005,0.5414451,0.785
149,149,0.4026226,0.85200006,0.53799105,0.786
150,150,0.3970445,0.85800004,0.53319544,0.78800005
151,151,0.39147085,0.85800004,0.52847105,0.78900003
152,152,0.3877834,0.86300004,0.52395254,0.79300004
153,153,0.38380718,0.864,0.52005404,0.799
154,154,0.37884742,0.864,0.51607,0.8
155,155,0.37360647,0.86600006,0.51026136,0.80200005
156,156,0.36805892,0.86700004,0.50508106,0.80700004
157,157,0.36155182,0.86700004,0.5005393,0.81100005
158,158,0.35348818,0.87700003,0.49302977,0.81200004
159,159,0.34880385,0.878,0.48685083,0.81500006
160,160,0.3446041,0.87700003,0.4839513,0.818
161,161,0.33972827,0.883,0.47705933,0.81900007
162,162,0.33345893,0.88400006,0.4732227,0.82400006
163,163,0.32853025,0.88900006,0.4694687,0.822
164,164,0.32472506,0.89000005,0.46375677,0.82100004
165,165,0.3208562,0.89100003,0.45781803,0.82100004
166,166,0.31466845,0.89300007,0.45212504,0.82000005
167,167,0.30751613,0.896,0.44841883,0.82600003
168,168,0.304179,0.89800006,0.4454099,0.827
169,169,0.30017403,0.89800006,0.44118375,0.82900006
170,170,0.29516828,0.90200007,0.43728647,0.82900006
171,171,0.2903188,0.90300006,0.43345672,0.83100003
172,172,0.2866554,0.90300006,0.42968228,0.83100003
173,173,0.28146574,0.90500003,0.42673644,0.83100003
174,174,0.27748427,0.90700006,0.42287463,0.83300006
175,175,0.27426234,0.90800005,0.42087024,0.83300006
176,176,0.270426,0.90800005,0.41783413,0.832
177,177,0.26671627,0.90900004,0.4149595,0.83100003
178,178,0.2635199,0.90800005,0.41231418,0.83100003
179,179,0.25877127,0.91200006,0.40870363,0.83000004
180,180,0.25499663,0.915,0.40711537,0.83300006
181,181,0.25033304,0.92,0.4039065,0.83500004
182,182,0.2463658,0.92700005,0.4007388,0.83100003
183,183,0.24352847,0.92600006,0.39583227,0.83400005
184,184,0.23600797,0.93100005,0.39435884,0.83500004
185,185,0.23342606,0.93100005,0.3886702,0.83800006
186,186,0.22991323,0.929,0.38510215,0.83500004
187,187,0.22874567,0.933,0.3827088,0.836
188,188,0.22621524,0.93100005,0.3790989,0.83800006
189,189,0.22242998,0.933,0.3782824,0.83800006
190,190,0.2191005,0.93500006,0.3753017,0.837
191,191,0.2157133,0.93700004,0.3762657,0.84000003
192,192,0.21211834,0.93700004,0.37214193,0.845
193,193,0.20921056,0.938,0.3635267,0.84700006
194,194,0.20409098,0.94100004,0.35853842,0.85
195,195,0.20177943,0.94400007,0.3519302,0.85300004
196,196,0.19891272,0.94400007,0.34804478,0.85400003
197,197,0.1962996,0.943,0.34520814,0.85700005
198,198,0.19319649,0.94500005,0.3421102,0.85800004
199,199,0.18925494,0.94900006,0.34014893,0.85600007
200,200,0.18507189,0.952,0.3382532,0.859
201,201,0.1804423,0.95100003,0.3363092,0.85800004
202,202,0.17625466,0.95400006,0.33433264,0.86200005
203,203,0.17193079,0.95100003,0.33322048,0.86700004
204,204,0.16846502,0.95100003,0.33033544,0.86800003
205,205,0.16476098,0.95300007,0.32891238,0.87100005
206,206,0.16119017,0.95400006,0.32580623,0.87200004
207,207,0.15774736,0.95500004,0.32264632,0.86700004
208,208,0.15570703,0.95600003,0.32178217,0.87200004
209,209,0.15353116,0.957,0.3189447,0.87500006
210,210,0.15172993,0.96000004,0.31776172,0.87700003
211,211,0.14839648,0.96000004,0.31483263,0.87700003
212,212,0.14669637,0.95800006,0.31377804,0.87500006
213,213,0.14396104,0.95800006,0.31365848,0.87500006
214,214,0.14202115,0.957,0.30843595,0.87500006
215,215,0.14041209,0.95900005,0.30502942,0.88400006
216,216,0.13839877,0.95900005,0.30181456,0.88600004
217,217,0.13530423,0.961,0.30283704,0.88400006
218,218,0.13259068,0.9620001,0.30244207,0.88600004
219,219,0.13027875,0.96400005,0.30104876,0.88500005
220,220,0.1273301,0.9620001,0.29904154,0.88400006
221,221,0.12308209,0.966,0.29945496,0.88400006
222,222,0.12030778,0.96500003,0.29761896,0.887
223,223,0.117639884,0.97,0.29370552,0.88900006
224,224,0.11464025,0.97,0.2903371,0.8880001
225,225,0.111506544,0.9760001,0.28594455,0.88900006
226,226,0.10855968,0.97800004,0.28037494,0.88900006
227,227,0.10516801,0.97800004,0.27930707,0.892
228,228,0.103744194,0.97700006,0.2775554,0.892
229,229,0.1012237,0.97900003,0.27312148,0.892
230,230,0.09949269,0.97900003,0.27143115,0.896
231,231,0.09684143,0.98100007,0.26982862,0.89500004
232,232,0.09504758,0.98100007,0.2681384,0.89400005
233,233,0.09280467,0.98200005,0.2684405,0.89100003
234,234,0.091234535,0.97900003,0.26614875,0.892
235,235,0.08958039,0.9760001,0.26465124,0.89100003
236,236,0.087688915,0.97700006,0.26443192,0.89400005
237,237,0.085691705,0.97800004,0.26248106,0.896
238,238,0.08490702,0.97800004,0.26063147,0.89900005
239,239,0.08256349,0.97700006,0.25945574,0.897
240,240,0.080083765,0.97800004,0.25755334,0.89500004
241,241,0.078286014,0.98,0.25826296,0.896
242,242,0.07682785,0.97900003,0.25495175,0.89500004
243,243,0.07465751,0.98100007,0.25237462,0.89800006
244,244,0.07362099,0.98200005,0.24875404,0.896
245,245,0.07172917,0.98100007,0.24362889,0.90300006
246,246,0.06951468,0.98100007,0.24229144,0.90500003
247,247,0.06826038,0.9850001,0.24201173,0.906
248,248,0.066377915,0.9850001,0.24184184,0.90400004
249,249,0.064295076,0.98600006,0.23949814,0.90500003
250,250,0.06227232,0.98700005,0.23586762,0.90300006
251,251,0.061385967,0.98600006,0.2335011,0.906
252,252,0.058151647,0.99100006,0.2325785,0.90700006
253,253,0.0580919,0.99300003,0.23219042,0.90900004
254,254,0.05672504,0.99300003,0.23249036,0.9110001
255,255,0.055549238,0.99300003,0.23198804,0.91300005
256,256,0.055076107,0.99100006,0.23323826,0.91600007
257,257,0.054055814,0.994,0.23248284,0.915
258,258,0.05278934,0.99200004,0.23208624,0.91400003
259,259,0.052118793,0.99100006,0.23286416,0.91300005
260,260,0.050888196,0.99100006,0.23379885,0.91800004
261,261,0.04960334,0.99200004,0.23505342,0.91600007
262,262,0.04903517,0.99000007,0.23807731,0.91200006
263,263,0.049094893,0.989,0.23680446,0.91600007
264,264,0.047616098,0.989,0.23789436,0.91700006
265,265,0.046670992,0.989,0.23859887,0.91800004
266,266,0.045176897,0.99000007,0.23531656,0.91800004
267,267,0.043996368,0.99200004,0.23691523,0.915
268,268,0.043132376,0.99300003,0.2405244,0.915
269,269,0.04636609,0.99100006,0.2424819,0.915
270,270,0.044096813,0.99100006,0.240897,0.91400003
271,271,0.043353997,0.99100006,0.24150018,0.91700006
272,272,0.041999634,0.99300003,0.23974892,0.919
273,273,0.040745556,0.994,0.23543344,0.92
274,274,0.046811845,0.99300003,0.23202826,0.92
275,275,0.045221277,0.99300003,0.227783,0.92100006
276,276,0.043103334,0.99500006,0.22440764,0.92200005
277,277,0.04005387,0.99500006,0.21728973,0.919
278,278,0.038445223,0.99500006,0.21530128,0.92200005
279,279,0.034824926,0.99600005,0.21505736,0.92200005
280,280,0.03409928,0.99600005,0.21591124,0.9250001
281,281,0.033502955,0.99600005,0.21259311,0.92700005
282,282,0.03207212,0.99600005,0.21456546,0.92700005
283,283,0.031170886,0.99600005,0.21963783,0.924
284,284,0.031475183,0.99600005,0.21887273,0.92700005
285,285,0.034512613,0.99500006,0.21759622,0.92700005
286,286,0.033340964,0.99600005,0.21683057,0.9250001
287,287,0.032301452,0.99600005,0.21509264,0.92800003
288,288,0.030885525,0.994,0.21245532,0.92700005
289,289,0.030373186,0.99600005,0.22263199,0.92700005
290,290,0.029434085,0.99600005,0.22395848,0.9250001
291,291,0.028217223,0.99700004,0.22401796,0.9250001
292,292,0.028187938,0.99600005,0.23026033,0.92200005
293,293,0.031979505,0.994,0.23109159,0.92100006
294,294,0.029465748,0.99500006,0.23173748,0.92300004
295,295,0.028612666,0.99600005,0.23134598,0.92600006
296,296,0.027839577,0.99600005,0.23341015,0.92700005
297,297,0.027557325,0.99600005,0.23376185,0.92700005
298,298,0.029959716,0.99500006,0.2338274,0.92800003
299,299,0.028960269,0.994,0.23056866,0.93000007
300,300,0.027280925,0.99700004,0.22426894,0.92600006
301,301,0.025880307,0.998,0.22051409,0.929
302,302,0.022816762,0.9990001,0.218972,0.929
303,303,0.021962788,0.9990001,0.22112139,0.93000007
304,304,0.024146948,0.99700004,0.22251442,0.93000007
305,305,0.023542998,0.99700004,0.21977475,0.929
306,306,0.022445133,0.99700004,0.21937646,0.93000007
307,307,0.02094385,0.998,0.21689902,0.93200004
308,308,0.019765437,0.998,0.2148091,0.93100005
309,309,0.017974164,0.9990001,0.21390852,0.93000007
310,310,0.017413877,0.9990001,0.2160806,0.92800003
311,311,0.018976862,0.998,0.21180154,0.92800003
312,312,0.017782895,0.998,0.20925218,0.92800003
313,313,0.015308104,0.9990001,0.20850079,0.93000007
314,314,0.014555076,0.9990001,0.20688371,0.92800003
315,315,0.014445838,0.9990001,0.20548047,0.93100005
316,316,0.015334109,0.9990001,0.20270017,0.933
317,317,0.014720452,0.9990001,0.20117347,0.93100005
318,318,0.0126907015,1.0,0.20220956,0.934
319,319,0.014002108,0.9990001,0.20428042,0.929
320,320,0.013269814,0.9990001,0.19951163,0.93600005
321,321,0.014145378,0.998,0.20127472,0.933
322,322,0.013029454,0.998,0.20271811,0.93200004
323,323,0.011952938,0.9990001,0.20342748,0.93200004
324,324,0.011580115,0.9990001,0.2039102,0.934
325,325,0.010747258,1.0,0.19932462,0.93600005
326,326,0.010331198,1.0,0.20034738,0.934
327,327,0.010013195,1.0,0.20382859,0.933
328,328,0.010124036,1.0,0.20559296,0.934
329,329,0.009690734,1.0,0.20781018,0.93500006
330,330,0.009513475,1.0,0.20782727,0.93600005
331,331,0.009084948,1.0,0.21341358,0.93500006
332,332,0.00894058,1.0,0.21323329,0.93600005
333,333,0.008884835,1.0,0.21086188,0.93600005
334,334,0.008683285,1.0,0.2081899,0.93600005
335,335,0.008440073,1.0,0.20754753,0.93700004
336,336,0.008831259,1.0,0.20815742,0.93700004
337,337,0.00848335,1.0,0.21027762,0.93700004
338,338,0.008093642,1.0,0.20802613,0.93600005
339,339,0.0077518136,1.0,0.20263685,0.93700004
340,340,0.0076493663,1.0,0.20002945,0.938
341,341,0.0074231094,1.0,0.20202008,0.93700004
342,342,0.007079554,1.0,0.20357038,0.93700004
343,343,0.007347743,1.0,0.20043188,0.938
344,344,0.0069829817,1.0,0.20500076,0.93600005
345,345,0.006672869,1.0,0.20197456,0.93700004
346,346,0.006416912,1.0,0.20144677,0.938
347,347,0.008146,0.9990001,0.19991447,0.938
348,348,0.0059619467,1.0,0.20223886,0.93700004
349,349,0.0071163834,0.9990001,0.19992606,0.93600005
350,350,0.00865868,0.9990001,0.20286973,0.94000006
351,351,0.005613484,1.0,0.18777981,0.93900007
352,352,0.009296073,0.998,0.19588071,0.93900007
353,353,0.0052900156,1.0,0.18968083,0.93700004
354,354,0.005186625,1.0,0.18771987,0.93900007
355,355,0.009131276,0.998,0.19459784,0.94000006
356,356,0.0050785476,1.0,0.18449183,0.93900007
357,357,0.0050012292,1.0,0.17256323,0.943
358,358,0.007314653,0.9990001,0.1868118,0.9480001
359,359,0.005195817,1.0,0.17865641,0.94200003
360,360,0.0048466176,1.0,0.17560048,0.94600004
361,361,0.0078002047,0.998,0.18412781,0.94400007
362,362,0.0050959853,1.0,0.18277039,0.94000006
363,363,0.0042352877,1.0,0.17949091,0.943
364,364,0.0062876465,0.9990001,0.18153636,0.94400007
365,365,0.0060427645,0.9990001,0.19129878,0.9480001
366,366,0.0044724764,1.0,0.17554797,0.94400007
367,367,0.0041764425,1.0,0.177214,0.947
368,368,0.0037030498,1.0,0.17675611,0.94500005
369,369,0.006637185,0.998,0.18207225,0.95000005
370,370,0.007911183,0.9990001,0.17110829,0.9480001
371,371,0.0063709924,0.9990001,0.17109782,0.95100003
372,372,0.005320326,0.9990001,0.17614219,0.952
373,373,0.0031742798,1.0,0.17136231,0.9480001
374,374,0.0030399675,1.0,0.17588271,0.947
375,375,0.0033974443,1.0,0.17926961,0.94600004
376,376,0.004748725,0.9990001,0.19241057,0.9480001
377,377,0.0055876565,0.9990001,0.17818387,0.952
378,378,0.0026712122,1.0,0.18038033,0.95400006
379,379,0.004303776,0.9990001,0.18704128,0.95400006
380,380,0.004686222,0.9990001,0.18171316,0.95500004
381,381,0.0038337996,0.9990001,0.1872466,0.95500004
382,382,0.003307001,0.9990001,0.18732762,0.95300007
383,383,0.0044938815,0.9990001,0.18639612,0.95400006
384,384,0.0037593343,0.9990001,0.18050146,0.95600003
385,385,0.0034591572,0.9990001,0.1769572,0.95400006
386,386,0.0076712226,0.9990001,0.17567545,0.95300007
387,387,0.007099862,0.9990001,0.17712699,0.952
388,388,0.008355044,0.998,0.1735226,0.95400006
389,389,0.004725564,0.9990001,0.16475525,0.95800006
390,390,0.0054288167,0.9990001,0.16791269,0.957
391,391,0.004157623,0.9990001,0.1730768,0.95500004
392,392,0.004494315,0.998,0.1690735,0.957
393,393,0.0033164965,0.9990001,0.17884155,0.95400006
394,394,0.007595897,0.9990001,0.18329827,0.952
395,395,0.0018265205,1.0,0.169062,0.95400006
396,396,0.004211841,0.998,0.16664228,0.957
397,397,0.0033967013,0.998,0.1672515,0.95600003
398,398,0.0023971735,1.0,0.17601782,0.957
399,399,0.0038756516,0.9990001,0.17457733,0.95500004
400,400,0.00329354,0.9990001,0.16620916,0.96000004
401,401,0.003020684,1.0,0.16812937,0.96000004
402,402,0.0025519659,0.9990001,0.17135973,0.96000004
403,403,0.0020763194,1.0,0.1693803,0.957
404,404,0.0024421783,0.9990001,0.16886362,0.95800006
405,405,0.0023423033,1.0,0.1682133,0.95800006
406,406,0.0023402101,1.0,0.16582102,0.95800006
407,407,0.0022173123,1.0,0.16314758,0.95900005
408,408,0.0025072028,1.0,0.15907326,0.961
409,409,0.0022880074,1.0,0.15787995,0.95900005
410,410,0.0019752446,1.0,0.15613797,0.961
411,411,0.0018822845,1.0,0.15626812,0.9620001
412,412,0.0019551534,1.0,0.15335904,0.96300006
413,413,0.0018266836,1.0,0.1520749,0.96300006
414,414,0.0017022222,1.0,0.1546392,0.961
415,415,0.0015939532,1.0,0.150672,0.961
416,416,0.0014046803,1.0,0.1520045,0.961
417,417,0.0012523613,1.0,0.15170524,0.961
418,418,0.0013215967,1.0,0.15280688,0.961
419,419,0.0012227407,1.0,0.15187028,0.96400005
420,420,0.0011166332,1.0,0.15424426,0.96300006
421,421,0.0010909474,1.0,0.15541816,0.96300006
422,422,0.0012612272,1.0,0.15485859,0.96300006
423,423,0.0011676684,1.0,0.15796345,0.96300006
424,424,0.0010674282,1.0,0.1583707,0.961
425,425,0.0009386678,1.0,0.15709344,0.961
426,426,0.0008895612,1.0,0.16037521,0.961
427,427,0.0008571449,1.0,0.16258495,0.961
428,428,0.0010182639,1.0,0.16686016,0.9620001
429,429,0.0012401224,1.0,0.16725875,0.961
430,430,0.001038776,1.0,0.16418415,0.9620001
431,431,0.0008481775,1.0,0.16351776,0.9620001
432,432,0.00078493456,1.0,0.16638593,0.96300006
433,433,0.0008295079,1.0,0.17058152,0.9620001
434,434,0.00090701965,1.0,0.15280062,0.966
435,435,0.0007617469,1.0,0.15371779,0.96500003
436,436,0.00068006566,1.0,0.15330912,0.966
437,437,0.0006460333,1.0,0.15583736,0.96400005
438,438,0.000591847,1.0,0.1572248,0.966
439,439,0.0005419474,1.0,0.15986848,0.9620001
440,440,0.0005500636,1.0,0.16483328,0.96400005
441,441,0.00058367825,1.0,0.16894442,0.96400005
442,442,0.0006291914,1.0,0.16873874,0.96400005
443,443,0.000683785,1.0,0.16678028,0.96400005
444,444,0.00068525795,1.0,0.16087505,0.96300006
445,445,0.0006674843,1.0,0.1685555,0.9620001
446,446,0.0007188025,1.0,0.16122454,0.96400005
447,447,0.000621975,1.0,0.16724177,0.9620001
448,448,0.0006054583,1.0,0.16171394,0.96400005
449,449,0.0006076136,1.0,0.16347636,0.9620001
450,450,0.00048602108,1.0,0.1656121,0.96400005
451,451,0.00065031915,1.0,0.16786197,0.96500003
452,452,0.00060239126,1.0,0.17285669,0.9620001
453,453,0.0005904851,1.0,0.1709912,0.96400005
454,454,0.00058382086,1.0,0.17731851,0.96400005
455,455,0.0007009945,1.0,0.18183331,0.961
456,456,0.0029811256,0.9990001,0.17869736,0.96300006
457,457,0.00087348034,1.0,0.1832102,0.961
458,458,0.002147654,0.9990001,0.18191348,0.95900005
459,459,0.0016943413,0.9990001,0.17989771,0.961
460,460,0.0017102151,0.9990001,0.18176062,0.961
461,461,0.0019351407,0.9990001,0.1804244,0.9620001
462,462,0.0018660284,0.9990001,0.18075672,0.961
463,463,0.0020470764,0.9990001,0.18271273,0.96000004
464,464,0.0018685585,1.0,0.18075311,0.961
465,465,0.002210444,0.9990001,0.181506,0.96000004
466,466,0.001900457,0.9990001,0.1869896,0.961
467,467,0.0018424807,0.9990001,0.18913992,0.96000004
468,468,0.0018562708,0.9990001,0.19533117,0.961
469,469,0.0015401555,1.0,0.19963029,0.96000004
470,470,0.001844841,1.0,0.18947603,0.96000004
471,471,0.0017648712,1.0,0.20000711,0.96000004
472,472,0.0016094552,1.0,0.19104715,0.96000004
473,473,0.0020426924,0.9990001,0.19708328,0.961
474,474,0.0018646017,1.0,0.19626702,0.96000004
475,475,0.002395628,0.9990001,0.19683477,0.961
476,476,0.0023255735,0.9990001,0.19449615,0.961
477,477,0.0025234113,0.9990001,0.19867152,0.961
478,478,0.002453904,0.998,0.1951825,0.96000004
479,479,0.002212298,0.9990001,0.1986103,0.96000004
480,480,0.0023011838,0.9990001,0.19990842,0.96000004
481,481,0.0024799076,0.9990001,0.1930145,0.961
482,482,0.0020496636,0.9990001,0.19262013,0.961
483,483,0.0021098838,1.0,0.18828356,0.95900005
484,484,0.0015583383,1.0,0.18948215,0.95800006
485,485,0.0014187985,1.0,0.19390422,0.95800006
486,486,0.0012434955,1.0,0.18943602,0.95800006
487,487,0.0012314005,1.0,0.19714957,0.961
488,488,0.0008285852,1.0,0.19773829,0.95800006
489,489,0.00077937415,1.0,0.194803,0.961
490,490,0.0011418386,1.0,0.19286571,0.961
491,491,0.00096625526,1.0,0.1912845,0.9620001
492,492,0.00070313696,1.0,0.1931663,0.96300006
493,493,0.0025629555,0.9990001,0.19240397,0.9620001
494,494,0.0019758074,0.9990001,0.19159426,0.9620001
495,495,0.0016200191,0.9990001,0.19062616,0.9620001
496,496,0.0012482911,0.9990001,0.19171557,0.961
497,497,0.0009367791,1.0,0.19391064,0.961
498,498,0.00068380166,1.0,0.1926132,0.961
499,499,0.0005402003,1.0,0.19207342,0.961
500,500,0.0005035811,1.0,0.19156592,0.961
501,501,0.0005639439,1.0,0.19223116,0.9620001
502,502,0.000485971,1.0,0.1933065,0.9620001
503,503,0.00041335585,1.0,0.19322053,0.9620001
504,504,0.0003923302,1.0,0.19486414,0.9620001
505,505,0.00037253572,1.0,0.19582938,0.96300006
506,506,0.00035175326,1.0,0.19550107,0.96300006
507,507,0.00032911255,1.0,0.19593057,0.9620001
508,508,0.000299181,1.0,0.19702597,0.9620001
509,509,0.00028344634,1.0,0.19756804,0.9620001
510,510,0.0002830043,1.0,0.1948797,0.96300006
511,511,0.00027833416,1.0,0.192256,0.96300006
512,512,0.00027375412,1.0,0.18836582,0.96300006
513,513,0.00025877907,1.0,0.18699737,0.96300006
514,514,0.0002511287,1.0,0.18754722,0.96300006
515,515,0.00022847844,1.0,0.1863483,0.96300006
516,516,0.00022053433,1.0,0.18672766,0.96300006
517,517,0.00021636582,1.0,0.18639603,0.96300006
518,518,0.000214633,1.0,0.18571627,0.96400005
519,519,0.00020151712,1.0,0.18628313,0.96400005
520,520,0.0001867304,1.0,0.18669091,0.96400005
521,521,0.00017223359,1.0,0.18559071,0.96400005
522,522,0.00016469957,1.0,0.18519999,0.96400005
523,523,0.00016054822,1.0,0.1854195,0.96400005
524,524,0.00015583611,1.0,0.18550181,0.96400005
525,525,0.00015539743,1.0,0.18533102,0.96400005
526,526,0.00014959145,1.0,0.1834501,0.96400005
527,527,0.00014214612,1.0,0.16988477,0.96500003
528,528,0.00012804604,1.0,0.17112483,0.96500003
529,529,0.00011372662,1.0,0.17175184,0.96500003
530,530,0.000115557676,1.0,0.18053317,0.96400005
531,531,0.00011371518,1.0,0.17999324,0.96300006
532,532,0.00011185933,1.0,0.18030696,0.9620001
533,533,0.00010563565,1.0,0.1799564,0.9620001
534,534,9.898568e-05,1.0,0.17848894,0.9620001
535,535,9.579945e-05,1.0,0.17751545,0.9620001
536,536,9.400082e-05,1.0,0.17748982,0.9620001
537,537,8.9507106e-05,1.0,0.17829476,0.9620001
538,538,9.729767e-05,1.0,0.17854862,0.9620001
539,539,8.544493e-05,1.0,0.17979668,0.961
540,540,7.931376e-05,1.0,0.18002126,0.9620001
541,541,7.794762e-05,1.0,0.17914018,0.9620001
542,542,8.2556726e-05,1.0,0.17916957,0.9620001
543,543,7.7072145e-05,1.0,0.17871849,0.9620001
544,544,7.0309645e-05,1.0,0.17878073,0.96300006
545,545,7.536316e-05,1.0,0.17777956,0.9620001
546,546,7.521725e-05,1.0,0.1740729,0.96400005
547,547,7.2220806e-05,1.0,0.17420992,0.96500003
548,548,6.988907e-05,1.0,0.1754276,0.96500003
549,549,6.657601e-05,1.0,0.1827785,0.96400005
550,550,6.473542e-05,1.0,0.18293062,0.96400005
551,551,6.370926e-05,1.0,0.18284895,0.96300006
552,552,6.185341e-05,1.0,0.18321824,0.96300006
553,553,6.147289e-05,1.0,0.18294889,0.96300006
554,554,6.0241702e-05,1.0,0.18215062,0.96300006
555,555,5.862332e-05,1.0,0.17924365,0.96300006
556,556,5.7639125e-05,1.0,0.17920734,0.96300006
557,557,5.775166e-05,1.0,0.17892355,0.96300006
558,558,5.5721284e-05,1.0,0.17974034,0.96300006
559,559,5.594254e-05,1.0,0.18033086,0.96400005
560,560,5.451775e-05,1.0,0.17723465,0.96400005
561,561,5.3176882e-05,1.0,0.1812913,0.96300006
562,562,5.314732e-05,1.0,0.18349162,0.9620001
563,563,4.8581125e-05,1.0,0.18378645,0.9620001
564,564,5.1406863e-05,1.0,0.1870374,0.9620001
565,565,4.7521593e-05,1.0,0.1811655,0.96300006
566,566,4.8988346e-05,1.0,0.18022399,0.96300006
567,567,4.942036e-05,1.0,0.18066365,0.96300006
568,568,4.9277307e-05,1.0,0.18225849,0.961
569,569,5.0024035e-05,1.0,0.18712743,0.9620001
570,570,4.7230722e-05,1.0,0.18382882,0.9620001
571,571,4.5873643e-05,1.0,0.18383425,0.961
572,572,4.5957568e-05,1.0,0.183868,0.9620001
573,573,4.4915203e-05,1.0,0.18417214,0.9620001
574,574,4.4514658e-05,1.0,0.18402714,0.9620001
575,575,4.1842464e-05,1.0,0.1832466,0.9620001
576,576,4.0482522e-05,1.0,0.18368118,0.9620001
577,577,4.000378e-05,1.0,0.18471888,0.9620001
578,578,3.9750103e-05,1.0,0.18373774,0.9620001
579,579,3.8848877e-05,1.0,0.18191713,0.96300006
580,580,3.762627e-05,1.0,0.18111785,0.96300006
581,581,3.6517144e-05,1.0,0.18056266,0.9620001
582,582,3.681469e-05,1.0,0.18054315,0.96300006
583,583,3.5065652e-05,1.0,0.18236934,0.96300006
584,584,3.5127643e-05,1.0,0.18290608,0.96300006
585,585,3.7877086e-05,1.0,0.1760164,0.96300006
586,586,3.560448e-05,1.0,0.17735866,0.96300006
587,587,3.419781e-05,1.0,0.1763822,0.96300006
588,588,3.3246997e-05,1.0,0.17658672,0.96300006
589,589,3.3254626e-05,1.0,0.17609647,0.96300006
590,590,3.397751e-05,1.0,0.17601746,0.96300006
591,591,3.2443048e-05,1.0,0.17456469,0.96400005
592,592,3.1056406e-05,1.0,0.17577748,0.96400005
593,593,2.983475e-05,1.0,0.1778393,0.96400005
594,594,2.7977945e-05,1.0,0.17829224,0.96400005
595,595,2.8733255e-05,1.0,0.17769267,0.96500003
596,596,3.5762787e-05,1.0,0.17863645,0.96500003
597,597,3.2438278e-05,1.0,0.17714362,0.96500003
598,598,3.0825617e-05,1.0,0.17659773,0.96400005
599,599,3.0303003e-05,1.0,0.17822637,0.96400005
600,600,2.9969216e-05,1.0,0.17254335,0.966
601,601,2.7892114e-05,1.0,0.17010239,0.96700007
602,602,2.7547838e-05,1.0,0.1718271,0.966
603,603,2.6498796e-05,1.0,0.1712803,0.966
604,604,2.6217462e-05,1.0,0.1696844,0.966
605,605,2.5805475e-05,1.0,0.16934483,0.966
606,606,2.6321411e-05,1.0,0.16967528,0.96700007
607,607,2.5695803e-05,1.0,0.16877863,0.96800005
608,608,2.5467874e-05,1.0,0.16818398,0.96800005
609,609,2.5128365e-05,1.0,0.16819778,0.96800005
610,610,2.4682045e-05,1.0,0.1680436,0.96800005
611,611,2.2068978e-05,1.0,0.16882192,0.96700007
612,612,2.183056e-05,1.0,0.16716418,0.966
613,613,2.0789148e-05,1.0,0.16719162,0.966
614,614,2.0236017e-05,1.0,0.1668975,0.96500003
615,615,2.2684098e-05,1.0,0.16601995,0.966
616,616,2.4781228e-05,1.0,0.16556522,0.96700007
617,617,2.3015024e-05,1.0,0.16537912,0.966
618,618,3.1461717e-05,1.0,0.16393879,0.96500003
619,619,2.7474405e-05,1.0,0.16221662,0.96700007
620,620,3.127861e-05,1.0,0.15952347,0.96900004
621,621,2.8569222e-05,1.0,0.15867668,0.96700007
622,622,2.981949e-05,1.0,0.15653776,0.96800005
623,623,2.757454e-05,1.0,0.15485638,0.96700007
624,624,2.538872e-05,1.0,0.1547087,0.966
625,625,2.3724557e-05,1.0,0.15372613,0.966
626,626,2.5622368e-05,1.0,0.15285929,0.966
627,627,0.0031340763,0.9990001,0.1531524,0.96800005
628,628,0.0028231211,0.9990001,0.15358515,0.96800005
629,629,0.0024495537,0.9990001,0.1551407,0.96700007
630,630,0.0018646365,0.9990001,0.15764083,0.966
631,631,0.0017659875,0.9990001,0.1572881,0.96700007
632,632,0.0017202789,0.9990001,0.1501652,0.96800005
633,633,0.0013923903,0.9990001,0.1530503,0.96700007
634,634,0.0010174561,0.9990001,0.15811904,0.96700007
635,635,0.0008086176,0.9990001,0.15909721,0.96700007
636,636,0.0006825953,1.0,0.15829526,0.96800005
637,637,0.0019834004,0.9990001,0.15692587,0.96700007
638,638,0.00138657,0.9990001,0.16098453,0.96700007
639,639,0.0010859604,0.9990001,0.16594067,0.966
640,640,0.0008842583,0.9990001,0.16645506,0.96700007
641,641,0.0007284966,1.0,0.16770661,0.96700007
642,642,0.00058968645,1.0,0.16774735,0.96800005
643,643,0.00049447065,1.0,0.16792035,0.96700007
644,644,0.0004051552,1.0,0.16827881,0.96800005
645,645,0.00026606658,1.0,0.16794278,0.96800005
646,646,0.00022730828,1.0,0.16880305,0.96700007
647,647,0.0019092045,0.9990001,0.17079921,0.966
648,648,0.00090089993,0.9990001,0.17871155,0.96500003
649,649,0.0007349177,1.0,0.16904342,0.966
650,650,0.0034992888,0.9990001,0.16921338,0.96500003
651,651,0.003186555,0.9990001,0.1689695,0.96700007
652,652,0.002881834,0.9990001,0.1718125,0.96700007
653,653,0.0024702225,0.9990001,0.1716659,0.97
654,654,0.0033015301,0.9990001,0.171528,0.97
655,655,0.0027373764,0.9990001,0.18405949,0.966
656,656,0.0024000597,0.9990001,0.18591745,0.966
657,657,0.0021416484,0.9990001,0.1738788,0.96800005
658,658,0.002265288,0.9990001,0.16738303,0.96800005
659,659,0.0021003343,0.9990001,0.16595149,0.96800005
660,660,0.0016747476,0.9990001,0.16821069,0.96800005
661,661,0.0014357138,0.9990001,0.16813725,0.96800005
662,662,0.001320242,0.9990001,0.16676494,0.96800005
663,663,0.0013444978,0.9990001,0.16816068,0.96800005
664,664,0.0010122805,0.9990001,0.17292005,0.96700007
665,665,0.0007669335,1.0,0.17702016,0.96700007
666,666,0.0006081877,1.0,0.17965974,0.96700007
667,667,0.00053812313,1.0,0.17908186,0.966
668,668,0.00045428946,1.0,0.18066856,0.96800005
669,669,0.00036813927,1.0,0.18007377,0.96900004
670,670,0.00031423094,1.0,0.18020888,0.96900004
671,671,0.00027802278,1.0,0.17909887,0.96800005
672,672,0.00024141694,1.0,0.17944953,0.96900004
673,673,0.00020805742,1.0,0.18027787,0.96900004
674,674,0.00016704178,1.0,0.17865947,0.97
675,675,0.00014402295,1.0,0.17868961,0.96900004
676,676,0.00013027382,1.0,0.17990018,0.96800005
677,677,0.0001173668,1.0,0.17942265,0.96800005
678,678,0.00010356713,1.0,0.17848709,0.96800005
679,679,9.173203e-05,1.0,0.18045557,0.96800005
680,680,0.0013499022,0.9990001,0.18221608,0.96800005
681,681,7.165623e-05,1.0,0.18056235,0.96900004
682,682,5.3400043e-05,1.0,0.1771631,0.96900004
683,683,4.9598697e-05,1.0,0.17182587,0.96900004
684,684,0.0014743663,0.9990001,0.17797132,0.96800005
685,685,3.493023e-05,1.0,0.17931569,0.96900004
686,686,0.0032787125,0.9990001,0.17581831,0.96900004
687,687,0.0029252348,0.9990001,0.17362611,0.97
688,688,0.002496976,0.9990001,0.17228967,0.9710001
689,689,0.002249588,0.9990001,0.17052524,0.9710001
690,690,0.0019551124,0.9990001,0.16820234,0.97200006
691,691,0.0016981736,0.9990001,0.1679079,0.97200006
692,692,0.0014879599,0.9990001,0.16699827,0.97200006
693,693,0.0013194333,0.9990001,0.16702531,0.97200006
694,694,0.0011341257,0.9990001,0.16529086,0.97200006
695,695,0.00022578335,1.0,0.16492249,0.9710001
696,696,0.0001432295,1.0,0.16481905,0.9710001
697,697,0.00012157727,1.0,0.16609575,0.9710001
698,698,0.0022471943,0.9990001,0.16812459,0.9710001
699,699,0.0017191849,0.9990001,0.17112279,0.9710001
700,700,0.001160367,0.9990001,0.16937727,0.9710001
701,701,0.000795682,0.9990001,0.17318547,0.97200006
702,702,0.000557066,1.0,0.17144215,0.9710001
703,703,6.391335e-05,1.0,0.16905864,0.97300005
704,704,0.0004551182,1.0,0.17397334,0.97200006
705,705,0.00032429697,1.0,0.17377341,0.9710001
706,706,0.00021768571,1.0,0.17307158,0.9710001
707,707,0.00015185833,1.0,0.17049013,0.97400004
708,708,0.00011257649,1.0,0.17025834,0.97400004
709,709,0.0001006012,1.0,0.1705801,0.97300005
710,710,7.352639e-05,1.0,0.17235306,0.97300005
711,711,5.006886e-05,1.0,0.17133355,0.97300005
712,712,3.6664966e-05,1.0,0.16404076,0.97300005
713,713,2.6335718e-05,1.0,0.16386594,0.97300005
714,714,2.7917864e-05,1.0,0.16174206,0.97300005
715,715,0.0031186906,0.9990001,0.1645942,0.9710001
716,716,0.0024292108,0.9990001,0.16406986,0.97200006
717,717,1.41582495e-05,1.0,0.16374105,0.97300005
718,718,0.002140137,0.9990001,0.1611818,0.97300005
719,719,0.0016461774,0.9990001,0.16208963,0.97300005
720,720,0.0012578411,0.9990001,0.16243534,0.97200006
721,721,1.2317658e-05,1.0,0.16100723,0.97300005
722,722,0.00093112665,0.9990001,0.16008183,0.97200006
723,723,0.0007269488,0.9990001,0.16162966,0.97200006
724,724,0.0005784121,1.0,0.15949799,0.97300005
725,725,0.0004880171,1.0,0.15740927,0.97300005
726,726,0.00039842608,1.0,0.1522352,0.975
727,727,0.0003095856,1.0,0.1485334,0.9760001
728,728,0.00024021149,1.0,0.14911878,0.975
729,729,0.00016358186,1.0,0.15564375,0.975
730,730,0.00011945725,1.0,0.15464972,0.975
731,731,9.3564035e-05,1.0,0.15302186,0.975
732,732,7.365513e-05,1.0,0.15218681,0.975
733,733,5.7202342e-05,1.0,0.15098897,0.97300005
734,734,7.949448e-05,1.0,0.15152647,0.97400004
735,735,6.15778e-05,1.0,0.15218881,0.97400004
736,736,4.331112e-05,1.0,0.1484839,0.97400004
737,737,2.3628236e-05,1.0,0.14860041,0.97400004
738,738,1.218319e-05,1.0,0.14767392,0.975
739,739,9.972573e-06,1.0,0.14668888,0.975
740,740,8.494378e-06,1.0,0.14464314,0.975
741,741,8.5020065e-06,1.0,0.14274617,0.9760001
742,742,8.320809e-06,1.0,0.14512677,0.9760001
743,743,7.750512e-06,1.0,0.14501476,0.975
744,744,7.483483e-06,1.0,0.14622025,0.975
745,745,6.5050126e-06,1.0,0.14592017,0.9760001
746,746,6.2046056e-06,1.0,0.14510122,0.97700006
747,747,6.0777666e-06,1.0,0.14529917,0.97700006
748,748,5.9261324e-06,1.0,0.1441747,0.97700006
749,749,5.628586e-06,1.0,0.1432793,0.97700006
750,750,5.4101947e-06,1.0,0.14283636,0.9760001
751,751,5.1832203e-06,1.0,0.14186159,0.9760001
752,752,4.7874455e-06,1.0,0.14099802,0.9760001
753,753,4.2009356e-06,1.0,0.13839129,0.97400004
754,754,3.9119723e-06,1.0,0.13737178,0.9760001
755,755,3.838539e-06,1.0,0.13653162,0.9760001
756,756,3.5915377e-06,1.0,0.1351294,0.9760001
757,757,3.5667422e-06,1.0,0.13388538,0.9760001
758,758,3.1404497e-06,1.0,0.13150486,0.9760001
759,759,2.9087068e-06,1.0,0.13365048,0.9760001
760,760,3.189087e-06,1.0,0.14083873,0.97400004
761,761,3.2749178e-06,1.0,0.13973653,0.975
762,762,3.1185152e-06,1.0,0.1393235,0.97400004
763,763,2.9668809e-06,1.0,0.1384247,0.97400004
764,764,2.822876e-06,1.0,0.13642514,0.97400004
765,765,2.726555e-06,1.0,0.13640392,0.975
766,766,2.6893617e-06,1.0,0.13622221,0.975
767,767,2.334595e-06,1.0,0.1339748,0.975
768,768,2.2296906e-06,1.0,0.13443814,0.975
769,769,2.1162034e-06,1.0,0.13488401,0.975
770,770,2.0904542e-06,1.0,0.13503511,0.975
771,771,1.9874574e-06,1.0,0.13448136,0.975
772,772,1.906395e-06,1.0,0.13378796,0.975
773,773,1.8644333e-06,1.0,0.13359351,0.975
774,774,1.8558503e-06,1.0,0.13292097,0.975
775,775,1.7919541e-06,1.0,0.1324168,0.975
776,776,1.6717912e-06,1.0,0.13041636,0.9760001
777,777,0.0045685675,0.9990001,0.13048653,0.975
778,778,0.0035879605,0.9990001,0.12697278,0.97700006
779,779,0.0028389809,0.9990001,0.122743815,0.97900003
780,780,0.0021468517,0.9990001,0.12143877,0.97900003
781,781,0.0016890154,0.9990001,0.11947513,0.97900003
782,782,0.0013003827,0.9990001,0.117835335,0.97900003
783,783,0.0010137073,0.9990001,0.117609724,0.97900003
784,784,0.0006449833,1.0,0.11670798,0.97800004
785,785,0.000482482,1.0,0.1169623,0.97800004
786,786,0.0003437319,1.0,0.11697896,0.97900003
787,787,0.00024588205,1.0,0.11769979,0.97900003
788,788,0.00017678071,1.0,0.11832647,0.98
789,789,0.00012280751,1.0,0.11662956,0.97900003
790,790,8.966256e-05,1.0,0.115791686,0.97900003
791,791,5.450249e-05,1.0,0.11495669,0.97900003
792,792,4.057026e-05,1.0,0.113380924,0.97900003
793,793,2.0751953e-05,1.0,0.11218095,0.97900003
794,794,1.3619424e-05,1.0,0.10879805,0.98
795,795,1.1239053e-05,1.0,0.107762955,0.98
796,796,8.538246e-06,1.0,0.10658251,0.98
797,797,5.7621005e-06,1.0,0.10601534,0.97900003
798,798,4.5986176e-06,1.0,0.1051926,0.97900003
799,799,3.1290056e-06,1.0,0.10384954,0.97900003
800,800,2.6617051e-06,1.0,0.102888085,0.98
801,801,2.2764207e-06,1.0,0.102449805,0.98
802,802,2.102852e-06,1.0,0.10251373,0.98
803,803,1.98555e-06,1.0,0.10186333,0.98
804,804,1.9111635e-06,1.0,0.101095706,0.98
805,805,1.9292831e-06,1.0,0.100771256,0.98
806,806,1.8548966e-06,1.0,0.1004359,0.98
807,807,1.821518e-06,1.0,0.10059235,0.98
808,808,1.7557145e-06,1.0,0.10012394,0.98
809,809,1.7833711e-06,1.0,0.1004148,0.98
810,810,1.6679764e-06,1.0,0.099414706,0.98100007
811,811,1.569748e-06,1.0,0.100945175,0.98100007
812,812,1.5420915e-06,1.0,0.10150293,0.98100007
813,813,1.5478134e-06,1.0,0.10211322,0.98100007
814,814,1.4762879e-06,1.0,0.1016931,0.98100007
815,815,1.3923645e-06,1.0,0.10172911,0.98100007
816,816,1.2874603e-06,1.0,0.10150241,0.98
817,817,1.1777878e-06,1.0,0.10088607,0.98100007
818,818,1.1053086e-06,1.0,0.102259815,0.98100007
819,819,1.0404588e-06,1.0,0.10332485,0.98100007
820,820,9.860993e-07,1.0,0.10375261,0.98100007
821,821,9.2411045e-07,1.0,0.10427493,0.98
822,822,9.698869e-07,1.0,0.10406286,0.98
823,823,8.7356574e-07,1.0,0.1043764,0.98
824,824,8.2397463e-07,1.0,0.10581516,0.98
825,825,7.1239475e-07,1.0,0.10314548,0.98200005
826,826,6.551743e-07,1.0,0.09311602,0.98300004
827,827,5.912781e-07,1.0,0.093560435,0.98300004
828,828,5.502701e-07,1.0,0.09408765,0.984
829,829,0.014594162,0.9990001,0.09440958,0.984
830,830,0.01354134,0.9990001,0.09546452,0.98300004
831,831,0.012387395,0.9990001,0.10792323,0.98200005
832,832,0.011660684,0.9990001,0.107529595,0.98200005
833,833,0.010798824,0.9990001,0.10693978,0.98100007
834,834,0.009881224,0.9990001,0.110407665,0.98200005
835,835,0.008918948,0.9990001,0.10773251,0.98
836,836,0.008328071,0.9990001,0.10878775,0.98
837,837,0.007758315,0.9990001,0.108453326,0.97900003
838,838,1.0504723e-06,1.0,0.10923563,0.97900003
839,839,6.222725e-07,1.0,0.1119606,0.98100007
840,840,5.3310396e-07,1.0,0.11362137,0.98100007
841,841,4.6348575e-07,1.0,0.114536,0.98100007
842,842,3.8623813e-07,1.0,0.11473187,0.98200005
843,843,3.6907198e-07,1.0,0.1173141,0.98100007
844,844,3.6144257e-07,1.0,0.11783421,0.98100007
845,845,3.2234195e-07,1.0,0.11769277,0.98100007
846,846,3.3664705e-07,1.0,0.11630183,0.98100007
847,847,3.1566623e-07,1.0,0.11734878,0.98
848,848,3.042221e-07,1.0,0.11784313,0.98
849,849,2.9277803e-07,1.0,0.11877025,0.98
850,850,2.7847292e-07,1.0,0.11906871,0.98
851,851,2.717972e-07,1.0,0.119134314,0.98
852,852,2.5939943e-07,1.0,0.11921509,0.98
853,853,2.5081636e-07,1.0,0.11730624,0.98
854,854,2.2506715e-07,1.0,0.117912285,0.98
855,855,2.2506715e-07,1.0,0.11776784,0.98
856,856,2.0885469e-07,1.0,0.11703298,0.98
857,857,2.0599366e-07,1.0,0.11679291,0.98
858,858,1.974106e-07,1.0,0.11589718,0.98
859,859,1.859665e-07,1.0,0.12194089,0.97900003
860,860,1.7642975e-07,1.0,0.12227658,0.97900003
861,861,1.8215181e-07,1.0,0.12214421,0.97900003
862,862,1.8024446e-07,1.0,0.12280535,0.97900003
863,863,1.6593934e-07,1.0,0.11625876,0.98
864,864,0.00899131,0.9990001,0.11724201,0.98
865,865,0.007944712,0.9990001,0.117395364,0.98
866,866,0.0068983664,0.9990001,0.11799028,0.98
867,867,0.0059794886,0.9990001,0.11746265,0.98
868,868,0.005048595,0.9990001,0.11794077,0.98
869,869,2.4795534e-07,1.0,0.11828581,0.98
870,870,2.1839143e-07,1.0,0.11784388,0.98
871,871,0.004721533,0.9990001,0.11895862,0.98100007
872,872,0.00375315,0.9990001,0.117583044,0.98100007
873,873,2.2363663e-07,1.0,0.117261514,0.98200005
874,874,0.0030222943,0.9990001,0.1166538,0.98100007
875,875,2.6559832e-07,1.0,0.116827734,0.98100007
876,876,2.3555756e-07,1.0,0.116424166,0.98100007
877,877,0.0030042783,0.9990001,0.11751152,0.98100007
878,878,0.0023927789,0.9990001,0.11636245,0.98300004
879,879,2.1791459e-07,1.0,0.11588563,0.98300004
880,880,0.0017835675,0.9990001,0.115540944,0.984
881,881,1.897812e-07,1.0,0.11575043,0.984
882,882,1.8882753e-07,1.0,0.11509383,0.984
883,883,0.0015819923,0.9990001,0.1153506,0.984
884,884,1.7547609e-07,1.0,0.11563316,0.984
885,885,1.8692018e-07,1.0,0.11505035,0.984
886,886,1.6880036e-07,1.0,0.11471518,0.984
887,887,0.0014491549,0.9990001,0.11282754,0.984
888,888,0.0008551493,0.9990001,0.106764026,0.984
889,889,0.00042385963,1.0,0.106938496,0.98300004
890,890,0.00018557168,1.0,0.10644034,0.98300004
891,891,2.6607515e-07,1.0,0.10654795,0.98300004
892,892,2.2602083e-07,1.0,0.10667223,0.98300004
893,893,1.7642975e-07,1.0,0.10677878,0.98300004
894,894,1.602173e-07,1.0,0.11199668,0.98300004
895,895,1.6498566e-07,1.0,0.112493,0.984
896,896,1.5640259e-07,1.0,0.112146586,0.98300004
897,897,1.487732e-07,1.0,0.11196436,0.98300004
898,898,1.3732911e-07,1.0,0.11359627,0.984
899,899,1.3923646e-07,1.0,0.112448685,0.984
900,900,1.411438e-07,1.0,0.1125587,0.98300004
901,901,1.3065339e-07,1.0,0.11227735,0.98300004
902,902,1.2779236e-07,1.0,0.1138594,0.98300004
903,903,1.2111664e-07,1.0,0.1140284,0.98200005
904,904,1.16825106e-07,1.0,0.11362399,0.98200005
905,905,1.13010415e-07,1.0,0.108220555,0.98200005
906,906,1.1014939e-07,1.0,0.108405605,0.98200005
907,907,1.07288365e-07,1.0,0.10856901,0.98200005
908,908,1.00612645e-07,1.0,0.10819205,0.98200005
909,909,1.0299683e-07,1.0,0.10899634,0.98300004
910,910,9.4413764e-08,1.0,0.10990276,0.98300004
911,911,1.0585786e-07,1.0,0.11000741,0.98300004
912,912,1.0013581e-07,1.0,0.10995755,0.98300004
913,913,0.0041088155,0.9990001,0.11150713,0.98300004
914,914,0.0030418637,0.9990001,0.11134406,0.98100007
915,915,0.0018374434,0.9990001,0.11186082,0.98
916,916,0.0010090295,0.9990001,0.11062629,0.98
917,917,0.00054931024,1.0,0.10931396,0.98
918,918,1.4066697e-07,1.0,0.10814572,0.98
919,919,1.320839e-07,1.0,0.10675694,0.98200005
920,920,1.1014939e-07,1.0,0.10637145,0.98200005
921,921,1.0967255e-07,1.0,0.10472722,0.98200005
922,922,1.0919572e-07,1.0,0.10438448,0.98100007
923,923,1.5878678e-07,1.0,0.10554554,0.98100007
924,924,1.0967255e-07,1.0,0.1088712,0.98100007
925,925,1.077652e-07,1.0,0.10704595,0.98200005
926,926,9.918213e-08,1.0,0.1053944,0.98200005
927,927,1.03950505e-07,1.0,0.10593692,0.98200005
928,928,1.0681153e-07,1.0,0.10758748,0.98200005
929,929,9.822846e-08,1.0,0.10742998,0.98200005
930,930,9.250641e-08,1.0,0.107077554,0.98300004
931,931,0.0017403784,0.9990001,0.10638339,0.98200005
932,932,0.00090574747,0.9990001,0.106062844,0.98
933,933,0.00024372674,1.0,0.106424585,0.98
934,934,8.829356e-05,1.0,0.10502056,0.98
935,935,4.954672e-05,1.0,0.105000705,0.98
936,936,2.1554471e-05,1.0,0.105658665,0.98
937,937,1.3685226e-07,1.0,0.10457726,0.98100007
938,938,1.2683869e-07,1.0,0.10555211,0.98100007
939,939,1.2493135e-07,1.0,0.10691607,0.98200005
940,940,1.1587144e-07,1.0,0.10766172,0.98100007
941,941,1.10626225e-07,1.0,0.10595214,0.98100007
942,942,1.153946e-07,1.0,0.10599189,0.98100007
943,943,9.7274786e-08,1.0,0.10503132,0.98200005
944,944,9.7751624e-08,1.0,0.10486086,0.98200005
945,945,1.0156632e-07,1.0,0.10485784,0.98300004
946,946,9.7274786e-08,1.0,0.10572139,0.98300004
947,947,8.8214875e-08,1.0,0.105357304,0.98300004
948,948,8.5353854e-08,1.0,0.1052178,0.98300004
949,949,0.00010505915,1.0,0.105361566,0.98200005
950,950,3.3779623e-05,1.0,0.104634605,0.98100007
951,951,1.056099e-05,1.0,0.10492046,0.98100007
952,952,3.7202838e-06,1.0,0.10447202,0.98
953,953,1.7948151e-06,1.0,0.10420898,0.98100007
954,954,8.163453e-07,1.0,0.10583162,0.98100007
955,955,1.5354158e-07,1.0,0.10439312,0.98100007
956,956,1.3160707e-07,1.0,0.10409329,0.98200005
957,957,1.1491776e-07,1.0,0.10309612,0.98300004
958,958,1.1253358e-07,1.0,0.102019966,0.98300004
959,959,9.87053e-08,1.0,0.101996325,0.98300004
960,960,1.0156632e-07,1.0,0.10370383,0.98300004
961,961,9.87053e-08,1.0,0.10367755,0.98300004
962,962,9.012223e-08,1.0,0.10370345,0.98300004
963,963,8.4877016e-08,1.0,0.104023315,0.98300004
964,964,8.296967e-08,1.0,0.10391111,0.98300004
965,965,7.343293e-08,1.0,0.103514336,0.98300004
966,966,6.723404e-08,1.0,0.10368764,0.98300004
967,967,6.818772e-08,1.0,0.103637174,0.98300004
968,968,7.247925e-08,1.0,0.10239506,0.98300004
969,969,7.5340274e-08,1.0,0.10196999,0.98300004
970,970,7.43866e-08,1.0,0.1013965,0.98300004
971,971,6.818772e-08,1.0,0.10137858,0.98300004
972,972,7.677079e-08,1.0,0.10121738,0.98300004
973,973,1.3799191e-05,1.0,0.10297396,0.98300004
974,974,7.581711e-08,1.0,0.1034541,0.98300004
975,975,2.9091836e-06,1.0,0.10504188,0.98300004
976,976,9.584427e-07,1.0,0.10768257,0.98200005
977,977,1.1086465e-07,1.0,0.10673472,0.98200005
978,978,1.0704995e-07,1.0,0.10422024,0.98300004
979,979,9.846688e-08,1.0,0.103713825,0.98300004
980,980,9.1075904e-08,1.0,0.10334716,0.98300004
981,981,9.012223e-08,1.0,0.10320179,0.98300004
982,982,7.915497e-08,1.0,0.10289123,0.98300004
983,983,7.772446e-08,1.0,0.10233421,0.98300004
984,984,6.5326695e-08,1.0,0.10228214,0.98300004
985,985,5.9604645e-08,1.0,0.10216829,0.98300004
986,986,5.912781e-08,1.0,0.101317324,0.984
987,987,4.8160555e-08,1.0,0.10128493,0.984
988,988,5.1975253e-08,1.0,0.101780266,0.984
989,989,4.8160555e-08,1.0,0.10186965,0.984
990,990,4.8398974e-08,1.0,0.10187684,0.984
991,991,4.7206882e-08,1.0,0.10180822,0.984
992,992,5.76973e-08,1.0,0.101517275,0.984
993,993,4.911423e-08,1.0,0.101934396,0.984
994,994,4.4345857e-08,1.0,0.10200895,0.984
995,995,3.9815905e-08,1.0,0.10224094,0.984
996,996,3.9815905e-08,1.0,0.10276317,0.984
997,997,4.4584276e-08,1.0,0.10227731,0.9850001
998,998,4.74453e-08,1.0,0.10268352,0.9850001
999,999,4.8875812e-08,1.0,0.10272296,0.9850001
1000,1000,4.6968463e-08,1.0,0.10280202,0.9850001
1001,1001,4.4584276e-08,1.0,0.10277474,0.9850001
1002,1002,4.74453e-08,1.0,0.10273356,0.9850001
1003,1003,4.3630603e-08,1.0,0.10276918,0.9850001
1004,1004,4.3630603e-08,1.0,0.10271232,0.9850001
1005,1005,4.5537952e-08,1.0,0.102647655,0.9850001
1006,1006,4.203558e-06,1.0,0.10304969,0.9850001
1007,1007,2.7227402e-06,1.0,0.103669465,0.9850001
1008,1008,7.724762e-08,1.0,0.103327975,0.9850001
1009,1009,1.4600754e-06,1.0,0.103200145,0.9850001
1010,1010,1.0666847e-06,1.0,0.101314284,0.9850001
1011,1011,6.9212916e-07,1.0,0.10240453,0.9850001
1012,1012,4.5990947e-07,1.0,0.10290108,0.9850001
1013,1013,9.298325e-08,1.0,0.10302937,0.9850001
1014,1014,3.30925e-07,1.0,0.10294903,0.9850001
1015,1015,2.7275087e-07,1.0,0.10331017,0.9850001
1016,1016,2.076626e-07,1.0,0.10328622,0.984


==> data/widely-separated-symbols/stable_lstm_100_history.csv <==
,epoch,train loss,train acc.,valid. loss,valid. acc.
0,0,1.3888834,0.238,1.3879095,0.22900002
1,1,1.385704,0.27400002,1.3877461,0.254
2,2,1.3842366,0.28100002,1.387965,0.254
3,3,1.3834994,0.28100002,1.3881146,0.254
4,4,1.3830659,0.28100002,1.3881502,0.254
5,5,1.3827562,0.28100002,1.3881629,0.254
6,6,1.3825015,0.28100002,1.3882072,0.254
7,7,1.3822733,0.28100002,1.3882918,0.254
8,8,1.3820611,0.28100002,1.388405,0.254
9,9,1.3818618,0.28100002,1.3885328,0.254
10,10,1.3816725,0.28100002,1.3886689,0.254
11,11,1.3814914,0.28100002,1.3888122,0.254
12,12,1.3813176,0.284,1.3889649,0.256
13,13,1.38115,0.287,1.3891301,0.25500003
14,14,1.3809891,0.289,1.3893079,0.256
15,15,1.380836,0.289,1.3894981,0.254
16,16,1.380691,0.28800002,1.3896996,0.25100002
17,17,1.3805556,0.284,1.3899117,0.25100002
18,18,1.3804297,0.282,1.3901342,0.24700001
19,19,1.3803146,0.28500003,1.3903656,0.24900001
20,20,1.3802098,0.289,1.3906049,0.24900001
21,21,1.3801159,0.294,1.3908513,0.246
22,22,1.3800325,0.29200003,1.3911028,0.24700001
23,23,1.3799597,0.29500002,1.3913589,0.24800001
24,24,1.3798969,0.296,1.3916172,0.25300002
25,25,1.3798435,0.293,1.3918767,0.25300002
26,26,1.3797989,0.291,1.3921357,0.24400002
27,27,1.3797624,0.291,1.3923929,0.23900001
28,28,1.3797332,0.28800002,1.3926474,0.23900001
29,29,1.3797106,0.29000002,1.3928975,0.23900001
30,30,1.3796934,0.28800002,1.3931423,0.24200001
31,31,1.3796815,0.28800002,1.3933814,0.24000001
32,32,1.3796735,0.28800002,1.3936138,0.24000001
33,33,1.3796691,0.28800002,1.3938392,0.23900001
34,34,1.379667,0.286,1.3940572,0.24400002
35,35,1.3796673,0.282,1.3942674,0.24400002
36,36,1.3796687,0.282,1.3944697,0.24300002
37,37,1.3796711,0.282,1.3946643,0.24400002
38,38,1.379674,0.28100002,1.3948509,0.24400002
39,39,1.379677,0.282,1.3950294,0.24400002
40,40,1.3796798,0.282,1.3952008,0.24700001
41,41,1.3796818,0.282,1.3953649,0.24400002
42,42,1.3796829,0.28300002,1.3955215,0.24300002
43,43,1.3796831,0.284,1.3956717,0.24200001
44,44,1.3796822,0.284,1.3958149,0.24300002
45,45,1.3796797,0.284,1.395952,0.24300002
46,46,1.3796755,0.28500003,1.3960831,0.24400002
47,47,1.3796699,0.28500003,1.3962086,0.24100001
48,48,1.3796624,0.287,1.3963284,0.23700002
49,49,1.3796531,0.289,1.3964437,0.23600002
50,50,1.3796422,0.29000002,1.3965539,0.23600002
51,51,1.3796294,0.289,1.3966593,0.23500001
52,52,1.3796147,0.287,1.3967606,0.23500001
53,53,1.3795977,0.287,1.396858,0.23400001
54,54,1.379579,0.287,1.3969511,0.23300001
55,55,1.3795582,0.284,1.3970412,0.23500001
56,56,1.3795353,0.284,1.3971275,0.23400001
57,57,1.3795106,0.28300002,1.3972107,0.23400001
58,58,1.3794838,0.28500003,1.3972911,0.23400001
59,59,1.379455,0.28500003,1.3973684,0.23500001
60,60,1.3794243,0.28500003,1.3974434,0.23500001
61,61,1.3793917,0.286,1.3975158,0.23500001
62,62,1.3793569,0.287,1.3975855,0.23500001
63,63,1.3793201,0.28800002,1.3976533,0.23400001
64,64,1.3792814,0.28800002,1.397719,0.23400001
65,65,1.3792405,0.28800002,1.3977829,0.23400001
66,66,1.3791981,0.289,1.397845,0.23400001
67,67,1.3791533,0.28800002,1.3979053,0.23400001
68,68,1.3791063,0.287,1.3979644,0.23400001
69,69,1.3790576,0.287,1.398022,0.23400001
70,70,1.3790071,0.287,1.3980782,0.23400001
71,71,1.3789544,0.286,1.3981332,0.23500001
72,72,1.3788998,0.286,1.3981872,0.23500001
73,73,1.3788433,0.287,1.3982403,0.23500001
74,74,1.378785,0.28800002,1.3982924,0.23500001
75,75,1.3787247,0.289,1.3983438,0.23500001
76,76,1.3786626,0.29000002,1.3983948,0.23400001
77,77,1.3785987,0.29000002,1.398445,0.23300001
78,78,1.3785331,0.291,1.398495,0.23300001
79,79,1.3784657,0.291,1.3985444,0.23300001
80,80,1.3783966,0.291,1.3985937,0.23200001
81,81,1.378326,0.289,1.3986427,0.23300001
82,82,1.3782539,0.29000002,1.3986917,0.23200001
83,83,1.3781805,0.289,1.3987404,0.23400001
84,84,1.3781058,0.289,1.3987894,0.23400001
85,85,1.3780296,0.289,1.3988385,0.23500001
86,86,1.3779522,0.29000002,1.398888,0.23600002
87,87,1.377874,0.289,1.3989382,0.23600002
88,88,1.3777945,0.289,1.3989884,0.23700002
89,89,1.3777143,0.289,1.399039,0.238
90,90,1.3776332,0.289,1.3990908,0.23900001
91,91,1.3775518,0.289,1.3991426,0.238
92,92,1.3774695,0.29000002,1.3991958,0.23900001
93,93,1.3773869,0.29000002,1.3992494,0.24000001
94,94,1.3773042,0.291,1.399304,0.24000001
95,95,1.3772212,0.294,1.3993595,0.24000001
96,96,1.3771384,0.29500002,1.3994159,0.24000001
97,97,1.3770553,0.294,1.3994733,0.24100001
98,98,1.3769723,0.294,1.3995317,0.24100001
99,99,1.37689,0.294,1.3995912,0.24100001
100,100,1.3768077,0.29200003,1.3996516,0.24200001
101,101,1.3767262,0.29000002,1.3997132,0.24200001
102,102,1.376645,0.289,1.3997759,0.24100001
103,103,1.3765645,0.287,1.3998394,0.24100001
104,104,1.3764848,0.286,1.399904,0.24100001
105,105,1.3764058,0.286,1.3999696,0.24100001
106,106,1.3763279,0.28500003,1.4000362,0.24100001
107,107,1.3762505,0.28500003,1.4001034,0.24100001
108,108,1.3761741,0.284,1.400172,0.24000001
109,109,1.376099,0.28500003,1.400241,0.24000001
110,110,1.3760245,0.28500003,1.4003108,0.23900001
111,111,1.3759512,0.284,1.4003814,0.23900001
112,112,1.3758788,0.284,1.4004525,0.238
113,113,1.3758076,0.28300002,1.4005241,0.238
114,114,1.3757375,0.28300002,1.4005963,0.23900001
115,115,1.3756684,0.28300002,1.4006687,0.23700002
116,116,1.3756003,0.284,1.4007419,0.23700002
117,117,1.3755335,0.284,1.4008152,0.23700002
118,118,1.3754674,0.284,1.4008886,0.238
119,119,1.3754027,0.284,1.4009625,0.23900001
120,120,1.3753387,0.284,1.4010361,0.24000001
121,121,1.3752759,0.284,1.4011102,0.23900001
122,122,1.3752141,0.28300002,1.401184,0.23900001
123,123,1.3751531,0.284,1.4012578,0.238
124,124,1.375093,0.28500003,1.4013318,0.238
125,125,1.3750339,0.287,1.4014052,0.238
126,126,1.3749758,0.28800002,1.4014784,0.24000001
127,127,1.3749183,0.28800002,1.4015514,0.23900001
128,128,1.374862,0.289,1.401624,0.238
129,129,1.3748063,0.289,1.4016963,0.238
130,130,1.3747514,0.287,1.4017681,0.23600002
131,131,1.3746971,0.28800002,1.4018394,0.23500001
132,132,1.3746436,0.28800002,1.4019102,0.23700002
133,133,1.3745906,0.287,1.4019805,0.23600002
134,134,1.3745385,0.287,1.4020505,0.23700002
135,135,1.3744868,0.287,1.4021193,0.23600002
136,136,1.3744357,0.287,1.4021876,0.23500001
137,137,1.3743851,0.286,1.4022552,0.23500001
138,138,1.3743348,0.287,1.4023219,0.23600002
139,139,1.3742852,0.286,1.4023881,0.23400001
140,140,1.3742363,0.287,1.4024538,0.23500001
141,141,1.3741876,0.287,1.4025189,0.23300001
142,142,1.3741392,0.28800002,1.4025829,0.23400001
143,143,1.3740911,0.28800002,1.4026463,0.23200001
144,144,1.3740433,0.28800002,1.4027092,0.23300001
145,145,1.3739959,0.289,1.4027716,0.23300001
146,146,1.3739489,0.291,1.402833,0.23500001
147,147,1.373902,0.291,1.4028939,0.23600002
148,148,1.3738554,0.29200003,1.4029541,0.23900001
149,149,1.3738091,0.291,1.4030133,0.24000001
150,150,1.3737632,0.291,1.403072,0.24000001
151,151,1.3737171,0.29000002,1.40313,0.23900001
152,152,1.3736715,0.291,1.403187,0.24000001
153,153,1.373626,0.291,1.4032435,0.24000001
154,154,1.3735806,0.29000002,1.4032993,0.238
155,155,1.3735354,0.291,1.4033545,0.238
156,156,1.3734903,0.293,1.403409,0.24000001
157,157,1.3734449,0.293,1.4034632,0.24000001
158,158,1.3734,0.29200003,1.4035164,0.238
159,159,1.3733548,0.29200003,1.4035692,0.238
160,160,1.3733095,0.29200003,1.4036214,0.238
161,161,1.3732644,0.29200003,1.4036732,0.23900001
162,162,1.373219,0.291,1.4037243,0.238
163,163,1.3731736,0.291,1.4037746,0.238
164,164,1.3731284,0.29200003,1.4038247,0.23900001
165,165,1.3730826,0.29200003,1.4038744,0.23900001
166,166,1.3730371,0.29200003,1.4039233,0.23900001
167,167,1.3729916,0.291,1.4039719,0.24100001
168,168,1.3729458,0.29200003,1.40402,0.24000001
169,169,1.3728999,0.291,1.404068,0.24200001
170,170,1.3728539,0.291,1.4041153,0.23900001
171,171,1.372808,0.29200003,1.4041622,0.23900001
172,172,1.3727617,0.293,1.4042087,0.24100001
173,173,1.3727152,0.29500002,1.4042549,0.24100001
174,174,1.3726687,0.296,1.4043005,0.24200001
175,175,1.3726219,0.294,1.404346,0.24200001
176,176,1.3725748,0.293,1.4043913,0.24200001
177,177,1.3725275,0.29200003,1.4044361,0.24200001
178,178,1.3724802,0.29200003,1.404481,0.24100001
179,179,1.3724326,0.291,1.4045256,0.24100001
180,180,1.3723845,0.291,1.4045696,0.24100001
181,181,1.3723367,0.291,1.4046137,0.24100001
182,182,1.3722883,0.29200003,1.4046574,0.23900001
183,183,1.37224,0.293,1.4047012,0.23900001
184,184,1.3721913,0.29200003,1.4047446,0.24000001
185,185,1.3721426,0.29200003,1.4047877,0.24100001
186,186,1.3720934,0.294,1.4048308,0.24100001
187,187,1.3720443,0.296,1.4048737,0.24100001
188,188,1.371995,0.29500002,1.4049164,0.24200001
189,189,1.3719451,0.29500002,1.4049594,0.24200001
190,190,1.3718954,0.294,1.405002,0.245
191,191,1.371845,0.29500002,1.4050447,0.24400002
192,192,1.371795,0.29500002,1.405087,0.24400002
193,193,1.3717449,0.29500002,1.4051293,0.24400002
194,194,1.3716941,0.296,1.4051718,0.24400002
195,195,1.3716434,0.29500002,1.4052142,0.24400002
196,196,1.3715924,0.29500002,1.4052563,0.24400002
197,197,1.371541,0.29500002,1.4052982,0.24300002
198,198,1.3714896,0.29500002,1.4053406,0.24200001
199,199,1.3714379,0.293,1.4053824,0.24200001
200,200,1.371386,0.293,1.4054245,0.24200001
201,201,1.3713337,0.29200003,1.4054666,0.24200001
202,202,1.3712811,0.29200003,1.4055084,0.24300002
203,203,1.3712286,0.29200003,1.4055501,0.24200001
204,204,1.3711759,0.293,1.4055917,0.24200001
205,205,1.371123,0.29200003,1.4056333,0.24100001
206,206,1.3710699,0.293,1.4056752,0.24200001
207,207,1.3710163,0.294,1.4057167,0.24100001
208,208,1.3709629,0.294,1.4057583,0.24000001
209,209,1.370909,0.29500002,1.4057999,0.24100001
210,210,1.3708549,0.29500002,1.4058414,0.24100001
211,211,1.3708009,0.29500002,1.405883,0.24200001
212,212,1.3707463,0.29500002,1.4059247,0.24300002
213,213,1.3706917,0.29500002,1.4059662,0.24200001
214,214,1.3706367,0.29200003,1.4060078,0.24200001
215,215,1.3705815,0.29200003,1.4060491,0.24200001
216,216,1.3705258,0.293,1.4060909,0.24200001
217,217,1.3704703,0.29200003,1.4061322,0.24300002
218,218,1.3704145,0.29200003,1.4061737,0.24300002
219,219,1.3703582,0.293,1.406215,0.24200001
220,220,1.3703017,0.294,1.4062561,0.24200001
221,221,1.3702452,0.293,1.4062973,0.24100001
222,222,1.370188,0.293,1.4063382,0.24300002
223,223,1.3701311,0.294,1.4063791,0.24300002
224,224,1.3700736,0.294,1.4064199,0.24400002
225,225,1.3700157,0.294,1.4064603,0.24400002
226,226,1.3699576,0.294,1.4065007,0.24300002
227,227,1.369899,0.29500002,1.406541,0.24300002
228,228,1.3698404,0.296,1.4065807,0.24200001
229,229,1.3697811,0.29700002,1.4066204,0.24200001
230,230,1.3697219,0.296,1.4066596,0.24200001
231,231,1.3696623,0.294,1.4066987,0.24200001
232,232,1.3696021,0.294,1.4067374,0.24200001
233,233,1.3695418,0.294,1.406776,0.24200001
234,234,1.369481,0.293,1.406814,0.24300002
235,235,1.3694198,0.29500002,1.4068518,0.24300002
236,236,1.3693583,0.29500002,1.4068891,0.24200001
237,237,1.3692964,0.29500002,1.4069258,0.24100001
238,238,1.3692341,0.294,1.4069625,0.24000001
239,239,1.3691715,0.296,1.4069984,0.23900001
240,240,1.3691083,0.29700002,1.407034,0.24100001
241,241,1.3690448,0.29700002,1.4070691,0.24100001
242,242,1.3689808,0.296,1.4071033,0.24100001
243,243,1.3689163,0.298,1.4071372,0.24100001
244,244,1.3688515,0.298,1.4071707,0.24100001
245,245,1.368786,0.29900002,1.4072034,0.24200001
246,246,1.3687202,0.30100003,1.4072355,0.24100001
247,247,1.3686538,0.30100003,1.4072672,0.24100001
248,248,1.3685868,0.30200002,1.4072982,0.24100001
249,249,1.3685194,0.30200002,1.4073285,0.24000001
250,250,1.3684516,0.30200002,1.4073578,0.24000001
251,251,1.3683834,0.30200002,1.4073867,0.24000001
252,252,1.3683144,0.30200002,1.4074152,0.23900001
253,253,1.3682451,0.30200002,1.4074428,0.24100001
254,254,1.3681755,0.30200002,1.4074696,0.24100001
255,255,1.3681053,0.30200002,1.4074957,0.24100001
256,256,1.3680346,0.30100003,1.4075215,0.24100001
257,257,1.3679634,0.30100003,1.4075465,0.24400002
258,258,1.3678923,0.30100003,1.4075711,0.245
259,259,1.3678205,0.30200002,1.4075949,0.24700001
260,260,1.3677483,0.30100003,1.4076182,0.24700001
261,261,1.3676758,0.30200002,1.4076407,0.245
262,262,1.3676026,0.30400002,1.4076627,0.245
263,263,1.3675294,0.30400002,1.4076844,0.245
264,264,1.3674556,0.30400002,1.4077054,0.245
265,265,1.3673817,0.30400002,1.4077262,0.245
266,266,1.3673072,0.305,1.4077463,0.246
267,267,1.3672324,0.305,1.4077662,0.246
268,268,1.3671576,0.30600002,1.4077855,0.24700001
269,269,1.3670822,0.30600002,1.4078047,0.24900001
270,270,1.3670069,0.30800003,1.4078238,0.25
271,271,1.3669313,0.30800003,1.4078425,0.25
272,272,1.3668554,0.30900002,1.4078609,0.25
273,273,1.3667794,0.30800003,1.4078795,0.25100002
274,274,1.3667033,0.30800003,1.4078978,0.25100002
275,275,1.3666271,0.30600002,1.4079157,0.252
276,276,1.3665508,0.305,1.4079338,0.252
277,277,1.3664746,0.305,1.4079517,0.25
278,278,1.3663986,0.305,1.4079697,0.25100002
279,279,1.3663223,0.307,1.4079878,0.25100002
280,280,1.3662462,0.30600002,1.4080061,0.252
281,281,1.3661703,0.305,1.4080241,0.252
282,282,1.3660941,0.30600002,1.4080426,0.252
283,283,1.3660183,0.30800003,1.4080613,0.25300002
284,284,1.3659424,0.30900002,1.40808,0.25300002
285,285,1.3658664,0.30900002,1.4080989,0.254
286,286,1.365791,0.30800003,1.4081185,0.25500003
287,287,1.3657156,0.307,1.4081385,0.254
288,288,1.3656404,0.307,1.4081588,0.25500003
289,289,1.3655652,0.30800003,1.4081793,0.257
290,290,1.3654904,0.30900002,1.4082004,0.257
291,291,1.3654156,0.30800003,1.4082217,0.256
292,292,1.365341,0.30800003,1.4082437,0.25500003
293,293,1.3652666,0.30600002,1.408266,0.25500003
294,294,1.3651922,0.30600002,1.4082886,0.25500003
295,295,1.3651181,0.30600002,1.408312,0.25500003
296,296,1.3650442,0.30600002,1.4083358,0.254
297,297,1.3649704,0.307,1.4083605,0.256
298,298,1.3648973,0.307,1.4083856,0.256
299,299,1.3648242,0.30600002,1.4084116,0.25500003
300,300,1.3647515,0.30600002,1.4084381,0.25500003
301,301,1.3646787,0.307,1.408465,0.25500003
302,302,1.3646065,0.307,1.4084926,0.25500003
303,303,1.3645344,0.30800003,1.4085209,0.25300002
304,304,1.3644623,0.307,1.4085494,0.25500003
305,305,1.3643905,0.307,1.4085785,0.25500003
306,306,1.3643191,0.307,1.4086083,0.25500003
307,307,1.3642476,0.307,1.408639,0.25500003
308,308,1.3641765,0.30800003,1.40867,0.25500003
309,309,1.3641053,0.30900002,1.4087015,0.25500003
310,310,1.3640345,0.31100002,1.4087335,0.256
311,311,1.363964,0.312,1.4087662,0.25500003
312,312,1.3638937,0.314,1.4087995,0.254
313,313,1.3638235,0.312,1.4088333,0.25500003
314,314,1.3637536,0.31100002,1.4088674,0.254
315,315,1.3636838,0.31100002,1.4089023,0.254
316,316,1.3636144,0.312,1.4089377,0.25500003
317,317,1.3635451,0.31300002,1.4089735,0.25500003
318,318,1.363476,0.314,1.4090098,0.256
319,319,1.3634065,0.31500003,1.4090468,0.256
320,320,1.3633379,0.316,1.4090843,0.257
321,321,1.3632689,0.31800002,1.4091223,0.256
322,322,1.3632004,0.319,1.409161,0.256
323,323,1.3631319,0.31800002,1.4092001,0.256
324,324,1.3630637,0.31800002,1.4092394,0.25500003
325,325,1.3629955,0.317,1.4092793,0.256
326,326,1.3629273,0.319,1.4093198,0.256
327,327,1.3628597,0.319,1.4093609,0.257
328,328,1.3627917,0.31800002,1.4094023,0.257
329,329,1.3627242,0.31800002,1.4094443,0.25800002
330,330,1.3626567,0.317,1.4094868,0.259
331,331,1.3625895,0.317,1.4095297,0.26000002
332,332,1.362522,0.31800002,1.4095731,0.25800002
333,333,1.3624548,0.317,1.4096171,0.259
334,334,1.3623879,0.317,1.4096614,0.259
335,335,1.362321,0.31800002,1.4097064,0.25800002
336,336,1.3622543,0.317,1.4097515,0.25800002
337,337,1.3621874,0.31800002,1.4097974,0.25800002
338,338,1.3621207,0.317,1.4098436,0.257
339,339,1.3620542,0.317,1.4098902,0.257
340,340,1.3619877,0.317,1.4099374,0.25800002
341,341,1.3619212,0.31800002,1.4099847,0.26000002
342,342,1.3618549,0.319,1.4100324,0.26000002
343,343,1.3617884,0.321,1.4100808,0.259
344,344,1.3617221,0.321,1.4101293,0.259
345,345,1.3616561,0.321,1.4101782,0.259
346,346,1.3615898,0.32000002,1.4102275,0.26000002
347,347,1.3615236,0.32000002,1.4102771,0.26000002
348,348,1.3614576,0.319,1.4103272,0.26000002
349,349,1.3613917,0.319,1.4103776,0.26000002
350,350,1.3613257,0.31800002,1.4104285,0.26000002
351,351,1.36126,0.317,1.4104794,0.26000002
352,352,1.3611944,0.317,1.4105309,0.26000002
353,353,1.3611284,0.31800002,1.4105828,0.26000002
354,354,1.3610629,0.32000002,1.4106349,0.26000002
355,355,1.3609971,0.32000002,1.4106873,0.259
356,356,1.3609315,0.321,1.4107401,0.25800002
357,357,1.360866,0.321,1.4107934,0.257
358,358,1.3608005,0.321,1.4108465,0.257
359,359,1.3607348,0.32000002,1.4109002,0.257
360,360,1.3606694,0.32000002,1.4109542,0.257
361,361,1.3606038,0.32000002,1.4110086,0.256
362,362,1.3605382,0.31800002,1.4110631,0.256
363,363,1.3604726,0.319,1.411118,0.256
364,364,1.360407,0.319,1.4111733,0.25500003
365,365,1.3603417,0.319,1.4112287,0.25500003
366,366,1.360276,0.319,1.4112843,0.25500003
367,367,1.3602104,0.32000002,1.4113405,0.256
368,368,1.3601449,0.32000002,1.4113967,0.256
369,369,1.3600793,0.319,1.4114532,0.257
370,370,1.3600137,0.31800002,1.4115098,0.25800002
371,371,1.3599482,0.31800002,1.4115667,0.257
372,372,1.3598826,0.31800002,1.4116236,0.25800002
373,373,1.3598169,0.31800002,1.4116808,0.257
374,374,1.3597517,0.319,1.4117385,0.257
375,375,1.3596857,0.321,1.4117963,0.257
376,376,1.3596202,0.32200003,1.4118544,0.256
377,377,1.3595545,0.32200003,1.4119128,0.256
378,378,1.3594885,0.32000002,1.4119712,0.25500003
379,379,1.3594227,0.32000002,1.41203,0.25500003
380,380,1.3593566,0.321,1.4120886,0.25500003
381,381,1.3592907,0.32000002,1.4121475,0.25500003
382,382,1.3592248,0.32000002,1.4122068,0.25300002
383,383,1.3591585,0.321,1.412266,0.25300002
384,384,1.3590922,0.321,1.4123256,0.252
385,385,1.3590261,0.32200003,1.4123853,0.25300002
386,386,1.3589597,0.324,1.4124452,0.254
387,387,1.3588933,0.324,1.4125049,0.254
388,388,1.3588268,0.324,1.4125651,0.254
389,389,1.3587599,0.324,1.4126253,0.252
390,390,1.3586931,0.324,1.4126859,0.25100002
391,391,1.358626,0.32200003,1.4127465,0.25
392,392,1.358559,0.323,1.4128071,0.25100002
393,393,1.358492,0.323,1.412868,0.254
394,394,1.3584248,0.323,1.4129289,0.25500003
395,395,1.3583574,0.323,1.4129901,0.25500003
396,396,1.35829,0.323,1.4130512,0.254
397,397,1.3582222,0.321,1.4131125,0.254
398,398,1.3581548,0.321,1.4131738,0.254
399,399,1.3580867,0.32200003,1.4132353,0.25500003
400,400,1.3580186,0.32200003,1.4132968,0.256
401,401,1.3579504,0.32200003,1.4133584,0.256
402,402,1.3578821,0.32200003,1.4134203,0.256
403,403,1.3578137,0.32000002,1.4134821,0.256
404,404,1.3577449,0.319,1.4135443,0.256
405,405,1.3576761,0.319,1.4136065,0.257
406,406,1.357607,0.319,1.4136689,0.256
407,407,1.3575379,0.319,1.4137311,0.25500003
408,408,1.3574684,0.319,1.4137936,0.25500003
409,409,1.3573987,0.31800002,1.4138563,0.254
410,410,1.3573287,0.317,1.4139187,0.254
411,411,1.3572586,0.316,1.4139816,0.254
412,412,1.3571883,0.316,1.414044,0.252
413,413,1.3571178,0.316,1.4141067,0.25300002
414,414,1.357047,0.316,1.4141695,0.25300002
415,415,1.356976,0.31800002,1.4142321,0.252
416,416,1.3569044,0.31800002,1.4142948,0.252
417,417,1.3568329,0.317,1.4143579,0.252
418,418,1.3567611,0.317,1.414421,0.25100002
419,419,1.356689,0.317,1.4144835,0.24900001
420,420,1.3566169,0.317,1.4145466,0.24900001
421,421,1.3565439,0.316,1.4146097,0.25100002
422,422,1.356471,0.316,1.4146725,0.25100002
423,423,1.3563975,0.317,1.4147358,0.25
424,424,1.356324,0.316,1.4147987,0.25
425,425,1.35625,0.316,1.4148622,0.25100002
426,426,1.3561759,0.31500003,1.4149252,0.25100002
427,427,1.3561015,0.316,1.4149884,0.252
428,428,1.3560266,0.314,1.4150517,0.252
429,429,1.3559515,0.31300002,1.4151149,0.252
430,430,1.3558763,0.317,1.4151782,0.25100002
431,431,1.3558005,0.31800002,1.4152415,0.252
432,432,1.3557245,0.319,1.4153049,0.25300002
433,433,1.355648,0.319,1.4153682,0.25300002
434,434,1.3555714,0.319,1.4154317,0.25300002
435,435,1.3554944,0.31800002,1.4154952,0.25300002
436,436,1.3554167,0.31800002,1.4155588,0.25300002
437,437,1.3553389,0.31800002,1.4156222,0.25300002
438,438,1.3552604,0.31800002,1.4156859,0.252
439,439,1.3551818,0.319,1.4157494,0.25100002
440,440,1.3551027,0.32000002,1.4158133,0.25100002
441,441,1.3550231,0.32000002,1.4158772,0.25100002
442,442,1.3549433,0.32000002,1.4159414,0.25100002
443,443,1.3548629,0.321,1.4160055,0.25100002
444,444,1.3547823,0.321,1.4160696,0.25100002
445,445,1.354701,0.321,1.4161341,0.25100002
446,446,1.3546195,0.323,1.4161984,0.25100002
447,447,1.3545374,0.32200003,1.4162629,0.25100002
448,448,1.3544549,0.321,1.4163275,0.25100002
449,449,1.354372,0.321,1.4163924,0.252
450,450,1.3542889,0.32000002,1.4164575,0.25300002
451,451,1.3542051,0.321,1.4165229,0.25300002
452,452,1.3541206,0.321,1.4165885,0.25100002
453,453,1.354036,0.32200003,1.4166548,0.25100002
454,454,1.3539506,0.32200003,1.4167209,0.25
455,455,1.3538649,0.321,1.4167877,0.25
456,456,1.3537786,0.321,1.4168544,0.25
457,457,1.3536919,0.323,1.4169215,0.25
458,458,1.3536046,0.32200003,1.4169888,0.25100002
459,459,1.3535169,0.32200003,1.4170568,0.25100002
460,460,1.3534284,0.32000002,1.417125,0.25100002
461,461,1.3533396,0.321,1.417193,0.25100002
462,462,1.3532503,0.32000002,1.4172622,0.25100002
463,463,1.3531603,0.319,1.4173315,0.254
464,464,1.3530698,0.32000002,1.4174012,0.254
465,465,1.3529788,0.32200003,1.4174715,0.254
466,466,1.3528873,0.321,1.4175422,0.25300002
467,467,1.352795,0.321,1.417614,0.25300002
468,468,1.3527021,0.321,1.4176861,0.25300002
469,469,1.3526089,0.32200003,1.4177588,0.25300002
470,470,1.3525149,0.324,1.4178323,0.254
471,471,1.3524202,0.326,1.4179064,0.252
472,472,1.352325,0.32700002,1.4179815,0.25300002
473,473,1.3522295,0.32700002,1.4180572,0.25
474,474,1.352133,0.32700002,1.4181339,0.25100002
475,475,1.3520359,0.32900003,1.4182111,0.25100002
476,476,1.3519381,0.328,1.4182898,0.25
477,477,1.3518398,0.328,1.418369,0.25
478,478,1.3517407,0.328,1.4184494,0.25
479,479,1.351641,0.328,1.4185311,0.25
480,480,1.3515408,0.328,1.4186134,0.25
481,481,1.3514397,0.328,1.418697,0.25
482,482,1.3513379,0.32700002,1.4187816,0.25
483,483,1.3512355,0.32700002,1.4188678,0.25
484,484,1.3511325,0.32900003,1.4189551,0.25
485,485,1.3510284,0.328,1.4190438,0.25
486,486,1.350924,0.32700002,1.4191338,0.25
487,487,1.3508188,0.328,1.4192253,0.24900001
488,488,1.3507131,0.32700002,1.4193183,0.25
489,489,1.3506064,0.32700002,1.4194126,0.25
490,490,1.350499,0.32700002,1.4195085,0.24800001
491,491,1.350391,0.326,1.4196054,0.24800001
492,492,1.3502823,0.326,1.4197036,0.25
493,493,1.350173,0.326,1.4198033,0.25100002
494,494,1.3500631,0.32700002,1.4199045,0.25
495,495,1.3499522,0.326,1.4200076,0.25
496,496,1.3498408,0.32500002,1.4201121,0.24900001
497,497,1.3497286,0.32200003,1.4202181,0.24700001
498,498,1.3496162,0.32200003,1.4203258,0.24700001
499,499,1.3495027,0.323,1.4204351,0.24700001
500,500,1.3486154,0.32900003,1.4203572,0.24800001
501,501,1.3485901,0.33,1.4202281,0.24800001
502,502,1.3485363,0.33200002,1.4201974,0.24800001
503,503,1.3484883,0.333,1.4202479,0.24800001
504,504,1.3484544,0.333,1.4203203,0.246
505,505,1.3484282,0.333,1.420378,0.246
506,506,1.3484024,0.333,1.4204177,0.246
507,507,1.3483746,0.333,1.42045,0.246
508,508,1.3483455,0.33200002,1.4204831,0.246
509,509,1.3483163,0.33200002,1.4205189,0.246
510,510,1.3482877,0.33200002,1.4205557,0.246
511,511,1.3482594,0.33200002,1.4205918,0.24700001
512,512,1.3482311,0.33200002,1.4206266,0.24700001
513,513,1.3482023,0.33200002,1.4206606,0.24700001
514,514,1.348174,0.33200002,1.4206942,0.24700001
515,515,1.3481456,0.33200002,1.4207277,0.24700001
516,516,1.3481168,0.33100003,1.4207608,0.24700001
517,517,1.3480881,0.33100003,1.4207937,0.24800001
518,518,1.3480595,0.33100003,1.4208262,0.24800001
519,519,1.3480308,0.33100003,1.4208586,0.24800001
520,520,1.3480022,0.33100003,1.4208906,0.24800001
521,521,1.3479732,0.33100003,1.4209225,0.24800001
522,522,1.3479445,0.33200002,1.4209543,0.24800001
523,523,1.3479154,0.33200002,1.4209858,0.24800001
524,524,1.3478866,0.33200002,1.4210174,0.24800001
525,525,1.3478576,0.33200002,1.421049,0.24800001
526,526,1.3478285,0.333,1.4210805,0.24800001
527,527,1.3477993,0.333,1.4211122,0.24800001
528,528,1.3477703,0.333,1.4211437,0.24800001
529,529,1.347741,0.333,1.4211751,0.24700001
530,530,1.3477118,0.333,1.4212065,0.24700001
531,531,1.3476825,0.335,1.4212381,0.24700001
532,532,1.3476532,0.335,1.4212693,0.24700001
533,533,1.3476236,0.335,1.4213008,0.24700001
534,534,1.3475943,0.335,1.4213324,0.246
535,535,1.3475647,0.335,1.4213638,0.246
536,536,1.3475354,0.335,1.4213954,0.24700001
537,537,1.3475057,0.335,1.4214272,0.24700001
538,538,1.347476,0.33600003,1.4214588,0.24700001
539,539,1.3474466,0.33600003,1.4214907,0.24700001
540,540,1.3474166,0.33600003,1.4215225,0.24700001
541,541,1.3473868,0.33600003,1.4215546,0.24700001
542,542,1.3473572,0.33600003,1.4215863,0.24700001
543,543,1.3473274,0.337,1.4216182,0.24700001
544,544,1.3472973,0.337,1.4216502,0.24700001
545,545,1.3472673,0.337,1.4216824,0.24700001
546,546,1.3472373,0.337,1.4217143,0.24700001
547,547,1.3472072,0.33800003,1.4217464,0.246
548,548,1.3471771,0.33800003,1.4217788,0.246
549,549,1.3471471,0.33800003,1.4218111,0.245
550,550,1.3471167,0.33800003,1.4218435,0.245
551,551,1.3470868,0.33900002,1.421876,0.245
552,552,1.3470563,0.33900002,1.4219085,0.24400002
553,553,1.347026,0.33900002,1.421941,0.246
554,554,1.3469957,0.33800003,1.421974,0.246
555,555,1.3469652,0.33800003,1.4220066,0.246
556,556,1.3469349,0.33800003,1.4220395,0.246
557,557,1.3469043,0.33800003,1.4220724,0.246
558,558,1.3468738,0.33900002,1.4221056,0.246
559,559,1.3468432,0.33800003,1.4221383,0.24700001
560,560,1.3468124,0.33800003,1.4221717,0.24700001
561,561,1.3467818,0.337,1.4222047,0.24700001
562,562,1.3467512,0.337,1.4222385,0.24700001
563,563,1.3467203,0.337,1.422272,0.24700001
564,564,1.3466898,0.337,1.4223055,0.24700001
565,565,1.3466588,0.33800003,1.4223392,0.24700001
566,566,1.346628,0.33800003,1.4223728,0.24700001
567,567,1.3465971,0.33800003,1.4224067,0.24700001
568,568,1.3465661,0.337,1.4224408,0.24700001
569,569,1.3465351,0.337,1.4224746,0.246
570,570,1.346504,0.337,1.4225087,0.246
571,571,1.346473,0.337,1.4225427,0.245
572,572,1.3464417,0.33600003,1.422577,0.245
573,573,1.3464106,0.33600003,1.4226111,0.245
574,574,1.3463794,0.33600003,1.4226457,0.245
575,575,1.3463482,0.33600003,1.4226801,0.245
576,576,1.3463168,0.33600003,1.4227147,0.245
577,577,1.3462856,0.33600003,1.4227492,0.245
578,578,1.3462542,0.33600003,1.4227841,0.245
579,579,1.3462228,0.33600003,1.4228188,0.245
580,580,1.3461912,0.33600003,1.4228538,0.245
581,581,1.3461597,0.33600003,1.4228889,0.245
582,582,1.3461283,0.33600003,1.422924,0.245
583,583,1.3460966,0.33600003,1.4229592,0.245
584,584,1.3460652,0.33600003,1.4229946,0.245
585,585,1.3460333,0.337,1.4230299,0.245
586,586,1.3460017,0.33800003,1.4230653,0.245
587,587,1.34597,0.33800003,1.4231007,0.245
588,588,1.3459383,0.33800003,1.4231365,0.245
589,589,1.3459066,0.33800003,1.4231722,0.245
590,590,1.3458745,0.33800003,1.4232082,0.246
591,591,1.3458427,0.33800003,1.423244,0.246
592,592,1.3458109,0.33800003,1.4232799,0.246
593,593,1.3457788,0.33800003,1.4233161,0.246
594,594,1.3457469,0.33800003,1.4233522,0.246
595,595,1.3457149,0.33900002,1.4233885,0.246
596,596,1.345683,0.33900002,1.4234248,0.246
597,597,1.3456507,0.33900002,1.4234611,0.246
598,598,1.3456186,0.33900002,1.4234979,0.246
599,599,1.3455865,0.33900002,1.4235343,0.246
600,600,1.3455544,0.33900002,1.423571,0.24700001
601,601,1.3455223,0.33900002,1.4236077,0.24700001
602,602,1.34549,0.33900002,1.4236443,0.24700001
603,603,1.3454577,0.34,1.4236816,0.24700001
604,604,1.3454254,0.34,1.4237185,0.24700001
605,605,1.345393,0.34,1.4237555,0.24700001
606,606,1.3453604,0.34,1.4237925,0.24700001
607,607,1.3453282,0.34,1.4238297,0.24700001
608,608,1.3452957,0.33900002,1.423867,0.24700001
609,609,1.3452632,0.33900002,1.4239047,0.24700001
610,610,1.3452307,0.33900002,1.4239419,0.24700001
611,611,1.345198,0.33900002,1.4239795,0.24700001
612,612,1.3451655,0.33900002,1.4240171,0.24700001
613,613,1.3451328,0.33900002,1.4240547,0.24700001
614,614,1.3451003,0.33900002,1.4240924,0.24700001
615,615,1.3450679,0.33900002,1.4241302,0.24700001
616,616,1.345035,0.33900002,1.4241681,0.24700001
617,617,1.3450023,0.33900002,1.424206,0.24700001
618,618,1.3449695,0.33800003,1.4242442,0.246
619,619,1.3449368,0.33800003,1.4242822,0.246
620,620,1.3449038,0.337,1.4243203,0.246
621,621,1.3448709,0.337,1.4243587,0.246
622,622,1.3448379,0.337,1.424397,0.246
623,623,1.3448051,0.337,1.4244354,0.246
624,624,1.3447723,0.337,1.4244741,0.246
625,625,1.3447391,0.337,1.4245125,0.246
626,626,1.3447058,0.337,1.4245514,0.245
627,627,1.3446729,0.33800003,1.4245899,0.245
628,628,1.3446397,0.33800003,1.4246287,0.245
629,629,1.3446066,0.33800003,1.4246677,0.245
630,630,1.3445735,0.33800003,1.4247066,0.245
631,631,1.3445402,0.33800003,1.4247456,0.245
632,632,1.3445071,0.33800003,1.4247845,0.24400002
633,633,1.3444737,0.33800003,1.4248239,0.24400002
634,634,1.3444402,0.33800003,1.4248631,0.24400002
635,635,1.3444071,0.337,1.4249022,0.24400002
636,636,1.3443736,0.337,1.4249419,0.24400002
637,637,1.3443402,0.337,1.4249809,0.245
638,638,1.3443067,0.337,1.4250206,0.24400002
639,639,1.3442732,0.33800003,1.42506,0.24400002
640,640,1.3442398,0.33900002,1.4250996,0.245
641,641,1.3442061,0.33900002,1.4251392,0.246
642,642,1.3441726,0.33900002,1.4251788,0.246
643,643,1.3441389,0.34,1.4252186,0.246
644,644,1.3441052,0.34,1.4252584,0.246
645,645,1.3440715,0.34,1.4252983,0.246
646,646,1.3440377,0.34,1.4253381,0.246
647,647,1.3440038,0.34100002,1.4253781,0.246
648,648,1.3439701,0.34100002,1.4254183,0.24800001
649,649,1.3439362,0.34100002,1.4254586,0.24800001
650,650,1.3439022,0.34100002,1.4254987,0.24800001
651,651,1.3438683,0.34100002,1.4255389,0.24800001
652,652,1.3438343,0.34100002,1.4255791,0.24900001
653,653,1.3438002,0.34100002,1.4256196,0.24900001
654,654,1.3437663,0.34100002,1.4256598,0.24900001
655,655,1.3437322,0.34100002,1.4257004,0.24900001
656,656,1.3436981,0.34100002,1.4257407,0.24900001
657,657,1.3436642,0.342,1.4257812,0.24900001
658,658,1.3436301,0.342,1.425822,0.24900001
659,659,1.3435957,0.342,1.4258627,0.24800001
660,660,1.3435618,0.34100002,1.4259032,0.24800001
661,661,1.3435277,0.34100002,1.425944,0.24800001
662,662,1.3434933,0.34100002,1.4259847,0.24800001
663,663,1.3434589,0.34100002,1.4260255,0.24800001
664,664,1.3434247,0.34100002,1.4260664,0.24800001
665,665,1.3433903,0.34100002,1.4261073,0.24800001
666,666,1.343356,0.34100002,1.4261483,0.24800001
667,667,1.3433216,0.34,1.4261893,0.24800001
668,668,1.3432872,0.34,1.4262302,0.24800001
669,669,1.3432528,0.34,1.4262714,0.24800001
670,670,1.3432181,0.33900002,1.4263126,0.24800001
671,671,1.3431836,0.33900002,1.4263536,0.24900001
672,672,1.3431491,0.33900002,1.4263947,0.24900001
673,673,1.3431146,0.33900002,1.426436,0.24800001
674,674,1.3430798,0.33900002,1.4264772,0.24800001
675,675,1.3430452,0.33900002,1.4265186,0.24900001
676,676,1.3430105,0.33900002,1.4265598,0.24900001
677,677,1.3429759,0.33900002,1.426601,0.24900001
678,678,1.3429409,0.33900002,1.4266424,0.24900001
679,679,1.3429061,0.33900002,1.426684,0.24900001
680,680,1.3428713,0.33900002,1.4267251,0.24900001
681,681,1.3428363,0.33900002,1.4267668,0.24900001
682,682,1.3428015,0.34,1.4268082,0.25
683,683,1.3427662,0.34,1.4268498,0.24900001
684,684,1.3427312,0.34,1.4268914,0.24900001
685,685,1.342696,0.34,1.4269329,0.24900001
686,686,1.3426608,0.34,1.4269745,0.24900001
687,687,1.3426256,0.33900002,1.4270163,0.24900001
688,688,1.3425905,0.33900002,1.427058,0.24900001
689,689,1.3425552,0.34100002,1.4270996,0.24900001
690,690,1.3425196,0.34100002,1.4271413,0.24900001
691,691,1.3424842,0.342,1.4271829,0.24900001
692,692,1.3424487,0.34300002,1.4272246,0.24900001
693,693,1.3424133,0.34300002,1.4272664,0.24900001
694,694,1.3423777,0.342,1.4273081,0.24900001
695,695,1.3423421,0.34100002,1.4273497,0.24900001
696,696,1.3423064,0.34100002,1.4273915,0.24900001
697,697,1.3422707,0.34100002,1.4274334,0.24800001
698,698,1.3422348,0.34100002,1.4274751,0.24800001
699,699,1.3421992,0.34100002,1.4275169,0.24800001
700,700,1.3421632,0.34100002,1.4275584,0.24800001
701,701,1.3421272,0.34100002,1.4276001,0.24800001
702,702,1.3420911,0.34100002,1.4276419,0.24800001
703,703,1.3420551,0.34100002,1.4276836,0.24800001
704,704,1.342019,0.34,1.4277252,0.24800001
705,705,1.3419827,0.34,1.4277669,0.24800001
706,706,1.3419466,0.34,1.4278088,0.24800001
707,707,1.3419104,0.34,1.4278505,0.24800001
708,708,1.341874,0.34,1.4278922,0.24800001
709,709,1.3418376,0.33900002,1.4279337,0.24800001
710,710,1.341801,0.33900002,1.4279753,0.24800001
711,711,1.3417643,0.34,1.4280169,0.24700001
712,712,1.3417279,0.34,1.4280586,0.24700001
713,713,1.3416911,0.34100002,1.4281,0.246
714,714,1.3416544,0.34,1.4281417,0.24700001
715,715,1.3416176,0.34,1.4281831,0.24700001
716,716,1.3415806,0.34,1.4282247,0.24700001
717,717,1.3415436,0.34100002,1.428266,0.24700001
718,718,1.3415065,0.34100002,1.4283077,0.24700001
719,719,1.3414693,0.342,1.4283487,0.24700001
720,720,1.3414322,0.342,1.42839,0.24700001
721,721,1.3413948,0.342,1.4284315,0.24700001
722,722,1.3413574,0.34300002,1.4284728,0.246
723,723,1.3413198,0.344,1.4285139,0.24700001
724,724,1.3412824,0.344,1.4285551,0.246
725,725,1.3412446,0.34500003,1.4285963,0.246
726,726,1.341207,0.34500003,1.4286373,0.246
727,727,1.341169,0.347,1.4286783,0.246
728,728,1.3411312,0.347,1.4287193,0.246
729,729,1.341093,0.347,1.4287604,0.24800001
730,730,1.3410552,0.347,1.4288014,0.24800001
731,731,1.3410168,0.347,1.4288423,0.24900001
732,732,1.3409785,0.347,1.4288832,0.25
733,733,1.3409398,0.347,1.4289241,0.25
734,734,1.3409013,0.347,1.4289651,0.25
735,735,1.3408626,0.347,1.4290059,0.25
736,736,1.3408238,0.347,1.4290465,0.25
737,737,1.340785,0.347,1.4290868,0.24900001
738,738,1.3407462,0.347,1.4291271,0.24900001
739,739,1.3407068,0.347,1.4291676,0.24900001
740,740,1.340668,0.347,1.4292077,0.24900001
741,741,1.3406286,0.347,1.4292481,0.24900001
742,742,1.3405892,0.347,1.4292879,0.24800001
743,743,1.3405497,0.34800002,1.4293278,0.24900001
744,744,1.3405101,0.34800002,1.4293678,0.24900001
745,745,1.3404703,0.34800002,1.4294074,0.24900001
746,746,1.3404303,0.34800002,1.4294467,0.25
747,747,1.3403903,0.349,1.4294863,0.24900001
748,748,1.34035,0.349,1.4295257,0.24800001
749,749,1.3403099,0.349,1.4295648,0.24700001
750,750,1.3402693,0.35000002,1.4296038,0.24700001
751,751,1.3402287,0.35000002,1.429643,0.24700001
752,752,1.3401879,0.35000002,1.4296817,0.245
753,753,1.340147,0.35000002,1.4297206,0.245
754,754,1.3401061,0.351,1.4297595,0.245
755,755,1.3400648,0.351,1.4297979,0.245
756,756,1.3400234,0.351,1.4298368,0.245
757,757,1.3399819,0.351,1.4298748,0.245
758,758,1.3399402,0.35200003,1.4299128,0.245
759,759,1.3398983,0.35200003,1.4299506,0.245
760,760,1.3398563,0.35300002,1.4299884,0.245
761,761,1.3398141,0.35300002,1.4300258,0.246
762,762,1.3397716,0.35300002,1.4300632,0.246
763,763,1.3397291,0.35300002,1.4301004,0.24800001
764,764,1.3396865,0.35200003,1.4301375,0.24700001
765,765,1.3396435,0.35200003,1.4301744,0.24700001
766,766,1.3396004,0.35200003,1.4302108,0.24800001
767,767,1.339557,0.35200003,1.4302473,0.24800001
768,768,1.3395138,0.35200003,1.4302837,0.24800001
769,769,1.3394697,0.35200003,1.4303197,0.24800001
770,770,1.3394258,0.35200003,1.4303554,0.24800001
771,771,1.3393818,0.35200003,1.430391,0.24800001
772,772,1.3393372,0.35200003,1.4304264,0.24800001
773,773,1.3392928,0.35200003,1.4304615,0.24700001
774,774,1.339248,0.35200003,1.4304966,0.24700001
775,775,1.3392029,0.35200003,1.430531,0.24700001
776,776,1.3391577,0.35200003,1.4305656,0.24700001
777,777,1.339112,0.354,1.4305998,0.24700001
778,778,1.3390663,0.35500002,1.4306338,0.246
779,779,1.3390203,0.356,1.4306676,0.24700001
780,780,1.3389738,0.356,1.4307011,0.24700001
781,781,1.3389273,0.35700002,1.4307343,0.24800001
782,782,1.3388804,0.35700002,1.4307674,0.24800001
783,783,1.3388335,0.358,1.4307998,0.24800001
784,784,1.3387861,0.358,1.4308324,0.24700001
785,785,1.3387383,0.35700002,1.4308643,0.24700001
786,786,1.3386905,0.35700002,1.4308959,0.24700001
787,787,1.3386424,0.35700002,1.4309274,0.24700001
788,788,1.338594,0.35700002,1.4309582,0.24700001
789,789,1.338545,0.35700002,1.4309888,0.24700001
790,790,1.3384961,0.35700002,1.4310191,0.24700001
791,791,1.3384466,0.35900003,1.4310491,0.24700001
792,792,1.338397,0.35900003,1.4310788,0.246
793,793,1.338347,0.36,1.4311082,0.246
794,794,1.3382967,0.36,1.4311371,0.246
795,795,1.338246,0.36100003,1.4311655,0.246
796,796,1.338195,0.36100003,1.4311934,0.246
797,797,1.3381437,0.36100003,1.431221,0.246
798,798,1.3380922,0.36100003,1.4312482,0.246
799,799,1.3380402,0.36100003,1.4312752,0.246
800,800,1.3379877,0.36,1.4313015,0.246
801,801,1.3379349,0.36,1.4313275,0.245
802,802,1.3378819,0.35900003,1.4313531,0.245
803,803,1.3378283,0.36,1.4313782,0.24400002
804,804,1.3377745,0.35900003,1.431403,0.24400002
805,805,1.3377205,0.36,1.4314271,0.24400002
806,806,1.3376657,0.36100003,1.4314512,0.24400002
807,807,1.337611,0.36100003,1.4314749,0.24400002
808,808,1.3375555,0.36200002,1.431498,0.245
809,809,1.3374996,0.36200002,1.4315203,0.246
810,810,1.3374434,0.36100003,1.4315425,0.246
811,811,1.3373866,0.36100003,1.4315639,0.245
812,812,1.3373294,0.36100003,1.4315851,0.245
813,813,1.3372718,0.36200002,1.4316055,0.245
814,814,1.3372138,0.36200002,1.4316256,0.245
815,815,1.3371553,0.36400002,1.4316448,0.245
816,816,1.3370965,0.36400002,1.4316636,0.245
817,817,1.3370368,0.36400002,1.4316818,0.245
818,818,1.336977,0.36400002,1.4316995,0.245
819,819,1.3369166,0.365,1.4317164,0.246
820,820,1.3368555,0.365,1.4317331,0.24700001
821,821,1.3367943,0.365,1.431749,0.24700001
822,822,1.3367325,0.365,1.4317646,0.24800001
823,823,1.3366703,0.36600003,1.4317793,0.24800001
824,824,1.3366077,0.367,1.4317933,0.24800001
825,825,1.3365445,0.36800003,1.4318066,0.24800001
826,826,1.3364807,0.36900002,1.4318196,0.24800001
827,827,1.3364166,0.37,1.4318317,0.24700001
828,828,1.3363519,0.37,1.431843,0.246
829,829,1.3362865,0.37,1.4318541,0.246
830,830,1.3362209,0.37100002,1.4318646,0.245
831,831,1.3361542,0.372,1.4318744,0.246
832,832,1.3360871,0.372,1.4318831,0.246
833,833,1.3360195,0.372,1.4318912,0.246
834,834,1.3359511,0.37100002,1.4318986,0.24700001
835,835,1.3358821,0.37100002,1.4319055,0.24700001
836,836,1.3358126,0.372,1.4319115,0.24700001
837,837,1.3357424,0.37100002,1.4319167,0.246
838,838,1.3356715,0.37100002,1.4319215,0.24700001
839,839,1.3356001,0.37100002,1.4319249,0.24700001
840,840,1.3355281,0.37100002,1.4319278,0.25
841,841,1.3354557,0.37100002,1.4319296,0.25
842,842,1.335382,0.37100002,1.4319309,0.25
843,843,1.3353081,0.37100002,1.4319314,0.25100002
844,844,1.3352332,0.37100002,1.4319309,0.25100002
845,845,1.3351575,0.37,1.4319298,0.25100002
846,846,1.3350812,0.37100002,1.4319278,0.252
847,847,1.3350042,0.37,1.4319253,0.252
848,848,1.3349266,0.37,1.4319214,0.252
849,849,1.334848,0.37,1.4319168,0.252
850,850,1.334769,0.37100002,1.4319113,0.25300002
851,851,1.3346889,0.37,1.4319054,0.25300002
852,852,1.3346081,0.36900002,1.4318984,0.25300002
853,853,1.3345265,0.37100002,1.4318902,0.25300002
854,854,1.3344443,0.37100002,1.4318812,0.252
855,855,1.3343611,0.37100002,1.4318709,0.252
856,856,1.3342772,0.37100002,1.4318604,0.25100002
857,857,1.3341922,0.37,1.4318484,0.252
858,858,1.3341068,0.37,1.4318355,0.252
859,859,1.3340201,0.37100002,1.4318213,0.252
860,860,1.3339324,0.37100002,1.4318062,0.252
861,861,1.3338441,0.37100002,1.4317906,0.252
862,862,1.3337548,0.37100002,1.431774,0.25100002
863,863,1.3336643,0.37100002,1.4317563,0.25100002
864,864,1.3335726,0.36900002,1.4317372,0.25100002
865,865,1.33348,0.36900002,1.4317169,0.25100002
866,866,1.3333865,0.36900002,1.4316953,0.25100002
867,867,1.3332918,0.36900002,1.4316727,0.24900001
868,868,1.3331963,0.36900002,1.4316489,0.25100002
869,869,1.3330995,0.36900002,1.4316238,0.25100002
870,870,1.3330014,0.36800003,1.4315974,0.25100002
871,871,1.3329023,0.36800003,1.43157,0.252
872,872,1.3328018,0.36800003,1.4315411,0.25100002
873,873,1.3327,0.36800003,1.4315108,0.25100002
874,874,1.3325974,0.36800003,1.431479,0.25100002
875,875,1.3324931,0.36800003,1.4314454,0.25100002
876,876,1.3323874,0.36800003,1.4314102,0.25100002
877,877,1.3322808,0.36800003,1.431374,0.252
878,878,1.3321723,0.36800003,1.4313363,0.25300002
879,879,1.3320627,0.36600003,1.4312973,0.25300002
880,880,1.3319515,0.365,1.4312565,0.25300002
881,881,1.3318388,0.36600003,1.4312143,0.252
882,882,1.3317246,0.367,1.4311697,0.252
883,883,1.3316087,0.367,1.4311227,0.24900001
884,884,1.331491,0.367,1.4310737,0.25
885,885,1.3313713,0.367,1.4310229,0.25
886,886,1.3312501,0.367,1.4309698,0.25
887,887,1.331127,0.367,1.4309148,0.24900001
888,888,1.331002,0.367,1.4308575,0.25
889,889,1.3308752,0.36900002,1.4307983,0.25
890,890,1.3307464,0.37100002,1.4307369,0.24900001
891,891,1.3306158,0.37100002,1.4306728,0.24800001
892,892,1.3304828,0.37100002,1.4306061,0.24800001
893,893,1.3303478,0.37100002,1.4305364,0.24800001
894,894,1.3302102,0.372,1.4304639,0.25
895,895,1.3300703,0.37100002,1.4303885,0.25
896,896,1.3299282,0.37100002,1.4303101,0.25
897,897,1.329783,0.372,1.4302286,0.25
898,898,1.3296354,0.37300003,1.4301435,0.25
899,899,1.3294849,0.37300003,1.4300548,0.25100002
900,900,1.3293315,0.37300003,1.4299625,0.25100002
901,901,1.3291749,0.372,1.4298668,0.252
902,902,1.3290154,0.372,1.4297673,0.25300002
903,903,1.3288527,0.372,1.4296644,0.25300002
904,904,1.3286865,0.372,1.4295577,0.254
905,905,1.3285165,0.37300003,1.4294463,0.254
906,906,1.3283432,0.37300003,1.4293298,0.254
907,907,1.3281664,0.37300003,1.4292082,0.254
908,908,1.3279854,0.372,1.4290814,0.254
909,909,1.3278006,0.372,1.4289503,0.254
910,910,1.3276114,0.37100002,1.4288131,0.25500003
911,911,1.3274187,0.37300003,1.4286693,0.256
912,912,1.3272207,0.374,1.4285194,0.256
913,913,1.3270183,0.374,1.428364,0.257
914,914,1.3268108,0.37300003,1.4282019,0.261
915,915,1.3265983,0.374,1.4280331,0.26200002
916,916,1.3263805,0.374,1.4278573,0.263
917,917,1.3261575,0.372,1.4276743,0.263
918,918,1.3259284,0.372,1.4274836,0.264
919,919,1.325694,0.374,1.427285,0.264
920,920,1.3254535,0.374,1.4270784,0.26500002
921,921,1.3252074,0.374,1.4268631,0.26500002
922,922,1.324955,0.377,1.4266386,0.26500002
923,923,1.3246974,0.377,1.4264069,0.264
924,924,1.3244332,0.377,1.4261656,0.263
925,925,1.3241631,0.37600002,1.4259144,0.263
926,926,1.323886,0.37600002,1.4256532,0.26500002
927,927,1.3236023,0.377,1.425383,0.266
928,928,1.3233122,0.37800002,1.425103,0.264
929,929,1.3230149,0.37800002,1.424813,0.263
930,930,1.3227108,0.377,1.4245144,0.264
931,931,1.3224008,0.37800002,1.4242054,0.264
932,932,1.3220842,0.37800002,1.4238856,0.261
933,933,1.3217607,0.37800002,1.4235564,0.26200002
934,934,1.3214304,0.377,1.423217,0.264
935,935,1.321094,0.37600002,1.4228681,0.26500002
936,936,1.3207513,0.37600002,1.4225093,0.266
937,937,1.3204015,0.37500003,1.4221416,0.26700002
938,938,1.320046,0.37500003,1.421764,0.26700002
939,939,1.3196839,0.379,1.4213772,0.26900002
940,940,1.3193169,0.379,1.4209816,0.27
941,941,1.3189446,0.38000003,1.420579,0.272
942,942,1.3185672,0.381,1.42017,0.272
943,943,1.3181845,0.38000003,1.4197483,0.27100003
944,944,1.317796,0.381,1.4193174,0.272
945,945,1.3174019,0.381,1.4188783,0.273
946,946,1.317003,0.381,1.4184331,0.273
947,947,1.3165976,0.381,1.4179773,0.273
948,948,1.3161864,0.38000003,1.417513,0.273
949,949,1.3157697,0.381,1.4170423,0.275
950,950,1.315348,0.381,1.4165623,0.27800003
951,951,1.3149215,0.38300002,1.4160736,0.279
952,952,1.3144894,0.381,1.4155761,0.28
953,953,1.3140517,0.381,1.4150712,0.28100002
954,954,1.3136089,0.38000003,1.4145573,0.28100002
955,955,1.3131605,0.38000003,1.4140352,0.282
956,956,1.3127081,0.381,1.4135053,0.28500003
957,957,1.3122512,0.38200003,1.4129698,0.28800002
958,958,1.3117882,0.38300002,1.4124254,0.28800002
959,959,1.3113194,0.384,1.411871,0.29000002
960,960,1.310845,0.38500002,1.4113082,0.289
961,961,1.3103648,0.38700002,1.4107393,0.29000002
962,962,1.3098793,0.38900003,1.4101627,0.291
963,963,1.3093878,0.39100003,1.4095774,0.29200003
964,964,1.3088899,0.39200002,1.4089838,0.29200003
965,965,1.3083867,0.39000002,1.4083835,0.294
966,966,1.3078773,0.39000002,1.4077759,0.296
967,967,1.3073627,0.39000002,1.4071608,0.29700002
968,968,1.3068423,0.39200002,1.4065374,0.29900002
969,969,1.3063158,0.39600003,1.4059062,0.29900002
970,970,1.3057834,0.39600003,1.405268,0.29900002
971,971,1.3052454,0.39600003,1.4046245,0.3
972,972,1.3047032,0.397,1.4039764,0.30100003
973,973,1.3041575,0.39800003,1.4033228,0.30200002
974,974,1.303607,0.39900002,1.4026642,0.303
975,975,1.303051,0.39800003,1.4019992,0.307
976,976,1.3024887,0.40100002,1.4013269,0.307
977,977,1.3019204,0.40100002,1.400649,0.307
978,978,1.3013456,0.402,1.399964,0.30800003
979,979,1.3007638,0.402,1.3992702,0.31300002
980,980,1.3001748,0.40300003,1.3985697,0.31300002
981,981,1.2995787,0.402,1.3978616,0.31300002
982,982,1.2989746,0.402,1.3971453,0.31300002
983,983,1.2983629,0.40300003,1.3964212,0.31500003
984,984,1.297743,0.404,1.395689,0.316
985,985,1.2971143,0.404,1.3949482,0.317
986,986,1.2964766,0.40300003,1.394199,0.317
987,987,1.2958299,0.40300003,1.393441,0.316
988,988,1.2951739,0.404,1.3926739,0.31800002
989,989,1.2945083,0.40600002,1.3918986,0.319
990,990,1.293834,0.40500003,1.3911163,0.321
991,991,1.2931501,0.40600002,1.3903245,0.32200003
992,992,1.292456,0.40800002,1.3895227,0.32200003
993,993,1.2917514,0.407,1.388712,0.32200003
994,994,1.2910365,0.40800002,1.3878925,0.323
995,995,1.2903111,0.40600002,1.3870629,0.323
996,996,1.2895743,0.40600002,1.3862227,0.32200003
997,997,1.288826,0.40600002,1.3853723,0.32200003
998,998,1.288066,0.409,1.3845114,0.323
999,999,1.2872944,0.409,1.3836399,0.323
1000,1000,1.286455,0.407,1.3833965,0.324
1001,1001,1.286271,0.40800002,1.3831495,0.324
1002,1002,1.2860914,0.40800002,1.3829292,0.32500002
1003,1003,1.2859197,0.40800002,1.3827343,0.32500002
1004,1004,1.285755,0.407,1.3825542,0.32500002
1005,1005,1.2855967,0.407,1.3823812,0.326
1006,1006,1.2854443,0.407,1.3822123,0.326
1007,1007,1.2852967,0.407,1.3820475,0.326
1008,1008,1.2851537,0.407,1.3818886,0.326
1009,1009,1.2850153,0.407,1.3817352,0.326
1010,1010,1.2848806,0.407,1.3815863,0.326
1011,1011,1.2847495,0.407,1.3814409,0.32700002
1012,1012,1.2846206,0.407,1.3812989,0.32700002
1013,1013,1.2844943,0.40600002,1.3811595,0.32700002
1014,1014,1.2843698,0.40600002,1.3810227,0.32700002
1015,1015,1.2842473,0.40600002,1.380888,0.32700002
1016,1016,1.2841262,0.40600002,1.3807551,0.32700002
1017,1017,1.2840061,0.40600002,1.3806238,0.32700002
1018,1018,1.2838873,0.40600002,1.3804942,0.32700002
1019,1019,1.2837696,0.40500003,1.3803662,0.32700002
1020,1020,1.2836528,0.40600002,1.3802395,0.326
1021,1021,1.2835367,0.40600002,1.3801134,0.326
1022,1022,1.283421,0.407,1.3799881,0.32700002
1023,1023,1.2833058,0.407,1.3798636,0.32700002
1024,1024,1.2831906,0.407,1.3797395,0.32700002
1025,1025,1.2830756,0.40600002,1.3796158,0.32700002
1026,1026,1.2829608,0.40600002,1.3794925,0.32700002
1027,1027,1.2828459,0.40600002,1.3793695,0.32700002
1028,1028,1.2827313,0.40600002,1.3792466,0.32700002
1029,1029,1.2826161,0.40600002,1.3791239,0.32700002
1030,1030,1.282501,0.40600002,1.3790013,0.32700002
1031,1031,1.2823855,0.40600002,1.3788786,0.32700002
1032,1032,1.2822696,0.40500003,1.3787558,0.32700002
1033,1033,1.2821535,0.40500003,1.3786329,0.32900003
1034,1034,1.2820368,0.40500003,1.3785095,0.33
1035,1035,1.2819197,0.40500003,1.3783858,0.33100003
1036,1036,1.2818023,0.40500003,1.3782619,0.33200002
1037,1037,1.2816842,0.40500003,1.3781378,0.33200002
1038,1038,1.2815657,0.40600002,1.3780134,0.33200002
1039,1039,1.2814463,0.407,1.3778886,0.33200002
1040,1040,1.2813268,0.407,1.3777635,0.33200002
1041,1041,1.2812065,0.40600002,1.3776377,0.33200002
1042,1042,1.2810856,0.407,1.3775116,0.33200002
1043,1043,1.280964,0.407,1.377385,0.333
1044,1044,1.2808421,0.407,1.377258,0.333
1045,1045,1.2807194,0.407,1.3771304,0.33200002
1046,1046,1.2805959,0.40600002,1.3770025,0.333
1047,1047,1.2804719,0.40600002,1.3768736,0.333
1048,1048,1.2803471,0.40600002,1.3767442,0.335
1049,1049,1.2802213,0.40600002,1.3766143,0.335
1050,1050,1.280095,0.40600002,1.3764836,0.335
1051,1051,1.2799678,0.40600002,1.3763523,0.335
1052,1052,1.2798401,0.40600002,1.3762206,0.335
1053,1053,1.2797116,0.40600002,1.3760878,0.335
1054,1054,1.2795826,0.40600002,1.3759547,0.33600003
1055,1055,1.2794526,0.40600002,1.375821,0.33600003
1056,1056,1.279322,0.40600002,1.3756868,0.337
1057,1057,1.2791909,0.40600002,1.3755518,0.337
1058,1058,1.2790588,0.40600002,1.3754168,0.337
1059,1059,1.2789263,0.40600002,1.375281,0.337
1060,1060,1.278793,0.407,1.3751441,0.337
1061,1061,1.278659,0.407,1.3750068,0.33800003
1062,1062,1.2785244,0.407,1.3748686,0.33800003
1063,1063,1.2783887,0.407,1.3747294,0.33800003
1064,1064,1.2782525,0.407,1.37459,0.33800003
1065,1065,1.2781153,0.407,1.3744496,0.337
1066,1066,1.2779775,0.407,1.3743086,0.337
1067,1067,1.277839,0.407,1.3741671,0.33800003
1068,1068,1.2776996,0.407,1.3740247,0.33800003
1069,1069,1.2775595,0.407,1.3738818,0.337
1070,1070,1.2774187,0.40800002,1.3737382,0.337
1071,1071,1.2772775,0.40800002,1.3735943,0.337
1072,1072,1.2771357,0.40800002,1.3734494,0.337
1073,1073,1.2769932,0.40800002,1.3733038,0.337
1074,1074,1.27685,0.40800002,1.3731577,0.337
1075,1075,1.2767057,0.40800002,1.3730112,0.33600003
1076,1076,1.276561,0.40800002,1.3728639,0.33600003
1077,1077,1.2764158,0.40800002,1.3727156,0.33600003
1078,1078,1.2762697,0.40800002,1.3725667,0.33600003
1079,1079,1.2761229,0.40800002,1.3724173,0.33600003
1080,1080,1.2759755,0.40800002,1.3722672,0.33600003
1081,1081,1.2758272,0.40800002,1.3721159,0.33600003
1082,1082,1.2756784,0.40800002,1.3719643,0.33600003
1083,1083,1.2755288,0.40800002,1.3718122,0.33600003
1084,1084,1.2753783,0.40800002,1.3716593,0.33600003
1085,1085,1.2752274,0.40800002,1.3715054,0.33600003
1086,1086,1.2750759,0.409,1.3713511,0.335
1087,1087,1.2749234,0.409,1.3711965,0.335
1088,1088,1.2747707,0.41000003,1.3710409,0.33400002
1089,1089,1.2746168,0.41000003,1.3708848,0.33400002
1090,1090,1.2744625,0.41000003,1.370728,0.33400002
1091,1091,1.2743077,0.411,1.3705705,0.335
1092,1092,1.2741519,0.411,1.3704122,0.335
1093,1093,1.2739956,0.41200003,1.3702531,0.335
1094,1094,1.2738384,0.41200003,1.3700933,0.335
1095,1095,1.2736804,0.41200003,1.369933,0.33600003
1096,1096,1.2735218,0.41200003,1.3697723,0.33600003
1097,1097,1.2733625,0.41200003,1.369611,0.33600003
1098,1098,1.2732024,0.41200003,1.369449,0.33600003
1099,1099,1.2730422,0.41200003,1.3692862,0.33600003
1100,1100,1.2728813,0.41200003,1.369123,0.337
1101,1101,1.2727194,0.41200003,1.368959,0.33600003
1102,1102,1.272557,0.41300002,1.368794,0.33600003
1103,1103,1.272394,0.41300002,1.3686286,0.33600003
1104,1104,1.2722303,0.41200003,1.3684622,0.33600003
1105,1105,1.2720656,0.41200003,1.3682952,0.33600003
1106,1106,1.2719002,0.41200003,1.3681277,0.33600003
1107,1107,1.2717345,0.41200003,1.3679591,0.33600003
1108,1108,1.2715676,0.41300002,1.3677901,0.33600003
1109,1109,1.2714003,0.41300002,1.3676203,0.33600003
1110,1110,1.271232,0.41200003,1.3674498,0.33600003
1111,1111,1.2710634,0.41200003,1.3672786,0.33600003
1112,1112,1.2708939,0.41200003,1.3671067,0.33600003
1113,1113,1.2707238,0.41200003,1.3669338,0.33600003
1114,1114,1.270553,0.41200003,1.3667606,0.337
1115,1115,1.2703812,0.41200003,1.3665862,0.337
1116,1116,1.2702088,0.41200003,1.3664114,0.337
1117,1117,1.2700357,0.41300002,1.366236,0.337
1118,1118,1.2698618,0.41300002,1.3660597,0.337
1119,1119,1.2696874,0.41300002,1.3658826,0.337
1120,1120,1.2695123,0.41200003,1.365705,0.33800003
1121,1121,1.2693362,0.41200003,1.3655267,0.33900002
1122,1122,1.2691597,0.41200003,1.3653475,0.34100002
1123,1123,1.2689826,0.41200003,1.3651676,0.342
1124,1124,1.2688047,0.41200003,1.3649874,0.34100002
1125,1125,1.2686259,0.41200003,1.3648064,0.342
1126,1126,1.2684467,0.41200003,1.3646247,0.34300002
1127,1127,1.2682669,0.41200003,1.3644423,0.344
1128,1128,1.2680864,0.41200003,1.3642596,0.34500003
1129,1129,1.2679055,0.41200003,1.364076,0.34500003
1130,1130,1.2677236,0.41200003,1.3638917,0.34600002
1131,1131,1.2675409,0.41300002,1.3637065,0.347
1132,1132,1.2673576,0.41300002,1.3635207,0.34800002
1133,1133,1.2671735,0.41400003,1.3633342,0.34800002
1134,1134,1.2669889,0.41400003,1.3631469,0.34800002
1135,1135,1.2668031,0.41400003,1.3629589,0.34800002
1136,1136,1.2666171,0.41400003,1.3627701,0.34800002
1137,1137,1.2664299,0.41400003,1.3625808,0.34800002
1138,1138,1.2662423,0.41400003,1.3623906,0.349
1139,1139,1.2660538,0.41500002,1.3621999,0.35000002
1140,1140,1.2658648,0.41400003,1.3620086,0.35000002
1141,1141,1.2656752,0.41400003,1.3618168,0.349
1142,1142,1.2654849,0.41400003,1.3616241,0.349
1143,1143,1.2652938,0.41400003,1.3614308,0.349
1144,1144,1.265102,0.41400003,1.3612366,0.349
1145,1145,1.2649095,0.41400003,1.3610413,0.349
1146,1146,1.2647164,0.41400003,1.3608463,0.35000002
1147,1147,1.2645228,0.41400003,1.3606503,0.35000002
1148,1148,1.2643288,0.41500002,1.360454,0.351
1149,1149,1.264134,0.418,1.360257,0.35200003
1150,1150,1.2639388,0.41900003,1.3600593,0.35200003
1151,1151,1.263743,0.41900003,1.3598611,0.35200003
1152,1152,1.2635467,0.41900003,1.3596625,0.35300002
1153,1153,1.2633498,0.42000002,1.3594633,0.35300002
1154,1154,1.2631521,0.42000002,1.3592634,0.35300002
1155,1155,1.2629538,0.42000002,1.359063,0.35300002
1156,1156,1.2627549,0.42000002,1.3588616,0.35300002
1157,1157,1.2625552,0.42000002,1.3586595,0.35300002
1158,1158,1.2623549,0.42000002,1.3584565,0.351
1159,1159,1.2621536,0.42000002,1.3582528,0.35200003
1160,1160,1.2619517,0.42100003,1.3580487,0.35200003
1161,1161,1.2617494,0.42100003,1.3578438,0.35200003
1162,1162,1.2615463,0.42200002,1.3576381,0.35200003
1163,1163,1.2613425,0.42200002,1.3574318,0.35200003
1164,1164,1.261138,0.423,1.3572248,0.35200003
1165,1165,1.2609326,0.423,1.3570169,0.35200003
1166,1166,1.2607263,0.42400002,1.3568082,0.35200003
1167,1167,1.2605197,0.425,1.3565989,0.35200003
1168,1168,1.2603121,0.425,1.3563887,0.35200003
1169,1169,1.2601038,0.42600003,1.356178,0.35200003
1170,1170,1.2598948,0.42700002,1.3559666,0.35300002
1171,1171,1.2596852,0.42700002,1.3557544,0.35300002
1172,1172,1.2594746,0.42700002,1.3555413,0.354
1173,1173,1.2592635,0.42700002,1.3553278,0.354
1174,1174,1.2590518,0.42700002,1.3551137,0.35500002
1175,1175,1.2588392,0.42700002,1.3548988,0.35500002
1176,1176,1.2586262,0.42700002,1.3546835,0.35500002
1177,1177,1.2584124,0.42700002,1.3544674,0.356
1178,1178,1.2581979,0.42700002,1.3542503,0.356
1179,1179,1.2579827,0.42700002,1.354033,0.356
1180,1180,1.2577668,0.42700002,1.3538147,0.356
1181,1181,1.2575504,0.42700002,1.353596,0.358
1182,1182,1.2573329,0.42700002,1.3533763,0.358
1183,1183,1.2571148,0.42700002,1.3531557,0.358
1184,1184,1.2568958,0.42700002,1.3529344,0.35900003
1185,1185,1.2566763,0.42700002,1.3527128,0.358
1186,1186,1.256456,0.42800003,1.35249,0.358
1187,1187,1.256235,0.42800003,1.3522664,0.35700002
1188,1188,1.2560132,0.42800003,1.3520423,0.35700002
1189,1189,1.2557907,0.42900002,1.3518176,0.35700002
1190,1190,1.2555676,0.42900002,1.3515923,0.35700002
1191,1191,1.2553437,0.42900002,1.3513664,0.35700002
1192,1192,1.2551193,0.42800003,1.3511397,0.358
1193,1193,1.2548939,0.42800003,1.3509122,0.358
1194,1194,1.2546682,0.42800003,1.3506838,0.358
1195,1195,1.254442,0.42800003,1.3504554,0.35700002
1196,1196,1.2542151,0.42800003,1.3502265,0.35700002
1197,1197,1.2539876,0.42800003,1.3499967,0.358
1198,1198,1.2537594,0.42800003,1.3497664,0.358
1199,1199,1.2535305,0.42800003,1.3495353,0.358
1200,1200,1.2533011,0.42900002,1.349304,0.36
1201,1201,1.2530708,0.43,1.3490719,0.36
1202,1202,1.25284,0.42900002,1.3488387,0.36100003
1203,1203,1.2526082,0.42900002,1.3486047,0.36100003
1204,1204,1.2523758,0.42900002,1.3483702,0.36100003
1205,1205,1.2521424,0.42900002,1.348135,0.36100003
1206,1206,1.2519085,0.42900002,1.3478988,0.36200002
1207,1207,1.2516738,0.42900002,1.3476622,0.363
1208,1208,1.2514381,0.42900002,1.3474246,0.36200002
1209,1209,1.251202,0.42900002,1.3471866,0.36200002
1210,1210,1.2509651,0.42900002,1.3469476,0.36200002
1211,1211,1.2507275,0.42900002,1.3467085,0.36200002
1212,1212,1.2504897,0.42900002,1.3464693,0.36200002
1213,1213,1.2502514,0.42900002,1.3462293,0.363
1214,1214,1.2500126,0.43,1.3459888,0.363
1215,1215,1.2497731,0.43,1.3457476,0.36400002
1216,1216,1.2495329,0.42900002,1.3455055,0.363
1217,1217,1.2492919,0.43,1.3452626,0.363
1218,1218,1.2490501,0.43,1.3450191,0.363
1219,1219,1.2488077,0.43,1.3447747,0.363
1220,1220,1.2485645,0.43,1.3445299,0.36400002
1221,1221,1.2483205,0.43,1.344284,0.365
1222,1222,1.2480757,0.43,1.3440377,0.365
1223,1223,1.2478307,0.43100002,1.3437904,0.36600003
1224,1224,1.2475847,0.432,1.3435433,0.36600003
1225,1225,1.2473383,0.432,1.3432956,0.36600003
1226,1226,1.2470917,0.432,1.3430476,0.36600003
1227,1227,1.2468443,0.432,1.342799,0.36600003
1228,1228,1.2465963,0.432,1.3425492,0.36600003
1229,1229,1.2463475,0.43100002,1.342299,0.36600003
1230,1230,1.246098,0.43100002,1.3420479,0.36600003
1231,1231,1.2458475,0.43100002,1.3417959,0.36600003
1232,1232,1.2455965,0.432,1.3415434,0.36800003
1233,1233,1.2453445,0.432,1.3412899,0.36800003
1234,1234,1.2450922,0.43300003,1.3410362,0.36800003
1235,1235,1.2448387,0.43300003,1.3407818,0.36800003
1236,1236,1.2445849,0.43300003,1.3405267,0.36800003
1237,1237,1.2443303,0.43300003,1.3402708,0.36800003
1238,1238,1.2440754,0.43400002,1.3400145,0.36800003
1239,1239,1.2438195,0.43400002,1.3397576,0.36900002
1240,1240,1.2435629,0.43300003,1.3394998,0.36900002
1241,1241,1.2433057,0.43300003,1.3392414,0.36900002
1242,1242,1.2430477,0.43300003,1.338982,0.36900002
1243,1243,1.2427889,0.43300003,1.3387219,0.36900002
1244,1244,1.2425295,0.43400002,1.3384613,0.37
1245,1245,1.2422695,0.43500003,1.3382,0.37
1246,1246,1.2420088,0.43500003,1.3379382,0.37
1247,1247,1.2417474,0.43500003,1.3376757,0.37
1248,1248,1.2414852,0.43500003,1.3374127,0.37
1249,1249,1.2412225,0.43500003,1.3371488,0.37
1250,1250,1.2409588,0.43500003,1.3368841,0.37
1251,1251,1.2406945,0.43500003,1.3366188,0.36900002
1252,1252,1.2404296,0.43500003,1.3363531,0.36900002
1253,1253,1.240164,0.43600002,1.3360869,0.37100002
1254,1254,1.239898,0.43600002,1.3358202,0.37100002
1255,1255,1.2396313,0.43600002,1.3355528,0.372
1256,1256,1.239364,0.43600002,1.335285,0.372
1257,1257,1.2390963,0.437,1.3350163,0.372
1258,1258,1.2388278,0.439,1.3347471,0.372
1259,1259,1.2385587,0.44000003,1.3344771,0.372
1260,1260,1.2382886,0.44000003,1.3342063,0.372
1261,1261,1.2380182,0.441,1.3339349,0.372
1262,1262,1.2377465,0.44200003,1.3336625,0.372
1263,1263,1.2374744,0.44200003,1.3333898,0.372
1264,1264,1.2372016,0.44300002,1.333116,0.372
1265,1265,1.2369277,0.44300002,1.3328415,0.37100002
1266,1266,1.2366533,0.44300002,1.3325664,0.372
1267,1267,1.2363783,0.44400004,1.3322908,0.372
1268,1268,1.2361025,0.44400004,1.3320142,0.372
1269,1269,1.2358263,0.44400004,1.3317374,0.372
1270,1270,1.2355491,0.44500002,1.3314596,0.372
1271,1271,1.2352715,0.44500002,1.3311814,0.372
1272,1272,1.234993,0.44500002,1.3309025,0.37300003
1273,1273,1.2347139,0.44400004,1.3306229,0.37300003
1274,1274,1.2344344,0.446,1.330343,0.37300003
1275,1275,1.2341541,0.446,1.3300624,0.374
1276,1276,1.2338734,0.446,1.3297814,0.374
1277,1277,1.2335917,0.44700003,1.3294995,0.374
1278,1278,1.2333094,0.44900003,1.329217,0.374
1279,1279,1.2330264,0.45200002,1.3289334,0.374
1280,1280,1.2327427,0.45400003,1.3286496,0.374
1281,1281,1.2324584,0.45400003,1.3283648,0.374
1282,1282,1.2321733,0.45400003,1.3280795,0.37600002
1283,1283,1.2318873,0.45400003,1.3277932,0.37600002
1284,1284,1.2316009,0.45400003,1.3275065,0.37600002
1285,1285,1.231314,0.453,1.327219,0.37600002
1286,1286,1.2310257,0.453,1.3269308,0.37600002
1287,1287,1.2307371,0.453,1.3266418,0.37600002
1288,1288,1.2304478,0.45400003,1.3263521,0.37600002
1289,1289,1.2301576,0.45400003,1.3260621,0.37600002
1290,1290,1.229867,0.453,1.3257713,0.37600002
1291,1291,1.229576,0.455,1.3254803,0.37600002
1292,1292,1.2292846,0.455,1.3251891,0.37600002
1293,1293,1.2289929,0.455,1.3248973,0.37600002
1294,1294,1.2287005,0.45600003,1.324605,0.377
1295,1295,1.2284075,0.45600003,1.3243122,0.377
1296,1296,1.2281138,0.45800003,1.3240186,0.377
1297,1297,1.2278196,0.45700002,1.3237242,0.377
1298,1298,1.2275246,0.45700002,1.3234293,0.377
1299,1299,1.227229,0.45700002,1.3231338,0.377
1300,1300,1.2269325,0.45700002,1.3228376,0.377
1301,1301,1.2266358,0.45700002,1.3225408,0.377
1302,1302,1.2263384,0.45700002,1.3222435,0.377
1303,1303,1.2260405,0.45800003,1.3219457,0.37800002
1304,1304,1.2257419,0.46,1.3216475,0.37800002
1305,1305,1.2254429,0.46,1.3213487,0.37800002
1306,1306,1.2251432,0.46,1.3210493,0.379
1307,1307,1.2248429,0.46100003,1.3207495,0.379
1308,1308,1.224542,0.462,1.320449,0.379
1309,1309,1.2242402,0.462,1.3201475,0.38000003
1310,1310,1.2239376,0.46300003,1.3198454,0.38000003
1311,1311,1.2236347,0.46300003,1.3195428,0.38000003
1312,1312,1.2233309,0.46300003,1.3192397,0.38300002
1313,1313,1.2230265,0.46300003,1.3189358,0.384
1314,1314,1.2227215,0.46300003,1.3186313,0.384
1315,1315,1.2224162,0.46300003,1.3183261,0.384
1316,1316,1.22211,0.46300003,1.3180206,0.384
1317,1317,1.2218032,0.46300003,1.3177143,0.384
1318,1318,1.2214956,0.46400002,1.3174075,0.384
1319,1319,1.2211876,0.46400002,1.3170998,0.384
1320,1320,1.2208788,0.46400002,1.3167915,0.384
1321,1321,1.2205694,0.46400002,1.3164828,0.384
1322,1322,1.2202591,0.46400002,1.3161732,0.38500002
1323,1323,1.219948,0.46600002,1.3158634,0.38500002
1324,1324,1.219637,0.467,1.315553,0.386
1325,1325,1.2193254,0.467,1.315242,0.386
1326,1326,1.2190131,0.467,1.3149306,0.386
1327,1327,1.2187005,0.467,1.3146187,0.38700002
1328,1328,1.218387,0.467,1.3143063,0.38700002
1329,1329,1.2180729,0.46800002,1.3139927,0.386
1330,1330,1.2177579,0.46800002,1.313679,0.386
1331,1331,1.2174429,0.46800002,1.3133644,0.38700002
1332,1332,1.2171268,0.469,1.3130494,0.38700002
1333,1333,1.2168102,0.47000003,1.3127335,0.38700002
1334,1334,1.2164929,0.47100002,1.312417,0.386
1335,1335,1.2161747,0.47100002,1.3120996,0.386
1336,1336,1.215856,0.47100002,1.311782,0.386
1337,1337,1.2155368,0.47100002,1.3114641,0.386
1338,1338,1.2152172,0.47100002,1.3111452,0.386
1339,1339,1.214897,0.47100002,1.310826,0.38500002
1340,1340,1.214576,0.47000003,1.3105062,0.38500002
1341,1341,1.2142545,0.47100002,1.3101856,0.38500002
1342,1342,1.2139319,0.47100002,1.3098643,0.38500002
1343,1343,1.213609,0.47100002,1.3095424,0.386
1344,1344,1.2132852,0.47100002,1.3092197,0.38500002
1345,1345,1.2129605,0.47100002,1.3088965,0.38500002
1346,1346,1.2126354,0.47300002,1.3085725,0.38500002
1347,1347,1.2123098,0.47300002,1.3082483,0.38500002
1348,1348,1.2119836,0.47300002,1.3079231,0.386
1349,1349,1.2116567,0.47500002,1.307597,0.388
1350,1350,1.2113291,0.47500002,1.307271,0.38900003
1351,1351,1.2110018,0.476,1.3069454,0.38900003
1352,1352,1.2106738,0.47700003,1.3066195,0.39100003
1353,1353,1.2103453,0.476,1.3062928,0.39100003
1354,1354,1.2100164,0.476,1.3059652,0.39100003
1355,1355,1.2096871,0.476,1.305637,0.39100003
1356,1356,1.209357,0.47700003,1.3053082,0.39200002
1357,1357,1.2090261,0.47700003,1.3049786,0.39200002
1358,1358,1.2086948,0.47800002,1.3046484,0.393
1359,1359,1.2083626,0.47800002,1.3043175,0.39400002
1360,1360,1.20803,0.47900003,1.3039858,0.395
1361,1361,1.2076964,0.47900003,1.3036535,0.395
1362,1362,1.2073624,0.47900003,1.3033206,0.395
1363,1363,1.2070277,0.47900003,1.3029871,0.395
1364,1364,1.2066928,0.47900003,1.3026537,0.39400002
1365,1365,1.2063572,0.47900003,1.3023199,0.395
1366,1366,1.2060214,0.47900003,1.3019853,0.39600003
1367,1367,1.2056848,0.48000002,1.30165,0.397
1368,1368,1.2053477,0.48000002,1.3013144,0.397
1369,1369,1.20501,0.48000002,1.300978,0.397
1370,1370,1.2046717,0.48000002,1.3006407,0.397
1371,1371,1.2043327,0.48000002,1.3003029,0.397
1372,1372,1.2039931,0.48000002,1.2999647,0.397
1373,1373,1.2036531,0.48100004,1.2996255,0.39900002
1374,1374,1.2033123,0.483,1.299286,0.39900002
1375,1375,1.2029707,0.483,1.2989457,0.39900002
1376,1376,1.2026287,0.485,1.298605,0.39900002
1377,1377,1.202286,0.485,1.2982634,0.39900002
1378,1378,1.2019427,0.485,1.2979211,0.40100002
1379,1379,1.201599,0.485,1.2975786,0.40100002
1380,1380,1.2012548,0.485,1.2972355,0.402
1381,1381,1.2009101,0.48600003,1.2968919,0.402
1382,1382,1.2005651,0.48700002,1.2965477,0.402
1383,1383,1.2002192,0.48700002,1.2962029,0.40100002
1384,1384,1.1998729,0.48700002,1.2958579,0.402
1385,1385,1.1995263,0.48800004,1.2955121,0.402
1386,1386,1.1991793,0.48800004,1.2951661,0.40300003
1387,1387,1.1988318,0.48800004,1.2948201,0.40300003
1388,1388,1.1984841,0.48800004,1.2944734,0.40300003
1389,1389,1.1981359,0.48800004,1.2941263,0.40300003
1390,1390,1.1977867,0.48800004,1.2937785,0.404
1391,1391,1.1974372,0.48800004,1.29343,0.404
1392,1392,1.197087,0.48800004,1.2930812,0.404
1393,1393,1.1967362,0.48800004,1.2927314,0.404
1394,1394,1.196385,0.48800004,1.2923809,0.404
1395,1395,1.1960329,0.48800004,1.29203,0.404
1396,1396,1.1956805,0.48700002,1.2916785,0.404
1397,1397,1.195327,0.48800004,1.2913264,0.404
1398,1398,1.1949737,0.48800004,1.2909737,0.404
1399,1399,1.1946195,0.48800004,1.2906209,0.404
1400,1400,1.1942648,0.48800004,1.2902671,0.40500003
1401,1401,1.1939094,0.48900002,1.2899127,0.40500003
1402,1402,1.1935533,0.48900002,1.2895575,0.40500003
1403,1403,1.1931964,0.48800004,1.2892019,0.40500003
1404,1404,1.1928391,0.49,1.2888454,0.40500003
1405,1405,1.1924812,0.49,1.2884884,0.40500003
1406,1406,1.1921227,0.49,1.2881306,0.40600002
1407,1407,1.1917635,0.49,1.2877724,0.40600002
1408,1408,1.1914037,0.48900002,1.2874132,0.40600002
1409,1409,1.1910433,0.49,1.2870536,0.40500003
1410,1410,1.1906823,0.49,1.2866931,0.40500003
1411,1411,1.1903206,0.49,1.2863321,0.40500003
1412,1412,1.1899587,0.49100003,1.2859708,0.40500003
1413,1413,1.1895959,0.49100003,1.2856086,0.404
1414,1414,1.1892326,0.49100003,1.285246,0.404
1415,1415,1.1888686,0.49100003,1.2848829,0.404
1416,1416,1.1885041,0.49100003,1.2845188,0.404
1417,1417,1.1881388,0.49100003,1.2841539,0.404
1418,1418,1.1877729,0.49100003,1.2837887,0.404
1419,1419,1.1874067,0.492,1.2834227,0.40300003
1420,1420,1.1870397,0.49300003,1.2830561,0.404
1421,1421,1.1866721,0.49300003,1.2826887,0.40500003
1422,1422,1.1863037,0.49300003,1.2823209,0.40500003
1423,1423,1.1859351,0.49400002,1.2819524,0.40500003
1424,1424,1.1855656,0.49400002,1.2815831,0.407
1425,1425,1.1851957,0.49400002,1.2812134,0.407
1426,1426,1.1848254,0.49400002,1.2808433,0.40800002
1427,1427,1.1844543,0.49300003,1.2804723,0.40800002
1428,1428,1.1840827,0.49300003,1.2801011,0.40800002
1429,1429,1.1837103,0.49300003,1.2797288,0.409
1430,1430,1.1833377,0.49400002,1.2793564,0.409
1431,1431,1.1829647,0.49400002,1.2789834,0.41000003
1432,1432,1.1825912,0.49400002,1.2786101,0.411
1433,1433,1.1822175,0.49600002,1.2782364,0.409
1434,1434,1.1818428,0.49600002,1.2778618,0.409
1435,1435,1.1814674,0.497,1.2774864,0.409
1436,1436,1.1810917,0.497,1.2771103,0.41000003
1437,1437,1.1807152,0.497,1.2767338,0.41000003
1438,1438,1.1803379,0.497,1.2763565,0.41000003
1439,1439,1.17996,0.497,1.2759784,0.41000003
1440,1440,1.1795815,0.497,1.2755996,0.41000003
1441,1441,1.1792023,0.49800003,1.27522,0.41000003
1442,1442,1.1788225,0.49800003,1.2748398,0.409
1443,1443,1.1784422,0.49800003,1.2744592,0.409
1444,1444,1.1780611,0.499,1.2740781,0.409
1445,1445,1.1776795,0.5,1.2736962,0.409
1446,1446,1.1772974,0.5,1.2733135,0.41000003
1447,1447,1.1769145,0.5,1.2729301,0.41000003
1448,1448,1.1765311,0.50200003,1.2725462,0.41000003
1449,1449,1.1761471,0.503,1.2721618,0.41000003
1450,1450,1.1757625,0.503,1.2717767,0.411
1451,1451,1.1753775,0.503,1.2713909,0.41200003
1452,1452,1.1749917,0.503,1.2710047,0.41300002
1453,1453,1.1746057,0.504,1.2706178,0.41300002
1454,1454,1.174219,0.504,1.2702304,0.41300002
1455,1455,1.1738316,0.504,1.2698424,0.41300002
1456,1456,1.1734437,0.504,1.2694534,0.41300002
1457,1457,1.1730554,0.503,1.2690643,0.41300002
1458,1458,1.1726665,0.503,1.2686747,0.41200003
1459,1459,1.172277,0.504,1.2682843,0.41200003
1460,1460,1.1718873,0.503,1.2678939,0.41200003
1461,1461,1.1714969,0.504,1.2675027,0.41300002
1462,1462,1.1711061,0.504,1.2671108,0.41300002
1463,1463,1.1707146,0.505,1.266718,0.41300002
1464,1464,1.1703227,0.50600004,1.266325,0.41400003
1465,1465,1.1699302,0.50600004,1.2659315,0.41400003
1466,1466,1.1695372,0.507,1.265537,0.41400003
1467,1467,1.1691436,0.508,1.265142,0.41400003
1468,1468,1.1687496,0.508,1.2647465,0.41400003
1469,1469,1.1683549,0.507,1.2643509,0.41500002
1470,1470,1.1679598,0.508,1.2639542,0.41500002
1471,1471,1.1675642,0.508,1.263557,0.41500002
1472,1472,1.1671679,0.509,1.2631592,0.41500002
1473,1473,1.166771,0.508,1.2627605,0.41500002
1474,1474,1.1663737,0.508,1.2623618,0.41500002
1475,1475,1.1659759,0.509,1.2619624,0.41500002
1476,1476,1.1655774,0.509,1.2615625,0.41500002
1477,1477,1.1651784,0.509,1.2611617,0.41500002
1478,1478,1.1647787,0.509,1.2607603,0.41500002
1479,1479,1.1643785,0.509,1.2603582,0.41500002
1480,1480,1.1639777,0.509,1.2599556,0.41500002
1481,1481,1.1635764,0.509,1.2595526,0.41500002
1482,1482,1.1631746,0.509,1.2591486,0.41400003
1483,1483,1.1627722,0.51000005,1.2587444,0.41400003
1484,1484,1.1623693,0.51000005,1.2583395,0.41400003
1485,1485,1.1619658,0.512,1.2579342,0.41500002
1486,1486,1.1615622,0.512,1.2575284,0.41500002
1487,1487,1.161158,0.513,1.2571219,0.41500002
1488,1488,1.1607531,0.514,1.2567148,0.416
1489,1489,1.1603477,0.514,1.2563071,0.416
1490,1490,1.1599419,0.51500005,1.255899,0.416
1491,1491,1.1595355,0.51600003,1.2554903,0.41500002
1492,1492,1.1591285,0.51600003,1.2550807,0.41500002
1493,1493,1.158721,0.51600003,1.2546707,0.41900003
1494,1494,1.1583128,0.517,1.2542601,0.41900003
1495,1495,1.1579044,0.517,1.2538488,0.41900003
1496,1496,1.1574949,0.518,1.253437,0.418
1497,1497,1.1570854,0.518,1.2530245,0.41900003
1498,1498,1.156675,0.51900005,1.2526113,0.42100003
1499,1499,1.1562641,0.51900005,1.2521979,0.42100003
1500,1500,1.1558526,0.51900005,1.2517835,0.42200002
1501,1501,1.1554407,0.51900005,1.2513685,0.423
1502,1502,1.155028,0.51900005,1.2509531,0.423
1503,1503,1.1546153,0.51900005,1.2505372,0.423
1504,1504,1.1542019,0.51900005,1.2501205,0.42400002
1505,1505,1.153788,0.518,1.2497034,0.42400002
1506,1506,1.1533736,0.518,1.2492856,0.425
1507,1507,1.1529586,0.518,1.2488673,0.42600003
1508,1508,1.1525432,0.518,1.2484483,0.42800003
1509,1509,1.1521269,0.518,1.2480288,0.42800003
1510,1510,1.1517105,0.51900005,1.2476087,0.42800003
1511,1511,1.1512933,0.51900005,1.2471882,0.42900002
1512,1512,1.1508757,0.51900005,1.2467672,0.42900002
1513,1513,1.1504576,0.51900005,1.2463454,0.42900002
1514,1514,1.1500392,0.518,1.2459234,0.42900002
1515,1515,1.1496205,0.518,1.2455008,0.42900002
1516,1516,1.1492012,0.518,1.2450777,0.42900002
1517,1517,1.1487813,0.518,1.2446539,0.42800003
1518,1518,1.1483611,0.518,1.2442303,0.42800003
1519,1519,1.1479409,0.518,1.2438062,0.42800003
1520,1520,1.1475201,0.518,1.2433811,0.42800003
1521,1521,1.1470989,0.51900005,1.2429558,0.42900002
1522,1522,1.1466769,0.51900005,1.2425299,0.42900002
1523,1523,1.1462547,0.51900005,1.2421032,0.432
1524,1524,1.1458318,0.52000004,1.2416763,0.432
1525,1525,1.1454084,0.52000004,1.2412485,0.432
1526,1526,1.144985,0.52000004,1.2408205,0.432
1527,1527,1.1445606,0.52000004,1.2403916,0.43100002
1528,1528,1.1441361,0.521,1.2399625,0.43100002
1529,1529,1.1437107,0.522,1.2395328,0.43100002
1530,1530,1.1432849,0.522,1.2391027,0.43100002
1531,1531,1.1428589,0.522,1.2386721,0.43100002
1532,1532,1.1424325,0.522,1.2382405,0.43100002
1533,1533,1.1420052,0.523,1.2378088,0.43100002
1534,1534,1.1415776,0.523,1.2373763,0.43100002
1535,1535,1.1411494,0.526,1.236943,0.43100002
1536,1536,1.1407205,0.526,1.2365096,0.43300003
1537,1537,1.1402916,0.526,1.2360758,0.43300003
1538,1538,1.1398621,0.527,1.2356412,0.43300003
1539,1539,1.1394321,0.526,1.2352064,0.43400002
1540,1540,1.1390016,0.526,1.2347708,0.43500003
1541,1541,1.138571,0.528,1.2343347,0.43500003
1542,1542,1.1381397,0.528,1.233898,0.43600002
1543,1543,1.1377081,0.52900004,1.2334611,0.43600002
1544,1544,1.1372757,0.52900004,1.2330234,0.43600002
1545,1545,1.1368431,0.52900004,1.2325854,0.43600002
1546,1546,1.1364098,0.52900004,1.2321464,0.43600002
1547,1547,1.135976,0.52900004,1.2317073,0.43600002
1548,1548,1.1355417,0.53000003,1.2312677,0.43600002
1549,1549,1.1351069,0.53000003,1.2308273,0.43600002
1550,1550,1.1346717,0.531,1.2303864,0.437
1551,1551,1.1342357,0.532,1.2299448,0.44000003
1552,1552,1.1337997,0.532,1.2295028,0.441
1553,1553,1.1333628,0.532,1.2290602,0.441
1554,1554,1.1329255,0.532,1.2286168,0.441
1555,1555,1.1324878,0.532,1.2281734,0.44200003
1556,1556,1.1320497,0.532,1.2277293,0.44200003
1557,1557,1.1316111,0.532,1.2272848,0.44300002
1558,1558,1.1311723,0.532,1.2268398,0.44400004
1559,1559,1.130733,0.53300005,1.2263943,0.44400004
1560,1560,1.1302934,0.535,1.2259485,0.44400004
1561,1561,1.1298535,0.536,1.225502,0.44400004
1562,1562,1.1294128,0.537,1.2250555,0.44400004
1563,1563,1.1289718,0.537,1.2246085,0.44500002
1564,1564,1.128531,0.53900003,1.224161,0.44500002
1565,1565,1.1280894,0.53900003,1.2237132,0.446
1566,1566,1.1276475,0.54,1.2232648,0.446
1567,1567,1.1272051,0.54200006,1.222816,0.446
1568,1568,1.1267623,0.54200006,1.2223668,0.446
1569,1569,1.126319,0.54300004,1.221917,0.448
1570,1570,1.1258754,0.54300004,1.2214665,0.448
1571,1571,1.1254311,0.54300004,1.2210158,0.448
1572,1572,1.1249866,0.545,1.2205645,0.448
1573,1573,1.1245416,0.545,1.2201128,0.44900003
1574,1574,1.1240964,0.545,1.2196604,0.44900003
1575,1575,1.1236507,0.545,1.2192084,0.44900003
1576,1576,1.123205,0.545,1.2187554,0.44900003
1577,1577,1.1227587,0.545,1.2183019,0.44900003
1578,1578,1.122312,0.545,1.217848,0.44900003
1579,1579,1.121865,0.546,1.2173941,0.44900003
1580,1580,1.1214178,0.546,1.2169398,0.44900003
1581,1581,1.1209701,0.546,1.2164848,0.44900003
1582,1582,1.1205221,0.546,1.2160296,0.44900003
1583,1583,1.120074,0.546,1.2155743,0.44900003
1584,1584,1.1196256,0.546,1.2151188,0.44900003
1585,1585,1.1191771,0.546,1.2146628,0.44900003
1586,1586,1.1187278,0.546,1.2142063,0.45000002
1587,1587,1.1182786,0.546,1.2137493,0.45000002
1588,1588,1.117829,0.546,1.2132921,0.45100003
1589,1589,1.1173786,0.54700005,1.2128346,0.45200002
1590,1590,1.1169281,0.54700005,1.212377,0.453
1591,1591,1.1164775,0.54700005,1.2119188,0.453
1592,1592,1.1160265,0.54700005,1.2114604,0.45400003
1593,1593,1.1155753,0.54700005,1.2110016,0.455
1594,1594,1.1151237,0.54700005,1.2105424,0.45600003
1595,1595,1.1146718,0.54700005,1.2100827,0.45800003
1596,1596,1.1142195,0.54700005,1.2096226,0.45800003
1597,1597,1.113767,0.54700005,1.2091624,0.45800003
1598,1598,1.1133145,0.54700005,1.208702,0.45800003
1599,1599,1.1128615,0.54700005,1.2082409,0.45800003
1600,1600,1.1124082,0.54700005,1.2077796,0.45800003
1601,1601,1.1119543,0.54700005,1.2073181,0.45700002
1602,1602,1.1115003,0.54700005,1.2068558,0.45700002
1603,1603,1.1110458,0.54700005,1.2063934,0.45700002
1604,1604,1.1105913,0.54700005,1.2059307,0.45700002
1605,1605,1.1101363,0.549,1.2054675,0.45700002
1606,1606,1.1096811,0.549,1.2050039,0.45700002
1607,1607,1.1092254,0.549,1.20454,0.45700002
1608,1608,1.1087697,0.549,1.2040759,0.45700002
1609,1609,1.1083138,0.55,1.2036119,0.45700002
1610,1610,1.1078576,0.55,1.2031472,0.45700002
1611,1611,1.1074011,0.551,1.2026823,0.45800003
1612,1612,1.1069446,0.551,1.2022173,0.45800003
1613,1613,1.1064879,0.55200005,1.2017523,0.45800003
1614,1614,1.1060307,0.55200005,1.2012863,0.45800003
1615,1615,1.1055733,0.55300003,1.2008202,0.45800003
1616,1616,1.1051157,0.55300003,1.2003541,0.45800003
1617,1617,1.1046578,0.55300003,1.1998875,0.46
1618,1618,1.1041998,0.554,1.1994207,0.46
1619,1619,1.1037415,0.55600005,1.1989534,0.46
1620,1620,1.1032829,0.55700004,1.198486,0.46
1621,1621,1.1028243,0.55700004,1.1980184,0.46
1622,1622,1.1023655,0.558,1.1975509,0.46
1623,1623,1.1019067,0.558,1.1970831,0.46
1624,1624,1.1014476,0.558,1.1966151,0.46
1625,1625,1.1009884,0.558,1.1961467,0.46100003
1626,1626,1.100529,0.558,1.1956785,0.46100003
1627,1627,1.1000696,0.558,1.1952095,0.46
1628,1628,1.0996096,0.558,1.1947407,0.46
1629,1629,1.0991496,0.559,1.1942716,0.46100003
1630,1630,1.0986893,0.559,1.1938015,0.46100003
1631,1631,1.0982287,0.559,1.1933318,0.462
1632,1632,1.0977678,0.559,1.1928617,0.46300003
1633,1633,1.0973067,0.559,1.1923913,0.46300003
1634,1634,1.0968454,0.559,1.1919206,0.46300003
1635,1635,1.0963839,0.559,1.1914499,0.46500003
1636,1636,1.0959224,0.56,1.1909788,0.46600002
1637,1637,1.0954604,0.56100005,1.1905074,0.46600002
1638,1638,1.0949984,0.56100005,1.1900359,0.46600002
1639,1639,1.0945363,0.56100005,1.1895646,0.467
1640,1640,1.0940742,0.56,1.1890932,0.467
1641,1641,1.0936122,0.56,1.188622,0.467
1642,1642,1.0931504,0.56100005,1.1881504,0.46800002
1643,1643,1.0926882,0.56100005,1.187679,0.469
1644,1644,1.0922261,0.56100005,1.1872073,0.47100002
1645,1645,1.0917639,0.56100005,1.1867355,0.47100002
1646,1646,1.0913016,0.565,1.1862633,0.47200003
1647,1647,1.0908389,0.565,1.1857908,0.47200003
1648,1648,1.090376,0.56600004,1.1853185,0.47200003
1649,1649,1.0899132,0.56600004,1.184846,0.47300002
1650,1650,1.0894506,0.56700003,1.1843735,0.47300002
1651,1651,1.088988,0.56700003,1.1839012,0.47300002
1652,1652,1.0885254,0.56700003,1.1834288,0.47300002
1653,1653,1.0880628,0.56700003,1.1829563,0.47300002
1654,1654,1.0876002,0.568,1.1824843,0.47500002
1655,1655,1.087138,0.568,1.182012,0.47500002
1656,1656,1.0866756,0.569,1.1815397,0.476
1657,1657,1.0862132,0.57000005,1.1810673,0.476
1658,1658,1.0857507,0.57000005,1.1805948,0.476
1659,1659,1.0852882,0.57100004,1.1801223,0.476
1660,1660,1.0848258,0.57100004,1.1796498,0.476
1661,1661,1.0843632,0.573,1.1791772,0.476
1662,1662,1.0839008,0.573,1.1787046,0.476
1663,1663,1.0834383,0.573,1.1782324,0.47700003
1664,1664,1.082976,0.573,1.1777599,0.47700003
1665,1665,1.0825137,0.573,1.1772873,0.47800002
1666,1666,1.0820515,0.574,1.1768149,0.47800002
1667,1667,1.0815893,0.574,1.1763426,0.47700003
1668,1668,1.0811273,0.574,1.1758701,0.47700003
1669,1669,1.0806649,0.574,1.1753972,0.47700003
1670,1670,1.0802027,0.57500005,1.1749247,0.47700003
1671,1671,1.0797405,0.57500005,1.1744523,0.47700003
1672,1672,1.0792785,0.57600003,1.1739796,0.47800002
1673,1673,1.0788162,0.57600003,1.1735067,0.47900003
1674,1674,1.0783541,0.57600003,1.1730343,0.48000002
1675,1675,1.0778923,0.577,1.1725621,0.48100004
1676,1676,1.0774305,0.577,1.1720902,0.48100004
1677,1677,1.0769689,0.578,1.1716177,0.48100004
1678,1678,1.0765071,0.578,1.1711456,0.48100004
1679,1679,1.0760454,0.578,1.1706735,0.48100004
1680,1680,1.0755837,0.57900006,1.1702012,0.48200002
1681,1681,1.075122,0.57900006,1.169729,0.48200002
1682,1682,1.0746605,0.58000004,1.169257,0.48200002
1683,1683,1.0741994,0.58000004,1.1687857,0.48200002
1684,1684,1.0737383,0.58000004,1.1683145,0.48200002
1685,1685,1.0732775,0.58100003,1.1678431,0.48200002
1686,1686,1.0728167,0.58100003,1.1673716,0.48200002
1687,1687,1.072356,0.58100003,1.1669002,0.483
1688,1688,1.0718955,0.58100003,1.1664293,0.483
1689,1689,1.0714351,0.58100003,1.165958,0.48400003
1690,1690,1.070975,0.58100003,1.1654868,0.48400003
1691,1691,1.0705146,0.58400005,1.1650159,0.48400003
1692,1692,1.0700543,0.58400005,1.1645455,0.48400003
1693,1693,1.0695943,0.58500004,1.1640747,0.48400003
1694,1694,1.0691342,0.58500004,1.1636037,0.48400003
1695,1695,1.0686743,0.58500004,1.163133,0.485
1696,1696,1.0682143,0.58500004,1.1626621,0.48600003
1697,1697,1.0677549,0.58500004,1.1621916,0.48600003
1698,1698,1.0672953,0.58500004,1.1617215,0.48600003
1699,1699,1.0668361,0.586,1.1612512,0.48600003
1700,1700,1.0663769,0.586,1.1607814,0.48600003
1701,1701,1.0659177,0.58500004,1.1603116,0.48600003
1702,1702,1.065459,0.58500004,1.1598419,0.48600003
1703,1703,1.065,0.586,1.1593719,0.48600003
1704,1704,1.0645413,0.586,1.1589024,0.48600003
1705,1705,1.0640829,0.586,1.1584336,0.48600003
1706,1706,1.063625,0.586,1.1579647,0.48800004
1707,1707,1.063167,0.586,1.1574954,0.48800004
1708,1708,1.0627093,0.586,1.1570268,0.48800004
1709,1709,1.0622518,0.586,1.156558,0.48800004
1710,1710,1.0617944,0.586,1.1560895,0.48800004
1711,1711,1.0613372,0.586,1.155621,0.48800004
1712,1712,1.0608802,0.586,1.1551529,0.48800004
1713,1713,1.0604235,0.586,1.1546849,0.48800004
1714,1714,1.0599669,0.586,1.1542174,0.48800004
1715,1715,1.0595108,0.586,1.1537497,0.48900002
1716,1716,1.0590546,0.58900005,1.1532823,0.48900002
1717,1717,1.0585989,0.58900005,1.1528151,0.48900002
1718,1718,1.0581431,0.58900005,1.152348,0.48900002
1719,1719,1.0576874,0.58900005,1.1518809,0.48900002
1720,1720,1.057232,0.58900005,1.151414,0.48900002
1721,1721,1.0567768,0.58900005,1.1509472,0.49
1722,1722,1.0563217,0.58900005,1.1504809,0.49
1723,1723,1.0558671,0.59000003,1.1500149,0.48900002
1724,1724,1.0554124,0.59000003,1.1495486,0.48900002
1725,1725,1.0549582,0.59000003,1.149083,0.48900002
1726,1726,1.054504,0.591,1.1486176,0.48900002
1727,1727,1.0540504,0.59300005,1.1481522,0.48900002
1728,1728,1.053597,0.59300005,1.1476868,0.48900002
1729,1729,1.0531439,0.59300005,1.1472218,0.48900002
1730,1730,1.0526911,0.59300005,1.1467574,0.48900002
1731,1731,1.0522388,0.59300005,1.1462935,0.49
1732,1732,1.0517869,0.59400004,1.1458299,0.49
1733,1733,1.0513355,0.595,1.1453668,0.49
1734,1734,1.0508845,0.595,1.144904,0.49
1735,1735,1.0504338,0.595,1.144442,0.49100003
1736,1736,1.0499837,0.595,1.1439797,0.49100003
1737,1737,1.0495337,0.595,1.143518,0.49100003
1738,1738,1.049084,0.595,1.1430568,0.49100003
1739,1739,1.0486345,0.595,1.1425959,0.49100003
1740,1740,1.0481857,0.595,1.1421354,0.49100003
1741,1741,1.0477372,0.596,1.141675,0.49100003
1742,1742,1.0472889,0.596,1.1412145,0.49100003
1743,1743,1.0468405,0.596,1.1407545,0.492
1744,1744,1.0463922,0.597,1.1402942,0.492
1745,1745,1.0459443,0.597,1.1398348,0.492
1746,1746,1.0454975,0.597,1.1393757,0.492
1747,1747,1.0450507,0.597,1.1389172,0.49300003
1748,1748,1.0446045,0.597,1.1384588,0.49300003
1749,1749,1.0441582,0.597,1.1380005,0.49300003
1750,1750,1.0437123,0.597,1.1375422,0.49300003
1751,1751,1.0432665,0.597,1.1370847,0.49300003
1752,1752,1.0428212,0.597,1.1366272,0.49300003
1753,1753,1.0423764,0.597,1.1361701,0.49400002
1754,1754,1.041932,0.59800005,1.1357135,0.49500003
1755,1755,1.0414878,0.59800005,1.1352574,0.49500003
1756,1756,1.0410439,0.59800005,1.1348013,0.49500003
1757,1757,1.0406003,0.59800005,1.1343455,0.49600002
1758,1758,1.0401571,0.59800005,1.1338902,0.49600002
1759,1759,1.0397143,0.59800005,1.133435,0.49600002
1760,1760,1.0392714,0.59800005,1.1329801,0.497
1761,1761,1.0388292,0.59800005,1.1325253,0.49800003
1762,1762,1.0383874,0.59800005,1.1320711,0.5
1763,1763,1.0379456,0.59800005,1.1316173,0.50100005
1764,1764,1.0375043,0.6,1.1311635,0.50100005
1765,1765,1.0370634,0.60200006,1.1307099,0.50100005
1766,1766,1.0366225,0.60200006,1.1302567,0.50200003
1767,1767,1.0361824,0.60300004,1.1298045,0.50200003
1768,1768,1.0357429,0.60300004,1.1293528,0.503
1769,1769,1.0353037,0.60400003,1.1289011,0.503
1770,1770,1.0348649,0.60400003,1.12845,0.504
1771,1771,1.0344267,0.60400003,1.1279993,0.505
1772,1772,1.033989,0.605,1.1275494,0.505
1773,1773,1.0335515,0.605,1.1270999,0.505
1774,1774,1.0331144,0.605,1.1266503,0.50600004
1775,1775,1.0326775,0.60700005,1.1262015,0.507
1776,1776,1.0322411,0.60700005,1.1257526,0.507
1777,1777,1.0318054,0.60700005,1.1253042,0.507
1778,1778,1.0313698,0.60700005,1.1248564,0.509
1779,1779,1.0309347,0.60700005,1.1244092,0.51000005
1780,1780,1.0305008,0.60800004,1.1239629,0.51000005
1781,1781,1.0300672,0.60800004,1.1235168,0.51100004
1782,1782,1.0296341,0.60800004,1.1230708,0.51100004
1783,1783,1.029201,0.60800004,1.1226254,0.51100004
1784,1784,1.0287683,0.60800004,1.12218,0.512
1785,1785,1.0283359,0.61,1.1217353,0.513
1786,1786,1.0279043,0.61,1.1212907,0.513
1787,1787,1.027473,0.61,1.1208469,0.513
1788,1788,1.0270422,0.611,1.1204035,0.513
1789,1789,1.0266117,0.611,1.1199607,0.513
1790,1790,1.0261819,0.611,1.1195182,0.513
1791,1791,1.0257525,0.61,1.1190763,0.513
1792,1792,1.0253235,0.61,1.1186343,0.513
1793,1793,1.0248948,0.61,1.1181929,0.513
1794,1794,1.0244665,0.611,1.1177518,0.513
1795,1795,1.0240387,0.611,1.1173111,0.514
1796,1796,1.0236112,0.611,1.1168709,0.51600003
1797,1797,1.0231841,0.61200005,1.1164312,0.517
1798,1798,1.0227575,0.61200005,1.1159916,0.517
1799,1799,1.0223311,0.61200005,1.1155527,0.517
1800,1800,1.0219053,0.61200005,1.115114,0.517
1801,1801,1.0214797,0.61200005,1.1146756,0.517
1802,1802,1.0210546,0.61200005,1.1142374,0.518
1803,1803,1.0206299,0.61200005,1.1138009,0.518
1804,1804,1.0202061,0.61200005,1.1133643,0.518
1805,1805,1.0197825,0.61200005,1.1129279,0.518
1806,1806,1.0193594,0.61300004,1.1124921,0.518
1807,1807,1.0189368,0.614,1.1120567,0.518
1808,1808,1.0185144,0.614,1.1116217,0.518
1809,1809,1.0180925,0.614,1.1111869,0.51900005
1810,1810,1.017671,0.61600006,1.1107523,0.52000004
1811,1811,1.01725,0.61600006,1.1103183,0.52000004
1812,1812,1.016829,0.61600006,1.1098847,0.521
1813,1813,1.0164089,0.61600006,1.1094515,0.522
1814,1814,1.015989,0.61700004,1.1090187,0.522
1815,1815,1.0155692,0.61700004,1.1085864,0.522
1816,1816,1.0151503,0.61700004,1.1081545,0.522
1817,1817,1.0147315,0.61700004,1.1077228,0.522
1818,1818,1.014313,0.61700004,1.1072911,0.522
1819,1819,1.0138948,0.61700004,1.1068599,0.522
1820,1820,1.0134771,0.61700004,1.1064292,0.523
1821,1821,1.0130597,0.61700004,1.1059988,0.523
1822,1822,1.0126429,0.61700004,1.1055692,0.523
1823,1823,1.0122268,0.61700004,1.105141,0.52400005
1824,1824,1.011812,0.61700004,1.1047132,0.52400005
1825,1825,1.0113977,0.61700004,1.1042858,0.52400005
1826,1826,1.010984,0.61700004,1.1038592,0.52400005
1827,1827,1.0105708,0.61700004,1.1034334,0.52400005
1828,1828,1.0101582,0.61700004,1.1030085,0.52400005
1829,1829,1.0097464,0.61700004,1.1025834,0.52500004
1830,1830,1.0093347,0.61700004,1.1021589,0.52500004
1831,1831,1.0089234,0.61700004,1.1017343,0.526
1832,1832,1.0085125,0.61700004,1.1013103,0.526
1833,1833,1.0081019,0.61700004,1.1008866,0.526
1834,1834,1.0076917,0.61700004,1.100463,0.526
1835,1835,1.0072821,0.61800003,1.1000402,0.528
1836,1836,1.0068728,0.62,1.0996176,0.52900004
1837,1837,1.0064636,0.62,1.0991954,0.53000003
1838,1838,1.0060551,0.62,1.0987736,0.52900004
1839,1839,1.0056472,0.62100005,1.0983524,0.52900004
1840,1840,1.0052396,0.62100005,1.0979314,0.52900004
1841,1841,1.0048324,0.62,1.0975112,0.52900004
1842,1842,1.004426,0.62100005,1.0970916,0.52900004
1843,1843,1.0040202,0.62100005,1.0966727,0.53000003
1844,1844,1.0036149,0.62100005,1.0962541,0.53000003
1845,1845,1.0032101,0.62100005,1.0958356,0.53000003
1846,1846,1.0028055,0.62200004,1.0954177,0.53000003
1847,1847,1.0024015,0.62200004,1.0950006,0.531
1848,1848,1.0019982,0.62200004,1.0945841,0.531
1849,1849,1.0015954,0.623,1.0941681,0.531
1850,1850,1.0011929,0.623,1.0937525,0.531
1851,1851,1.0007911,0.623,1.0933374,0.531
1852,1852,1.0003899,0.623,1.0929228,0.531
1853,1853,0.99998885,0.624,1.0925084,0.532
1854,1854,0.9995885,0.623,1.0920945,0.532
1855,1855,0.9991889,0.62700003,1.0916812,0.53300005
1856,1856,0.9987894,0.62700003,1.0912695,0.53300005
1857,1857,0.998391,0.62700003,1.0908573,0.53400004
1858,1858,0.99799246,0.62700003,1.0904455,0.535
1859,1859,0.99759406,0.62700003,1.0900337,0.535
1860,1860,0.99719584,0.62700003,1.0896223,0.535
1861,1861,0.99679786,0.62700003,1.089211,0.535
1862,1862,0.99640054,0.628,1.0888002,0.535
1863,1863,0.9960035,0.628,1.0883906,0.535
1864,1864,0.99560714,0.628,1.0879806,0.536
1865,1865,0.9952112,0.628,1.0875709,0.536
1866,1866,0.99481547,0.628,1.0871626,0.537
1867,1867,0.99442035,0.629,1.0867546,0.537
1868,1868,0.9940255,0.63000005,1.0863467,0.537
1869,1869,0.993631,0.63000005,1.0859389,0.537
1870,1870,0.9932369,0.63000005,1.0855311,0.537
1871,1871,0.99284303,0.63000005,1.085124,0.537
1872,1872,0.99244964,0.63000005,1.0847173,0.53800005
1873,1873,0.99205667,0.63000005,1.0843111,0.53800005
1874,1874,0.991664,0.63000005,1.0839052,0.53800005
1875,1875,0.99127185,0.63100004,1.0834996,0.53800005
1876,1876,0.9908802,0.63100004,1.0830942,0.53800005
1877,1877,0.9904886,0.63100004,1.0826899,0.53800005
1878,1878,0.9900977,0.63100004,1.0822855,0.53800005
1879,1879,0.98970705,0.63100004,1.0818818,0.53800005
1880,1880,0.98931694,0.633,1.0814781,0.53800005
1881,1881,0.98892707,0.633,1.0810748,0.53900003
1882,1882,0.98853755,0.633,1.0806714,0.54
1883,1883,0.9881482,0.633,1.0802691,0.54
1884,1884,0.98775977,0.633,1.0798668,0.54
1885,1885,0.9873714,0.633,1.0794652,0.54
1886,1886,0.9869838,0.633,1.0790641,0.54
1887,1887,0.9865971,0.633,1.0786648,0.54
1888,1888,0.9862115,0.634,1.078267,0.54
1889,1889,0.9858273,0.634,1.0778701,0.54
1890,1890,0.98544365,0.634,1.0774733,0.54
1891,1891,0.9850609,0.634,1.0770766,0.54
1892,1892,0.9846781,0.63500005,1.0766803,0.54
1893,1893,0.98429567,0.63500005,1.0762844,0.54
1894,1894,0.9839136,0.63500005,1.0758888,0.54
1895,1895,0.9835322,0.63500005,1.0754936,0.54
1896,1896,0.9831509,0.63600004,1.0750986,0.54
1897,1897,0.98276997,0.63600004,1.0747039,0.54
1898,1898,0.9823895,0.637,1.0743098,0.54
1899,1899,0.98200935,0.637,1.073916,0.54
1900,1900,0.9816296,0.637,1.0735224,0.54
1901,1901,0.9812502,0.637,1.073129,0.541
1902,1902,0.980871,0.638,1.072736,0.54200006
1903,1903,0.98049235,0.637,1.0723433,0.54200006
1904,1904,0.9801139,0.637,1.0719509,0.54200006
1905,1905,0.979736,0.637,1.0715588,0.54300004
1906,1906,0.9793583,0.637,1.0711672,0.54300004
1907,1907,0.97898126,0.637,1.0707759,0.54300004
1908,1908,0.9786043,0.638,1.0703853,0.544
1909,1909,0.9782281,0.638,1.0699949,0.544
1910,1910,0.9778523,0.638,1.0696052,0.544
1911,1911,0.9774768,0.638,1.0692159,0.544
1912,1912,0.97710174,0.638,1.0688268,0.544
1913,1913,0.976727,0.638,1.068438,0.544
1914,1914,0.97635275,0.638,1.0680499,0.544
1915,1915,0.9759789,0.638,1.0676615,0.544
1916,1916,0.9756053,0.638,1.0672743,0.544
1917,1917,0.97523254,0.638,1.0668873,0.54300004
1918,1918,0.97485983,0.638,1.0665005,0.545
1919,1919,0.9744876,0.638,1.066114,0.545
1920,1920,0.9741155,0.638,1.0657275,0.545
1921,1921,0.9737441,0.63900006,1.0653418,0.545
1922,1922,0.9733728,0.63900006,1.0649568,0.545
1923,1923,0.9730022,0.63900006,1.0645716,0.545
1924,1924,0.97263163,0.63900006,1.0641866,0.546
1925,1925,0.9722615,0.63900006,1.0638024,0.54700005
1926,1926,0.9718918,0.63900006,1.0634186,0.54700005
1927,1927,0.97152257,0.64000005,1.0630347,0.54700005
1928,1928,0.9711537,0.64000005,1.0626514,0.546
1929,1929,0.9707851,0.64000005,1.0622684,0.546
1930,1930,0.970417,0.64000005,1.0618857,0.546
1931,1931,0.97004914,0.64000005,1.061504,0.546
1932,1932,0.9696817,0.64000005,1.0611217,0.546
1933,1933,0.9693144,0.64100003,1.0607411,0.54700005
1934,1934,0.9689482,0.64100003,1.06036,0.54700005
1935,1935,0.96858203,0.64100003,1.059979,0.54700005
1936,1936,0.96821606,0.64100003,1.0595987,0.54700005
1937,1937,0.9678506,0.64100003,1.0592182,0.54700005
1938,1938,0.967485,0.64100003,1.0588382,0.54700005
1939,1939,0.96712047,0.64100003,1.0584598,0.54800004
1940,1940,0.96675956,0.64100003,1.0580847,0.54800004
1941,1941,0.9663998,0.64100003,1.0577103,0.54800004
1942,1942,0.96604055,0.64100003,1.0573354,0.549
1943,1943,0.96568143,0.642,1.0569613,0.549
1944,1944,0.96532303,0.642,1.0565873,0.549
1945,1945,0.9649644,0.642,1.0562141,0.549
1946,1946,0.9646069,0.642,1.0558408,0.549
1947,1947,0.9642496,0.642,1.0554686,0.549
1948,1948,0.96389276,0.642,1.0550964,0.549
1949,1949,0.9635363,0.642,1.0547247,0.549
1950,1950,0.9631805,0.642,1.0543534,0.55
1951,1951,0.96282494,0.642,1.0539819,0.55
1952,1952,0.96246964,0.642,1.053611,0.551
1953,1953,0.9621149,0.642,1.0532403,0.55200005
1954,1954,0.9617602,0.642,1.0528703,0.55200005
1955,1955,0.9614062,0.642,1.0525007,0.55300003
1956,1956,0.9610527,0.642,1.0521314,0.55300003
1957,1957,0.9606997,0.642,1.0517625,0.55300003
1958,1958,0.96034724,0.642,1.0513941,0.55300003
1959,1959,0.95999515,0.642,1.0510263,0.554
1960,1960,0.9596437,0.643,1.050659,0.554
1961,1961,0.95929277,0.643,1.0502923,0.555
1962,1962,0.95894223,0.643,1.049926,0.55600005
1963,1963,0.9585924,0.643,1.0495598,0.55600005
1964,1964,0.95824295,0.64500004,1.0491941,0.55600005
1965,1965,0.95789397,0.64500004,1.0488291,0.55600005
1966,1966,0.95754534,0.646,1.0484643,0.55600005
1967,1967,0.9571973,0.646,1.0480999,0.55600005
1968,1968,0.9568495,0.646,1.0477353,0.55700004
1969,1969,0.9565017,0.647,1.0473713,0.55700004
1970,1970,0.95615447,0.647,1.0470076,0.55700004
1971,1971,0.95580786,0.647,1.0466448,0.559
1972,1972,0.9554621,0.647,1.0462822,0.559
1973,1973,0.9551164,0.647,1.0459204,0.559
1974,1974,0.95477134,0.64900005,1.0455586,0.559
1975,1975,0.9544267,0.65000004,1.0451968,0.56
1976,1976,0.9540824,0.65000004,1.044836,0.56
1977,1977,0.9537387,0.65000004,1.0444753,0.559
1978,1978,0.9533953,0.65000004,1.044115,0.559
1979,1979,0.95305216,0.65000004,1.0437547,0.559
1980,1980,0.95270926,0.651,1.0433948,0.559
1981,1981,0.95236695,0.651,1.0430355,0.559
1982,1982,0.9520252,0.651,1.0426766,0.559
1983,1983,0.9516838,0.65000004,1.0423179,0.56
1984,1984,0.95134306,0.65000004,1.0419598,0.56
1985,1985,0.95100266,0.651,1.0416023,0.56
1986,1986,0.9506629,0.651,1.0412447,0.56
1987,1987,0.9503232,0.651,1.0408877,0.56
1988,1988,0.9499842,0.651,1.0405316,0.56
1989,1989,0.94964594,0.651,1.0401758,0.56
1990,1990,0.94930816,0.651,1.0398201,0.56
1991,1991,0.9489706,0.651,1.039465,0.56100005
1992,1992,0.9486335,0.651,1.03911,0.56100005
1993,1993,0.9482968,0.651,1.0387553,0.56200004
1994,1994,0.94796044,0.651,1.0384009,0.56200004
1995,1995,0.94762456,0.651,1.0380472,0.56200004
1996,1996,0.9472891,0.651,1.0376942,0.56200004
1997,1997,0.94695467,0.651,1.0373415,0.56200004
1998,1998,0.9466204,0.65000004,1.0369892,0.56200004
1999,1999,0.9462866,0.65000004,1.0366377,0.56200004
2000,2000,0.94591874,0.651,1.036481,0.56100005
2001,2001,0.9458084,0.652,1.0363288,0.56200004
2002,2002,0.9456906,0.65300006,1.0362333,0.56200004
2003,2003,0.9455985,0.651,1.0361543,0.56200004
2004,2004,0.94551975,0.651,1.0360612,0.56200004
2005,2005,0.9454351,0.651,1.0359586,0.56200004
2006,2006,0.9453439,0.652,1.0358585,0.56200004
2007,2007,0.9452531,0.652,1.0357633,0.56200004
2008,2008,0.9451643,0.652,1.0356684,0.56200004
2009,2009,0.945076,0.65300006,1.0355723,0.56200004
2010,2010,0.94498664,0.65300006,1.0354759,0.56200004
2011,2011,0.9448969,0.65300006,1.0353798,0.563
2012,2012,0.9448069,0.65300006,1.035284,0.563
2013,2013,0.944717,0.65300006,1.035188,0.564
2014,2014,0.94462675,0.65400004,1.0350919,0.564
2015,2015,0.94453645,0.65400004,1.0349958,0.564
2016,2016,0.94444597,0.65500003,1.0348997,0.564
2017,2017,0.9443553,0.65500003,1.0348035,0.564
2018,2018,0.94426465,0.656,1.0347073,0.564
2019,2019,0.94417375,0.656,1.0346109,0.564
2020,2020,0.9440826,0.656,1.0345143,0.564
2021,2021,0.9439914,0.656,1.0344177,0.564
2022,2022,0.9438999,0.656,1.0343211,0.564
2023,2023,0.9438086,0.656,1.0342244,0.564
2024,2024,0.94371694,0.656,1.0341275,0.564
2025,2025,0.94362515,0.656,1.0340304,0.564
2026,2026,0.9435335,0.656,1.0339335,0.564
2027,2027,0.9434415,0.656,1.0338365,0.564
2028,2028,0.94334954,0.656,1.0337393,0.564
2029,2029,0.9432575,0.656,1.033642,0.564
2030,2030,0.9431652,0.656,1.0335448,0.564
2031,2031,0.9430729,0.656,1.0334473,0.564
2032,2032,0.9429805,0.656,1.0333499,0.564
2033,2033,0.9428882,0.656,1.0332524,0.564
2034,2034,0.9427957,0.656,1.033155,0.565
2035,2035,0.9427032,0.656,1.0330575,0.565
2036,2036,0.9426105,0.656,1.0329598,0.565
2037,2037,0.9425179,0.656,1.032862,0.565
2038,2038,0.9424252,0.656,1.0327642,0.565
2039,2039,0.94233245,0.656,1.0326664,0.565
2040,2040,0.94223964,0.656,1.0325686,0.565
2041,2041,0.9421468,0.656,1.032471,0.565
2042,2042,0.94205385,0.656,1.032373,0.565
2043,2043,0.941961,0.656,1.0322751,0.565
2044,2044,0.94186807,0.65500003,1.0321771,0.565
2045,2045,0.941775,0.65500003,1.0320791,0.565
2046,2046,0.9416821,0.65500003,1.031981,0.565
2047,2047,0.941589,0.65500003,1.031883,0.565
2048,2048,0.94149584,0.65500003,1.031785,0.565
2049,2049,0.94140285,0.65500003,1.0316869,0.565
2050,2050,0.94130987,0.65500003,1.0315889,0.565
2051,2051,0.94121665,0.65500003,1.0314909,0.565
2052,2052,0.94112355,0.65500003,1.0313928,0.56600004
2053,2053,0.9410306,0.65500003,1.0312947,0.56600004
2054,2054,0.94093746,0.65500003,1.0311967,0.56600004
2055,2055,0.9408443,0.65500003,1.0310988,0.56600004
2056,2056,0.94075114,0.65500003,1.0310007,0.56600004
2057,2057,0.9406581,0.65500003,1.0309026,0.56600004
2058,2058,0.94056505,0.65500003,1.0308046,0.56600004
2059,2059,0.94047195,0.65500003,1.0307068,0.56600004
2060,2060,0.94037884,0.65500003,1.0306087,0.56600004
2061,2061,0.9402858,0.65500003,1.0305107,0.56600004
2062,2062,0.94019294,0.65500003,1.030413,0.56600004
2063,2063,0.94009984,0.65500003,1.0303149,0.56600004
2064,2064,0.94000685,0.65500003,1.0302169,0.56600004
2065,2065,0.93991387,0.65500003,1.0301191,0.56600004
2066,2066,0.93982095,0.656,1.0300212,0.56600004
2067,2067,0.93972796,0.656,1.0299234,0.56600004
2068,2068,0.9396351,0.656,1.0298253,0.56600004
2069,2069,0.93954223,0.656,1.0297275,0.56600004
2070,2070,0.93944925,0.656,1.0296297,0.56600004
2071,2071,0.93935645,0.656,1.0295318,0.56600004
2072,2072,0.93926346,0.656,1.0294341,0.56600004
2073,2073,0.9391707,0.657,1.0293363,0.56600004
2074,2074,0.9390779,0.657,1.0292388,0.56600004
2075,2075,0.9389853,0.657,1.0291413,0.56600004
2076,2076,0.93889266,0.657,1.0290439,0.56600004
2077,2077,0.9388001,0.657,1.0289463,0.56700003
2078,2078,0.9387077,0.657,1.028849,0.56700003
2079,2079,0.9386151,0.657,1.0287517,0.56700003
2080,2080,0.9385227,0.657,1.0286543,0.56700003
2081,2081,0.93843037,0.65800005,1.0285572,0.56700003
2082,2082,0.93833804,0.65800005,1.0284599,0.56700003
2083,2083,0.9382457,0.65800005,1.0283629,0.56700003
2084,2084,0.9381534,0.65800005,1.0282656,0.56700003
2085,2085,0.93806124,0.65900004,1.0281686,0.56700003
2086,2086,0.93796915,0.65800005,1.0280714,0.56700003
2087,2087,0.937877,0.65800005,1.0279745,0.56700003
2088,2088,0.93778497,0.65900004,1.0278776,0.568
2089,2089,0.93769294,0.65900004,1.0277808,0.568
2090,2090,0.9376009,0.65900004,1.0276841,0.568
2091,2091,0.937509,0.65900004,1.0275873,0.568
2092,2092,0.9374172,0.65900004,1.0274907,0.569
2093,2093,0.9373253,0.65900004,1.0273939,0.569
2094,2094,0.9372336,0.65900004,1.0272973,0.569
2095,2095,0.93714184,0.65900004,1.0272008,0.569
2096,2096,0.9370502,0.65900004,1.0271041,0.57000005
2097,2097,0.9369585,0.65900004,1.0270078,0.57000005
2098,2098,0.936867,0.65900004,1.0269114,0.57000005
2099,2099,0.93677557,0.65900004,1.026815,0.57000005
2100,2100,0.9366841,0.65900004,1.0267189,0.57000005
2101,2101,0.93659264,0.66,1.0266227,0.57000005
2102,2102,0.9365014,0.66,1.0265263,0.57000005
2103,2103,0.93641007,0.661,1.0264304,0.57000005
2104,2104,0.9363188,0.661,1.0263342,0.57000005
2105,2105,0.9362277,0.661,1.0262382,0.57000005
2106,2106,0.9361366,0.661,1.0261422,0.57000005
2107,2107,0.9360456,0.661,1.0260464,0.57000005
2108,2108,0.93595445,0.661,1.0259503,0.57000005
2109,2109,0.93586355,0.661,1.0258546,0.57000005
2110,2110,0.93577254,0.661,1.0257589,0.57000005
2111,2111,0.93568176,0.661,1.0256631,0.57000005
2112,2112,0.9355908,0.661,1.0255673,0.57000005
2113,2113,0.9355,0.661,1.0254717,0.57000005
2114,2114,0.93540937,0.661,1.0253761,0.57000005
2115,2115,0.9353186,0.661,1.0252804,0.57000005
2116,2116,0.9352279,0.661,1.025185,0.57000005
2117,2117,0.9351373,0.661,1.0250895,0.57000005
2118,2118,0.93504673,0.661,1.0249941,0.57000005
2119,2119,0.9349564,0.661,1.0248988,0.57000005
2120,2120,0.9348659,0.661,1.0248033,0.57000005
2121,2121,0.9347755,0.661,1.0247082,0.57000005
2122,2122,0.93468523,0.661,1.0246128,0.57000005
2123,2123,0.9345951,0.661,1.0245178,0.57000005
2124,2124,0.9345049,0.661,1.0244228,0.57000005
2125,2125,0.93441486,0.661,1.0243279,0.57000005
2126,2126,0.93432486,0.661,1.0242331,0.57000005
2127,2127,0.93423504,0.661,1.0241383,0.57000005
2128,2128,0.9341452,0.66200006,1.0240434,0.57000005
2129,2129,0.9340553,0.66200006,1.0239488,0.57000005
2130,2130,0.9339656,0.66200006,1.023854,0.57000005
2131,2131,0.93387586,0.66200006,1.0237595,0.57100004
2132,2132,0.9337863,0.66200006,1.023665,0.57100004
2133,2133,0.9336967,0.66200006,1.0235704,0.57100004
2134,2134,0.9336072,0.66200006,1.0234759,0.57100004
2135,2135,0.9335177,0.66200006,1.0233815,0.57100004
2136,2136,0.9334284,0.66200006,1.0232873,0.57100004
2137,2137,0.9333392,0.661,1.023193,0.57100004
2138,2138,0.9332497,0.661,1.0230987,0.57100004
2139,2139,0.93316054,0.661,1.0230045,0.57100004
2140,2140,0.93307155,0.661,1.0229105,0.57100004
2141,2141,0.93298227,0.661,1.0228162,0.57100004
2142,2142,0.9328933,0.661,1.0227222,0.57100004
2143,2143,0.9328043,0.661,1.0226281,0.57100004
2144,2144,0.9327153,0.661,1.0225344,0.57100004
2145,2145,0.9326264,0.661,1.0224406,0.57100004
2146,2146,0.93253773,0.661,1.0223467,0.57000005
2147,2147,0.9324491,0.661,1.0222532,0.57000005
2148,2148,0.9323603,0.661,1.0221593,0.57000005
2149,2149,0.9322717,0.661,1.0220659,0.57000005
2150,2150,0.93218327,0.661,1.0219723,0.57000005
2151,2151,0.9320949,0.661,1.0218788,0.57000005
2152,2152,0.93200654,0.661,1.0217855,0.57000005
2153,2153,0.9319182,0.661,1.021692,0.57000005
2154,2154,0.93182987,0.661,1.0215988,0.57000005
2155,2155,0.93174183,0.661,1.0215057,0.57000005
2156,2156,0.9316538,0.66200006,1.0214125,0.57000005
2157,2157,0.9315655,0.66200006,1.0213194,0.57000005
2158,2158,0.93147767,0.66200006,1.0212266,0.57100004
2159,2159,0.9313897,0.66200006,1.0211335,0.57100004
2160,2160,0.93130195,0.66200006,1.0210407,0.57100004
2161,2161,0.93121415,0.66200006,1.0209478,0.57100004
2162,2162,0.9311263,0.66200006,1.0208552,0.57100004
2163,2163,0.93103886,0.66200006,1.0207624,0.57100004
2164,2164,0.9309513,0.66200006,1.0206698,0.57100004
2165,2165,0.9308637,0.66200006,1.0205773,0.57100004
2166,2166,0.9307763,0.66200006,1.0204848,0.572
2167,2167,0.93068886,0.66200006,1.0203924,0.573
2168,2168,0.9306015,0.66200006,1.0202999,0.573
2169,2169,0.9305142,0.66200006,1.0202078,0.573
2170,2170,0.9304271,0.66200006,1.0201154,0.573
2171,2171,0.9303398,0.66200006,1.0200231,0.573
2172,2172,0.93025285,0.66200006,1.0199311,0.573
2173,2173,0.9301658,0.66200006,1.019839,0.573
2174,2174,0.930079,0.66200006,1.0197469,0.573
2175,2175,0.92999196,0.66200006,1.0196549,0.573
2176,2176,0.9299051,0.66200006,1.0195632,0.573
2177,2177,0.9298184,0.66200006,1.0194714,0.573
2178,2178,0.9297317,0.66200006,1.0193796,0.573
2179,2179,0.9296452,0.66200006,1.0192881,0.573
2180,2180,0.9295586,0.66200006,1.0191964,0.573
2181,2181,0.9294722,0.66200006,1.019105,0.573
2182,2182,0.9293859,0.66200006,1.0190135,0.573
2183,2183,0.92929953,0.66200006,1.0189222,0.573
2184,2184,0.9292134,0.66200006,1.0188308,0.573
2185,2185,0.9291272,0.66200006,1.0187397,0.573
2186,2186,0.9290412,0.66200006,1.0186485,0.573
2187,2187,0.9289553,0.66200006,1.0185575,0.573
2188,2188,0.9288693,0.66200006,1.0184666,0.573
2189,2189,0.92878354,0.66200006,1.0183755,0.573
2190,2190,0.9286978,0.66200006,1.0182847,0.573
2191,2191,0.9286121,0.66200006,1.018194,0.573
2192,2192,0.9285265,0.66200006,1.0181034,0.573
2193,2193,0.9284411,0.66400003,1.0180129,0.573
2194,2194,0.92835575,0.665,1.0179224,0.573
2195,2195,0.92827046,0.665,1.017832,0.573
2196,2196,0.9281852,0.665,1.0177418,0.573
2197,2197,0.9281,0.665,1.0176513,0.573
2198,2198,0.9280148,0.666,1.0175613,0.573
2199,2199,0.9279298,0.666,1.0174711,0.573
2200,2200,0.9278448,0.666,1.0173811,0.573
2201,2201,0.92776,0.666,1.0172911,0.573
2202,2202,0.92767507,0.666,1.0172011,0.573
2203,2203,0.9275904,0.666,1.0171112,0.573
2204,2204,0.9275057,0.666,1.0170215,0.573
2205,2205,0.9274211,0.666,1.0169318,0.574
2206,2206,0.9273366,0.666,1.016842,0.574
2207,2207,0.92725194,0.666,1.0167525,0.574
2208,2208,0.9271676,0.666,1.0166627,0.574
2209,2209,0.92708325,0.666,1.0165733,0.574
2210,2210,0.9269988,0.666,1.0164838,0.574
2211,2211,0.9269146,0.66700006,1.0163945,0.574
2212,2212,0.92683035,0.66700006,1.0163051,0.574
2213,2213,0.92674637,0.66700006,1.0162158,0.574
2214,2214,0.9266623,0.66700006,1.0161266,0.574
2215,2215,0.9265783,0.66700006,1.0160376,0.574
2216,2216,0.9264945,0.66700006,1.0159484,0.574
2217,2217,0.9264107,0.66700006,1.0158595,0.574
2218,2218,0.9263268,0.66700006,1.0157707,0.574
2219,2219,0.9262431,0.66700006,1.0156817,0.574
2220,2220,0.9261595,0.66700006,1.0155928,0.574
2221,2221,0.92607594,0.66700006,1.0155041,0.574
2222,2222,0.9259924,0.66700006,1.0154154,0.574
2223,2223,0.925909,0.66700006,1.0153269,0.574
2224,2224,0.9258256,0.66700006,1.0152383,0.574
2225,2225,0.9257422,0.66700006,1.0151498,0.573
2226,2226,0.92565894,0.66700006,1.0150616,0.573
2227,2227,0.92557573,0.66700006,1.0149732,0.574
2228,2228,0.9254926,0.66700006,1.0148848,0.574
2229,2229,0.92540973,0.66700006,1.0147969,0.574
2230,2230,0.9253267,0.66700006,1.0147088,0.574
2231,2231,0.925244,0.66700006,1.0146208,0.57500005
2232,2232,0.9251611,0.66700006,1.0145329,0.57500005
2233,2233,0.92507833,0.66700006,1.014445,0.57500005
2234,2234,0.92499566,0.66700006,1.0143572,0.57500005
2235,2235,0.92491305,0.66700006,1.0142692,0.57500005
2236,2236,0.9248305,0.66700006,1.0141817,0.57500005
2237,2237,0.92474806,0.66700006,1.0140939,0.574
2238,2238,0.92466563,0.66700006,1.0140064,0.573
2239,2239,0.9245833,0.66700006,1.0139189,0.573
2240,2240,0.92450106,0.66700006,1.0138315,0.574
2241,2241,0.92441887,0.66700006,1.0137442,0.574
2242,2242,0.9243368,0.66700006,1.0136569,0.574
2243,2243,0.9242546,0.66700006,1.0135696,0.574
2244,2244,0.92417276,0.66700006,1.0134825,0.574
2245,2245,0.9240909,0.66700006,1.0133955,0.574
2246,2246,0.924009,0.66700006,1.0133084,0.574
2247,2247,0.9239273,0.66700006,1.0132216,0.574
2248,2248,0.92384565,0.66700006,1.0131347,0.574
2249,2249,0.9237641,0.66700006,1.0130479,0.574
2250,2250,0.9236824,0.66700006,1.0129613,0.574
2251,2251,0.923601,0.66700006,1.0128746,0.574
2252,2252,0.92351955,0.66700006,1.012788,0.574
2253,2253,0.92343825,0.66800004,1.0127015,0.574
2254,2254,0.923357,0.66800004,1.012615,0.574
2255,2255,0.92327577,0.66800004,1.0125285,0.574
2256,2256,0.92319465,0.66800004,1.0124422,0.574
2257,2257,0.9231135,0.66800004,1.0123559,0.574
2258,2258,0.9230326,0.66800004,1.0122697,0.574
2259,2259,0.9229516,0.66800004,1.0121837,0.574
2260,2260,0.9228707,0.66800004,1.0120974,0.574
2261,2261,0.9227898,0.66800004,1.0120114,0.574
2262,2262,0.92270917,0.66800004,1.0119256,0.574
2263,2263,0.92262846,0.66800004,1.0118396,0.57500005
2264,2264,0.9225477,0.66800004,1.0117538,0.57500005
2265,2265,0.9224672,0.66800004,1.011668,0.57500005
2266,2266,0.92238677,0.67,1.0115823,0.57500005
2267,2267,0.9223063,0.67,1.0114967,0.57500005
2268,2268,0.92222613,0.67,1.0114113,0.57500005
2269,2269,0.9221459,0.67,1.0113258,0.57600003
2270,2270,0.92206573,0.67,1.0112405,0.57600003
2271,2271,0.92198575,0.67,1.0111552,0.57600003
2272,2272,0.9219058,0.67,1.01107,0.57600003
2273,2273,0.9218258,0.67,1.0109849,0.57600003
2274,2274,0.92174613,0.67,1.0108998,0.57600003
2275,2275,0.9216663,0.67,1.0108148,0.57600003
2276,2276,0.9215866,0.671,1.0107298,0.57600003
2277,2277,0.9215068,0.671,1.010645,0.57600003
2278,2278,0.9214273,0.671,1.0105602,0.57600003
2279,2279,0.9213479,0.671,1.0104755,0.57600003
2280,2280,0.9212684,0.671,1.0103909,0.57600003
2281,2281,0.921189,0.671,1.0103064,0.57600003
2282,2282,0.92110986,0.671,1.0102218,0.57600003
2283,2283,0.9210307,0.671,1.0101372,0.57600003
2284,2284,0.92095155,0.671,1.0100529,0.57600003
2285,2285,0.92087233,0.671,1.0099686,0.57600003
2286,2286,0.92079335,0.671,1.0098845,0.57600003
2287,2287,0.9207143,0.671,1.0098002,0.57600003
2288,2288,0.92063546,0.671,1.0097162,0.57600003
2289,2289,0.92055655,0.671,1.0096321,0.57600003
2290,2290,0.92047775,0.671,1.0095481,0.57600003
2291,2291,0.9203992,0.671,1.0094641,0.57600003
2292,2292,0.92032045,0.671,1.0093803,0.57600003
2293,2293,0.92024195,0.671,1.0092965,0.57600003
2294,2294,0.9201634,0.671,1.009213,0.57600003
2295,2295,0.920085,0.671,1.0091292,0.57600003
2296,2296,0.92000663,0.67200005,1.0090456,0.57600003
2297,2297,0.9199284,0.67300004,1.0089622,0.57600003
2298,2298,0.9198503,0.67300004,1.008879,0.57600003
2299,2299,0.9197722,0.67300004,1.0087956,0.57600003
2300,2300,0.9196942,0.67300004,1.0087124,0.57600003
2301,2301,0.9196164,0.67300004,1.0086293,0.57600003
2302,2302,0.91953844,0.67300004,1.0085465,0.57600003
2303,2303,0.9194606,0.67300004,1.0084633,0.57600003
2304,2304,0.91938287,0.67300004,1.0083805,0.57600003
2305,2305,0.9193052,0.67300004,1.0082976,0.57600003
2306,2306,0.91922754,0.67300004,1.0082147,0.57600003
2307,2307,0.91915,0.67300004,1.008132,0.57600003
2308,2308,0.9190726,0.67300004,1.0080494,0.57600003
2309,2309,0.9189952,0.67300004,1.0079668,0.57600003
2310,2310,0.9189178,0.67300004,1.0078841,0.57600003
2311,2311,0.9188406,0.67300004,1.0078018,0.57600003
2312,2312,0.9187633,0.67300004,1.0077193,0.57600003
2313,2313,0.9186861,0.67300004,1.0076368,0.57600003
2314,2314,0.918609,0.67300004,1.0075547,0.57600003
2315,2315,0.918532,0.67300004,1.0074725,0.57600003
2316,2316,0.91845506,0.67300004,1.0073904,0.57600003
2317,2317,0.9183783,0.67300004,1.0073082,0.57600003
2318,2318,0.9183014,0.67300004,1.0072263,0.57600003
2319,2319,0.9182247,0.67300004,1.0071443,0.57600003
2320,2320,0.9181481,0.67300004,1.0070626,0.57600003
2321,2321,0.91807157,0.67300004,1.0069808,0.57600003
2322,2322,0.91799515,0.67300004,1.0068991,0.57600003
2323,2323,0.9179188,0.67300004,1.0068176,0.57600003
2324,2324,0.9178424,0.674,1.006736,0.577
2325,2325,0.9177661,0.675,1.0066545,0.577
2326,2326,0.9176898,0.675,1.0065732,0.577
2327,2327,0.9176137,0.675,1.0064918,0.577
2328,2328,0.9175375,0.675,1.0064106,0.577
2329,2329,0.9174616,0.675,1.0063294,0.577
2330,2330,0.9173855,0.675,1.0062482,0.577
2331,2331,0.9173097,0.675,1.0061673,0.577
2332,2332,0.91723394,0.675,1.0060861,0.577
2333,2333,0.9171581,0.675,1.0060053,0.577
2334,2334,0.9170823,0.674,1.0059245,0.577
2335,2335,0.91700673,0.674,1.0058435,0.577
2336,2336,0.9169313,0.674,1.0057628,0.577
2337,2337,0.91685563,0.674,1.0056822,0.577
2338,2338,0.9167801,0.675,1.0056016,0.577
2339,2339,0.9167049,0.675,1.005521,0.577
2340,2340,0.9166295,0.67600006,1.0054406,0.577
2341,2341,0.91655433,0.67600006,1.00536,0.578
2342,2342,0.9164791,0.67600006,1.0052797,0.578
2343,2343,0.91640395,0.67600006,1.0051993,0.578
2344,2344,0.91632915,0.67600006,1.0051193,0.578
2345,2345,0.91625404,0.67600006,1.0050392,0.578
2346,2346,0.9161794,0.67600006,1.0049593,0.578
2347,2347,0.9161047,0.67600006,1.0048794,0.578
2348,2348,0.91602993,0.67600006,1.0047996,0.578
2349,2349,0.9159555,0.67600006,1.0047197,0.578
2350,2350,0.915881,0.67600006,1.0046401,0.578
2351,2351,0.9158066,0.67600006,1.0045605,0.578
2352,2352,0.9157322,0.67600006,1.004481,0.578
2353,2353,0.9156579,0.67600006,1.0044014,0.57900006
2354,2354,0.9155836,0.67600006,1.004322,0.57900006
2355,2355,0.91550946,0.67600006,1.0042427,0.58000004
2356,2356,0.9154353,0.67600006,1.0041635,0.58000004
2357,2357,0.91536134,0.67600006,1.0040842,0.58000004
2358,2358,0.9152874,0.67600006,1.0040052,0.58000004
2359,2359,0.91521347,0.67600006,1.003926,0.58000004
2360,2360,0.91513956,0.67600006,1.0038472,0.58000004
2361,2361,0.9150659,0.67600006,1.0037682,0.58000004
2362,2362,0.9149922,0.67600006,1.0036894,0.57900006
2363,2363,0.91491866,0.67600006,1.0036106,0.57900006
2364,2364,0.914845,0.67600006,1.0035319,0.58000004
2365,2365,0.91477156,0.67600006,1.0034533,0.58000004
2366,2366,0.91469806,0.67600006,1.0033746,0.58000004
2367,2367,0.9146246,0.67600006,1.0032959,0.58000004
2368,2368,0.9145514,0.67600006,1.0032176,0.58000004
2369,2369,0.91447806,0.67600006,1.0031391,0.58000004
2370,2370,0.91440487,0.67600006,1.0030608,0.58000004
2371,2371,0.9143318,0.67600006,1.0029826,0.58000004
2372,2372,0.91425866,0.67600006,1.0029043,0.58000004
2373,2373,0.91418564,0.67600006,1.0028263,0.58000004
2374,2374,0.91411287,0.67600006,1.0027484,0.58000004
2375,2375,0.91404,0.67600006,1.0026704,0.58000004
2376,2376,0.9139672,0.67600006,1.0025926,0.58000004
2377,2377,0.91389453,0.675,1.0025146,0.58000004
2378,2378,0.91382176,0.675,1.0024369,0.58000004
2379,2379,0.9137492,0.675,1.002359,0.58100003
2380,2380,0.91367674,0.675,1.0022814,0.58100003
2381,2381,0.91360414,0.675,1.002204,0.58100003
2382,2382,0.9135318,0.675,1.0021263,0.58100003
2383,2383,0.9134594,0.67600006,1.0020491,0.582
2384,2384,0.91338706,0.67600006,1.0019717,0.58100003
2385,2385,0.9133149,0.67600006,1.0018945,0.58100003
2386,2386,0.9132427,0.67600006,1.0018171,0.58100003
2387,2387,0.91317064,0.67600006,1.0017399,0.58100003
2388,2388,0.9130987,0.67600006,1.001663,0.58100003
2389,2389,0.91302663,0.67600006,1.0015861,0.58100003
2390,2390,0.91295487,0.67600006,1.0015092,0.58100003
2391,2391,0.9128831,0.67600006,1.0014324,0.58100003
2392,2392,0.91281134,0.67600006,1.0013555,0.58100003
2393,2393,0.9127397,0.67600006,1.0012789,0.58100003
2394,2394,0.91266805,0.67600006,1.0012023,0.58100003
2395,2395,0.91259646,0.67600006,1.0011258,0.58100003
2396,2396,0.91252506,0.67600006,1.0010495,0.58100003
2397,2397,0.9124538,0.67600006,1.0009731,0.58100003
2398,2398,0.9123825,0.67600006,1.0008968,0.58100003
2399,2399,0.91231126,0.67600006,1.0008206,0.58100003
2400,2400,0.9122401,0.67600006,1.0007445,0.58000004
2401,2401,0.912169,0.67600006,1.0006684,0.58000004
2402,2402,0.912098,0.67600006,1.0005922,0.58000004
2403,2403,0.91202706,0.67600006,1.0005163,0.58000004
2404,2404,0.9119561,0.67600006,1.0004406,0.58000004
2405,2405,0.91188526,0.67600006,1.0003647,0.58000004
2406,2406,0.9118146,0.67600006,1.0002888,0.58000004
2407,2407,0.9117437,0.67700005,1.0002131,0.58000004
2408,2408,0.9116731,0.67700005,1.0001377,0.58100003
2409,2409,0.9116025,0.67700005,1.0000622,0.58100003
2410,2410,0.91153204,0.67700005,0.99998665,0.58100003
2411,2411,0.91146165,0.67700005,0.9999114,0.58100003
2412,2412,0.9113913,0.67600006,0.9998363,0.58100003
2413,2413,0.91132104,0.67600006,0.99976104,0.58100003
2414,2414,0.91125077,0.67600006,0.99968594,0.58100003
2415,2415,0.9111807,0.67600006,0.99961096,0.58100003
2416,2416,0.9111107,0.67600006,0.9995359,0.58100003
2417,2417,0.9110404,0.67600006,0.99946094,0.58100003
2418,2418,0.91097057,0.67600006,0.9993862,0.58100003
2419,2419,0.9109006,0.67600006,0.9993114,0.58100003
2420,2420,0.9108308,0.67600006,0.9992366,0.58100003
2421,2421,0.9107608,0.67600006,0.99916196,0.58100003
2422,2422,0.9106912,0.67600006,0.9990874,0.582
2423,2423,0.9106216,0.67600006,0.99901295,0.582
2424,2424,0.91055197,0.67600006,0.99893856,0.582
2425,2425,0.91048247,0.67600006,0.9988641,0.582
2426,2426,0.9104129,0.67600006,0.9987901,0.582
2427,2427,0.91034347,0.67600006,0.9987158,0.582
2428,2428,0.9102742,0.67600006,0.99864167,0.582
2429,2429,0.9102049,0.67600006,0.9985676,0.582
2430,2430,0.91013575,0.67600006,0.9984935,0.582
2431,2431,0.9100664,0.67600006,0.9984197,0.582
2432,2432,0.9099974,0.67600006,0.9983461,0.582
2433,2433,0.9099288,0.67600006,0.99827284,0.582
2434,2434,0.9098604,0.67600006,0.99819964,0.582
2435,2435,0.9097922,0.67600006,0.99812657,0.582
2436,2436,0.90972376,0.67600006,0.99805355,0.582
2437,2437,0.90965563,0.67600006,0.9979806,0.582
2438,2438,0.9095873,0.67600006,0.99790776,0.582
2439,2439,0.90951926,0.67600006,0.99783474,0.582
2440,2440,0.9094511,0.67600006,0.99776214,0.582
2441,2441,0.9093832,0.67600006,0.99768937,0.582
2442,2442,0.9093152,0.67600006,0.99761665,0.582
2443,2443,0.9092472,0.67600006,0.9975441,0.582
2444,2444,0.9091794,0.67600006,0.99747163,0.582
2445,2445,0.9091117,0.67600006,0.9973992,0.582
2446,2446,0.90904385,0.67600006,0.99732673,0.582
2447,2447,0.90897626,0.67600006,0.99725443,0.582
2448,2448,0.90890855,0.67600006,0.997182,0.582
2449,2449,0.908841,0.67600006,0.9971098,0.583
2450,2450,0.9087735,0.67600006,0.9970376,0.583
2451,2451,0.90870595,0.67600006,0.9969656,0.583
2452,2452,0.90863866,0.67600006,0.99689347,0.583
2453,2453,0.9085714,0.67600006,0.9968216,0.583
2454,2454,0.908504,0.67600006,0.99674964,0.583
2455,2455,0.90843683,0.67700005,0.9966779,0.583
2456,2456,0.9083698,0.67700005,0.99660605,0.583
2457,2457,0.9083026,0.67700005,0.9965345,0.583
2458,2458,0.9082356,0.67700005,0.99646294,0.583
2459,2459,0.90816873,0.67700005,0.9963913,0.583
2460,2460,0.9081018,0.67700005,0.99632,0.583
2461,2461,0.9080351,0.67700005,0.9962487,0.583
2462,2462,0.9079684,0.67700005,0.9961775,0.583
2463,2463,0.90790176,0.67700005,0.9961064,0.583
2464,2464,0.90783507,0.67700005,0.9960352,0.583
2465,2465,0.9077686,0.67700005,0.9959642,0.583
2466,2466,0.9077021,0.67700005,0.9958933,0.583
2467,2467,0.9076358,0.67700005,0.9958223,0.583
2468,2468,0.90756917,0.67700005,0.9957515,0.583
2469,2469,0.90750295,0.67700005,0.99568075,0.583
2470,2470,0.90743667,0.67700005,0.99561006,0.583
2471,2471,0.9073705,0.67700005,0.99553937,0.583
2472,2472,0.9073042,0.67700005,0.9954687,0.583
2473,2473,0.90723807,0.67700005,0.9953982,0.583
2474,2474,0.90717214,0.67700005,0.99532795,0.583
2475,2475,0.9071063,0.67700005,0.9952576,0.583
2476,2476,0.90704036,0.67700005,0.99518734,0.583
2477,2477,0.90697455,0.67700005,0.9951171,0.583
2478,2478,0.90690887,0.67700005,0.9950471,0.583
2479,2479,0.9068432,0.67700005,0.9949772,0.583
2480,2480,0.90677756,0.67700005,0.9949071,0.583
2481,2481,0.9067119,0.67700005,0.9948373,0.583
2482,2482,0.9066466,0.67700005,0.9947674,0.583
2483,2483,0.906581,0.67700005,0.99469775,0.583
2484,2484,0.9065156,0.67700005,0.9946279,0.583
2485,2485,0.9064501,0.67700005,0.99455833,0.583
2486,2486,0.906385,0.67700005,0.9944889,0.583
2487,2487,0.90631986,0.67700005,0.99441946,0.583
2488,2488,0.90625477,0.67700005,0.9943501,0.583
2489,2489,0.9061897,0.67700005,0.99428076,0.583
2490,2490,0.90612465,0.67700005,0.9942116,0.583
2491,2491,0.90605974,0.67700005,0.9941424,0.58400005
2492,2492,0.90599483,0.67700005,0.99407345,0.58400005
2493,2493,0.90593,0.67700005,0.9940044,0.58400005
2494,2494,0.90586525,0.67700005,0.99393547,0.58400005
2495,2495,0.9058006,0.67700005,0.9938666,0.58400005
2496,2496,0.90573573,0.67700005,0.99379784,0.58500004
2497,2497,0.90567124,0.67700005,0.9937291,0.58500004
2498,2498,0.90560675,0.67700005,0.9936605,0.58500004
2499,2499,0.90554225,0.67700005,0.9935921,0.58500004
2500,2500,0.90547794,0.67700005,0.99352366,0.58500004
2501,2501,0.9054136,0.67700005,0.9934554,0.58500004
2502,2502,0.90534955,0.67700005,0.9933872,0.58500004
2503,2503,0.90528524,0.67700005,0.9933189,0.58500004
2504,2504,0.9052213,0.67700005,0.9932508,0.586
2505,2505,0.905157,0.67700005,0.99318254,0.586
2506,2506,0.90509313,0.67700005,0.9931146,0.586
2507,2507,0.9050291,0.67700005,0.99304664,0.586
2508,2508,0.9049653,0.67700005,0.9929786,0.586
2509,2509,0.9049013,0.67700005,0.9929108,0.586
2510,2510,0.90483755,0.67700005,0.99284285,0.586
2511,2511,0.9047738,0.67700005,0.9927753,0.586
2512,2512,0.9047101,0.67700005,0.9927075,0.586
2513,2513,0.9046464,0.67700005,0.99263984,0.586
2514,2514,0.9045828,0.67700005,0.99257237,0.586
2515,2515,0.90451926,0.67700005,0.9925048,0.587
2516,2516,0.9044558,0.67700005,0.9924373,0.587
2517,2517,0.9043923,0.67700005,0.99237,0.587
2518,2518,0.904329,0.67700005,0.99230254,0.587
2519,2519,0.9042656,0.67700005,0.99223566,0.587
2520,2520,0.90420246,0.67700005,0.9921685,0.587
2521,2521,0.9041393,0.67700005,0.9921014,0.587
2522,2522,0.9040762,0.67700005,0.9920345,0.587
2523,2523,0.9040131,0.67700005,0.99196756,0.587
2524,2524,0.9039501,0.67700005,0.99190074,0.587
2525,2525,0.90388715,0.67700005,0.99183404,0.587
2526,2526,0.9038244,0.67700005,0.9917673,0.587
2527,2527,0.90376157,0.67700005,0.99170065,0.587
2528,2528,0.9036988,0.67700005,0.9916341,0.587
2529,2529,0.90363604,0.67700005,0.9915675,0.587
2530,2530,0.9035734,0.67700005,0.99150103,0.587
2531,2531,0.9035107,0.67700005,0.9914347,0.587
2532,2532,0.9034482,0.67700005,0.9913684,0.587
2533,2533,0.90338564,0.67700005,0.9913021,0.587
2534,2534,0.9033232,0.67700005,0.99123585,0.587
2535,2535,0.9032607,0.67700005,0.9911698,0.587
2536,2536,0.9031986,0.67700005,0.99110365,0.587
2537,2537,0.90313625,0.67700005,0.99103767,0.587
2538,2538,0.9030741,0.67700005,0.9909718,0.587
2539,2539,0.90301186,0.67700005,0.99090606,0.587
2540,2540,0.90294975,0.67700005,0.99084026,0.587
2541,2541,0.90288776,0.67700005,0.99077445,0.587
2542,2542,0.90282583,0.67700005,0.9907088,0.587
2543,2543,0.90276396,0.67700005,0.99064344,0.587
2544,2544,0.90270215,0.67700005,0.99057794,0.587
2545,2545,0.9026403,0.67700005,0.9905126,0.587
2546,2546,0.9025786,0.67700005,0.99044734,0.587
2547,2547,0.90251696,0.67700005,0.990382,0.587
2548,2548,0.90245545,0.67700005,0.9903168,0.587
2549,2549,0.9023938,0.67700005,0.9902517,0.587
2550,2550,0.90233237,0.67700005,0.99018663,0.587
2551,2551,0.9022709,0.67700005,0.99012166,0.587
2552,2552,0.9022096,0.67700005,0.9900567,0.587
2553,2553,0.9021482,0.67700005,0.98999184,0.588
2554,2554,0.902087,0.67800003,0.989927,0.588
2555,2555,0.90202576,0.67800003,0.9898623,0.588
2556,2556,0.90196455,0.67800003,0.98979765,0.588
2557,2557,0.9019035,0.67800003,0.9897332,0.588
2558,2558,0.9018425,0.67800003,0.9896686,0.588
2559,2559,0.90178156,0.67800003,0.989604,0.588
2560,2560,0.90172064,0.67800003,0.9895396,0.588
2561,2561,0.9016598,0.67800003,0.9894753,0.58900005
2562,2562,0.90159917,0.67800003,0.98941106,0.58900005
2563,2563,0.90153843,0.67800003,0.98934686,0.58900005
2564,2564,0.90147775,0.67800003,0.9892829,0.58900005
2565,2565,0.90141714,0.67800003,0.9892189,0.58900005
2566,2566,0.90135676,0.67800003,0.98915505,0.59000003
2567,2567,0.90129644,0.67800003,0.98909104,0.59000003
2568,2568,0.901236,0.679,0.9890273,0.59000003
2569,2569,0.9011756,0.679,0.98896354,0.59000003
2570,2570,0.9011155,0.67800003,0.9888999,0.591
2571,2571,0.90105504,0.67800003,0.9888362,0.591
2572,2572,0.9009949,0.67800003,0.9887727,0.591
2573,2573,0.9009347,0.67800003,0.9887093,0.591
2574,2574,0.9008746,0.67800003,0.98864573,0.591
2575,2575,0.90081453,0.67800003,0.9885822,0.591
2576,2576,0.9007546,0.67800003,0.98851895,0.591
2577,2577,0.9006946,0.67800003,0.9884557,0.592
2578,2578,0.9006347,0.67800003,0.9883929,0.592
2579,2579,0.9005751,0.67800003,0.9883297,0.592
2580,2580,0.9005153,0.67800003,0.9882667,0.592
2581,2581,0.9004556,0.67800003,0.9882037,0.592
2582,2582,0.9003961,0.67800003,0.988141,0.592
2583,2583,0.90033644,0.67800003,0.9880782,0.592
2584,2584,0.9002769,0.679,0.9880153,0.592
2585,2585,0.9002175,0.679,0.9879528,0.592
2586,2586,0.90015805,0.679,0.9878901,0.592
2587,2587,0.9000987,0.679,0.98782766,0.591
2588,2588,0.9000394,0.679,0.98776525,0.591
2589,2589,0.8999802,0.679,0.98770285,0.591
2590,2590,0.899921,0.679,0.9876407,0.591
2591,2591,0.899862,0.679,0.98757845,0.591
2592,2592,0.8998031,0.679,0.9875164,0.591
2593,2593,0.8997441,0.679,0.98745424,0.591
2594,2594,0.8996852,0.679,0.98739225,0.591
2595,2595,0.89962643,0.679,0.9873303,0.591
2596,2596,0.89956754,0.679,0.9872685,0.591
2597,2597,0.8995088,0.68,0.9872067,0.591
2598,2598,0.89945,0.68,0.9871448,0.591
2599,2599,0.89939135,0.68,0.9870832,0.591
2600,2600,0.8993328,0.68,0.9870215,0.591
2601,2601,0.8992742,0.68,0.9869599,0.591
2602,2602,0.8992157,0.68,0.98689824,0.591
2603,2603,0.8991572,0.68,0.98683685,0.591
2604,2604,0.8990987,0.679,0.9867755,0.591
2605,2605,0.89904046,0.679,0.9867141,0.591
2606,2606,0.89898217,0.679,0.9866528,0.591
2607,2607,0.8989239,0.679,0.98659146,0.591
2608,2608,0.8988657,0.679,0.9865304,0.591
2609,2609,0.8988075,0.679,0.98646927,0.591
2610,2610,0.89874935,0.679,0.9864082,0.591
2611,2611,0.89869124,0.679,0.98634714,0.591
2612,2612,0.8986331,0.679,0.98628616,0.591
2613,2613,0.8985753,0.679,0.9862253,0.591
2614,2614,0.8985173,0.679,0.98616487,0.59000003
2615,2615,0.89846027,0.679,0.98610514,0.59000003
2616,2616,0.89840335,0.679,0.9860454,0.59000003
2617,2617,0.8983466,0.679,0.98598564,0.59000003
2618,2618,0.89828986,0.679,0.98592615,0.59000003
2619,2619,0.8982332,0.679,0.9858665,0.59000003
2620,2620,0.89817655,0.679,0.98580706,0.59000003
2621,2621,0.8981199,0.67800003,0.98574746,0.59000003
2622,2622,0.8980634,0.679,0.9856881,0.59000003
2623,2623,0.8980068,0.679,0.98562866,0.59000003
2624,2624,0.89795035,0.679,0.98556936,0.59000003
2625,2625,0.8978939,0.679,0.9855101,0.59000003
2626,2626,0.8978375,0.679,0.98545086,0.58900005
2627,2627,0.8977812,0.679,0.9853918,0.58900005
2628,2628,0.89772487,0.679,0.9853326,0.588
2629,2629,0.8976685,0.679,0.9852736,0.588
2630,2630,0.8976124,0.679,0.98521465,0.588
2631,2631,0.8975561,0.679,0.9851555,0.587
2632,2632,0.8975,0.679,0.98509675,0.587
2633,2633,0.89744395,0.67800003,0.9850378,0.587
2634,2634,0.89738786,0.67800003,0.98497903,0.587
2635,2635,0.8973318,0.67800003,0.98492014,0.587
2636,2636,0.89727575,0.67800003,0.9848615,0.587
2637,2637,0.89721984,0.67800003,0.9848028,0.587
2638,2638,0.89716387,0.67800003,0.9847442,0.587
2639,2639,0.89710796,0.67800003,0.9846856,0.587
2640,2640,0.89705217,0.67800003,0.98462707,0.587
2641,2641,0.89699644,0.67800003,0.9845687,0.587
2642,2642,0.89694065,0.67800003,0.9845102,0.587
2643,2643,0.896885,0.67800003,0.98445195,0.587
2644,2644,0.89682937,0.67800003,0.9843938,0.587
2645,2645,0.89677376,0.67800003,0.98433554,0.587
2646,2646,0.89671826,0.67800003,0.98427725,0.587
2647,2647,0.89666265,0.67800003,0.98421925,0.588
2648,2648,0.8966072,0.679,0.98416114,0.588
2649,2649,0.8965517,0.679,0.98410314,0.588
2650,2650,0.89649636,0.679,0.9840453,0.588
2651,2651,0.89644134,0.679,0.9839877,0.588
2652,2652,0.8963862,0.679,0.9839301,0.588
2653,2653,0.8963312,0.679,0.9838727,0.588
2654,2654,0.8962763,0.679,0.98381525,0.588
2655,2655,0.89622134,0.679,0.98375773,0.588
2656,2656,0.89616644,0.679,0.9837006,0.588
2657,2657,0.89611167,0.679,0.9836434,0.588
2658,2658,0.8960569,0.679,0.98358625,0.588
2659,2659,0.89600223,0.679,0.98352903,0.58900005
2660,2660,0.8959477,0.68,0.98347205,0.58900005
2661,2661,0.8958929,0.68,0.98341507,0.58900005
2662,2662,0.8958384,0.68,0.9833581,0.58900005
2663,2663,0.8957838,0.68,0.98330104,0.58900005
2664,2664,0.89572936,0.68,0.98324424,0.58900005
2665,2665,0.8956748,0.68,0.98318756,0.58900005
2666,2666,0.8956205,0.68,0.9831308,0.59000003
2667,2667,0.8955661,0.68,0.98307407,0.59000003
2668,2668,0.8955117,0.68,0.9830174,0.59000003
2669,2669,0.8954575,0.68,0.9829609,0.59000003
2670,2670,0.89540327,0.68,0.98290443,0.59000003
2671,2671,0.895349,0.68,0.9828478,0.59000003
2672,2672,0.8952947,0.68,0.9827914,0.59000003
2673,2673,0.89524066,0.68,0.98273516,0.59000003
2674,2674,0.89518654,0.68,0.9826787,0.59000003
2675,2675,0.89513254,0.68,0.98262256,0.59000003
2676,2676,0.8950785,0.68,0.98256636,0.59000003
2677,2677,0.8950246,0.68,0.98251,0.59000003
2678,2678,0.8949706,0.68200004,0.98245406,0.59000003
2679,2679,0.8949169,0.68200004,0.98239815,0.591
2680,2680,0.89486325,0.68200004,0.9823423,0.591
2681,2681,0.89480954,0.68200004,0.9822865,0.591
2682,2682,0.89475584,0.68200004,0.9822308,0.591
2683,2683,0.8947023,0.68200004,0.98217505,0.591
2684,2684,0.8946486,0.68200004,0.9821194,0.591
2685,2685,0.89459515,0.68200004,0.9820638,0.591
2686,2686,0.8945417,0.68200004,0.9820081,0.591
2687,2687,0.8944882,0.68200004,0.9819526,0.591
2688,2688,0.89443463,0.68200004,0.98189706,0.591
2689,2689,0.89438134,0.68200004,0.9818416,0.591
2690,2690,0.89432794,0.68200004,0.98178625,0.591
2691,2691,0.8942747,0.68200004,0.9817308,0.591
2692,2692,0.8942214,0.68200004,0.98167557,0.591
2693,2693,0.8941681,0.68200004,0.98162043,0.591
2694,2694,0.894115,0.68200004,0.9815651,0.591
2695,2695,0.89406174,0.68200004,0.98151004,0.591
2696,2696,0.8940087,0.68200004,0.9814549,0.591
2697,2697,0.8939555,0.68200004,0.9813998,0.591
2698,2698,0.89390254,0.68200004,0.9813449,0.591
2699,2699,0.8938497,0.68200004,0.98129,0.591
2700,2700,0.8937968,0.68200004,0.9812351,0.591
2701,2701,0.8937439,0.68200004,0.9811803,0.591
2702,2702,0.8936911,0.68200004,0.9811255,0.591
2703,2703,0.89363825,0.68200004,0.98107076,0.591
2704,2704,0.89358544,0.68200004,0.9810161,0.591
2705,2705,0.8935328,0.68200004,0.98096156,0.591
2706,2706,0.89348006,0.68200004,0.9809071,0.591
2707,2707,0.8934275,0.68200004,0.98085266,0.591
2708,2708,0.89337486,0.68200004,0.9807983,0.591
2709,2709,0.89332235,0.68200004,0.98074394,0.591
2710,2710,0.8932701,0.68200004,0.9806897,0.592
2711,2711,0.8932176,0.68200004,0.9806355,0.592
2712,2712,0.89316523,0.68200004,0.98058134,0.592
2713,2713,0.8931129,0.68200004,0.9805273,0.592
2714,2714,0.8930607,0.68200004,0.9804733,0.592
2715,2715,0.8930084,0.68200004,0.9804191,0.592
2716,2716,0.89295614,0.68200004,0.98036516,0.59300005
2717,2717,0.89290404,0.68200004,0.9803112,0.59300005
2718,2718,0.8928518,0.68200004,0.9802573,0.59300005
2719,2719,0.89279985,0.68200004,0.9802035,0.59300005
2720,2720,0.89274764,0.68200004,0.9801497,0.59300005
2721,2721,0.8926957,0.68200004,0.980096,0.59300005
2722,2722,0.89264363,0.68200004,0.9800423,0.59300005
2723,2723,0.89259183,0.68200004,0.97998863,0.59300005
2724,2724,0.89254,0.68200004,0.9799351,0.59300005
2725,2725,0.892488,0.68200004,0.97988164,0.59300005
2726,2726,0.8924362,0.68200004,0.9798283,0.59300005
2727,2727,0.8923846,0.68200004,0.97977483,0.59300005
2728,2728,0.8923328,0.68200004,0.9797215,0.59300005
2729,2729,0.8922812,0.68200004,0.97966826,0.59300005
2730,2730,0.89222944,0.68200004,0.9796149,0.59300005
2731,2731,0.8921779,0.68200004,0.97956175,0.59300005
2732,2732,0.8921262,0.68200004,0.9795086,0.59300005
2733,2733,0.89207476,0.68200004,0.9794554,0.59300005
2734,2734,0.8920233,0.68100005,0.97940236,0.59300005
2735,2735,0.89197177,0.68100005,0.97934943,0.59300005
2736,2736,0.89192027,0.68100005,0.9792964,0.59300005
2737,2737,0.89186895,0.68100005,0.97924364,0.59300005
2738,2738,0.89181745,0.68100005,0.97919077,0.59300005
2739,2739,0.8917662,0.68100005,0.9791379,0.59300005
2740,2740,0.8917149,0.68100005,0.97908515,0.59300005
2741,2741,0.89166373,0.68100005,0.9790325,0.59300005
2742,2742,0.89161247,0.68100005,0.97897977,0.59300005
2743,2743,0.8915613,0.68100005,0.9789272,0.59300005
2744,2744,0.89151025,0.68100005,0.9788745,0.59300005
2745,2745,0.8914591,0.68100005,0.97882205,0.59300005
2746,2746,0.89140815,0.68100005,0.97876954,0.59300005
2747,2747,0.89135706,0.68100005,0.97871715,0.59300005
2748,2748,0.8913061,0.68100005,0.9786647,0.59300005
2749,2749,0.891255,0.68100005,0.97861254,0.59400004
2750,2750,0.89120424,0.68100005,0.97856027,0.59400004
2751,2751,0.8911536,0.68100005,0.97850823,0.59400004
2752,2752,0.89110285,0.68100005,0.9784561,0.59400004
2753,2753,0.89105207,0.68200004,0.97840387,0.595
2754,2754,0.8910012,0.68200004,0.97835195,0.595
2755,2755,0.8909507,0.68200004,0.9783003,0.595
2756,2756,0.8909003,0.68200004,0.97824854,0.595
2757,2757,0.8908498,0.68200004,0.9781968,0.595
2758,2758,0.8907994,0.68200004,0.9781451,0.595
2759,2759,0.89074916,0.68200004,0.97809356,0.595
2760,2760,0.8906988,0.68200004,0.97804207,0.595
2761,2761,0.8906484,0.68200004,0.9779904,0.595
2762,2762,0.8905982,0.68200004,0.9779389,0.595
2763,2763,0.89054793,0.68200004,0.9778874,0.595
2764,2764,0.89049774,0.68200004,0.9778362,0.595
2765,2765,0.8904477,0.68200004,0.9777849,0.595
2766,2766,0.8903976,0.68200004,0.97773355,0.596
2767,2767,0.89034766,0.68200004,0.97768235,0.596
2768,2768,0.89029753,0.68200004,0.97763115,0.596
2769,2769,0.89024764,0.68200004,0.97757995,0.596
2770,2770,0.8901977,0.68200004,0.9775289,0.596
2771,2771,0.89014775,0.68200004,0.97747797,0.596
2772,2772,0.8900979,0.68200004,0.9774268,0.596
2773,2773,0.8900481,0.68200004,0.97737586,0.596
2774,2774,0.88999826,0.68200004,0.97732466,0.596
2775,2775,0.8899484,0.68200004,0.9772738,0.596
2776,2776,0.8898987,0.68200004,0.977223,0.596
2777,2777,0.889849,0.68200004,0.97717226,0.596
2778,2778,0.88979936,0.68200004,0.97712153,0.596
2779,2779,0.8897497,0.68200004,0.9770708,0.596
2780,2780,0.8897001,0.683,0.9770201,0.596
2781,2781,0.8896506,0.683,0.97696936,0.596
2782,2782,0.8896009,0.683,0.9769189,0.596
2783,2783,0.88955146,0.683,0.97686833,0.596
2784,2784,0.889502,0.683,0.9768179,0.596
2785,2785,0.8894526,0.683,0.97676754,0.596
2786,2786,0.88940305,0.683,0.9767171,0.596
2787,2787,0.88935375,0.683,0.9766668,0.596
2788,2788,0.88930434,0.684,0.97661644,0.595
2789,2789,0.889255,0.684,0.9765663,0.595
2790,2790,0.88920575,0.684,0.97651595,0.595
2791,2791,0.8891565,0.684,0.9764659,0.595
2792,2792,0.88910735,0.684,0.97641563,0.595
2793,2793,0.8890581,0.684,0.9763656,0.595
2794,2794,0.889009,0.68500006,0.97631556,0.595
2795,2795,0.88896,0.68500006,0.97626585,0.595
2796,2796,0.88891095,0.68500006,0.976216,0.595
2797,2797,0.88886195,0.68500006,0.976166,0.595
2798,2798,0.8888129,0.68500006,0.9761161,0.595
2799,2799,0.8887641,0.68500006,0.97606635,0.595
2800,2800,0.88871515,0.68500006,0.9760167,0.595
2801,2801,0.8886664,0.68500006,0.97596705,0.595
2802,2802,0.88861746,0.68500006,0.97591734,0.595
2803,2803,0.8885686,0.68500006,0.97586775,0.595
2804,2804,0.88851994,0.68500006,0.9758181,0.595
2805,2805,0.8884711,0.68500006,0.97576874,0.595
2806,2806,0.88842255,0.68500006,0.97571915,0.595
2807,2807,0.88837373,0.68500006,0.97566974,0.595
2808,2808,0.88832515,0.68500006,0.9756204,0.595
2809,2809,0.8882764,0.68500006,0.9755711,0.595
2810,2810,0.88822806,0.684,0.97552186,0.595
2811,2811,0.8881795,0.684,0.97547257,0.595
2812,2812,0.888131,0.684,0.9754234,0.595
2813,2813,0.88808256,0.684,0.97537404,0.595
2814,2814,0.8880341,0.684,0.97532505,0.595
2815,2815,0.88798565,0.684,0.97527593,0.595
2816,2816,0.8879372,0.684,0.9752268,0.595
2817,2817,0.8878887,0.684,0.9751777,0.595
2818,2818,0.8878404,0.684,0.97512865,0.595
2819,2819,0.8877921,0.684,0.97507966,0.595
2820,2820,0.8877437,0.683,0.9750306,0.59400004
2821,2821,0.8876953,0.683,0.9749816,0.595
2822,2822,0.88764703,0.683,0.97493273,0.595
2823,2823,0.88759893,0.683,0.9748839,0.595
2824,2824,0.8875506,0.683,0.9748351,0.595
2825,2825,0.88750243,0.683,0.9747863,0.595
2826,2826,0.8874543,0.683,0.97473747,0.595
2827,2827,0.88740605,0.683,0.97468877,0.595
2828,2828,0.88735795,0.683,0.9746401,0.595
2829,2829,0.8873099,0.683,0.9745915,0.595
2830,2830,0.8872618,0.683,0.97454286,0.595
2831,2831,0.88721377,0.683,0.9744942,0.595
2832,2832,0.88716567,0.683,0.97444576,0.595
2833,2833,0.88711774,0.683,0.97439724,0.595
2834,2834,0.88706976,0.683,0.97434866,0.595
2835,2835,0.8870219,0.684,0.9743003,0.595
2836,2836,0.88697386,0.684,0.974252,0.595
2837,2837,0.886926,0.684,0.97420377,0.595
2838,2838,0.8868782,0.684,0.9741554,0.595
2839,2839,0.88683045,0.684,0.974107,0.595
2840,2840,0.8867826,0.68500006,0.97405875,0.595
2841,2841,0.8867348,0.68500006,0.9740106,0.595
2842,2842,0.8866871,0.68500006,0.97396237,0.595
2843,2843,0.8866392,0.68500006,0.9739143,0.595
2844,2844,0.8865916,0.68500006,0.973866,0.59400004
2845,2845,0.88654387,0.68500006,0.97381806,0.59400004
2846,2846,0.88649625,0.68500006,0.97376996,0.59400004
2847,2847,0.8864485,0.68500006,0.9737219,0.59400004
2848,2848,0.88640094,0.68500006,0.9736738,0.59400004
2849,2849,0.88635325,0.68500006,0.97362584,0.59400004
2850,2850,0.8863057,0.68500006,0.97357774,0.59400004
2851,2851,0.8862582,0.68600005,0.9735299,0.595
2852,2852,0.8862107,0.68600005,0.9734821,0.595
2853,2853,0.8861631,0.68600005,0.9734342,0.595
2854,2854,0.8861157,0.68700004,0.9733863,0.595
2855,2855,0.8860681,0.68700004,0.97333854,0.595
2856,2856,0.88602066,0.68700004,0.9732907,0.595
2857,2857,0.8859733,0.68700004,0.973243,0.595
2858,2858,0.88592595,0.68700004,0.9731954,0.595
2859,2859,0.88587856,0.68700004,0.97314775,0.595
2860,2860,0.8858313,0.68700004,0.9731001,0.595
2861,2861,0.885784,0.68700004,0.9730525,0.595
2862,2862,0.8857367,0.68700004,0.9730049,0.595
2863,2863,0.8856894,0.68700004,0.97295725,0.595
2864,2864,0.8856422,0.68700004,0.97290975,0.595
2865,2865,0.885595,0.68700004,0.97286236,0.595
2866,2866,0.8855479,0.68700004,0.97281504,0.595
2867,2867,0.8855009,0.68700004,0.9727679,0.595
2868,2868,0.88545376,0.68700004,0.9727206,0.595
2869,2869,0.8854068,0.68700004,0.97267324,0.596
2870,2870,0.88535964,0.68700004,0.97262615,0.596
2871,2871,0.8853128,0.68700004,0.9725788,0.596
2872,2872,0.88526565,0.68700004,0.97253174,0.596
2873,2873,0.8852187,0.68700004,0.9724845,0.596
2874,2874,0.88517165,0.68700004,0.9724374,0.596
2875,2875,0.88512474,0.68700004,0.9723903,0.596
2876,2876,0.88507783,0.68700004,0.97234315,0.596
2877,2877,0.88503087,0.68700004,0.97229606,0.596
2878,2878,0.884984,0.68700004,0.9722492,0.596
2879,2879,0.88493717,0.68700004,0.97220206,0.596
2880,2880,0.8848904,0.68700004,0.9721552,0.596
2881,2881,0.8848435,0.68700004,0.9721083,0.596
2882,2882,0.88479686,0.68700004,0.97206146,0.596
2883,2883,0.88475007,0.68700004,0.9720144,0.596
2884,2884,0.88470334,0.68700004,0.97196776,0.596
2885,2885,0.88465667,0.68700004,0.97192085,0.596
2886,2886,0.8846098,0.68700004,0.9718741,0.596
2887,2887,0.8845632,0.68700004,0.97182745,0.596
2888,2888,0.8845166,0.68700004,0.9717807,0.596
2889,2889,0.88447,0.68700004,0.9717341,0.596
2890,2890,0.8844235,0.688,0.9716875,0.596
2891,2891,0.8843768,0.688,0.97164094,0.596
2892,2892,0.8843302,0.688,0.9715944,0.596
2893,2893,0.88428384,0.688,0.97154796,0.596
2894,2894,0.8842374,0.688,0.9715015,0.596
2895,2895,0.88419104,0.688,0.9714551,0.596
2896,2896,0.88414454,0.688,0.9714087,0.596
2897,2897,0.8840982,0.688,0.97136235,0.596
2898,2898,0.8840516,0.688,0.9713159,0.596
2899,2899,0.88400525,0.688,0.9712695,0.596
2900,2900,0.8839588,0.688,0.97122324,0.596
2901,2901,0.8839126,0.688,0.97117704,0.596
2902,2902,0.88386625,0.688,0.9711307,0.596
2903,2903,0.8838198,0.688,0.9710845,0.596
2904,2904,0.8837735,0.688,0.9710384,0.596
2905,2905,0.8837273,0.688,0.9709922,0.596
2906,2906,0.88368094,0.688,0.9709461,0.596
2907,2907,0.8836346,0.689,0.97089976,0.596
2908,2908,0.8835883,0.689,0.9708537,0.596
2909,2909,0.88354206,0.689,0.9708075,0.596
2910,2910,0.88349575,0.689,0.97076136,0.596
2911,2911,0.8834495,0.689,0.9707153,0.596
2912,2912,0.8834032,0.689,0.9706691,0.596
2913,2913,0.88335705,0.689,0.9706231,0.596
2914,2914,0.8833108,0.689,0.970577,0.596
2915,2915,0.8832646,0.689,0.97053105,0.596
2916,2916,0.8832184,0.689,0.9704852,0.596
2917,2917,0.88317233,0.689,0.9704394,0.596
2918,2918,0.88312614,0.689,0.97039336,0.596
2919,2919,0.88308,0.689,0.9703474,0.596
2920,2920,0.883034,0.689,0.9703017,0.596
2921,2921,0.882988,0.689,0.970256,0.595
2922,2922,0.88294184,0.689,0.97021025,0.595
2923,2923,0.8828958,0.689,0.9701644,0.595
2924,2924,0.8828499,0.689,0.97011864,0.595
2925,2925,0.8828039,0.689,0.97007304,0.595
2926,2926,0.88275796,0.689,0.97002745,0.595
2927,2927,0.882712,0.689,0.96998173,0.595
2928,2928,0.88266605,0.689,0.9699363,0.595
2929,2929,0.8826204,0.689,0.9698908,0.595
2930,2930,0.8825745,0.689,0.96984524,0.595
2931,2931,0.8825286,0.689,0.9697998,0.595
2932,2932,0.8824829,0.689,0.96975434,0.595
2933,2933,0.882437,0.689,0.9697089,0.595
2934,2934,0.88239115,0.689,0.96966344,0.595
2935,2935,0.8823455,0.689,0.96961814,0.595
2936,2936,0.8822998,0.689,0.96957266,0.595
2937,2937,0.88225406,0.689,0.9695273,0.595
2938,2938,0.8822084,0.689,0.96948206,0.595
2939,2939,0.88216275,0.689,0.9694368,0.595
2940,2940,0.8821172,0.689,0.9693916,0.595
2941,2941,0.8820717,0.689,0.9693464,0.595
2942,2942,0.88202643,0.689,0.9693017,0.595
2943,2943,0.8819814,0.689,0.9692571,0.595
2944,2944,0.88193643,0.689,0.9692125,0.595
2945,2945,0.8818912,0.689,0.9691679,0.596
2946,2946,0.8818462,0.689,0.96912307,0.596
2947,2947,0.88180107,0.689,0.96907836,0.596
2948,2948,0.881756,0.688,0.9690338,0.596
2949,2949,0.88171095,0.688,0.9689891,0.596
2950,2950,0.8816658,0.688,0.9689445,0.596
2951,2951,0.88162076,0.688,0.9688999,0.596
2952,2952,0.8815758,0.688,0.96885514,0.596
2953,2953,0.8815307,0.688,0.96881056,0.596
2954,2954,0.8814857,0.688,0.968766,0.596
2955,2955,0.8814406,0.688,0.96872133,0.596
2956,2956,0.88139564,0.688,0.9686768,0.596
2957,2957,0.88135064,0.688,0.96863216,0.595
2958,2958,0.8813057,0.688,0.9685878,0.595
2959,2959,0.8812606,0.688,0.9685432,0.595
2960,2960,0.8812157,0.688,0.9684987,0.595
2961,2961,0.8811707,0.688,0.9684542,0.596
2962,2962,0.8811257,0.688,0.9684098,0.596
2963,2963,0.8810809,0.688,0.9683652,0.596
2964,2964,0.8810359,0.688,0.9683208,0.596
2965,2965,0.88099104,0.688,0.9682765,0.596
2966,2966,0.88094604,0.688,0.96823204,0.596
2967,2967,0.88090134,0.688,0.9681878,0.596
2968,2968,0.88085645,0.688,0.96814334,0.597
2969,2969,0.88081163,0.688,0.96809906,0.597
2970,2970,0.88076675,0.688,0.9680548,0.597
2971,2971,0.88072205,0.688,0.9680105,0.597
2972,2972,0.8806772,0.688,0.9679664,0.597
2973,2973,0.88063264,0.688,0.96792233,0.597
2974,2974,0.8805882,0.688,0.9678785,0.597
2975,2975,0.8805437,0.688,0.96783453,0.597
2976,2976,0.8804993,0.688,0.96779066,0.597
2977,2977,0.8804548,0.688,0.96774673,0.59800005
2978,2978,0.8804104,0.688,0.9677029,0.59800005
2979,2979,0.8803661,0.688,0.9676591,0.59800005
2980,2980,0.88032156,0.688,0.9676152,0.59800005
2981,2981,0.8802772,0.688,0.9675713,0.59800005
2982,2982,0.8802328,0.688,0.9675278,0.59800005
2983,2983,0.8801899,0.688,0.96748614,0.59800005
2984,2984,0.88014793,0.688,0.9674445,0.59800005
2985,2985,0.8801057,0.688,0.9674029,0.59800005
2986,2986,0.8800634,0.688,0.96736115,0.59900004
2987,2987,0.88002115,0.68700004,0.96731937,0.59900004
2988,2988,0.8799791,0.68700004,0.96727765,0.59900004
2989,2989,0.8799368,0.68700004,0.967236,0.59900004
2990,2990,0.8798945,0.68700004,0.96719426,0.59900004
2991,2991,0.8798523,0.68700004,0.9671525,0.59900004
2992,2992,0.87981015,0.68700004,0.96711075,0.59900004
2993,2993,0.879768,0.68700004,0.96706915,0.59900004
2994,2994,0.8797259,0.68700004,0.96702737,0.59900004
2995,2995,0.8796837,0.68700004,0.9669859,0.59900004
2996,2996,0.8796416,0.68700004,0.9669446,0.59900004
2997,2997,0.8795994,0.68700004,0.9669028,0.59900004
2998,2998,0.87955743,0.68700004,0.9668613,0.59900004
2999,2999,0.8795153,0.68700004,0.9668197,0.59900004
3000,3000,0.8794733,0.68700004,0.96677816,0.59900004
3001,3001,0.8794311,0.68700004,0.9667369,0.59900004
3002,3002,0.8793891,0.68700004,0.9666953,0.59900004
3003,3003,0.8793472,0.68700004,0.96665394,0.59900004
3004,3004,0.8793053,0.68700004,0.9666125,0.59900004
3005,3005,0.8792632,0.68700004,0.9665711,0.59900004
3006,3006,0.8792213,0.68700004,0.9665298,0.59900004
3007,3007,0.87917936,0.68700004,0.9664883,0.59900004
3008,3008,0.8791374,0.68700004,0.9664469,0.59900004
3009,3009,0.87909555,0.68700004,0.9664057,0.59900004
3010,3010,0.8790538,0.68700004,0.9663644,0.59900004
3011,3011,0.87901187,0.68700004,0.966323,0.59900004
3012,3012,0.87896997,0.68700004,0.9662817,0.6
3013,3013,0.8789281,0.68700004,0.96624047,0.6
3014,3014,0.8788863,0.68700004,0.9661993,0.6
3015,3015,0.87884456,0.688,0.96615815,0.6
3016,3016,0.87880284,0.688,0.9661169,0.6
3017,3017,0.8787612,0.688,0.9660759,0.6
3018,3018,0.8787194,0.688,0.9660348,0.6
3019,3019,0.8786778,0.688,0.9659938,0.6
3020,3020,0.87863606,0.688,0.9659527,0.6
3021,3021,0.87859446,0.688,0.9659117,0.6
3022,3022,0.8785528,0.688,0.9658706,0.6
3023,3023,0.87851113,0.688,0.9658296,0.6
3024,3024,0.87846965,0.688,0.9657886,0.6
3025,3025,0.87842804,0.688,0.9657476,0.6
3026,3026,0.87838644,0.688,0.9657067,0.6
3027,3027,0.87834483,0.688,0.96566576,0.6
3028,3028,0.8783034,0.688,0.9656249,0.6
3029,3029,0.8782618,0.688,0.9655838,0.6
3030,3030,0.8782203,0.688,0.965543,0.6
3031,3031,0.8781787,0.688,0.96550214,0.6
3032,3032,0.8781372,0.688,0.96546125,0.6
3033,3033,0.87809575,0.688,0.96542037,0.6
3034,3034,0.8780543,0.688,0.9653796,0.6
3035,3035,0.87801296,0.688,0.9653392,0.6
3036,3036,0.8779718,0.688,0.96529853,0.6
3037,3037,0.8779306,0.688,0.965258,0.6
3038,3038,0.8778893,0.688,0.96521735,0.6
3039,3039,0.8778481,0.688,0.9651768,0.601
3040,3040,0.8778069,0.688,0.96513635,0.601
3041,3041,0.8777657,0.688,0.9650958,0.601
3042,3042,0.8777246,0.689,0.9650556,0.60200006
3043,3043,0.87768376,0.689,0.96501553,0.60200006
3044,3044,0.87764317,0.689,0.9649755,0.60200006
3045,3045,0.8776025,0.689,0.96493566,0.60200006
3046,3046,0.87756187,0.689,0.96489555,0.60200006
3047,3047,0.8775213,0.689,0.96485555,0.60200006
3048,3048,0.8774806,0.689,0.96481574,0.60200006
3049,3049,0.87744,0.689,0.9647757,0.60200006
3050,3050,0.87739944,0.689,0.96473575,0.60200006
3051,3051,0.8773589,0.689,0.96469593,0.60200006
3052,3052,0.8773183,0.689,0.9646562,0.60200006
3053,3053,0.87727773,0.689,0.9646163,0.60200006
3054,3054,0.8772374,0.689,0.96457654,0.60200006
3055,3055,0.87719697,0.689,0.96453685,0.60200006
3056,3056,0.8771566,0.689,0.9644972,0.60200006
3057,3057,0.8771162,0.689,0.9644575,0.60200006
3058,3058,0.87707585,0.689,0.9644178,0.60200006
3059,3059,0.8770355,0.689,0.9643782,0.60200006
3060,3060,0.87699515,0.689,0.9643386,0.60200006
3061,3061,0.8769548,0.689,0.9642991,0.60200006
3062,3062,0.8769146,0.689,0.96425945,0.60200006
3063,3063,0.87687427,0.689,0.9642197,0.60200006
3064,3064,0.87683386,0.689,0.9641802,0.60200006
3065,3065,0.87679374,0.689,0.96414065,0.60200006
3066,3066,0.8767534,0.689,0.9641011,0.60200006
3067,3067,0.8767131,0.689,0.9640615,0.60200006
3068,3068,0.87667286,0.689,0.96402204,0.60200006
3069,3069,0.8766327,0.689,0.9639825,0.60200006
3070,3070,0.8765925,0.689,0.9639433,0.60200006
3071,3071,0.8765523,0.689,0.9639038,0.60200006
3072,3072,0.8765122,0.689,0.9638645,0.60200006
3073,3073,0.8764721,0.689,0.96382517,0.60200006
3074,3074,0.87643206,0.689,0.96378595,0.60200006
3075,3075,0.8763919,0.689,0.96374655,0.60200006
3076,3076,0.8763522,0.689,0.9637077,0.60200006
3077,3077,0.87631243,0.689,0.9636689,0.60200006
3078,3078,0.87627286,0.689,0.96363014,0.60200006
3079,3079,0.8762333,0.688,0.9635911,0.60200006
3080,3080,0.87619364,0.688,0.9635523,0.60200006
3081,3081,0.87615407,0.688,0.9635136,0.60200006
3082,3082,0.87611437,0.688,0.96347505,0.60200006
3083,3083,0.87607497,0.688,0.96343637,0.60200006
3084,3084,0.8760354,0.688,0.9633976,0.60200006
3085,3085,0.8759959,0.688,0.96335894,0.60300004
3086,3086,0.87595636,0.688,0.96332026,0.60300004
3087,3087,0.8759168,0.688,0.9632815,0.60300004
3088,3088,0.87587726,0.688,0.9632428,0.60300004
3089,3089,0.8758376,0.688,0.96320426,0.60300004
3090,3090,0.87579817,0.688,0.9631656,0.60300004
3091,3091,0.87575865,0.688,0.96312684,0.60300004
3092,3092,0.8757192,0.688,0.9630883,0.60300004
3093,3093,0.8756796,0.688,0.9630497,0.60300004
3094,3094,0.87564015,0.688,0.96301115,0.60300004
3095,3095,0.87560076,0.688,0.9629725,0.60300004
3096,3096,0.8755613,0.688,0.9629339,0.60300004
3097,3097,0.87552184,0.688,0.96289545,0.60300004
3098,3098,0.8754823,0.688,0.96285677,0.60300004
3099,3099,0.8754429,0.688,0.96281815,0.60300004
3100,3100,0.87540346,0.688,0.9627797,0.60300004
3101,3101,0.87536407,0.688,0.96274114,0.60300004
3102,3102,0.8753246,0.688,0.9627026,0.60300004
3103,3103,0.8752853,0.688,0.9626641,0.60300004
3104,3104,0.87524587,0.688,0.96262556,0.60300004
3105,3105,0.87520653,0.688,0.9625871,0.60200006
3106,3106,0.8751672,0.688,0.9625486,0.60200006
3107,3107,0.87512785,0.688,0.96251017,0.60200006
3108,3108,0.8750885,0.688,0.9624717,0.60200006
3109,3109,0.8750491,0.688,0.96243316,0.60200006
3110,3110,0.8750098,0.688,0.9623947,0.60200006
3111,3111,0.8749705,0.688,0.96235627,0.60200006
3112,3112,0.87493116,0.688,0.9623178,0.60200006
3113,3113,0.8748918,0.688,0.9622794,0.60200006
3114,3114,0.8748526,0.688,0.962241,0.60200006
3115,3115,0.87481326,0.688,0.9622026,0.60200006
3116,3116,0.87477416,0.688,0.9621644,0.60200006
3117,3117,0.8747348,0.688,0.962126,0.60200006
3118,3118,0.8746957,0.688,0.9620878,0.60200006
3119,3119,0.87465656,0.688,0.9620495,0.60200006
3120,3120,0.87461746,0.688,0.96201116,0.60200006
3121,3121,0.8745782,0.688,0.96197295,0.60200006
3122,3122,0.87453896,0.688,0.9619346,0.60200006
3123,3123,0.8744998,0.688,0.9618963,0.60200006
3124,3124,0.87446076,0.689,0.9618581,0.60200006
3125,3125,0.8744215,0.689,0.9618198,0.60200006
3126,3126,0.87438226,0.69000006,0.9617816,0.60200006
3127,3127,0.87434316,0.69000006,0.9617433,0.60200006
3128,3128,0.87430406,0.69000006,0.96170515,0.60200006
3129,3129,0.8742649,0.69000006,0.96166694,0.60200006
3130,3130,0.87422574,0.69000006,0.9616288,0.60200006
3131,3131,0.87418675,0.689,0.9615905,0.60200006
3132,3132,0.87414765,0.689,0.9615524,0.60200006
3133,3133,0.8741085,0.689,0.9615143,0.60200006
3134,3134,0.87406963,0.689,0.96147627,0.60200006
3135,3135,0.8740305,0.689,0.96143806,0.60200006
3136,3136,0.8739915,0.69100004,0.96140003,0.60200006
3137,3137,0.8739523,0.69100004,0.9613619,0.60200006
3138,3138,0.8739132,0.69100004,0.96132386,0.60200006
3139,3139,0.8738743,0.69100004,0.96128577,0.60200006
3140,3140,0.8738353,0.69100004,0.9612478,0.60200006
3141,3141,0.8737963,0.69100004,0.9612098,0.60200006
3142,3142,0.87375736,0.69100004,0.96117175,0.60200006
3143,3143,0.87371844,0.69100004,0.96113384,0.60200006
3144,3144,0.8736793,0.69100004,0.96109575,0.60200006
3145,3145,0.87364054,0.69100004,0.96105796,0.60200006
3146,3146,0.8736016,0.69100004,0.96102,0.60200006
3147,3147,0.8735625,0.69100004,0.9609821,0.60200006
3148,3148,0.8735236,0.69100004,0.96094406,0.60200006
3149,3149,0.8734847,0.69100004,0.96090615,0.60200006
3150,3150,0.87344587,0.69100004,0.96086836,0.60200006
3151,3151,0.8734069,0.69100004,0.96083045,0.60200006
3152,3152,0.8733681,0.69100004,0.96079254,0.60200006
3153,3153,0.87332916,0.69100004,0.9607547,0.60200006
3154,3154,0.8732903,0.69100004,0.96071684,0.60200006
3155,3155,0.87325144,0.69100004,0.96067905,0.60200006
3156,3156,0.87321264,0.69100004,0.9606412,0.60200006
3157,3157,0.8731738,0.69100004,0.9606035,0.60200006
3158,3158,0.8731349,0.69100004,0.96056575,0.60200006
3159,3159,0.87309605,0.69100004,0.96052796,0.60200006
3160,3160,0.87305725,0.69100004,0.96049,0.60200006
3161,3161,0.8730184,0.69100004,0.9604522,0.60200006
3162,3162,0.8729796,0.69100004,0.9604146,0.60200006
3163,3163,0.87294084,0.69100004,0.96037674,0.60200006
3164,3164,0.87290204,0.69100004,0.960339,0.60200006
3165,3165,0.87286323,0.69100004,0.96030134,0.60200006
3166,3166,0.8728245,0.69100004,0.9602636,0.60200006
3167,3167,0.87278575,0.69100004,0.9602259,0.60200006
3168,3168,0.8727471,0.69100004,0.9601881,0.60200006
3169,3169,0.8727084,0.69100004,0.9601506,0.60200006
3170,3170,0.8726696,0.69100004,0.960113,0.60200006
3171,3171,0.8726309,0.69000006,0.96007544,0.60200006
3172,3172,0.87259233,0.69000006,0.9600379,0.60200006
3173,3173,0.87255365,0.69000006,0.96000034,0.60200006
3174,3174,0.8725151,0.69000006,0.9599629,0.60300004
3175,3175,0.8724766,0.69000006,0.9599253,0.60300004
3176,3176,0.872438,0.69000006,0.95988786,0.60300004
3177,3177,0.8723994,0.69000006,0.95985025,0.60300004
3178,3178,0.8723607,0.69000006,0.9598129,0.60300004
3179,3179,0.8723223,0.69000006,0.95977557,0.60300004
3180,3180,0.8722838,0.69000006,0.95973814,0.60300004
3181,3181,0.87224543,0.69000006,0.9597007,0.60300004
3182,3182,0.8722068,0.69000006,0.9596634,0.60200006
3183,3183,0.8721685,0.69000006,0.95962614,0.60200006
3184,3184,0.8721299,0.69000006,0.95958865,0.60200006
3185,3185,0.87209165,0.69000006,0.9595514,0.60200006
3186,3186,0.8720532,0.69000006,0.9595141,0.60200006
3187,3187,0.8720148,0.69000006,0.9594768,0.60200006
3188,3188,0.87197644,0.69000006,0.95943946,0.60200006
3189,3189,0.87193817,0.69000006,0.9594021,0.60200006
3190,3190,0.8719,0.69000006,0.959365,0.60200006
3191,3191,0.8718618,0.69000006,0.9593279,0.60200006
3192,3192,0.87182367,0.69000006,0.95929086,0.60200006
3193,3193,0.8717856,0.69000006,0.9592537,0.60200006
3194,3194,0.87174743,0.69000006,0.95921665,0.60200006
3195,3195,0.87170947,0.69000006,0.95917964,0.60200006
3196,3196,0.8716713,0.69000006,0.95914257,0.60200006
3197,3197,0.8716331,0.69000006,0.9591055,0.60200006
3198,3198,0.8715952,0.69000006,0.95906854,0.60200006
3199,3199,0.8715572,0.69000006,0.9590315,0.60200006
3200,3200,0.871519,0.69000006,0.95899457,0.60200006
3201,3201,0.871481,0.69000006,0.9589577,0.60200006
3202,3202,0.8714431,0.69000006,0.9589208,0.60200006
3203,3203,0.87140507,0.69000006,0.9588837,0.60200006
3204,3204,0.8713671,0.69000006,0.9588468,0.60200006
3205,3205,0.87132907,0.69000006,0.95880985,0.60200006
3206,3206,0.87129104,0.69000006,0.9587729,0.60200006
3207,3207,0.871253,0.69000006,0.95873606,0.60200006
3208,3208,0.87121505,0.69000006,0.9586991,0.60200006
3209,3209,0.871177,0.69000006,0.9586622,0.60200006
3210,3210,0.87113917,0.69000006,0.9586254,0.60200006
3211,3211,0.87110114,0.69000006,0.9585885,0.60200006
3212,3212,0.8710632,0.69000006,0.9585516,0.60200006
3213,3213,0.8710253,0.69000006,0.95851475,0.60300004
3214,3214,0.87098736,0.69000006,0.95847803,0.60300004
3215,3215,0.87094957,0.69000006,0.9584412,0.60300004
3216,3216,0.8709118,0.69000006,0.9584045,0.60200006
3217,3217,0.87087387,0.69000006,0.95836776,0.60200006
3218,3218,0.870836,0.69000006,0.95833105,0.60200006
3219,3219,0.8707981,0.69000006,0.9582944,0.60200006
3220,3220,0.87076044,0.69000006,0.9582577,0.60200006
3221,3221,0.87072265,0.69000006,0.9582208,0.60200006
3222,3222,0.87068474,0.69000006,0.9581842,0.60200006
3223,3223,0.870647,0.69100004,0.9581476,0.60200006
3224,3224,0.8706092,0.69100004,0.9581108,0.60200006
3225,3225,0.87057143,0.69100004,0.9580743,0.60200006
3226,3226,0.87053365,0.69100004,0.9580375,0.60200006
3227,3227,0.87049603,0.69100004,0.95800084,0.60200006
3228,3228,0.87045825,0.69100004,0.95796406,0.60200006
3229,3229,0.8704204,0.69100004,0.95792747,0.60200006
3230,3230,0.87038285,0.69100004,0.9578909,0.60200006
3231,3231,0.870345,0.69100004,0.9578542,0.60200006
3232,3232,0.8703075,0.69100004,0.9578177,0.60200006
3233,3233,0.8702697,0.69100004,0.9577811,0.60200006
3234,3234,0.87023216,0.69100004,0.95774454,0.60200006
3235,3235,0.8701945,0.69100004,0.9577081,0.60200006
3236,3236,0.8701568,0.69100004,0.9576716,0.60200006
3237,3237,0.8701192,0.69100004,0.95763505,0.60200006
3238,3238,0.87008166,0.69100004,0.9575985,0.60200006
3239,3239,0.87004405,0.69100004,0.95756197,0.60200006
3240,3240,0.87000644,0.69100004,0.9575254,0.60200006
3241,3241,0.86996895,0.69100004,0.95748895,0.60200006
3242,3242,0.8699312,0.69100004,0.9574525,0.60300004
3243,3243,0.8698937,0.69100004,0.95741606,0.60300004
3244,3244,0.8698562,0.69100004,0.95737964,0.60300004
3245,3245,0.8698187,0.69100004,0.95734316,0.60300004
3246,3246,0.86978114,0.69100004,0.9573068,0.60300004
3247,3247,0.8697436,0.69100004,0.95727044,0.60300004
3248,3248,0.8697062,0.69100004,0.95723397,0.60300004
3249,3249,0.86966866,0.69100004,0.95719767,0.60300004
3250,3250,0.8696313,0.69100004,0.95716125,0.60300004
3251,3251,0.8695938,0.69100004,0.95712495,0.60300004
3252,3252,0.8695563,0.69000006,0.9570885,0.60300004
3253,3253,0.86951894,0.69000006,0.9570522,0.60300004
3254,3254,0.8694815,0.69000006,0.95701575,0.60300004
3255,3255,0.869444,0.69000006,0.9569794,0.60300004
3256,3256,0.86940664,0.69000006,0.95694315,0.60300004
3257,3257,0.8693692,0.69000006,0.9569069,0.60300004
3258,3258,0.86933184,0.69000006,0.9568706,0.60300004
3259,3259,0.86929446,0.689,0.9568343,0.60300004
3260,3260,0.8692572,0.689,0.956798,0.60300004
3261,3261,0.8692198,0.689,0.95676184,0.60300004
3262,3262,0.8691824,0.689,0.9567254,0.60300004
3263,3263,0.869145,0.689,0.9566892,0.60300004
3264,3264,0.8691077,0.689,0.956653,0.60300004
3265,3265,0.8690704,0.689,0.95661676,0.60300004
3266,3266,0.8690331,0.69000006,0.9565806,0.60300004
3267,3267,0.86899585,0.69000006,0.95654434,0.60300004
3268,3268,0.86895853,0.69000006,0.9565081,0.60300004
3269,3269,0.8689213,0.69000006,0.956472,0.60300004
3270,3270,0.8688841,0.69000006,0.95643586,0.60300004
3271,3271,0.86884683,0.689,0.9563997,0.60300004
3272,3272,0.8688097,0.689,0.95636356,0.60300004
3273,3273,0.8687724,0.689,0.95632744,0.60300004
3274,3274,0.86873513,0.689,0.9562913,0.60300004
3275,3275,0.86869806,0.69000006,0.9562552,0.60300004
3276,3276,0.8686608,0.69000006,0.956219,0.60300004
3277,3277,0.86862355,0.69000006,0.95618296,0.60300004
3278,3278,0.8685864,0.69000006,0.9561469,0.60300004
3279,3279,0.8685492,0.69000006,0.9561109,0.60300004
3280,3280,0.8685121,0.69000006,0.9560747,0.60300004
3281,3281,0.86847496,0.69000006,0.95603865,0.60400003
3282,3282,0.8684378,0.69000006,0.95600265,0.60400003
3283,3283,0.86840075,0.69000006,0.95596665,0.60400003
3284,3284,0.8683637,0.69000006,0.95593065,0.60400003
3285,3285,0.86832666,0.69000006,0.9558947,0.60400003
3286,3286,0.86828953,0.69000006,0.9558588,0.60400003
3287,3287,0.8682525,0.69000006,0.9558227,0.60400003
3288,3288,0.86821544,0.69000006,0.95578676,0.60400003
3289,3289,0.8681785,0.69000006,0.9557509,0.60400003
3290,3290,0.8681414,0.69000006,0.95571494,0.60400003
3291,3291,0.8681045,0.69000006,0.9556791,0.60400003
3292,3292,0.86806756,0.69000006,0.9556432,0.60400003
3293,3293,0.86803055,0.69000006,0.9556073,0.60400003
3294,3294,0.86799353,0.69000006,0.95557135,0.60400003
3295,3295,0.8679566,0.69000006,0.9555355,0.60300004
3296,3296,0.8679196,0.69000006,0.95549953,0.60300004
3297,3297,0.86788267,0.69000006,0.95546365,0.60200006
3298,3298,0.8678458,0.69000006,0.9554278,0.60200006
3299,3299,0.86780876,0.69000006,0.955392,0.60200006
3300,3300,0.8677718,0.69000006,0.9553562,0.60200006
3301,3301,0.867735,0.69000006,0.9553205,0.60200006
3302,3302,0.867698,0.69000006,0.9552846,0.60200006
3303,3303,0.8676612,0.69000006,0.9552487,0.60200006
3304,3304,0.86762416,0.69000006,0.955213,0.60200006
3305,3305,0.8675874,0.69000006,0.9551772,0.60200006
3306,3306,0.8675505,0.69000006,0.9551414,0.60200006
3307,3307,0.8675137,0.69000006,0.9551057,0.60200006
3308,3308,0.8674769,0.69000006,0.95507014,0.60200006
3309,3309,0.8674401,0.69000006,0.9550344,0.60200006
3310,3310,0.8674034,0.69000006,0.9549985,0.60200006
3311,3311,0.86736655,0.69000006,0.95496285,0.60200006
3312,3312,0.8673297,0.69000006,0.9549272,0.60200006
3313,3313,0.8672929,0.69000006,0.95489156,0.60200006
3314,3314,0.8672563,0.69000006,0.9548559,0.60200006
3315,3315,0.8672194,0.69000006,0.9548202,0.60200006
3316,3316,0.8671828,0.69000006,0.9547847,0.60200006
3317,3317,0.867146,0.69000006,0.95474905,0.60200006
3318,3318,0.86710924,0.69000006,0.9547134,0.60200006
3319,3319,0.8670725,0.69000006,0.95467794,0.60200006
3320,3320,0.8670359,0.69000006,0.95464236,0.60200006
3321,3321,0.86699927,0.69000006,0.9546069,0.60200006
3322,3322,0.86696255,0.69000006,0.9545715,0.60200006
3323,3323,0.86692595,0.69000006,0.9545358,0.60200006
3324,3324,0.8668893,0.69000006,0.9545004,0.60200006
3325,3325,0.8668527,0.69000006,0.95446473,0.60200006
3326,3326,0.8668163,0.69000006,0.9544294,0.60200006
3327,3327,0.86677957,0.69000006,0.954394,0.60200006
3328,3328,0.8667431,0.69000006,0.9543585,0.60200006
3329,3329,0.86670655,0.69000006,0.9543231,0.60200006
3330,3330,0.86666995,0.69000006,0.9542877,0.60200006
3331,3331,0.8666335,0.69000006,0.9542523,0.60200006
3332,3332,0.8665968,0.69000006,0.95421696,0.60200006
3333,3333,0.8665604,0.69000006,0.95418155,0.60200006
3334,3334,0.8665239,0.69000006,0.9541462,0.60200006
3335,3335,0.8664873,0.69000006,0.95411074,0.60200006
3336,3336,0.86645085,0.69000006,0.9540753,0.60200006
3337,3337,0.86641437,0.69000006,0.95404005,0.60200006
3338,3338,0.8663778,0.69000006,0.9540046,0.60200006
3339,3339,0.8663413,0.69000006,0.95396936,0.60200006
3340,3340,0.86630493,0.69000006,0.9539339,0.60200006
3341,3341,0.8662685,0.69000006,0.95389867,0.60200006
3342,3342,0.86623216,0.69000006,0.9538633,0.60200006
3343,3343,0.86619574,0.69000006,0.9538281,0.60200006
3344,3344,0.8661593,0.69000006,0.95379287,0.60200006
3345,3345,0.8661229,0.69000006,0.9537576,0.60200006
3346,3346,0.8660865,0.69000006,0.95372236,0.60200006
3347,3347,0.8660502,0.69000006,0.9536871,0.60200006
3348,3348,0.8660138,0.69000006,0.95365185,0.60200006
3349,3349,0.86597747,0.69000006,0.95361674,0.60200006
3350,3350,0.8659412,0.69000006,0.95358145,0.60200006
3351,3351,0.86590487,0.69000006,0.95354617,0.60200006
3352,3352,0.8658686,0.69000006,0.95351124,0.60200006
3353,3353,0.86583227,0.69000006,0.9534761,0.60200006
3354,3354,0.8657961,0.69000006,0.9534409,0.60200006
3355,3355,0.8657598,0.69000006,0.9534058,0.60200006
3356,3356,0.86572367,0.69000006,0.9533707,0.60200006
3357,3357,0.86568725,0.69000006,0.95333576,0.60200006
3358,3358,0.8656512,0.69000006,0.9533006,0.60200006
3359,3359,0.8656149,0.69000006,0.9532655,0.60200006
3360,3360,0.86557865,0.69000006,0.9532305,0.60200006
3361,3361,0.86554253,0.689,0.95319545,0.60200006
3362,3362,0.86550635,0.689,0.9531604,0.60200006
3363,3363,0.8654701,0.689,0.95312554,0.60200006
3364,3364,0.86543393,0.689,0.95309055,0.60200006
3365,3365,0.86539775,0.689,0.95305544,0.60200006
3366,3366,0.86536175,0.689,0.9530205,0.60200006
3367,3367,0.86532557,0.689,0.9529855,0.60200006
3368,3368,0.86528945,0.689,0.9529506,0.60200006
3369,3369,0.8652533,0.689,0.9529157,0.60200006
3370,3370,0.8652172,0.689,0.9528808,0.60200006
3371,3371,0.86518115,0.689,0.9528459,0.60200006
3372,3372,0.8651451,0.689,0.95281094,0.60200006
3373,3373,0.86510897,0.689,0.952776,0.60200006
3374,3374,0.865073,0.689,0.95274115,0.60200006
3375,3375,0.86503685,0.689,0.9527062,0.60200006
3376,3376,0.8650008,0.689,0.9526714,0.60200006
3377,3377,0.86496484,0.689,0.9526365,0.60200006
3378,3378,0.86492884,0.689,0.9526017,0.60200006
3379,3379,0.8648928,0.689,0.9525667,0.60200006
3380,3380,0.8648568,0.689,0.9525317,0.60200006
3381,3381,0.8648208,0.689,0.9524969,0.60200006
3382,3382,0.8647848,0.689,0.9524621,0.60200006
3383,3383,0.8647488,0.689,0.95242715,0.60200006
3384,3384,0.86471283,0.688,0.9523924,0.60300004
3385,3385,0.86467683,0.688,0.95235753,0.60300004
3386,3386,0.8646408,0.688,0.9523226,0.60300004
3387,3387,0.86460483,0.688,0.95228773,0.60300004
3388,3388,0.86456895,0.688,0.9522529,0.60300004
3389,3389,0.86453295,0.688,0.95221806,0.60300004
3390,3390,0.8644971,0.688,0.95218307,0.60200006
3391,3391,0.86446124,0.688,0.95214826,0.60200006
3392,3392,0.8644252,0.688,0.95211345,0.60200006
3393,3393,0.86438936,0.688,0.95207864,0.60200006
3394,3394,0.8643535,0.688,0.95204395,0.60200006
3395,3395,0.8643177,0.688,0.95200914,0.60200006
3396,3396,0.864282,0.688,0.9519744,0.60200006
3397,3397,0.86424625,0.688,0.9519398,0.60200006
3398,3398,0.86421037,0.688,0.9519049,0.60200006
3399,3399,0.8641746,0.688,0.9518702,0.60200006
3400,3400,0.86413884,0.688,0.95183563,0.60300004
3401,3401,0.8641031,0.688,0.9518009,0.60300004
3402,3402,0.86406744,0.688,0.95176625,0.60300004
3403,3403,0.8640318,0.688,0.9517317,0.60300004
3404,3404,0.86399597,0.688,0.95169705,0.60300004
3405,3405,0.8639603,0.689,0.9516625,0.60300004
3406,3406,0.86392456,0.689,0.9516279,0.60300004
3407,3407,0.8638889,0.689,0.9515935,0.60300004
3408,3408,0.86385334,0.69000006,0.9515589,0.60300004
3409,3409,0.8638176,0.69000006,0.9515242,0.60300004
3410,3410,0.86378205,0.69000006,0.9514896,0.60300004
3411,3411,0.8637464,0.69000006,0.9514551,0.60300004
3412,3412,0.8637107,0.69000006,0.9514206,0.60300004
3413,3413,0.86367506,0.69000006,0.9513861,0.60300004
3414,3414,0.8636395,0.69000006,0.95135146,0.60300004
3415,3415,0.86360383,0.69100004,0.951317,0.60300004
3416,3416,0.8635681,0.69100004,0.95128244,0.60300004
3417,3417,0.86353254,0.69100004,0.95124793,0.60300004
3418,3418,0.8634969,0.69100004,0.95121336,0.60300004
3419,3419,0.8634613,0.69100004,0.9511788,0.60300004
3420,3420,0.86342573,0.69100004,0.95114434,0.60300004
3421,3421,0.8633901,0.69100004,0.9511098,0.60300004
3422,3422,0.8633547,0.69100004,0.9510755,0.60300004
3423,3423,0.8633191,0.69100004,0.95104086,0.60300004
3424,3424,0.86328363,0.69100004,0.95100653,0.60300004
3425,3425,0.86324805,0.69100004,0.9509719,0.60300004
3426,3426,0.8632126,0.69100004,0.95093757,0.60300004
3427,3427,0.863177,0.69100004,0.9509031,0.60300004
3428,3428,0.8631415,0.69100004,0.9508687,0.60300004
3429,3429,0.86310613,0.69100004,0.9508343,0.60300004
3430,3430,0.86307055,0.69100004,0.95079976,0.60300004
3431,3431,0.8630351,0.69100004,0.95076543,0.60300004
3432,3432,0.8629997,0.69100004,0.950731,0.60300004
3433,3433,0.86296415,0.69100004,0.9506967,0.60300004
3434,3434,0.8629287,0.69100004,0.9506623,0.60300004
3435,3435,0.8628933,0.69100004,0.950628,0.60300004
3436,3436,0.8628578,0.69100004,0.9505936,0.60400003
3437,3437,0.86282235,0.69100004,0.9505592,0.60400003
3438,3438,0.862787,0.69100004,0.95052487,0.60400003
3439,3439,0.8627516,0.69100004,0.95049065,0.60400003
3440,3440,0.86271614,0.69100004,0.95045626,0.60400003
3441,3441,0.86268073,0.69100004,0.9504219,0.60400003
3442,3442,0.8626454,0.69100004,0.9503877,0.60400003
3443,3443,0.8626099,0.69100004,0.9503533,0.60400003
3444,3444,0.8625746,0.69100004,0.950319,0.60400003
3445,3445,0.86253935,0.69100004,0.95028466,0.60400003
3446,3446,0.8625039,0.69100004,0.9502504,0.60400003
3447,3447,0.8624686,0.69100004,0.9502162,0.605
3448,3448,0.8624332,0.69100004,0.9501819,0.605
3449,3449,0.8623978,0.69100004,0.95014757,0.605
3450,3450,0.86236244,0.69100004,0.9501135,0.605
3451,3451,0.8623273,0.69100004,0.95007914,0.605
3452,3452,0.862292,0.69100004,0.95004493,0.605
3453,3453,0.8622566,0.69100004,0.95001066,0.605
3454,3454,0.86222136,0.69100004,0.9499764,0.605
3455,3455,0.8621861,0.69100004,0.9499423,0.605
3456,3456,0.8621507,0.69100004,0.94990814,0.605
3457,3457,0.8621156,0.69100004,0.94987375,0.605
3458,3458,0.8620803,0.69100004,0.9498396,0.605
3459,3459,0.8620451,0.69100004,0.9498055,0.605
3460,3460,0.8620099,0.69100004,0.9497712,0.605
3461,3461,0.86197466,0.69100004,0.9497372,0.605
3462,3462,0.8619393,0.69100004,0.9497029,0.605
3463,3463,0.86190414,0.69100004,0.94966877,0.605
3464,3464,0.861869,0.69100004,0.9496346,0.605
3465,3465,0.8618339,0.69100004,0.94960046,0.605
3466,3466,0.8617986,0.69100004,0.94956625,0.605
3467,3467,0.8617633,0.69100004,0.94953215,0.605
3468,3468,0.86172825,0.69100004,0.949498,0.606
3469,3469,0.861693,0.69100004,0.9494639,0.606
3470,3470,0.8616579,0.69100004,0.9494298,0.606
3471,3471,0.8616228,0.69100004,0.9493957,0.606
3472,3472,0.8615876,0.69100004,0.9493616,0.606
3473,3473,0.8615525,0.69100004,0.9493276,0.606
3474,3474,0.8615173,0.69100004,0.9492934,0.606
3475,3475,0.86148226,0.69100004,0.94925934,0.606
3476,3476,0.86144704,0.69100004,0.9492252,0.606
3477,3477,0.861412,0.69100004,0.9491911,0.606
3478,3478,0.86137694,0.69100004,0.949157,0.606
3479,3479,0.86134183,0.69100004,0.9491231,0.606
3480,3480,0.8613067,0.69100004,0.9490893,0.606
3481,3481,0.8612716,0.69100004,0.9490551,0.606
3482,3482,0.8612366,0.69100004,0.94902116,0.606
3483,3483,0.86120164,0.69100004,0.9489871,0.606
3484,3484,0.86116654,0.69100004,0.94895315,0.606
3485,3485,0.8611315,0.69100004,0.94891936,0.606
3486,3486,0.86109644,0.69100004,0.94888526,0.606
3487,3487,0.86106145,0.69100004,0.9488512,0.606
3488,3488,0.86102647,0.69100004,0.94881743,0.606
3489,3489,0.8609915,0.69100004,0.94878364,0.606
3490,3490,0.86095655,0.69100004,0.94874966,0.606
3491,3491,0.8609216,0.69100004,0.9487157,0.606
3492,3492,0.8608865,0.69100004,0.94868195,0.606
3493,3493,0.86085165,0.69100004,0.94864804,0.606
3494,3494,0.8608168,0.69100004,0.9486141,0.606
3495,3495,0.8607818,0.69100004,0.9485803,0.606
3496,3496,0.86074686,0.69100004,0.9485463,0.606
3497,3497,0.86071175,0.69100004,0.94851243,0.606
3498,3498,0.860677,0.69100004,0.9484787,0.606
3499,3499,0.860642,0.69100004,0.94844484,0.606
3500,3500,0.86060727,0.69100004,0.948411,0.606
3501,3501,0.86057246,0.69100004,0.94837713,0.606
3502,3502,0.86053747,0.69100004,0.9483434,0.606
3503,3503,0.8605026,0.69100004,0.9483094,0.606
3504,3504,0.86046773,0.69100004,0.9482756,0.606
3505,3505,0.86043286,0.69100004,0.9482419,0.606
3506,3506,0.860398,0.69100004,0.94820803,0.606
3507,3507,0.8603631,0.69100004,0.9481742,0.606
3508,3508,0.8603283,0.69100004,0.9481403,0.60700005
3509,3509,0.8602935,0.69100004,0.94810647,0.60700005
3510,3510,0.8602586,0.69100004,0.9480727,0.60700005
3511,3511,0.86022377,0.69100004,0.94803894,0.60700005
3512,3512,0.8601889,0.69100004,0.94800514,0.60700005
3513,3513,0.8601541,0.69100004,0.9479712,0.60700005
3514,3514,0.8601193,0.69100004,0.9479374,0.60700005
3515,3515,0.8600845,0.69100004,0.9479035,0.60700005
3516,3516,0.8600496,0.69200003,0.94786966,0.60700005
3517,3517,0.8600148,0.69200003,0.94783586,0.60700005
3518,3518,0.85998005,0.69200003,0.947802,0.60700005
3519,3519,0.85994524,0.69200003,0.94776815,0.60700005
3520,3520,0.8599104,0.69200003,0.9477344,0.60700005
3521,3521,0.85987574,0.69200003,0.94770056,0.60700005
3522,3522,0.8598409,0.69200003,0.9476669,0.60700005
3523,3523,0.8598061,0.69200003,0.94763297,0.60700005
3524,3524,0.85977143,0.69200003,0.94759923,0.60700005
3525,3525,0.8597367,0.69200003,0.9475655,0.60700005
3526,3526,0.8597018,0.69200003,0.9475317,0.60700005
3527,3527,0.85966724,0.69200003,0.94749784,0.60700005
3528,3528,0.85963243,0.69200003,0.94746417,0.60700005
3529,3529,0.8595977,0.69200003,0.9474304,0.60700005
3530,3530,0.8595631,0.69200003,0.9473967,0.60700005
3531,3531,0.8595284,0.69200003,0.94736284,0.60700005
3532,3532,0.8594936,0.69200003,0.94732916,0.60700005
3533,3533,0.859459,0.69200003,0.94729537,0.60700005
3534,3534,0.85942423,0.69200003,0.94726163,0.60700005
3535,3535,0.8593895,0.69200003,0.94722795,0.60700005
3536,3536,0.85935503,0.69200003,0.94719416,0.60700005
3537,3537,0.8593201,0.69200003,0.9471604,0.60700005
3538,3538,0.8592856,0.69200003,0.9471266,0.60700005
3539,3539,0.8592508,0.69200003,0.94709295,0.60700005
3540,3540,0.8592163,0.69200003,0.9470591,0.60700005
3541,3541,0.8591816,0.69200003,0.94702536,0.60700005
3542,3542,0.8591469,0.69200003,0.9469917,0.60700005
3543,3543,0.8591123,0.69200003,0.9469581,0.60700005
3544,3544,0.8590777,0.69200003,0.9469245,0.60700005
3545,3545,0.8590432,0.69200003,0.9468908,0.60700005
3546,3546,0.8590086,0.69200003,0.94685704,0.60700005
3547,3547,0.85897404,0.69200003,0.94682354,0.60700005
3548,3548,0.85893947,0.69200003,0.9467898,0.60700005
3549,3549,0.858905,0.69200003,0.9467561,0.60700005
3550,3550,0.8588704,0.69200003,0.9467225,0.60700005
3551,3551,0.8588359,0.69200003,0.9466888,0.60700005
3552,3552,0.85880136,0.69200003,0.9466552,0.60700005
3553,3553,0.85876685,0.69200003,0.94662166,0.60700005
3554,3554,0.85873234,0.69200003,0.94658804,0.60700005
3555,3555,0.8586979,0.69200003,0.9465546,0.60700005
3556,3556,0.8586634,0.69200003,0.9465211,0.60700005
3557,3557,0.85862905,0.69200003,0.94648755,0.60700005
3558,3558,0.85859466,0.69200003,0.946454,0.60700005
3559,3559,0.8585602,0.69200003,0.9464205,0.60700005
3560,3560,0.85852563,0.69200003,0.9463869,0.60700005
3561,3561,0.85849124,0.69200003,0.9463533,0.60700005
3562,3562,0.8584569,0.69200003,0.94631976,0.60700005
3563,3563,0.85842246,0.69200003,0.9462863,0.60700005
3564,3564,0.858388,0.69200003,0.9462527,0.60700005
3565,3565,0.8583535,0.69200003,0.9462192,0.60700005
3566,3566,0.8583193,0.69200003,0.9461857,0.60700005
3567,3567,0.85828483,0.69200003,0.94615227,0.60700005
3568,3568,0.8582504,0.69200003,0.9461187,0.60700005
3569,3569,0.8582159,0.69200003,0.9460853,0.60800004
3570,3570,0.85818166,0.69200003,0.94605166,0.60800004
3571,3571,0.85814726,0.69200003,0.94601816,0.60800004
3572,3572,0.8581128,0.69200003,0.9459848,0.60800004
3573,3573,0.85807854,0.69200003,0.94595116,0.60800004
3574,3574,0.85804415,0.69200003,0.94591784,0.60700005
3575,3575,0.8580098,0.69200003,0.94588447,0.60700005
3576,3576,0.85797554,0.69200003,0.9458511,0.60700005
3577,3577,0.8579412,0.69200003,0.9458177,0.60700005
3578,3578,0.85790694,0.69200003,0.9457844,0.60700005
3579,3579,0.8578727,0.69200003,0.945751,0.60700005
3580,3580,0.85783845,0.69200003,0.9457177,0.60700005
3581,3581,0.85780424,0.69200003,0.9456843,0.60700005
3582,3582,0.85777,0.69200003,0.94565105,0.60700005
3583,3583,0.8577356,0.69200003,0.9456176,0.60700005
3584,3584,0.8577013,0.69200003,0.94558436,0.60700005
3585,3585,0.857667,0.69200003,0.9455509,0.60700005
3586,3586,0.8576328,0.69200003,0.9455175,0.60700005
3587,3587,0.8575986,0.69200003,0.94548416,0.60700005
3588,3588,0.85756433,0.69200003,0.9454508,0.60700005
3589,3589,0.85753006,0.69100004,0.9454174,0.60700005
3590,3590,0.8574958,0.69100004,0.94538414,0.60700005
3591,3591,0.8574616,0.69100004,0.94535077,0.60700005
3592,3592,0.8574274,0.69100004,0.9453175,0.60700005
3593,3593,0.85739315,0.69100004,0.94528407,0.60700005
3594,3594,0.857359,0.69100004,0.9452507,0.60700005
3595,3595,0.8573247,0.69100004,0.9452173,0.60700005
3596,3596,0.85729057,0.69100004,0.9451841,0.60700005
3597,3597,0.8572565,0.69100004,0.9451508,0.60700005
3598,3598,0.85722214,0.69100004,0.9451174,0.60700005
3599,3599,0.85718805,0.69100004,0.94508404,0.60700005
3600,3600,0.85715383,0.69100004,0.94505084,0.60700005
3601,3601,0.8571198,0.69100004,0.9450175,0.60700005
3602,3602,0.8570856,0.69100004,0.9449841,0.60700005
3603,3603,0.8570513,0.69100004,0.9449508,0.60700005
3604,3604,0.85701734,0.69100004,0.94491744,0.60700005
3605,3605,0.85698307,0.69100004,0.9448842,0.60700005
3606,3606,0.85694903,0.69100004,0.944851,0.60700005
3607,3607,0.85691494,0.69100004,0.94481766,0.60700005
3608,3608,0.8568807,0.69100004,0.94478446,0.60700005
3609,3609,0.85684675,0.69100004,0.9447511,0.60700005
3610,3610,0.85681254,0.69100004,0.94471776,0.60700005
3611,3611,0.8567785,0.69100004,0.94468457,0.60700005
3612,3612,0.8567443,0.69100004,0.9446513,0.60700005
3613,3613,0.8567103,0.69100004,0.944618,0.60700005
3614,3614,0.85667616,0.69100004,0.9445847,0.60700005
3615,3615,0.856642,0.69100004,0.9445514,0.60700005
3616,3616,0.8566081,0.69100004,0.94451827,0.60700005
3617,3617,0.8565739,0.69100004,0.9444848,0.60700005
3618,3618,0.8565399,0.69100004,0.9444516,0.60700005
3619,3619,0.8565058,0.69100004,0.9444184,0.60700005
3620,3620,0.8564718,0.69100004,0.9443851,0.60700005
3621,3621,0.85643774,0.69100004,0.9443519,0.60700005
3622,3622,0.85640365,0.69100004,0.94431853,0.60700005
3623,3623,0.8563696,0.69100004,0.94428545,0.60700005
3624,3624,0.85633564,0.69100004,0.94425213,0.60700005
3625,3625,0.85630155,0.69100004,0.94421893,0.60700005
3626,3626,0.8562675,0.69100004,0.9441856,0.60700005
3627,3627,0.8562334,0.69100004,0.94415236,0.60700005
3628,3628,0.8561994,0.69100004,0.9441192,0.60700005
3629,3629,0.85616547,0.69100004,0.94408584,0.60700005
3630,3630,0.8561313,0.69100004,0.94405264,0.60700005
3631,3631,0.85609746,0.69100004,0.94401956,0.60700005
3632,3632,0.85606354,0.69100004,0.9439864,0.60700005
3633,3633,0.8560296,0.69100004,0.9439533,0.60700005
3634,3634,0.8559958,0.69100004,0.94392014,0.60700005
3635,3635,0.8559618,0.69100004,0.943887,0.60700005
3636,3636,0.8559279,0.69100004,0.9438538,0.60700005
3637,3637,0.855894,0.69100004,0.9438206,0.60700005
3638,3638,0.8558602,0.69100004,0.9437875,0.60700005
3639,3639,0.8558263,0.69100004,0.9437543,0.60700005
3640,3640,0.85579246,0.69100004,0.9437213,0.60700005
3641,3641,0.8557586,0.69100004,0.9436882,0.60700005
3642,3642,0.85572463,0.69100004,0.9436551,0.60700005
3643,3643,0.8556909,0.69100004,0.943622,0.60700005
3644,3644,0.85565716,0.69100004,0.94358873,0.60700005
3645,3645,0.8556233,0.69100004,0.9435558,0.60700005
3646,3646,0.85558945,0.69100004,0.94352263,0.60700005
3647,3647,0.85555553,0.69100004,0.94348955,0.60700005
3648,3648,0.8555218,0.69100004,0.9434564,0.60700005
3649,3649,0.855488,0.69100004,0.94342333,0.60700005
3650,3650,0.8554542,0.69100004,0.9433902,0.60700005
3651,3651,0.85542035,0.69100004,0.9433571,0.60700005
3652,3652,0.85538656,0.69100004,0.9433239,0.60700005
3653,3653,0.8553527,0.69100004,0.94329095,0.60700005
3654,3654,0.855319,0.69100004,0.94325775,0.60700005
3655,3655,0.8552851,0.69100004,0.9432248,0.60700005
3656,3656,0.85525143,0.69100004,0.94319165,0.60700005
3657,3657,0.8552178,0.69100004,0.94315857,0.60700005
3658,3658,0.85518396,0.69100004,0.9431255,0.60700005
3659,3659,0.8551502,0.69100004,0.9430924,0.60700005
3660,3660,0.8551164,0.69100004,0.9430592,0.60700005
3661,3661,0.8550827,0.69100004,0.94302624,0.60700005
3662,3662,0.85504895,0.69100004,0.94299316,0.60700005
3663,3663,0.8550151,0.69100004,0.94296014,0.60700005
3664,3664,0.85498136,0.69100004,0.94292694,0.60700005
3665,3665,0.8549476,0.69100004,0.94289404,0.60700005
3666,3666,0.85491383,0.69100004,0.9428609,0.60700005
3667,3667,0.85488015,0.69100004,0.94282794,0.60700005
3668,3668,0.8548465,0.69100004,0.9427947,0.60700005
3669,3669,0.85481274,0.69100004,0.9427617,0.60700005
3670,3670,0.85477895,0.69100004,0.9427286,0.60700005
3671,3671,0.8547454,0.69100004,0.9426955,0.60700005
3672,3672,0.85471153,0.69000006,0.9426624,0.60700005
3673,3673,0.85467786,0.69000006,0.94262946,0.60700005
3674,3674,0.8546442,0.69000006,0.94259626,0.60700005
3675,3675,0.8546105,0.69000006,0.94256324,0.60700005
3676,3676,0.85457677,0.69000006,0.94253016,0.60700005
3677,3677,0.85454315,0.69000006,0.94249713,0.60700005
3678,3678,0.8545094,0.69000006,0.94246405,0.60700005
3679,3679,0.8544757,0.69100004,0.9424309,0.60700005
3680,3680,0.85444206,0.69100004,0.9423978,0.60700005
3681,3681,0.8544083,0.69100004,0.94236475,0.60700005
3682,3682,0.85437465,0.69100004,0.9423317,0.60700005
3683,3683,0.8543409,0.69100004,0.94229865,0.60700005
3684,3684,0.8543074,0.69100004,0.9422654,0.60700005
3685,3685,0.8542736,0.69100004,0.9422324,0.60700005
3686,3686,0.85423994,0.69100004,0.9421994,0.60700005
3687,3687,0.8542063,0.69100004,0.9421662,0.60700005
3688,3688,0.85417277,0.69100004,0.9421331,0.60700005
3689,3689,0.85413903,0.69100004,0.94210005,0.60700005
3690,3690,0.8541054,0.69100004,0.9420669,0.60700005
3691,3691,0.8540716,0.69100004,0.94203377,0.60700005
3692,3692,0.854038,0.69100004,0.9420008,0.60700005
3693,3693,0.8540044,0.69100004,0.9419677,0.60700005
3694,3694,0.85397077,0.69200003,0.9419345,0.60700005
3695,3695,0.8539371,0.69200003,0.9419014,0.60700005
3696,3696,0.85390353,0.69200003,0.94186854,0.60700005
3697,3697,0.85386986,0.69200003,0.9418353,0.60700005
3698,3698,0.85383636,0.69200003,0.94180226,0.60800004
3699,3699,0.8538027,0.69200003,0.94176936,0.60800004
3700,3700,0.85376894,0.69200003,0.9417362,0.60800004
3701,3701,0.8537354,0.69200003,0.9417033,0.61
3702,3702,0.8537019,0.69200003,0.9416702,0.609
3703,3703,0.8536683,0.69200003,0.94163716,0.609
3704,3704,0.85363454,0.69200003,0.94160414,0.609
3705,3705,0.85360104,0.69200003,0.9415711,0.609
3706,3706,0.8535674,0.69200003,0.94153804,0.609
3707,3707,0.8535339,0.69200003,0.941505,0.609
3708,3708,0.8535004,0.69200003,0.94147205,0.609
3709,3709,0.8534667,0.69200003,0.94143903,0.609
3710,3710,0.8534332,0.69200003,0.94140595,0.609
3711,3711,0.85339963,0.69200003,0.94137293,0.609
3712,3712,0.853366,0.69200003,0.9413399,0.609
3713,3713,0.8533326,0.69200003,0.9413068,0.609
3714,3714,0.8532991,0.69200003,0.94127387,0.609
3715,3715,0.8532654,0.69200003,0.9412408,0.609
3716,3716,0.85323197,0.693,0.9412077,0.609
3717,3717,0.85319847,0.693,0.9411748,0.609
3718,3718,0.8531649,0.693,0.9411417,0.609
3719,3719,0.8531314,0.693,0.94110876,0.609
3720,3720,0.8530978,0.693,0.94107574,0.609
3721,3721,0.8530643,0.693,0.9410428,0.609
3722,3722,0.85303086,0.693,0.94100976,0.609
3723,3723,0.8529973,0.693,0.94097656,0.609
3724,3724,0.85296386,0.693,0.9409436,0.609
3725,3725,0.85293025,0.693,0.94091064,0.609
3726,3726,0.85289675,0.693,0.9408776,0.609
3727,3727,0.85286325,0.693,0.9408446,0.609
3728,3728,0.85282993,0.693,0.9408115,0.609
3729,3729,0.8527964,0.693,0.9407787,0.609
3730,3730,0.85276294,0.693,0.9407455,0.61
3731,3731,0.85272944,0.693,0.9407126,0.61
3732,3732,0.85269594,0.693,0.9406795,0.61
3733,3733,0.85266244,0.693,0.9406466,0.61
3734,3734,0.8526291,0.693,0.94061357,0.61
3735,3735,0.8525957,0.693,0.9405806,0.61
3736,3736,0.8525621,0.693,0.9405475,0.61
3737,3737,0.85252875,0.693,0.94051445,0.61
3738,3738,0.85249525,0.693,0.9404814,0.61
3739,3739,0.85246176,0.693,0.94044846,0.61
3740,3740,0.85242826,0.693,0.94041544,0.61
3741,3741,0.85239506,0.693,0.9403824,0.61
3742,3742,0.8523615,0.693,0.94034934,0.61
3743,3743,0.852328,0.693,0.9403163,0.61
3744,3744,0.85229474,0.693,0.94028336,0.61
3745,3745,0.85226125,0.693,0.9402503,0.61
3746,3746,0.85222775,0.693,0.94021726,0.61
3747,3747,0.85219437,0.693,0.94018435,0.61
3748,3748,0.85216105,0.693,0.9401512,0.61
3749,3749,0.85212755,0.693,0.9401182,0.61
3750,3750,0.8520942,0.693,0.94008523,0.61
3751,3751,0.85206085,0.693,0.9400523,0.61
3752,3752,0.8520274,0.694,0.9400192,0.61
3753,3753,0.85199404,0.694,0.9399863,0.61
3754,3754,0.8519607,0.694,0.93995327,0.61
3755,3755,0.8519273,0.694,0.93992025,0.611
3756,3756,0.85189396,0.694,0.93988734,0.611
3757,3757,0.8518606,0.694,0.93985426,0.611
3758,3758,0.8518272,0.694,0.93982124,0.611
3759,3759,0.8517939,0.694,0.93978834,0.611
3760,3760,0.8517606,0.694,0.93975544,0.611
3761,3761,0.85172707,0.694,0.9397224,0.611
3762,3762,0.8516938,0.694,0.9396894,0.611
3763,3763,0.85166043,0.694,0.9396565,0.611
3764,3764,0.8516272,0.694,0.93962336,0.611
3765,3765,0.8515938,0.694,0.9395903,0.611
3766,3766,0.8515605,0.694,0.93955743,0.611
3767,3767,0.85152715,0.694,0.9395243,0.611
3768,3768,0.8514939,0.694,0.9394913,0.611
3769,3769,0.8514606,0.694,0.9394583,0.611
3770,3770,0.85142726,0.694,0.93942535,0.611
3771,3771,0.85139394,0.694,0.9393923,0.611
3772,3772,0.8513607,0.694,0.9393594,0.611
3773,3773,0.85132736,0.694,0.9393263,0.611
3774,3774,0.851294,0.694,0.9392933,0.611
3775,3775,0.8512607,0.694,0.93926036,0.611
3776,3776,0.85122746,0.694,0.93922734,0.611
3777,3777,0.85119414,0.694,0.9391944,0.611
3778,3778,0.8511609,0.694,0.9391613,0.611
3779,3779,0.85112756,0.694,0.9391283,0.611
3780,3780,0.8510943,0.694,0.93909526,0.611
3781,3781,0.85106105,0.694,0.93906236,0.611
3782,3782,0.8510277,0.694,0.93902934,0.611
3783,3783,0.85099447,0.694,0.9389963,0.611
3784,3784,0.8509612,0.694,0.9389633,0.611
3785,3785,0.85092795,0.694,0.9389304,0.611
3786,3786,0.8508947,0.694,0.9388973,0.611
3787,3787,0.85086143,0.694,0.9388643,0.611
3788,3788,0.85082823,0.694,0.9388313,0.61200005
3789,3789,0.850795,0.694,0.9387983,0.61200005
3790,3790,0.8507617,0.694,0.9387653,0.61200005
3791,3791,0.85072845,0.694,0.9387322,0.61200005
3792,3792,0.85069525,0.694,0.93869925,0.61200005
3793,3793,0.850662,0.694,0.9386663,0.61200005
3794,3794,0.8506287,0.694,0.93863326,0.61200005
3795,3795,0.8505956,0.694,0.93860024,0.61200005
3796,3796,0.85056216,0.694,0.9385672,0.61200005
3797,3797,0.8505289,0.694,0.9385341,0.61200005
3798,3798,0.85049564,0.694,0.93850106,0.61200005
3799,3799,0.8504625,0.69500005,0.9384681,0.61200005
3800,3800,0.8504293,0.69500005,0.93843496,0.61200005
3801,3801,0.85039604,0.69500005,0.93840194,0.61200005
3802,3802,0.8503627,0.694,0.9383688,0.61200005
3803,3803,0.8503296,0.694,0.9383357,0.61200005
3804,3804,0.85029626,0.694,0.93830264,0.61200005
3805,3805,0.850263,0.694,0.93826956,0.61200005
3806,3806,0.8502299,0.694,0.9382365,0.61200005
3807,3807,0.85019654,0.694,0.93820345,0.61200005
3808,3808,0.8501633,0.694,0.9381703,0.61200005
3809,3809,0.85013,0.694,0.93813723,0.61200005
3810,3810,0.8500968,0.694,0.93810415,0.61300004
3811,3811,0.8500636,0.694,0.938071,0.61300004
3812,3812,0.8500303,0.694,0.9380378,0.61300004
3813,3813,0.8499971,0.694,0.9380047,0.61300004
3814,3814,0.84996384,0.694,0.9379716,0.61300004
3815,3815,0.84993064,0.694,0.9379385,0.61300004
3816,3816,0.84989744,0.694,0.9379053,0.61300004
3817,3817,0.8498642,0.694,0.9378721,0.61300004
3818,3818,0.8498309,0.694,0.93783903,0.61300004
3819,3819,0.84979767,0.694,0.9378057,0.61300004
3820,3820,0.84976447,0.694,0.9377727,0.615
3821,3821,0.84973127,0.694,0.9377395,0.615
3822,3822,0.849698,0.694,0.9377065,0.615
3823,3823,0.84966487,0.694,0.9376734,0.615
3824,3824,0.8496317,0.694,0.93764037,0.615
3825,3825,0.8495986,0.694,0.9376072,0.615
3826,3826,0.8495655,0.694,0.9375744,0.615
3827,3827,0.84953237,0.694,0.9375412,0.615
3828,3828,0.8494992,0.69500005,0.93750817,0.615
3829,3829,0.8494662,0.69500005,0.9374751,0.61600006
3830,3830,0.84943306,0.69500005,0.93744195,0.61600006
3831,3831,0.8494,0.69500005,0.937409,0.61600006
3832,3832,0.84936696,0.69500005,0.9373758,0.61600006
3833,3833,0.8493338,0.69500005,0.9373427,0.61600006
3834,3834,0.8493008,0.69500005,0.9373097,0.61600006
3835,3835,0.84926766,0.69500005,0.93727666,0.61600006
3836,3836,0.8492345,0.69500005,0.9372436,0.61600006
3837,3837,0.84920156,0.69500005,0.93721044,0.61600006
3838,3838,0.8491684,0.69500005,0.9371774,0.61600006
3839,3839,0.84913534,0.69500005,0.9371442,0.61600006
3840,3840,0.8491022,0.69500005,0.937111,0.61600006
3841,3841,0.8490692,0.69500005,0.937078,0.61600006
3842,3842,0.84903616,0.69600004,0.937045,0.61600006
3843,3843,0.849003,0.69600004,0.9370118,0.61600006
3844,3844,0.84896994,0.69600004,0.9369787,0.61600006
3845,3845,0.84893686,0.69600004,0.93694556,0.61600006
3846,3846,0.8489037,0.69600004,0.9369124,0.61600006
3847,3847,0.84887064,0.69600004,0.93687934,0.61600006
3848,3848,0.8488377,0.69600004,0.93684626,0.61600006
3849,3849,0.8488046,0.69600004,0.936813,0.61600006
3850,3850,0.84877145,0.69600004,0.9367799,0.61600006
3851,3851,0.8487384,0.69600004,0.9367467,0.61600006
3852,3852,0.84870523,0.69600004,0.9367135,0.61600006
3853,3853,0.8486723,0.69500005,0.93668026,0.61600006
3854,3854,0.8486391,0.69500005,0.93664724,0.61600006
3855,3855,0.848606,0.69500005,0.9366141,0.61600006
3856,3856,0.84857297,0.69500005,0.9365809,0.61600006
3857,3857,0.8485399,0.69500005,0.93654776,0.61600006
3858,3858,0.84850675,0.69500005,0.9365146,0.61600006
3859,3859,0.8484738,0.69500005,0.93648124,0.61600006
3860,3860,0.84844065,0.69500005,0.93644816,0.61600006
3861,3861,0.8484077,0.69500005,0.936415,0.61600006
3862,3862,0.84837455,0.69500005,0.93638176,0.61600006
3863,3863,0.8483415,0.69500005,0.9363485,0.61600006
3864,3864,0.84830827,0.69500005,0.93631536,0.61600006
3865,3865,0.8482753,0.69500005,0.93628216,0.61600006
3866,3866,0.84824234,0.69500005,0.93624914,0.61600006
3867,3867,0.8482095,0.69500005,0.93621624,0.61600006
3868,3868,0.8481766,0.69500005,0.93618315,0.61600006
3869,3869,0.8481437,0.69500005,0.93615013,0.61600006
3870,3870,0.84811085,0.69500005,0.9361172,0.61600006
3871,3871,0.8480781,0.69500005,0.9360841,0.61700004
3872,3872,0.8480452,0.69500005,0.936051,0.61700004
3873,3873,0.84801227,0.69500005,0.936018,0.61700004
3874,3874,0.8479794,0.69500005,0.9359849,0.61700004
3875,3875,0.84794664,0.69500005,0.93595195,0.61700004
3876,3876,0.8479136,0.69500005,0.9359188,0.61700004
3877,3877,0.84788084,0.69500005,0.93588585,0.61600006
3878,3878,0.8478481,0.69500005,0.93585277,0.61600006
3879,3879,0.8478152,0.69500005,0.93581986,0.61600006
3880,3880,0.8477823,0.69500005,0.9357868,0.61600006
3881,3881,0.8477495,0.69500005,0.93575376,0.61600006
3882,3882,0.8477166,0.69500005,0.9357207,0.61600006
3883,3883,0.8476838,0.69500005,0.9356877,0.61600006
3884,3884,0.847651,0.69500005,0.9356546,0.61600006
3885,3885,0.8476182,0.69500005,0.93562156,0.61600006
3886,3886,0.8475854,0.69500005,0.9355884,0.61600006
3887,3887,0.84755254,0.69500005,0.9355554,0.61600006
3888,3888,0.8475197,0.69500005,0.9355224,0.61600006
3889,3889,0.84748685,0.69500005,0.93548924,0.61600006
3890,3890,0.847454,0.69500005,0.9354562,0.61600006
3891,3891,0.8474213,0.69500005,0.93542325,0.61600006
3892,3892,0.8473884,0.69500005,0.9353902,0.615
3893,3893,0.84735554,0.69500005,0.9353572,0.615
3894,3894,0.8473229,0.69500005,0.935324,0.615
3895,3895,0.8472901,0.69500005,0.93529105,0.61600006
3896,3896,0.84725714,0.69500005,0.935258,0.61600006
3897,3897,0.8472244,0.69500005,0.93522495,0.61600006
3898,3898,0.8471917,0.69500005,0.9351919,0.61600006
3899,3899,0.84715885,0.69500005,0.9351588,0.61600006
3900,3900,0.84712607,0.69500005,0.9351257,0.61600006
3901,3901,0.84709334,0.69500005,0.9350926,0.61600006
3902,3902,0.84706044,0.69500005,0.93505955,0.61600006
3903,3903,0.8470276,0.69500005,0.9350264,0.61600006
3904,3904,0.8469949,0.69500005,0.9349932,0.615
3905,3905,0.84696215,0.69500005,0.9349601,0.615
3906,3906,0.8469293,0.69500005,0.934927,0.615
3907,3907,0.8468965,0.69500005,0.9348939,0.615
3908,3908,0.8468638,0.69500005,0.9348606,0.61600006
3909,3909,0.84683096,0.69500005,0.93482757,0.61600006
3910,3910,0.84679824,0.69500005,0.9347943,0.61600006
3911,3911,0.8467655,0.69500005,0.93476117,0.61600006
3912,3912,0.8467328,0.69500005,0.934728,0.61600006
3913,3913,0.8467,0.69500005,0.9346949,0.61600006
3914,3914,0.84666723,0.69500005,0.9346617,0.61600006
3915,3915,0.8466344,0.69500005,0.9346285,0.61600006
3916,3916,0.84660167,0.694,0.93459535,0.61700004
3917,3917,0.8465689,0.694,0.9345622,0.61800003
3918,3918,0.8465362,0.694,0.9345288,0.61800003
3919,3919,0.84650356,0.694,0.93449587,0.61800003
3920,3920,0.846471,0.694,0.93446285,0.61800003
3921,3921,0.8464384,0.694,0.9344298,0.61800003
3922,3922,0.8464058,0.694,0.9343966,0.61800003
3923,3923,0.84637326,0.694,0.9343638,0.61800003
3924,3924,0.8463408,0.694,0.93433064,0.61800003
3925,3925,0.84630823,0.694,0.93429774,0.61800003
3926,3926,0.8462757,0.694,0.93426466,0.61800003
3927,3927,0.8462431,0.69500005,0.9342316,0.61800003
3928,3928,0.8462106,0.69500005,0.93419856,0.61800003
3929,3929,0.84617805,0.69500005,0.93416566,0.61800003
3930,3930,0.8461454,0.69500005,0.93413246,0.61800003
3931,3931,0.84611297,0.69500005,0.93409944,0.61800003
3932,3932,0.8460803,0.69500005,0.9340663,0.61800003
3933,3933,0.8460478,0.69500005,0.93403333,0.61800003
3934,3934,0.8460153,0.69500005,0.9340004,0.61800003
3935,3935,0.84598285,0.69500005,0.93396735,0.61800003
3936,3936,0.8459503,0.69500005,0.93393433,0.61800003
3937,3937,0.84591776,0.69500005,0.9339013,0.61800003
3938,3938,0.8458852,0.69500005,0.93386817,0.61800003
3939,3939,0.84585285,0.69500005,0.9338353,0.61800003
3940,3940,0.8458203,0.69500005,0.93380225,0.61800003
3941,3941,0.84578764,0.69500005,0.9337691,0.61800003
3942,3942,0.8457553,0.69500005,0.933736,0.61800003
3943,3943,0.84572256,0.69500005,0.933703,0.61800003
3944,3944,0.84569025,0.69600004,0.93367,0.61800003
3945,3945,0.84565777,0.69600004,0.93363696,0.61800003
3946,3946,0.8456252,0.69600004,0.9336038,0.61800003
3947,3947,0.84559274,0.69600004,0.9335708,0.61800003
3948,3948,0.8455602,0.69600004,0.93353766,0.61800003
3949,3949,0.84552777,0.69600004,0.9335046,0.61800003
3950,3950,0.8454952,0.69500005,0.9334714,0.61800003
3951,3951,0.84546274,0.69500005,0.93343824,0.61800003
3952,3952,0.84543025,0.69500005,0.9334052,0.61800003
3953,3953,0.84539783,0.69500005,0.9333722,0.61800003
3954,3954,0.84536535,0.69500005,0.9333393,0.619
3955,3955,0.8453329,0.69500005,0.9333062,0.619
3956,3956,0.8453005,0.69500005,0.9332732,0.619
3957,3957,0.8452681,0.69500005,0.9332403,0.619
3958,3958,0.8452357,0.69500005,0.93320715,0.619
3959,3959,0.8452033,0.69500005,0.9331741,0.619
3960,3960,0.8451708,0.69500005,0.933141,0.619
3961,3961,0.8451385,0.69500005,0.933108,0.61800003
3962,3962,0.84510607,0.69500005,0.933075,0.61800003
3963,3963,0.8450735,0.69500005,0.93304193,0.61800003
3964,3964,0.84504116,0.69500005,0.9330088,0.61800003
3965,3965,0.84500873,0.69500005,0.93297577,0.61800003
3966,3966,0.84497637,0.69500005,0.93294275,0.61800003
3967,3967,0.8449439,0.69500005,0.9329096,0.61800003
3968,3968,0.8449114,0.69500005,0.93287665,0.61800003
3969,3969,0.84487915,0.69500005,0.93284327,0.61800003
3970,3970,0.84484655,0.69500005,0.93281025,0.61800003
3971,3971,0.8448142,0.69500005,0.93277705,0.61800003
3972,3972,0.84478176,0.69500005,0.93274385,0.61700004
3973,3973,0.8447493,0.69500005,0.93271065,0.61700004
3974,3974,0.84471685,0.69500005,0.9326774,0.61700004
3975,3975,0.84468436,0.69500005,0.9326442,0.61700004
3976,3976,0.84465194,0.69500005,0.93261117,0.61700004
3977,3977,0.8446196,0.69500005,0.9325779,0.61700004
3978,3978,0.8445871,0.69500005,0.9325448,0.61700004
3979,3979,0.84455454,0.69500005,0.93251145,0.61700004
3980,3980,0.8445222,0.69500005,0.93247813,0.61700004
3981,3981,0.8444897,0.69500005,0.9324448,0.61700004
3982,3982,0.84445727,0.69500005,0.93241155,0.61700004
3983,3983,0.8444249,0.69500005,0.93237823,0.61700004
3984,3984,0.84439236,0.69500005,0.9323449,0.61700004
3985,3985,0.8443599,0.69500005,0.9323117,0.61700004
3986,3986,0.8443275,0.69500005,0.93227834,0.61700004
3987,3987,0.844295,0.69500005,0.93224496,0.61800003
3988,3988,0.8442626,0.69500005,0.93221164,0.619
3989,3989,0.8442301,0.69500005,0.9321783,0.619
3990,3990,0.84419775,0.69500005,0.932145,0.619
3991,3991,0.8441653,0.69500005,0.93211186,0.619
3992,3992,0.84413296,0.69500005,0.9320786,0.619
3993,3993,0.84410065,0.69500005,0.93204534,0.619
3994,3994,0.8440683,0.69500005,0.9320121,0.619
3995,3995,0.8440359,0.69500005,0.9319788,0.619
3996,3996,0.84400344,0.69500005,0.93194556,0.619
3997,3997,0.8439712,0.69500005,0.9319123,0.619
3998,3998,0.8439387,0.69500005,0.9318789,0.619
3999,3999,0.8439064,0.69600004,0.9318456,0.619
4000,4000,0.8438739,0.69600004,0.9318123,0.619
4001,4001,0.8438417,0.69600004,0.93177897,0.619
4002,4002,0.8438092,0.697,0.9317456,0.619
4003,4003,0.8437769,0.697,0.9317123,0.619
4004,4004,0.84374446,0.697,0.9316791,0.619
4005,4005,0.84371203,0.697,0.93164575,0.619
4006,4006,0.8436797,0.697,0.9316125,0.619
4007,4007,0.8436473,0.698,0.9315793,0.619
4008,4008,0.8436151,0.698,0.93154603,0.619
4009,4009,0.84358275,0.698,0.93151265,0.619
4010,4010,0.84355044,0.698,0.9314796,0.619
4011,4011,0.8435181,0.698,0.9314463,0.619
4012,4012,0.8434858,0.698,0.9314132,0.619
4013,4013,0.8434534,0.698,0.9313799,0.619
4014,4014,0.84342104,0.698,0.9313467,0.619
4015,4015,0.8433888,0.698,0.9313135,0.619
4016,4016,0.8433565,0.698,0.9312803,0.619
4017,4017,0.84332424,0.698,0.9312471,0.619
4018,4018,0.84329194,0.698,0.9312139,0.619
4019,4019,0.84325963,0.698,0.9311807,0.619
4020,4020,0.8432274,0.698,0.9311474,0.619
4021,4021,0.843195,0.698,0.93111414,0.619
4022,4022,0.8431629,0.698,0.93108106,0.619
4023,4023,0.8431306,0.69900006,0.9310478,0.619
4024,4024,0.84309834,0.69900006,0.93101436,0.619
4025,4025,0.8430661,0.69900006,0.9309812,0.619
4026,4026,0.8430339,0.69900006,0.93094784,0.619
4027,4027,0.84300154,0.69900006,0.9309145,0.619
4028,4028,0.84296936,0.69900006,0.93088126,0.619
4029,4029,0.84293705,0.69900006,0.930848,0.619
4030,4030,0.8429048,0.69900006,0.93081474,0.62
4031,4031,0.8428726,0.69900006,0.9307814,0.62
4032,4032,0.8428403,0.69900006,0.9307481,0.62
4033,4033,0.84280807,0.69900006,0.9307148,0.62
4034,4034,0.8427758,0.69900006,0.9306815,0.619
4035,4035,0.84274364,0.69900006,0.93064815,0.619
4036,4036,0.84271127,0.69900006,0.9306149,0.619
4037,4037,0.842679,0.69900006,0.93058145,0.619
4038,4038,0.8426469,0.69900006,0.93054825,0.619
4039,4039,0.8426146,0.69900006,0.9305148,0.619
4040,4040,0.84258246,0.69900006,0.9304816,0.61800003
4041,4041,0.8425501,0.69900006,0.93044823,0.61800003
4042,4042,0.8425179,0.69900006,0.9304148,0.61800003
4043,4043,0.8424856,0.69900006,0.9303815,0.61800003
4044,4044,0.8424534,0.69900006,0.9303482,0.61800003
4045,4045,0.8424212,0.69900006,0.9303147,0.61800003
4046,4046,0.84238887,0.69900006,0.9302813,0.61800003
4047,4047,0.8423566,0.69900006,0.93024796,0.61800003
4048,4048,0.8423244,0.69900006,0.9302145,0.61800003
4049,4049,0.8422921,0.69900006,0.9301811,0.619
4050,4050,0.84226,0.69900006,0.93014765,0.619
4051,4051,0.8422276,0.70000005,0.93011427,0.61800003
4052,4052,0.8421954,0.70000005,0.9300808,0.61800003
4053,4053,0.8421631,0.70000005,0.9300474,0.61800003
4054,4054,0.84213096,0.70000005,0.9300139,0.61800003
4055,4055,0.84209865,0.70000005,0.9299804,0.61800003
4056,4056,0.84206647,0.70000005,0.92994696,0.61800003
4057,4057,0.8420342,0.70000005,0.9299135,0.61800003
4058,4058,0.842002,0.70000005,0.9298801,0.61800003
4059,4059,0.8419698,0.70000005,0.9298465,0.61800003
4060,4060,0.8419377,0.70000005,0.929813,0.61800003
4061,4061,0.8419054,0.70000005,0.9297796,0.61700004
4062,4062,0.8418734,0.70000005,0.92974615,0.61700004
4063,4063,0.84184116,0.70000005,0.9297126,0.61700004
4064,4064,0.8418089,0.70000005,0.9296791,0.61700004
4065,4065,0.8417768,0.70000005,0.9296456,0.61700004
4066,4066,0.84174454,0.70000005,0.9296121,0.61700004
4067,4067,0.84171236,0.70000005,0.9295786,0.61700004
4068,4068,0.8416802,0.70000005,0.92954504,0.61700004
4069,4069,0.841648,0.70000005,0.92951167,0.61700004
4070,4070,0.84161586,0.70000005,0.9294781,0.61700004
4071,4071,0.84158367,0.70000005,0.9294446,0.61700004
4072,4072,0.8415515,0.70000005,0.92941105,0.61700004
4073,4073,0.8415194,0.70000005,0.92937756,0.61700004
4074,4074,0.8414872,0.70000005,0.9293442,0.61700004
4075,4075,0.84145504,0.70000005,0.9293106,0.61700004
4076,4076,0.841423,0.70000005,0.92927706,0.61700004
4077,4077,0.8413909,0.70000005,0.92924356,0.61700004
4078,4078,0.8413588,0.70000005,0.9292099,0.61700004
4079,4079,0.8413266,0.70000005,0.9291765,0.61700004
4080,4080,0.8412944,0.70000005,0.9291429,0.61700004
4081,4081,0.8412622,0.70000005,0.9291092,0.61700004
4082,4082,0.8412301,0.70000005,0.92907554,0.61700004
4083,4083,0.84119797,0.70000005,0.9290419,0.61700004
4084,4084,0.84116584,0.70000005,0.9290083,0.61700004
4085,4085,0.8411337,0.70000005,0.9289746,0.61700004
4086,4086,0.8411016,0.70000005,0.9289411,0.61700004
4087,4087,0.84106946,0.70000005,0.9289075,0.61800003
4088,4088,0.84103733,0.70000005,0.92887396,0.61800003
4089,4089,0.84100527,0.69900006,0.9288403,0.61800003
4090,4090,0.8409732,0.69900006,0.92880666,0.61800003
4091,4091,0.84094113,0.69900006,0.9287731,0.61800003
4092,4092,0.84090906,0.69900006,0.9287394,0.61800003
4093,4093,0.84087694,0.69900006,0.92870593,0.61800003
4094,4094,0.8408448,0.69900006,0.92867225,0.61800003
4095,4095,0.84081274,0.69900006,0.9286386,0.61800003
4096,4096,0.8407807,0.69900006,0.9286049,0.61800003
4097,4097,0.8407485,0.69900006,0.9285713,0.61800003
4098,4098,0.8407164,0.69900006,0.9285376,0.61800003
4099,4099,0.84068435,0.69900006,0.9285038,0.61800003
4100,4100,0.8406522,0.69900006,0.92847013,0.61800003
4101,4101,0.8406201,0.69900006,0.9284365,0.61800003
4102,4102,0.84058803,0.69900006,0.92840284,0.61800003
4103,4103,0.840556,0.69900006,0.9283691,0.619
4104,4104,0.8405239,0.69900006,0.92833555,0.619
4105,4105,0.8404917,0.69900006,0.9283019,0.619
4106,4106,0.84045976,0.69900006,0.92826825,0.619
4107,4107,0.84042764,0.69900006,0.92823446,0.619
4108,4108,0.8403956,0.69900006,0.9282007,0.619
4109,4109,0.8403635,0.69900006,0.9281671,0.619
4110,4110,0.84033144,0.69900006,0.92813337,0.619
4111,4111,0.8402994,0.69900006,0.9280996,0.619
4112,4112,0.84026724,0.69900006,0.9280658,0.619
4113,4113,0.84023523,0.69900006,0.9280321,0.619
4114,4114,0.84020317,0.69900006,0.92799854,0.619
4115,4115,0.84017104,0.69900006,0.9279647,0.619
4116,4116,0.840139,0.69900006,0.92793095,0.619
4117,4117,0.8401069,0.69900006,0.92789716,0.619
4118,4118,0.8400749,0.69900006,0.9278634,0.619
4119,4119,0.8400428,0.69900006,0.92782974,0.619
4120,4120,0.84001064,0.69900006,0.92779595,0.619
4121,4121,0.8399787,0.69900006,0.9277622,0.619
4122,4122,0.8399467,0.69900006,0.9277284,0.619
4123,4123,0.8399145,0.69900006,0.9276946,0.619
4124,4124,0.8398825,0.69900006,0.9276609,0.619
4125,4125,0.83985037,0.69900006,0.92762727,0.619
4126,4126,0.83981836,0.69900006,0.92759347,0.619
4127,4127,0.83978635,0.69900006,0.9275596,0.619
4128,4128,0.8397542,0.69900006,0.92752594,0.619
4129,4129,0.8397223,0.69900006,0.92749214,0.619
4130,4130,0.8396901,0.69900006,0.9274583,0.619
4131,4131,0.83965814,0.69900006,0.9274246,0.619
4132,4132,0.8396261,0.69900006,0.9273909,0.619
4133,4133,0.839594,0.69900006,0.9273571,0.619
4134,4134,0.83956194,0.69900006,0.92732334,0.619
4135,4135,0.83952993,0.69900006,0.92728955,0.619
4136,4136,0.83949786,0.69900006,0.92725563,0.619
4137,4137,0.83946586,0.69900006,0.92722195,0.619
4138,4138,0.8394338,0.69900006,0.9271881,0.619
4139,4139,0.8394018,0.69900006,0.9271544,0.619
4140,4140,0.8393698,0.69900006,0.9271205,0.619
4141,4141,0.83933777,0.69900006,0.9270869,0.619
4142,4142,0.8393057,0.69900006,0.92705303,0.619
4143,4143,0.8392738,0.69900006,0.9270191,0.619
4144,4144,0.83924174,0.69900006,0.9269853,0.619
4145,4145,0.8392097,0.69900006,0.9269515,0.619
4146,4146,0.83917767,0.69900006,0.9269179,0.619
4147,4147,0.8391456,0.69900006,0.9268839,0.619
4148,4148,0.83911365,0.69900006,0.92685014,0.619
4149,4149,0.83908165,0.69900006,0.9268162,0.619
4150,4150,0.8390496,0.69900006,0.92678237,0.619
4151,4151,0.8390176,0.69900006,0.92674863,0.619
4152,4152,0.8389856,0.69900006,0.92671484,0.619
4153,4153,0.8389536,0.69900006,0.9266811,0.619
4154,4154,0.83892155,0.69900006,0.92664725,0.619
4155,4155,0.83888954,0.70000005,0.9266135,0.619
4156,4156,0.8388577,0.70000005,0.92657965,0.619
4157,4157,0.83882564,0.70000005,0.92654586,0.619
4158,4158,0.83879364,0.70000005,0.926512,0.619
4159,4159,0.8387617,0.70000005,0.92647827,0.619
4160,4160,0.8387298,0.70000005,0.92644435,0.619
4161,4161,0.8386978,0.70000005,0.9264106,0.619
4162,4162,0.8386658,0.70000005,0.9263768,0.62
4163,4163,0.83863395,0.70000005,0.9263431,0.62
4164,4164,0.83860207,0.70000005,0.9263092,0.62
4165,4165,0.83857006,0.70000005,0.9262755,0.62
4166,4166,0.8385382,0.70000005,0.9262418,0.62
4167,4167,0.8385062,0.70000005,0.9262079,0.62
4168,4168,0.83847433,0.70000005,0.9261741,0.62
4169,4169,0.83844244,0.70000005,0.9261404,0.62
4170,4170,0.83841044,0.70000005,0.92610663,0.62
4171,4171,0.8383786,0.70000005,0.92607284,0.62
4172,4172,0.8383468,0.70000005,0.9260389,0.62
4173,4173,0.83831483,0.70000005,0.92600524,0.62
4174,4174,0.83828294,0.70000005,0.9259715,0.62
4175,4175,0.838251,0.69900006,0.9259376,0.62
4176,4176,0.8382191,0.69900006,0.9259038,0.62
4177,4177,0.8381872,0.69900006,0.92586994,0.62
4178,4178,0.83815545,0.69900006,0.9258361,0.62
4179,4179,0.83812344,0.69900006,0.92580235,0.62
4180,4180,0.8380917,0.69900006,0.9257686,0.62
4181,4181,0.8380597,0.69900006,0.92573476,0.62
4182,4182,0.83802783,0.69900006,0.925701,0.62
4183,4183,0.837996,0.69900006,0.9256671,0.62
4184,4184,0.83796424,0.69900006,0.9256334,0.62
4185,4185,0.83793235,0.69900006,0.9255996,0.62
4186,4186,0.83790064,0.69900006,0.92556584,0.62
4187,4187,0.8378688,0.69900006,0.9255321,0.62
4188,4188,0.8378368,0.69900006,0.92549807,0.62
4189,4189,0.83780503,0.69900006,0.92546445,0.62
4190,4190,0.83777314,0.69900006,0.92543066,0.62
4191,4191,0.83774143,0.69900006,0.9253968,0.62
4192,4192,0.83770955,0.69900006,0.925363,0.62
4193,4193,0.8376778,0.69900006,0.9253291,0.62
4194,4194,0.8376458,0.69900006,0.9252953,0.62
4195,4195,0.8376141,0.69900006,0.92526144,0.62
4196,4196,0.83758223,0.698,0.9252276,0.62
4197,4197,0.8375504,0.698,0.9251937,0.62
4198,4198,0.8375186,0.698,0.9251599,0.62
4199,4199,0.8374866,0.698,0.925126,0.62
4200,4200,0.8374548,0.698,0.9250921,0.62
4201,4201,0.8374229,0.698,0.92505825,0.62
4202,4202,0.83739114,0.698,0.9250242,0.62100005
4203,4203,0.8373593,0.698,0.92499053,0.62100005
4204,4204,0.8373274,0.698,0.92495656,0.62100005
4205,4205,0.83729565,0.698,0.9249227,0.62100005
4206,4206,0.83726376,0.698,0.9248889,0.62100005
4207,4207,0.837232,0.698,0.9248551,0.62100005
4208,4208,0.83720016,0.698,0.9248211,0.62100005
4209,4209,0.83716846,0.698,0.9247872,0.62100005
4210,4210,0.83713657,0.698,0.9247535,0.62100005
4211,4211,0.8371048,0.698,0.9247197,0.62100005
4212,4212,0.8370731,0.698,0.9246859,0.62100005
4213,4213,0.8370414,0.698,0.924652,0.62100005
4214,4214,0.83700967,0.698,0.9246182,0.62100005
4215,4215,0.8369779,0.698,0.92458457,0.62100005
4216,4216,0.8369461,0.698,0.92455053,0.62100005
4217,4217,0.83691436,0.698,0.92451686,0.62100005
4218,4218,0.83688265,0.69900006,0.924483,0.62100005
4219,4219,0.8368509,0.69900006,0.9244493,0.62100005
4220,4220,0.8368192,0.69900006,0.9244155,0.62100005
4221,4221,0.8367875,0.69900006,0.9243817,0.62100005
4222,4222,0.83675575,0.69900006,0.9243479,0.62100005
4223,4223,0.83672404,0.69900006,0.924314,0.62100005
4224,4224,0.8366923,0.69900006,0.9242801,0.62100005
4225,4225,0.83666056,0.69900006,0.92424625,0.62100005
4226,4226,0.83662874,0.69900006,0.92421234,0.62100005
4227,4227,0.836597,0.69900006,0.9241786,0.62100005
4228,4228,0.83656543,0.69900006,0.9241447,0.62100005
4229,4229,0.83653355,0.69900006,0.9241107,0.62100005
4230,4230,0.83650184,0.69900006,0.924077,0.62100005
4231,4231,0.83647007,0.69900006,0.92404294,0.62100005
4232,4232,0.8364383,0.69900006,0.92400926,0.62100005
4233,4233,0.83640665,0.69900006,0.9239753,0.62100005
4234,4234,0.8363749,0.69900006,0.92394143,0.62100005
4235,4235,0.83634317,0.69900006,0.9239076,0.62100005
4236,4236,0.8363114,0.69900006,0.9238737,0.62100005
4237,4237,0.8362797,0.69900006,0.9238397,0.62100005
4238,4238,0.8362481,0.69900006,0.92380583,0.62100005
4239,4239,0.8362163,0.69900006,0.923772,0.62100005
4240,4240,0.83618456,0.69900006,0.92373794,0.62100005
4241,4241,0.83615273,0.69900006,0.9237041,0.62100005
4242,4242,0.83612096,0.69900006,0.9236701,0.62100005
4243,4243,0.83608925,0.69900006,0.9236362,0.62100005
4244,4244,0.8360577,0.69900006,0.92360234,0.62100005
4245,4245,0.8360259,0.69900006,0.9235684,0.62200004
4246,4246,0.8359942,0.69900006,0.92353445,0.62200004
4247,4247,0.8359625,0.69900006,0.9235006,0.62200004
4248,4248,0.83593076,0.69900006,0.92346656,0.62200004
4249,4249,0.8358991,0.69900006,0.92343265,0.62200004
4250,4250,0.83586735,0.69900006,0.92339873,0.62200004
4251,4251,0.83583564,0.69900006,0.92336464,0.62200004
4252,4252,0.83580387,0.69900006,0.9233307,0.62200004
4253,4253,0.83577216,0.69900006,0.9232967,0.62200004
4254,4254,0.83574045,0.69900006,0.9232626,0.62200004
4255,4255,0.8357088,0.69900006,0.9232285,0.62200004
4256,4256,0.835677,0.69900006,0.9231945,0.62200004
4257,4257,0.83564526,0.69900006,0.9231604,0.62200004
4258,4258,0.83561355,0.69900006,0.92312634,0.62200004
4259,4259,0.8355819,0.69900006,0.92309237,0.62200004
4260,4260,0.83555007,0.69900006,0.92305833,0.62200004
4261,4261,0.83551854,0.69900006,0.9230243,0.62200004
4262,4262,0.83548677,0.69900006,0.92299026,0.62200004
4263,4263,0.8354552,0.69900006,0.9229562,0.62200004
4264,4264,0.83542347,0.69900006,0.92292213,0.62200004
4265,4265,0.83539176,0.698,0.9228882,0.62200004
4266,4266,0.8353601,0.698,0.9228543,0.62200004
4267,4267,0.8353284,0.698,0.9228202,0.62200004
4268,4268,0.83529687,0.698,0.9227865,0.62200004
4269,4269,0.83526534,0.698,0.92275274,0.62200004
4270,4270,0.8352339,0.698,0.922719,0.62200004
4271,4271,0.8352025,0.698,0.9226852,0.62200004
4272,4272,0.83517104,0.698,0.92265147,0.62200004
4273,4273,0.8351397,0.698,0.92261773,0.62200004
4274,4274,0.83510834,0.69900006,0.9225841,0.62200004
4275,4275,0.835077,0.69900006,0.92255026,0.62200004
4276,4276,0.8350455,0.69900006,0.9225165,0.62200004
4277,4277,0.83501416,0.69900006,0.9224828,0.62200004
4278,4278,0.83498275,0.69900006,0.92244905,0.62200004
4279,4279,0.8349513,0.69900006,0.92241526,0.62200004
4280,4280,0.83492,0.69900006,0.9223815,0.62200004
4281,4281,0.8348886,0.69900006,0.92234766,0.62200004
4282,4282,0.83485717,0.69900006,0.9223139,0.62200004
4283,4283,0.8348257,0.69900006,0.9222802,0.62200004
4284,4284,0.83479434,0.69900006,0.9222463,0.62200004
4285,4285,0.834763,0.69900006,0.92221254,0.62200004
4286,4286,0.83473176,0.69900006,0.9221788,0.62200004
4287,4287,0.8347002,0.69900006,0.92214507,0.62200004
4288,4288,0.8346689,0.69900006,0.92211133,0.62200004
4289,4289,0.83463746,0.69900006,0.9220774,0.62200004
4290,4290,0.8346061,0.70000005,0.9220437,0.623
4291,4291,0.83457464,0.70000005,0.9220099,0.623
4292,4292,0.8345432,0.70000005,0.921976,0.623
4293,4293,0.834512,0.70000005,0.92194223,0.623
4294,4294,0.8344805,0.70000005,0.92190844,0.623
4295,4295,0.8344491,0.70000005,0.9218747,0.623
4296,4296,0.83441776,0.70000005,0.9218407,0.623
4297,4297,0.8343864,0.70000005,0.921807,0.623
4298,4298,0.83435506,0.70000005,0.9217734,0.623
4299,4299,0.8343237,0.70000005,0.9217395,0.623
4300,4300,0.8342923,0.70000005,0.92170584,0.623
4301,4301,0.8342609,0.70000005,0.92167205,0.623
4302,4302,0.8342295,0.70000005,0.92163825,0.623
4303,4303,0.8341983,0.70000005,0.92160445,0.623
4304,4304,0.8341668,0.70000005,0.9215707,0.623
4305,4305,0.83413553,0.70000005,0.9215369,0.623
4306,4306,0.83410406,0.70000005,0.92150307,0.62200004
4307,4307,0.8340728,0.70000005,0.92146945,0.62200004
4308,4308,0.83404154,0.70000005,0.9214358,0.62200004
4309,4309,0.8340102,0.70000005,0.9214021,0.62200004
4310,4310,0.8339788,0.70000005,0.9213684,0.62200004
4311,4311,0.83394754,0.70000005,0.9213346,0.62200004
4312,4312,0.83391625,0.70000005,0.9213009,0.62200004
4313,4313,0.83388495,0.70000005,0.92126715,0.62200004
4314,4314,0.8338536,0.70000005,0.92123336,0.62200004
4315,4315,0.8338223,0.70000005,0.92119974,0.62200004
4316,4316,0.8337911,0.70000005,0.921166,0.62200004
4317,4317,0.8337598,0.70000005,0.92113227,0.62200004
4318,4318,0.8337285,0.70000005,0.9210984,0.62200004
4319,4319,0.8336972,0.70000005,0.9210647,0.62200004
4320,4320,0.8336658,0.70000005,0.9210309,0.62200004
4321,4321,0.8336345,0.70000005,0.92099714,0.62200004
4322,4322,0.8336032,0.70000005,0.9209634,0.62200004
4323,4323,0.83357185,0.70000005,0.9209297,0.62200004
4324,4324,0.8335407,0.69900006,0.9208959,0.62200004
4325,4325,0.8335093,0.69900006,0.920862,0.62200004
4326,4326,0.8334781,0.69900006,0.9208283,0.62200004
4327,4327,0.83344674,0.70000005,0.9207946,0.62200004
4328,4328,0.83341545,0.70000005,0.9207608,0.62200004
4329,4329,0.83338416,0.70000005,0.92072684,0.62200004
4330,4330,0.83335286,0.70000005,0.9206931,0.62200004
4331,4331,0.8333215,0.70000005,0.9206593,0.62200004
4332,4332,0.8332903,0.70000005,0.9206255,0.62200004
4333,4333,0.83325887,0.70000005,0.92059165,0.62200004
4334,4334,0.83322763,0.70000005,0.920558,0.62200004
4335,4335,0.83319634,0.70000005,0.92052424,0.62200004
4336,4336,0.8331652,0.70100003,0.92049056,0.62200004
4337,4337,0.8331338,0.70100003,0.9204569,0.62200004
4338,4338,0.8331027,0.70100003,0.9204232,0.62200004
4339,4339,0.8330715,0.70100003,0.9203896,0.62200004
4340,4340,0.8330402,0.70100003,0.92035574,0.62200004
4341,4341,0.833009,0.70100003,0.92032206,0.62200004
4342,4342,0.8329777,0.70100003,0.9202884,0.62200004
4343,4343,0.83294654,0.70100003,0.9202547,0.62200004
4344,4344,0.8329152,0.70100003,0.920221,0.62200004
4345,4345,0.8328841,0.70100003,0.9201873,0.62200004
4346,4346,0.83285284,0.70100003,0.9201536,0.62200004
4347,4347,0.8328217,0.70100003,0.9201199,0.62200004
4348,4348,0.8327904,0.70100003,0.92008615,0.62200004
4349,4349,0.83275926,0.70100003,0.9200524,0.62200004
4350,4350,0.8327282,0.70100003,0.9200188,0.62200004
4351,4351,0.832697,0.70100003,0.9199852,0.62200004
4352,4352,0.8326658,0.70100003,0.91995144,0.62200004
4353,4353,0.8326347,0.70100003,0.9199176,0.62200004
4354,4354,0.8326036,0.70100003,0.919884,0.62200004
4355,4355,0.83257234,0.70100003,0.91985023,0.62200004
4356,4356,0.83254117,0.70100003,0.9198165,0.62200004
4357,4357,0.8325101,0.70100003,0.9197828,0.62200004
4358,4358,0.832479,0.70100003,0.9197492,0.62200004
4359,4359,0.8324479,0.70100003,0.9197156,0.62200004
4360,4360,0.8324168,0.70100003,0.9196819,0.62200004
4361,4361,0.8323857,0.70100003,0.91964823,0.62200004
4362,4362,0.83235466,0.70100003,0.91961473,0.62200004
4363,4363,0.8323237,0.70100003,0.91958106,0.62200004
4364,4364,0.8322924,0.70100003,0.9195474,0.62200004
4365,4365,0.8322614,0.70100003,0.91951376,0.62200004
4366,4366,0.8322303,0.702,0.91948014,0.62200004
4367,4367,0.83219916,0.70100003,0.91944647,0.62100005
4368,4368,0.8321681,0.70100003,0.9194129,0.62100005
4369,4369,0.832137,0.70100003,0.9193791,0.62100005
4370,4370,0.832106,0.70100003,0.91934556,0.62200004
4371,4371,0.8320749,0.70100003,0.9193118,0.62200004
4372,4372,0.83204377,0.70100003,0.9192782,0.62200004
4373,4373,0.8320126,0.70100003,0.91924447,0.62200004
4374,4374,0.83198154,0.70100003,0.9192108,0.62200004
4375,4375,0.8319505,0.70100003,0.9191771,0.62200004
4376,4376,0.83191943,0.70100003,0.9191435,0.62200004
4377,4377,0.83188826,0.702,0.9191097,0.62200004
4378,4378,0.8318572,0.702,0.919076,0.62200004
4379,4379,0.8318261,0.702,0.9190422,0.62200004
4380,4380,0.8317951,0.702,0.91900873,0.62200004
4381,4381,0.8317638,0.702,0.9189749,0.62200004
4382,4382,0.83173275,0.702,0.91894126,0.62100005
4383,4383,0.83170164,0.702,0.9189074,0.62100005
4384,4384,0.8316706,0.702,0.9188737,0.62100005
4385,4385,0.8316395,0.702,0.91884,0.62100005
4386,4386,0.8316085,0.702,0.91880625,0.62100005
4387,4387,0.8315774,0.702,0.91877246,0.62100005
4388,4388,0.8315463,0.702,0.9187387,0.62100005
4389,4389,0.83151513,0.702,0.91870505,0.62100005
4390,4390,0.83148396,0.702,0.9186713,0.62100005
4391,4391,0.8314529,0.702,0.9186375,0.62100005
4392,4392,0.83142173,0.702,0.91860366,0.62100005
4393,4393,0.8313907,0.702,0.91856986,0.62100005
4394,4394,0.83135957,0.702,0.9185361,0.62100005
4395,4395,0.8313284,0.702,0.9185022,0.62100005
4396,4396,0.8312972,0.702,0.9184685,0.62100005
4397,4397,0.83126616,0.702,0.91843474,0.62100005
4398,4398,0.83123505,0.702,0.9184008,0.62100005
4399,4399,0.83120394,0.702,0.9183671,0.62200004
4400,4400,0.83117276,0.702,0.9183332,0.62200004
4401,4401,0.83114165,0.702,0.9182994,0.62200004
4402,4402,0.8311105,0.702,0.91826546,0.62200004
4403,4403,0.83107936,0.702,0.91823167,0.62200004
4404,4404,0.8310483,0.702,0.9181979,0.62200004
4405,4405,0.83101714,0.702,0.91816413,0.62200004
4406,4406,0.830986,0.702,0.9181303,0.62200004
4407,4407,0.8309549,0.702,0.9180964,0.623
4408,4408,0.83092374,0.702,0.9180626,0.623
4409,4409,0.8308927,0.703,0.91802865,0.623
4410,4410,0.83086175,0.703,0.917995,0.623
4411,4411,0.83083045,0.703,0.9179611,0.623
4412,4412,0.8307994,0.70400006,0.9179273,0.623
4413,4413,0.8307683,0.70400006,0.91789347,0.623
4414,4414,0.8307372,0.70400006,0.91785973,0.623
4415,4415,0.8307061,0.70400006,0.9178259,0.623
4416,4416,0.83067495,0.70400006,0.91779184,0.623
4417,4417,0.83064383,0.70400006,0.9177581,0.623
4418,4418,0.83061266,0.70400006,0.91772425,0.623
4419,4419,0.8305816,0.70400006,0.91769034,0.623
4420,4420,0.8305504,0.70400006,0.9176565,0.623
4421,4421,0.83051926,0.70400006,0.9176226,0.623
4422,4422,0.83048815,0.70400006,0.9175888,0.623
4423,4423,0.83045703,0.70400006,0.91755486,0.623
4424,4424,0.8304258,0.70400006,0.9175209,0.623
4425,4425,0.8303947,0.70400006,0.917487,0.623
4426,4426,0.83036363,0.70400006,0.9174531,0.623
4427,4427,0.83033246,0.70500004,0.91741925,0.624
4428,4428,0.8303013,0.70500004,0.9173853,0.624
4429,4429,0.8302701,0.70500004,0.91735137,0.624
4430,4430,0.83023906,0.70500004,0.91731757,0.624
4431,4431,0.830208,0.70500004,0.9172836,0.624
4432,4432,0.8301768,0.70600003,0.9172496,0.624
4433,4433,0.83014566,0.70600003,0.91721576,0.624
4434,4434,0.8301146,0.70600003,0.9171818,0.624
4435,4435,0.83008355,0.70600003,0.91714793,0.624
4436,4436,0.83005244,0.70600003,0.91711384,0.624
4437,4437,0.83002114,0.70600003,0.91708004,0.624
4438,4438,0.8299901,0.70600003,0.9170459,0.624
4439,4439,0.82995903,0.70600003,0.91701204,0.624
4440,4440,0.8299279,0.70600003,0.916978,0.624
4441,4441,0.82989675,0.70600003,0.916944,0.624
4442,4442,0.8298656,0.70600003,0.91691,0.624
4443,4443,0.8298345,0.70600003,0.9168761,0.624
4444,4444,0.82980347,0.70600003,0.91684216,0.624
4445,4445,0.82977223,0.70600003,0.9168081,0.624
4446,4446,0.8297411,0.70600003,0.9167741,0.624
4447,4447,0.82970995,0.70600003,0.9167402,0.624
4448,4448,0.8296789,0.70600003,0.9167061,0.624
4449,4449,0.8296477,0.70600003,0.9166721,0.624
4450,4450,0.82961667,0.70600003,0.9166382,0.624
4451,4451,0.82958555,0.70600003,0.9166041,0.624
4452,4452,0.8295544,0.70600003,0.9165701,0.624
4453,4453,0.8295232,0.70600003,0.916536,0.624
4454,4454,0.82949203,0.70600003,0.91650194,0.624
4455,4455,0.82946104,0.70600003,0.916468,0.624
4456,4456,0.8294298,0.70600003,0.9164339,0.624
4457,4457,0.8293987,0.70600003,0.9163999,0.624
4458,4458,0.8293675,0.70600003,0.9163658,0.624
4459,4459,0.82933646,0.70600003,0.91633177,0.624
4460,4460,0.82930535,0.70600003,0.9162978,0.624
4461,4461,0.8292742,0.70600003,0.91626376,0.624
4462,4462,0.82924306,0.70600003,0.91622984,0.624
4463,4463,0.82921195,0.70600003,0.9161957,0.624
4464,4464,0.8291808,0.70600003,0.9161617,0.624
4465,4465,0.82914966,0.70600003,0.91612774,0.624
4466,4466,0.82911843,0.70600003,0.9160935,0.624
4467,4467,0.82908726,0.70600003,0.9160595,0.624
4468,4468,0.8290562,0.70600003,0.91602546,0.624
4469,4469,0.82902503,0.70600003,0.9159914,0.624
4470,4470,0.82899386,0.70600003,0.91595745,0.624
4471,4471,0.82896274,0.70600003,0.91592336,0.624
4472,4472,0.82893157,0.70600003,0.9158892,0.624
4473,4473,0.8289004,0.70600003,0.9158553,0.624
4474,4474,0.8288692,0.70600003,0.91582114,0.624
4475,4475,0.82883817,0.70600003,0.91578704,0.624
4476,4476,0.82880706,0.70600003,0.91575307,0.624
4477,4477,0.8287759,0.70500004,0.9157189,0.624
4478,4478,0.82874465,0.70500004,0.9156849,0.624
4479,4479,0.82871354,0.70500004,0.91565067,0.624
4480,4480,0.8286825,0.70500004,0.91561663,0.624
4481,4481,0.8286513,0.70500004,0.91558236,0.624
4482,4482,0.82862,0.70500004,0.9155483,0.624
4483,4483,0.8285889,0.70500004,0.91551423,0.624
4484,4484,0.8285578,0.70600003,0.91548,0.624
4485,4485,0.82852674,0.70600003,0.915446,0.624
4486,4486,0.8284955,0.70600003,0.91541183,0.624
4487,4487,0.82846445,0.70600003,0.91537774,0.624
4488,4488,0.8284333,0.70600003,0.9153435,0.624
4489,4489,0.82840216,0.70600003,0.91530955,0.624
4490,4490,0.828371,0.707,0.9152754,0.624
4491,4491,0.8283399,0.707,0.9152413,0.624
4492,4492,0.82830876,0.707,0.91520727,0.624
4493,4493,0.8282775,0.707,0.9151731,0.625
4494,4494,0.82824636,0.707,0.915139,0.625
4495,4495,0.82821536,0.707,0.91510504,0.625
4496,4496,0.82818425,0.707,0.91507095,0.625
4497,4497,0.828153,0.707,0.915037,0.625
4498,4498,0.82812196,0.707,0.9150028,0.625
4499,4499,0.82809085,0.707,0.9149687,0.625
4500,4500,0.8280596,0.707,0.91493464,0.625
4501,4501,0.82802856,0.707,0.9149005,0.625
4502,4502,0.8279973,0.707,0.9148663,0.625
4503,4503,0.8279662,0.707,0.91483194,0.625
4504,4504,0.82793504,0.707,0.914798,0.625
4505,4505,0.8279039,0.707,0.91476375,0.625
4506,4506,0.8278727,0.707,0.9147296,0.625
4507,4507,0.82784146,0.707,0.9146954,0.625
4508,4508,0.82781035,0.707,0.91466117,0.625
4509,4509,0.8277792,0.707,0.9146269,0.625
4510,4510,0.827748,0.707,0.91459274,0.625
4511,4511,0.8277168,0.707,0.9145585,0.625
4512,4512,0.82768565,0.707,0.91452426,0.625
4513,4513,0.82765454,0.707,0.91449004,0.625
4514,4514,0.8276233,0.707,0.91445583,0.625
4515,4515,0.8275922,0.707,0.91442174,0.625
4516,4516,0.82756114,0.707,0.9143875,0.625
4517,4517,0.82752997,0.707,0.91435325,0.625
4518,4518,0.82749873,0.707,0.9143191,0.625
4519,4519,0.82746756,0.707,0.91428465,0.625
4520,4520,0.82743645,0.707,0.9142505,0.62600005
4521,4521,0.8274053,0.707,0.9142163,0.62600005
4522,4522,0.82737404,0.707,0.91418195,0.62700003
4523,4523,0.82734287,0.707,0.9141477,0.62700003
4524,4524,0.82731175,0.707,0.9141134,0.62700003
4525,4525,0.8272806,0.707,0.91407907,0.62700003
4526,4526,0.82724935,0.707,0.9140449,0.62700003
4527,4527,0.8272183,0.707,0.91401064,0.62700003
4528,4528,0.82718706,0.707,0.91397655,0.62700003
4529,4529,0.82715595,0.707,0.9139423,0.62700003
4530,4530,0.8271247,0.707,0.9139081,0.62700003
4531,4531,0.8270936,0.707,0.91387373,0.62700003
4532,4532,0.8270625,0.707,0.9138395,0.62700003
4533,4533,0.8270314,0.70600003,0.91380537,0.62700003
4534,4534,0.82700014,0.70600003,0.9137709,0.62700003
4535,4535,0.826969,0.70600003,0.9137369,0.62700003
4536,4536,0.82693785,0.707,0.91370255,0.62700003
4537,4537,0.82690674,0.707,0.91366833,0.628
4538,4538,0.8268755,0.707,0.91363394,0.628
4539,4539,0.82684433,0.707,0.91359967,0.628
4540,4540,0.82681316,0.707,0.91356534,0.628
4541,4541,0.82678205,0.707,0.91353106,0.628
4542,4542,0.8267508,0.707,0.91349673,0.628
4543,4543,0.82671964,0.707,0.91346246,0.628
4544,4544,0.8266885,0.707,0.91342825,0.628
4545,4545,0.82665735,0.707,0.9133939,0.629
4546,4546,0.8266262,0.707,0.9133597,0.629
4547,4547,0.826595,0.707,0.91332537,0.629
4548,4548,0.8265639,0.707,0.9132909,0.629
4549,4549,0.8265327,0.707,0.91325647,0.63000005
4550,4550,0.8265014,0.707,0.9132222,0.63000005
4551,4551,0.82647026,0.707,0.9131877,0.63000005
4552,4552,0.826439,0.707,0.91315335,0.63000005
4553,4553,0.8264078,0.707,0.9131189,0.63000005
4554,4554,0.8263766,0.707,0.91308457,0.63000005
4555,4555,0.8263454,0.707,0.9130501,0.63000005
4556,4556,0.8263142,0.707,0.91301584,0.63000005
4557,4557,0.826283,0.707,0.9129815,0.63000005
4558,4558,0.82625186,0.707,0.91294706,0.63000005
4559,4559,0.8262207,0.707,0.91291267,0.63000005
4560,4560,0.82618946,0.707,0.9128783,0.63000005
4561,4561,0.8261583,0.707,0.91284394,0.63000005
4562,4562,0.8261272,0.707,0.91280955,0.63000005
4563,4563,0.8260959,0.707,0.91277504,0.63000005
4564,4564,0.82606477,0.707,0.91274077,0.63000005
4565,4565,0.8260335,0.707,0.9127063,0.63000005
4566,4566,0.8260023,0.707,0.9126719,0.63000005
4567,4567,0.8259712,0.707,0.9126375,0.63000005
4568,4568,0.8259399,0.707,0.9126032,0.63000005
4569,4569,0.8259087,0.707,0.9125686,0.63000005
4570,4570,0.82587755,0.707,0.91253424,0.63000005
4571,4571,0.8258463,0.707,0.9124998,0.63000005
4572,4572,0.82581496,0.707,0.9124653,0.63000005
4573,4573,0.82578385,0.707,0.91243076,0.63000005
4574,4574,0.82575256,0.707,0.9123963,0.63000005
4575,4575,0.8257213,0.707,0.91236174,0.63000005
4576,4576,0.8256901,0.707,0.91232735,0.63000005
4577,4577,0.82565886,0.708,0.9122929,0.63000005
4578,4578,0.8256276,0.708,0.9122585,0.63000005
4579,4579,0.82559645,0.708,0.91222405,0.63000005
4580,4580,0.8255652,0.708,0.9121897,0.63000005
4581,4581,0.82553405,0.70900005,0.91215545,0.63000005
4582,4582,0.8255029,0.70900005,0.91212094,0.63000005
4583,4583,0.8254717,0.70900005,0.9120866,0.63000005
4584,4584,0.82544047,0.70900005,0.9120519,0.63100004
4585,4585,0.82540923,0.70900005,0.9120174,0.63100004
4586,4586,0.825378,0.70900005,0.91198295,0.63100004
4587,4587,0.82534677,0.70900005,0.91194844,0.63100004
4588,4588,0.8253156,0.70900005,0.91191405,0.63100004
4589,4589,0.8252844,0.71000004,0.9118794,0.63100004
4590,4590,0.8252532,0.71000004,0.911845,0.63100004
4591,4591,0.82522196,0.71000004,0.9118104,0.63100004
4592,4592,0.8251907,0.71000004,0.9117758,0.63100004
4593,4593,0.82515955,0.71000004,0.91174114,0.63100004
4594,4594,0.8251283,0.71000004,0.9117068,0.63100004
4595,4595,0.8250971,0.71000004,0.9116722,0.63100004
4596,4596,0.8250659,0.71000004,0.9116377,0.63100004
4597,4597,0.8250346,0.71000004,0.91160315,0.63100004
4598,4598,0.82500345,0.71000004,0.91156864,0.63100004
4599,4599,0.82497233,0.71000004,0.91153395,0.63100004
4600,4600,0.82494104,0.71000004,0.91149956,0.63100004
4601,4601,0.82490975,0.71000004,0.9114649,0.63100004
4602,4602,0.8248785,0.712,0.91143036,0.63100004
4603,4603,0.82484734,0.712,0.9113957,0.63100004
4604,4604,0.8248161,0.712,0.9113613,0.63100004
4605,4605,0.8247848,0.712,0.9113267,0.63100004
4606,4606,0.82475364,0.712,0.9112921,0.63100004
4607,4607,0.8247224,0.712,0.91125757,0.63100004
4608,4608,0.8246912,0.712,0.91122305,0.63100004
4609,4609,0.82465994,0.712,0.9111886,0.63100004
4610,4610,0.8246287,0.712,0.9111541,0.63000005
4611,4611,0.82459766,0.712,0.9111197,0.63000005
4612,4612,0.82456654,0.712,0.91108525,0.63000005
4613,4613,0.82453537,0.712,0.91105074,0.63000005
4614,4614,0.8245043,0.712,0.9110163,0.63000005
4615,4615,0.8244731,0.712,0.9109817,0.63000005
4616,4616,0.824442,0.712,0.9109472,0.63000005
4617,4617,0.8244108,0.712,0.9109127,0.63000005
4618,4618,0.8243797,0.712,0.9108782,0.63000005
4619,4619,0.82434857,0.712,0.9108437,0.63000005
4620,4620,0.8243173,0.712,0.9108091,0.63000005
4621,4621,0.8242861,0.712,0.9107746,0.629
4622,4622,0.824255,0.712,0.9107401,0.629
4623,4623,0.8242238,0.712,0.91070557,0.629
4624,4624,0.8241927,0.712,0.91067094,0.629
4625,4625,0.8241615,0.712,0.9106365,0.629
4626,4626,0.8241304,0.712,0.9106019,0.629
4627,4627,0.8240993,0.712,0.9105674,0.629
4628,4628,0.824068,0.712,0.91053283,0.629
4629,4629,0.8240369,0.712,0.91049826,0.63000005
4630,4630,0.8240057,0.712,0.9104637,0.63000005
4631,4631,0.82397455,0.712,0.91042906,0.63000005
4632,4632,0.8239434,0.712,0.91039443,0.63000005
4633,4633,0.8239121,0.712,0.9103598,0.63000005
4634,4634,0.8238809,0.712,0.9103252,0.63000005
4635,4635,0.82384974,0.712,0.9102907,0.63000005
4636,4636,0.8238185,0.712,0.91025615,0.63000005
4637,4637,0.82378745,0.712,0.9102216,0.63000005
4638,4638,0.8237563,0.712,0.910187,0.63000005
4639,4639,0.823725,0.712,0.9101525,0.63000005
4640,4640,0.8236939,0.712,0.9101179,0.63100004
4641,4641,0.8236627,0.712,0.91008323,0.63100004
4642,4642,0.8236316,0.712,0.9100488,0.63100004
4643,4643,0.8236003,0.712,0.9100142,0.63100004
4644,4644,0.82356906,0.712,0.90997946,0.63000005
4645,4645,0.82353795,0.712,0.909945,0.63000005
4646,4646,0.8235068,0.71300006,0.9099104,0.63000005
4647,4647,0.8234754,0.71400005,0.90987575,0.63100004
4648,4648,0.8234443,0.71400005,0.90984106,0.63100004
4649,4649,0.823413,0.71400005,0.9098063,0.632
4650,4650,0.8233819,0.71400005,0.9097718,0.632
4651,4651,0.8233506,0.71400005,0.9097371,0.632
4652,4652,0.8233194,0.71400005,0.9097026,0.632
4653,4653,0.82328814,0.71400005,0.9096679,0.632
4654,4654,0.8232569,0.71400005,0.9096333,0.632
4655,4655,0.8232257,0.71400005,0.9095987,0.632
4656,4656,0.82319444,0.71400005,0.90956414,0.632
4657,4657,0.8231633,0.71400005,0.9095295,0.632
4658,4658,0.823132,0.71400005,0.9094948,0.632
4659,4659,0.8231007,0.71400005,0.90946025,0.632
4660,4660,0.8230696,0.71400005,0.9094255,0.632
4661,4661,0.8230383,0.71400005,0.90939087,0.632
4662,4662,0.823007,0.71400005,0.9093562,0.632
4663,4663,0.82297575,0.71400005,0.90932137,0.632
4664,4664,0.8229445,0.71400005,0.9092867,0.632
4665,4665,0.8229132,0.71500003,0.909252,0.632
4666,4666,0.8228821,0.71500003,0.90921736,0.632
4667,4667,0.8228508,0.71500003,0.90918255,0.632
4668,4668,0.82281953,0.716,0.90914786,0.632
4669,4669,0.82278824,0.716,0.9091131,0.632
4670,4670,0.822757,0.716,0.9090784,0.632
4671,4671,0.8227258,0.716,0.9090435,0.632
4672,4672,0.82269436,0.716,0.9090087,0.632
4673,4673,0.822663,0.716,0.90897393,0.632
4674,4674,0.82263184,0.716,0.908939,0.632
4675,4675,0.8226005,0.716,0.90890425,0.632
4676,4676,0.8225692,0.716,0.90886945,0.632
4677,4677,0.822538,0.716,0.90883476,0.632
4678,4678,0.8225067,0.716,0.9088,0.63100004
4679,4679,0.8224755,0.716,0.9087654,0.63100004
4680,4680,0.8224443,0.716,0.9087307,0.63100004
4681,4681,0.82241315,0.716,0.9086961,0.63100004
4682,4682,0.8223819,0.716,0.9086613,0.63100004
4683,4683,0.82235074,0.716,0.9086267,0.63100004
4684,4684,0.82231945,0.716,0.9085919,0.63100004
4685,4685,0.8222883,0.716,0.9085572,0.63100004
4686,4686,0.8222571,0.716,0.90852255,0.63100004
4687,4687,0.82222587,0.716,0.90848774,0.63100004
4688,4688,0.82219476,0.716,0.9084531,0.63100004
4689,4689,0.82216346,0.716,0.9084183,0.63100004
4690,4690,0.8221323,0.716,0.9083836,0.63100004
4691,4691,0.82210094,0.716,0.9083489,0.63100004
4692,4692,0.8220699,0.71500003,0.9083141,0.63100004
4693,4693,0.8220386,0.71500003,0.90827936,0.63100004
4694,4694,0.82200736,0.71500003,0.90824467,0.63100004
4695,4695,0.8219762,0.71500003,0.9082099,0.63100004
4696,4696,0.8219449,0.71500003,0.90817523,0.63100004
4697,4697,0.8219137,0.71500003,0.90814054,0.63100004
4698,4698,0.82188237,0.71500003,0.90810585,0.63100004
4699,4699,0.8218513,0.71500003,0.908071,0.63100004
4700,4700,0.82181996,0.716,0.90803623,0.63100004
4701,4701,0.82178885,0.716,0.90800136,0.63100004
4702,4702,0.82175756,0.716,0.9079667,0.63100004
4703,4703,0.8217264,0.71500003,0.9079319,0.63100004
4704,4704,0.8216951,0.71500003,0.90789706,0.63100004
4705,4705,0.8216639,0.71500003,0.9078623,0.63100004
4706,4706,0.82163274,0.71500003,0.90782744,0.63100004
4707,4707,0.8216014,0.71500003,0.9077926,0.63100004
4708,4708,0.82157016,0.71500003,0.9077578,0.63100004
4709,4709,0.8215389,0.71500003,0.907723,0.63100004
4710,4710,0.82150775,0.71500003,0.90768826,0.63100004
4711,4711,0.8214764,0.71500003,0.9076535,0.63100004
4712,4712,0.8214451,0.71500003,0.90761864,0.63100004
4713,4713,0.82141405,0.71500003,0.9075839,0.63100004
4714,4714,0.8213827,0.71500003,0.90754884,0.63100004
4715,4715,0.8213514,0.71500003,0.90751404,0.63100004
4716,4716,0.8213202,0.71500003,0.907479,0.63100004
4717,4717,0.821289,0.71500003,0.9074442,0.63100004
4718,4718,0.8212577,0.71500003,0.90740925,0.63100004
4719,4719,0.8212264,0.71500003,0.9073743,0.63100004
4720,4720,0.8211951,0.71500003,0.9073394,0.63100004
4721,4721,0.8211639,0.71500003,0.9073045,0.63100004
4722,4722,0.82113266,0.71500003,0.90726966,0.63100004
4723,4723,0.8211015,0.71500003,0.90723485,0.63100004
4724,4724,0.8210703,0.71500003,0.9072,0.63100004
4725,4725,0.821039,0.71500003,0.9071651,0.63100004
4726,4726,0.8210077,0.71500003,0.9071302,0.63100004
4727,4727,0.8209767,0.71500003,0.9070953,0.63100004
4728,4728,0.8209453,0.71500003,0.9070605,0.63100004
4729,4729,0.8209142,0.716,0.9070257,0.63100004
4730,4730,0.820883,0.716,0.9069908,0.63100004
4731,4731,0.8208518,0.717,0.9069559,0.63100004
4732,4732,0.82082057,0.717,0.9069212,0.63100004
4733,4733,0.8207894,0.717,0.9068864,0.63100004
4734,4734,0.82075834,0.717,0.9068517,0.63100004
4735,4735,0.82072717,0.717,0.906817,0.63100004
4736,4736,0.82069594,0.717,0.90678227,0.63100004
4737,4737,0.82066476,0.717,0.9067474,0.63100004
4738,4738,0.82063365,0.717,0.90671265,0.63100004
4739,4739,0.82060236,0.717,0.9066778,0.63100004
4740,4740,0.8205711,0.717,0.906643,0.63100004
4741,4741,0.82053995,0.717,0.90660816,0.63100004
4742,4742,0.82050884,0.717,0.9065733,0.63100004
4743,4743,0.8204776,0.717,0.9065385,0.63100004
4744,4744,0.8204464,0.717,0.9065037,0.63100004
4745,4745,0.8204152,0.717,0.9064689,0.63100004
4746,4746,0.82038397,0.717,0.9064341,0.63100004
4747,4747,0.8203527,0.717,0.90639925,0.63100004
4748,4748,0.8203215,0.717,0.90636444,0.63100004
4749,4749,0.82029027,0.717,0.90632963,0.63100004
4750,4750,0.82025915,0.717,0.9062947,0.63100004
4751,4751,0.82022786,0.717,0.90625995,0.63100004
4752,4752,0.8201966,0.717,0.906225,0.63100004
4753,4753,0.82016546,0.717,0.9061902,0.63100004
4754,4754,0.8201342,0.717,0.9061553,0.63100004
4755,4755,0.8201029,0.717,0.9061205,0.63100004
4756,4756,0.82007176,0.717,0.90608567,0.63100004
4757,4757,0.82004046,0.717,0.90605074,0.63100004
4758,4758,0.8200092,0.717,0.9060159,0.63100004
4759,4759,0.81997806,0.717,0.90598106,0.63100004
4760,4760,0.81994677,0.717,0.90594614,0.632
4761,4761,0.81991553,0.717,0.9059114,0.632
4762,4762,0.8198843,0.717,0.90587646,0.632
4763,4763,0.81985307,0.717,0.9058416,0.632
4764,4764,0.8198219,0.717,0.90580666,0.632
4765,4765,0.8197906,0.717,0.90577185,0.632
4766,4766,0.81975925,0.717,0.90573686,0.632
4767,4767,0.8197281,0.717,0.90570205,0.632
4768,4768,0.81969684,0.717,0.9056672,0.632
4769,4769,0.8196656,0.717,0.90563226,0.632
4770,4770,0.8196343,0.717,0.9055974,0.632
4771,4771,0.819603,0.717,0.90556246,0.632
4772,4772,0.81957173,0.717,0.9055276,0.632
4773,4773,0.81954056,0.717,0.90549266,0.632
4774,4774,0.8195091,0.717,0.9054577,0.632
4775,4775,0.8194779,0.717,0.90542275,0.632
4776,4776,0.8194467,0.717,0.90538776,0.632
4777,4777,0.81941533,0.717,0.90535283,0.632
4778,4778,0.819384,0.717,0.9053178,0.632
4779,4779,0.8193526,0.717,0.90528274,0.632
4780,4780,0.8193214,0.717,0.9052476,0.632
4781,4781,0.81929,0.717,0.90521264,0.632
4782,4782,0.81925875,0.717,0.90517765,0.632
4783,4783,0.81922746,0.717,0.9051427,0.632
4784,4784,0.8191961,0.717,0.9051075,0.632
4785,4785,0.8191647,0.717,0.9050725,0.632
4786,4786,0.8191334,0.717,0.9050375,0.632
4787,4787,0.81910205,0.717,0.9050025,0.632
4788,4788,0.81907094,0.717,0.90496755,0.632
4789,4789,0.81903976,0.71800005,0.90493274,0.632
4790,4790,0.8190085,0.71800005,0.9048978,0.632
4791,4791,0.81897724,0.71800005,0.9048629,0.632
4792,4792,0.8189461,0.71800005,0.9048277,0.632
4793,4793,0.81891483,0.71800005,0.9047928,0.632
4794,4794,0.81888366,0.71800005,0.90475786,0.632
4795,4795,0.8188525,0.71900004,0.90472275,0.632
4796,4796,0.81882113,0.71900004,0.9046878,0.632
4797,4797,0.81879,0.71900004,0.9046529,0.632
4798,4798,0.8187587,0.71900004,0.904618,0.632
4799,4799,0.8187275,0.71900004,0.904583,0.632
4800,4800,0.8186962,0.71900004,0.90454817,0.632
4801,4801,0.8186651,0.71900004,0.90451336,0.632
4802,4802,0.8186339,0.71900004,0.9044784,0.632
4803,4803,0.8186027,0.71900004,0.90444356,0.632
4804,4804,0.81857145,0.71900004,0.90440863,0.632
4805,4805,0.8185402,0.71900004,0.90437376,0.632
4806,4806,0.818509,0.71900004,0.9043388,0.632
4807,4807,0.8184777,0.71900004,0.9043038,0.632
4808,4808,0.81844646,0.71900004,0.9042689,0.632
4809,4809,0.8184152,0.71900004,0.9042339,0.632
4810,4810,0.818384,0.71900004,0.90419894,0.632
4811,4811,0.81835264,0.71900004,0.9041639,0.633
4812,4812,0.8183214,0.71900004,0.90412897,0.633
4813,4813,0.8182901,0.71900004,0.90409404,0.633
4814,4814,0.81825876,0.71900004,0.90405905,0.633
4815,4815,0.8182276,0.71900004,0.904024,0.633
4816,4816,0.8181963,0.72,0.9039891,0.633
4817,4817,0.818165,0.72,0.90395415,0.633
4818,4818,0.81813365,0.72,0.9039192,0.633
4819,4819,0.8181025,0.72,0.9038844,0.633
4820,4820,0.8180711,0.72,0.9038495,0.633
4821,4821,0.81803995,0.72,0.90381455,0.633
4822,4822,0.8180087,0.72,0.9037797,0.633
4823,4823,0.8179773,0.72,0.9037447,0.633
4824,4824,0.81794614,0.72,0.90370977,0.633
4825,4825,0.81791484,0.72,0.90367466,0.633
4826,4826,0.81788343,0.72,0.9036398,0.633
4827,4827,0.8178522,0.72,0.9036049,0.633
4828,4828,0.817821,0.72,0.90357,0.633
4829,4829,0.8177897,0.72,0.903535,0.633
4830,4830,0.81775826,0.721,0.9035001,0.633
4831,4831,0.817727,0.721,0.90346515,0.633
4832,4832,0.8176958,0.721,0.90343016,0.633
4833,4833,0.81766444,0.721,0.9033953,0.633
4834,4834,0.8176332,0.721,0.90336037,0.634
4835,4835,0.8176019,0.721,0.9033254,0.634
4836,4836,0.8175706,0.721,0.90329045,0.634
4837,4837,0.81753933,0.721,0.90325546,0.634
4838,4838,0.8175082,0.721,0.9032205,0.634
4839,4839,0.8174768,0.721,0.9031855,0.634
4840,4840,0.8174455,0.721,0.90315056,0.634
4841,4841,0.8174141,0.72200006,0.9031154,0.634
4842,4842,0.8173829,0.72200006,0.9030804,0.634
4843,4843,0.8173515,0.72200006,0.9030454,0.634
4844,4844,0.8173201,0.72200006,0.9030103,0.634
4845,4845,0.81728876,0.72200006,0.90297544,0.634
4846,4846,0.81725734,0.72200006,0.9029402,0.634
4847,4847,0.81722593,0.72200006,0.90290534,0.634
4848,4848,0.8171947,0.72200006,0.9028701,0.634
4849,4849,0.8171632,0.72200006,0.9028351,0.634
4850,4850,0.8171319,0.72200006,0.90279996,0.634
4851,4851,0.8171006,0.72200006,0.902765,0.634
4852,4852,0.8170692,0.72200006,0.90273005,0.634
4853,4853,0.8170378,0.72200006,0.90269476,0.634
4854,4854,0.81700647,0.72200006,0.9026597,0.634
4855,4855,0.81697506,0.72200006,0.90262467,0.634
4856,4856,0.8169436,0.72200006,0.90258956,0.634
4857,4857,0.81691223,0.72200006,0.9025544,0.634
4858,4858,0.8168808,0.72200006,0.9025193,0.634
4859,4859,0.8168494,0.72200006,0.90248406,0.634
4860,4860,0.816818,0.72200006,0.902449,0.634
4861,4861,0.8167865,0.72200006,0.9024138,0.634
4862,4862,0.8167551,0.72200006,0.9023786,0.634
4863,4863,0.8167235,0.72200006,0.9023435,0.634
4864,4864,0.8166922,0.72200006,0.9023083,0.634
4865,4865,0.8166608,0.72200006,0.9022732,0.634
4866,4866,0.81662935,0.72200006,0.9022381,0.634
4867,4867,0.8165979,0.72200006,0.9022028,0.634
4868,4868,0.81656647,0.72200006,0.9021676,0.634
4869,4869,0.81653494,0.72200006,0.90213245,0.63500005
4870,4870,0.8165036,0.72200006,0.9020972,0.63500005
4871,4871,0.8164722,0.72200006,0.90206206,0.63500005
4872,4872,0.8164406,0.72200006,0.9020268,0.63500005
4873,4873,0.81640905,0.72200006,0.9019916,0.63500005
4874,4874,0.8163777,0.72200006,0.9019563,0.63500005
4875,4875,0.81634617,0.72200006,0.9019213,0.63500005
4876,4876,0.8163147,0.72200006,0.9018859,0.63500005
4877,4877,0.8162832,0.72200006,0.90185064,0.63500005
4878,4878,0.81625175,0.72200006,0.9018155,0.63500005
4879,4879,0.8162202,0.72200006,0.9017802,0.63500005
4880,4880,0.8161888,0.72200006,0.9017449,0.63600004
4881,4881,0.8161573,0.72200006,0.9017097,0.63600004
4882,4882,0.8161257,0.72200006,0.90167433,0.63600004
4883,4883,0.81609416,0.72200006,0.90163904,0.63600004
4884,4884,0.81606275,0.72200006,0.90160376,0.63600004
4885,4885,0.81603116,0.72200006,0.90156853,0.63600004
4886,4886,0.8159997,0.72200006,0.90153325,0.63600004
4887,4887,0.81596816,0.72200006,0.90149784,0.63600004
4888,4888,0.8159365,0.72200006,0.90146255,0.63600004
4889,4889,0.81590503,0.72200006,0.90142727,0.63600004
4890,4890,0.81587344,0.72200006,0.90139186,0.637
4891,4891,0.8158419,0.72200006,0.90135676,0.637
4892,4892,0.8158103,0.72200006,0.9013214,0.637
4893,4893,0.8157788,0.72200006,0.9012862,0.637
4894,4894,0.8157473,0.72200006,0.9012509,0.637
4895,4895,0.8157157,0.72200006,0.9012156,0.637
4896,4896,0.81568426,0.72200006,0.90118045,0.637
4897,4897,0.8156527,0.72200006,0.90114504,0.637
4898,4898,0.81562126,0.72200006,0.90110993,0.638
4899,4899,0.81558967,0.72200006,0.9010747,0.638
4900,4900,0.81555825,0.72200006,0.90103936,0.638
4901,4901,0.8155267,0.72200006,0.90100414,0.638
4902,4902,0.81549513,0.72200006,0.90096885,0.638
4903,4903,0.8154636,0.72200006,0.9009335,0.638
4904,4904,0.81543213,0.72200006,0.90089816,0.638
4905,4905,0.81540054,0.72200006,0.90086293,0.638
4906,4906,0.81536907,0.72200006,0.90082765,0.638
4907,4907,0.8153373,0.72200006,0.9007923,0.638
4908,4908,0.8153058,0.72200006,0.90075696,0.638
4909,4909,0.8152743,0.72200006,0.9007216,0.638
4910,4910,0.8152427,0.72200006,0.90068626,0.638
4911,4911,0.8152112,0.72200006,0.90065104,0.638
4912,4912,0.8151796,0.72200006,0.9006157,0.638
4913,4913,0.81514806,0.72200006,0.90058047,0.638
4914,4914,0.81511647,0.72200006,0.9005453,0.638
4915,4915,0.81508493,0.72200006,0.90050995,0.638
4916,4916,0.8150532,0.72200006,0.90047467,0.638
4917,4917,0.81502175,0.72300005,0.9004393,0.638
4918,4918,0.8149901,0.72300005,0.900404,0.638
4919,4919,0.81495845,0.72300005,0.90036863,0.638
4920,4920,0.8149269,0.72300005,0.9003334,0.638
4921,4921,0.81489533,0.72300005,0.900298,0.638
4922,4922,0.8148637,0.72300005,0.90026265,0.638
4923,4923,0.8148321,0.72300005,0.90022725,0.638
4924,4924,0.8148004,0.72300005,0.900192,0.63900006
4925,4925,0.81476885,0.72300005,0.90015656,0.63900006
4926,4926,0.81473726,0.72300005,0.9001213,0.63900006
4927,4927,0.81470567,0.72300005,0.900086,0.63900006
4928,4928,0.8146739,0.72300005,0.90005064,0.63900006
4929,4929,0.81464237,0.72300005,0.90001523,0.63900006
4930,4930,0.81461084,0.72300005,0.89997995,0.63900006
4931,4931,0.8145791,0.72300005,0.89994454,0.63900006
4932,4932,0.8145475,0.72300005,0.89990926,0.63900006
4933,4933,0.8145158,0.72300005,0.8998739,0.63900006
4934,4934,0.8144842,0.72300005,0.89983857,0.63900006
4935,4935,0.8144526,0.72300005,0.8998032,0.63900006
4936,4936,0.814421,0.72300005,0.8997679,0.63900006
4937,4937,0.81438935,0.72300005,0.8997325,0.63900006
4938,4938,0.8143576,0.72300005,0.89969707,0.63900006
4939,4939,0.81432605,0.72300005,0.8996617,0.63900006
4940,4940,0.8142944,0.72300005,0.8996264,0.63900006
4941,4941,0.8142628,0.72300005,0.8995911,0.63900006
4942,4942,0.8142311,0.72300005,0.8995555,0.63900006
4943,4943,0.8141994,0.72300005,0.89952,0.64100003
4944,4944,0.8141676,0.72300005,0.8994848,0.64100003
4945,4945,0.81413615,0.72300005,0.89944947,0.64100003
4946,4946,0.8141045,0.72300005,0.8994142,0.642
4947,4947,0.8140729,0.72300005,0.8993789,0.642
4948,4948,0.8140414,0.72300005,0.89934355,0.643
4949,4949,0.8140098,0.72300005,0.8993084,0.642
4950,4950,0.8139783,0.72400004,0.89927304,0.643
4951,4951,0.8139466,0.72400004,0.89923775,0.643
4952,4952,0.8139152,0.72400004,0.8992026,0.643
4953,4953,0.81388366,0.72400004,0.89916736,0.643
4954,4954,0.81385195,0.72400004,0.8991322,0.643
4955,4955,0.8138205,0.72400004,0.8990967,0.643
4956,4956,0.81378883,0.72400004,0.89906144,0.643
4957,4957,0.8137572,0.72400004,0.8990261,0.643
4958,4958,0.81372565,0.725,0.89899075,0.643
4959,4959,0.81369394,0.725,0.8989554,0.643
4960,4960,0.81366235,0.725,0.89891994,0.643
4961,4961,0.81363064,0.725,0.8988847,0.643
4962,4962,0.813599,0.725,0.89884937,0.643
4963,4963,0.8135674,0.725,0.8988139,0.643
4964,4964,0.81353587,0.725,0.89877856,0.643
4965,4965,0.81350416,0.725,0.89874315,0.643
4966,4966,0.81347257,0.725,0.89870775,0.643
4967,4967,0.8134409,0.725,0.8986724,0.643
4968,4968,0.8134093,0.725,0.89863694,0.64400005
4969,4969,0.8133776,0.725,0.89860153,0.64400005
4970,4970,0.81334597,0.725,0.8985661,0.64400005
4971,4971,0.8133144,0.725,0.8985306,0.64500004
4972,4972,0.8132826,0.725,0.8984952,0.64500004
4973,4973,0.813251,0.725,0.8984597,0.64500004
4974,4974,0.8132193,0.725,0.89842415,0.64500004
4975,4975,0.81318766,0.725,0.89838886,0.64500004
4976,4976,0.81315595,0.725,0.89835334,0.64500004
4977,4977,0.8131243,0.725,0.89831793,0.64500004
4978,4978,0.8130927,0.725,0.8982826,0.64500004
4979,4979,0.81306094,0.725,0.89824706,0.64500004
4980,4980,0.8130292,0.725,0.8982118,0.64500004
4981,4981,0.81299764,0.725,0.8981763,0.64500004
4982,4982,0.8129659,0.725,0.8981409,0.64500004
4983,4983,0.8129342,0.725,0.8981053,0.64500004
4984,4984,0.8129026,0.725,0.89807,0.64500004
4985,4985,0.8128708,0.725,0.89803445,0.64500004
4986,4986,0.81283915,0.725,0.89799905,0.64500004
4987,4987,0.81280744,0.72400004,0.8979635,0.64500004
4988,4988,0.8127758,0.72400004,0.8979281,0.64500004
4989,4989,0.81274396,0.72400004,0.89789265,0.64500004
4990,4990,0.8127122,0.72400004,0.8978571,0.64500004
4991,4991,0.81268054,0.72400004,0.89782166,0.64500004
4992,4992,0.8126488,0.72400004,0.8977862,0.64500004
4993,4993,0.8126171,0.725,0.89775074,0.64500004
4994,4994,0.81258535,0.725,0.89771515,0.64500004
4995,4995,0.8125536,0.725,0.89767975,0.64500004
4996,4996,0.81252176,0.725,0.8976441,0.64500004
4997,4997,0.81249,0.726,0.8976087,0.64500004
4998,4998,0.8124584,0.726,0.8975732,0.64500004
4999,4999,0.81242657,0.726,0.89753765,0.64500004
5000,5000,0.8123948,0.72700006,0.8975021,0.64500004
5001,5001,0.8123631,0.72700006,0.8974666,0.646
5002,5002,0.81233144,0.72700006,0.8974313,0.646
5003,5003,0.8122997,0.72700006,0.89739597,0.646
5004,5004,0.81226796,0.72700006,0.8973606,0.646
5005,5005,0.81223637,0.72700006,0.89732516,0.646
5006,5006,0.8122046,0.72700006,0.8972897,0.647
5007,5007,0.81217295,0.726,0.89725435,0.647
5008,5008,0.81214124,0.726,0.89721876,0.647
5009,5009,0.8121094,0.726,0.8971833,0.647
5010,5010,0.81207776,0.726,0.89714783,0.647
5011,5011,0.81204593,0.726,0.8971124,0.647
5012,5012,0.81201434,0.726,0.8970769,0.647
5013,5013,0.8119825,0.726,0.8970413,0.648
5014,5014,0.81195074,0.726,0.8970058,0.648
5015,5015,0.8119189,0.726,0.89697033,0.648
5016,5016,0.81188715,0.72700006,0.8969347,0.648
5017,5017,0.8118554,0.72700006,0.8968991,0.647
5018,5018,0.81182355,0.72700006,0.8968635,0.647
5019,5019,0.8117918,0.72700006,0.896828,0.647
5020,5020,0.81176,0.72700006,0.8967924,0.647
5021,5021,0.81172824,0.72700006,0.8967568,0.647
5022,5022,0.81169647,0.72700006,0.8967213,0.647
5023,5023,0.8116647,0.72700006,0.89668566,0.647
5024,5024,0.81163293,0.72700006,0.89665014,0.647
5025,5025,0.81160116,0.72700006,0.8966146,0.647
5026,5026,0.8115694,0.72700006,0.89657897,0.647
5027,5027,0.81153756,0.72700006,0.8965434,0.646
5028,5028,0.81150585,0.72700006,0.89650786,0.646
5029,5029,0.811474,0.72700006,0.8964722,0.646
5030,5030,0.8114423,0.72700006,0.8964368,0.646
5031,5031,0.8114105,0.72700006,0.8964012,0.646
5032,5032,0.8113786,0.72700006,0.89636564,0.647
5033,5033,0.8113468,0.72700006,0.89633006,0.647
5034,5034,0.81131506,0.72700006,0.8962944,0.647
5035,5035,0.8112831,0.72700006,0.89625895,0.647
5036,5036,0.8112514,0.72700006,0.89622325,0.647
5037,5037,0.81121945,0.72700006,0.8961877,0.647
5038,5038,0.8111877,0.72700006,0.896152,0.647
5039,5039,0.8111558,0.72700006,0.8961165,0.647
5040,5040,0.81112397,0.72700006,0.89608085,0.647
5041,5041,0.81109214,0.72700006,0.89604515,0.648
5042,5042,0.8110602,0.72700006,0.89600945,0.648
5043,5043,0.81102836,0.72700006,0.8959739,0.648
5044,5044,0.8109965,0.72700006,0.89593816,0.648
5045,5045,0.8109646,0.72700006,0.89590263,0.648
5046,5046,0.81093264,0.72700006,0.8958668,0.648
5047,5047,0.8109008,0.72700006,0.8958311,0.648
5048,5048,0.81086886,0.72700006,0.8957956,0.648
5049,5049,0.810837,0.72700006,0.8957597,0.648
5050,5050,0.810805,0.72700006,0.89572406,0.648
5051,5051,0.8107732,0.72700006,0.89568824,0.648
5052,5052,0.8107411,0.72700006,0.89565253,0.648
5053,5053,0.8107091,0.72700006,0.8956168,0.647
5054,5054,0.81067723,0.72700006,0.895581,0.647
5055,5055,0.81064516,0.72700006,0.8955453,0.647
5056,5056,0.81061333,0.72700006,0.89550954,0.647
5057,5057,0.8105813,0.72700006,0.89547366,0.647
5058,5058,0.8105494,0.72700006,0.895438,0.647
5059,5059,0.81051725,0.72700006,0.89540225,0.647
5060,5060,0.8104853,0.72700006,0.89536643,0.647
5061,5061,0.8104535,0.72700006,0.8953306,0.647
5062,5062,0.81042147,0.72700006,0.8952947,0.648
5063,5063,0.8103895,0.72700006,0.8952591,0.648
5064,5064,0.8103575,0.72700006,0.89522326,0.648
5065,5065,0.81032544,0.72800004,0.89518744,0.648
5066,5066,0.8102934,0.72800004,0.8951516,0.648
5067,5067,0.8102614,0.72800004,0.89511573,0.648
5068,5068,0.81022936,0.72800004,0.89508,0.648
5069,5069,0.8101974,0.72800004,0.8950441,0.648
5070,5070,0.8101654,0.72800004,0.8950083,0.648
5071,5071,0.8101333,0.72800004,0.89497244,0.648
5072,5072,0.8101013,0.72800004,0.89493656,0.648
5073,5073,0.81006926,0.72800004,0.8949007,0.648
5074,5074,0.81003714,0.72800004,0.89486486,0.648
5075,5075,0.81000525,0.72800004,0.8948289,0.648
5076,5076,0.8099731,0.72800004,0.89479303,0.648
5077,5077,0.809941,0.72800004,0.8947573,0.648
5078,5078,0.809909,0.72800004,0.8947212,0.64900005
5079,5079,0.80987686,0.72800004,0.89468545,0.64900005
5080,5080,0.8098449,0.72800004,0.89464957,0.64900005
5081,5081,0.80981284,0.72900003,0.8946136,0.64900005
5082,5082,0.80978066,0.72900003,0.89457774,0.64900005
5083,5083,0.80974865,0.72900003,0.89454186,0.64900005
5084,5084,0.8097165,0.72900003,0.894506,0.64900005
5085,5085,0.8096845,0.72900003,0.89447004,0.64900005
5086,5086,0.80965245,0.72900003,0.89443415,0.64900005
5087,5087,0.80962026,0.72900003,0.8943981,0.64900005
5088,5088,0.80958825,0.72900003,0.8943622,0.64900005
5089,5089,0.80955607,0.72900003,0.89432627,0.64900005
5090,5090,0.809524,0.72900003,0.8942903,0.64900005
5091,5091,0.8094918,0.72900003,0.8942544,0.64900005
5092,5092,0.8094597,0.72900003,0.8942183,0.64900005
5093,5093,0.8094275,0.72900003,0.8941822,0.64900005
5094,5094,0.80939543,0.72900003,0.89414626,0.64900005
5095,5095,0.80936325,0.72900003,0.89411026,0.64900005
5096,5096,0.80933106,0.72900003,0.89407414,0.64900005
5097,5097,0.8092989,0.72900003,0.8940382,0.64900005
5098,5098,0.8092666,0.72900003,0.8940021,0.64900005
5099,5099,0.8092345,0.72900003,0.89396596,0.64900005
5100,5100,0.8092022,0.72900003,0.8939299,0.64900005
5101,5101,0.80917007,0.73,0.89389384,0.64900005
5102,5102,0.8091378,0.731,0.8938576,0.64900005
5103,5103,0.80910563,0.731,0.8938216,0.65000004
5104,5104,0.8090734,0.731,0.8937855,0.65000004
5105,5105,0.8090411,0.731,0.8937493,0.65000004
5106,5106,0.80900884,0.73200005,0.8937133,0.65000004
5107,5107,0.8089766,0.73200005,0.8936771,0.65000004
5108,5108,0.8089444,0.73200005,0.8936411,0.65000004
5109,5109,0.8089121,0.73200005,0.8936049,0.65000004
5110,5110,0.8088798,0.73200005,0.8935688,0.65000004
5111,5111,0.8088476,0.73200005,0.8935327,0.65000004
5112,5112,0.8088153,0.73200005,0.89349675,0.65000004
5113,5113,0.8087831,0.73200005,0.89346075,0.65000004
5114,5114,0.8087508,0.73200005,0.89342475,0.65000004
5115,5115,0.8087186,0.73200005,0.8933887,0.65000004
5116,5116,0.8086864,0.73200005,0.89335257,0.65000004
5117,5117,0.80865407,0.73200005,0.8933167,0.65000004
5118,5118,0.8086218,0.73200005,0.8932804,0.65000004
5119,5119,0.8085895,0.73200005,0.8932443,0.65000004
5120,5120,0.80855715,0.73200005,0.8932081,0.65000004
5121,5121,0.80852485,0.73200005,0.8931719,0.65000004
5122,5122,0.8084925,0.73200005,0.8931357,0.65000004
5123,5123,0.8084601,0.73200005,0.89309955,0.65000004
5124,5124,0.80842775,0.73200005,0.89306325,0.65000004
5125,5125,0.80839545,0.73200005,0.89302707,0.65000004
5126,5126,0.8083631,0.73200005,0.8929909,0.65000004
5127,5127,0.80833066,0.73200005,0.89295465,0.65000004
5128,5128,0.80829835,0.73200005,0.89291847,0.65000004
5129,5129,0.808266,0.73200005,0.89288235,0.65000004
5130,5130,0.8082336,0.73200005,0.89284617,0.65000004
5131,5131,0.8082014,0.73200005,0.89281,0.65000004
5132,5132,0.8081689,0.73200005,0.89277375,0.65000004
5133,5133,0.8081366,0.73200005,0.8927374,0.65000004
5134,5134,0.8081041,0.73200005,0.8927012,0.65000004
5135,5135,0.8080717,0.73200005,0.892665,0.65000004
5136,5136,0.8080394,0.73200005,0.89262885,0.65000004
5137,5137,0.808007,0.73200005,0.89259255,0.65000004
5138,5138,0.80797464,0.73200005,0.89255637,0.65000004
5139,5139,0.8079421,0.73200005,0.8925202,0.65000004
5140,5140,0.80790985,0.73200005,0.8924839,0.65000004
5141,5141,0.8078773,0.73200005,0.89244753,0.65000004
5142,5142,0.80784494,0.73200005,0.89241135,0.65000004
5143,5143,0.80781245,0.73200005,0.8923752,0.65000004
5144,5144,0.8077801,0.73200005,0.89233893,0.64900005
5145,5145,0.80774766,0.73200005,0.89230263,0.64900005
5146,5146,0.8077151,0.73200005,0.8922664,0.64900005
5147,5147,0.80768275,0.73200005,0.89223003,0.64900005
5148,5148,0.8076504,0.73200005,0.8921938,0.64900005
5149,5149,0.8076179,0.73300004,0.8921575,0.64900005
5150,5150,0.8075854,0.73300004,0.89212126,0.64900005
5151,5151,0.807553,0.73300004,0.89208496,0.64900005
5152,5152,0.80752057,0.73300004,0.8920487,0.64900005
5153,5153,0.807488,0.73300004,0.8920123,0.64900005
5154,5154,0.8074556,0.73300004,0.891976,0.64900005
5155,5155,0.8074231,0.73300004,0.8919395,0.64900005
5156,5156,0.8073906,0.73300004,0.8919031,0.64900005
5157,5157,0.8073581,0.73300004,0.89186674,0.64900005
5158,5158,0.8073255,0.73300004,0.89183044,0.64900005
5159,5159,0.807293,0.734,0.891794,0.64900005
5160,5160,0.8072604,0.734,0.89175767,0.64900005
5161,5161,0.8072279,0.734,0.89172125,0.64900005
5162,5162,0.8071954,0.734,0.89168483,0.64900005
5163,5163,0.80716276,0.734,0.8916483,0.64900005
5164,5164,0.8071302,0.734,0.89161193,0.64900005
5165,5165,0.8070976,0.734,0.8915755,0.64900005
5166,5166,0.80706507,0.734,0.8915392,0.64900005
5167,5167,0.8070324,0.735,0.8915026,0.64900005
5168,5168,0.80699986,0.735,0.8914661,0.64900005
5169,5169,0.80696726,0.735,0.8914296,0.64900005
5170,5170,0.8069346,0.735,0.8913931,0.64900005
5171,5171,0.806902,0.735,0.8913566,0.64900005
5172,5172,0.8068694,0.735,0.8913201,0.64900005
5173,5173,0.8068367,0.735,0.8912836,0.64900005
5174,5174,0.8068041,0.735,0.891247,0.64900005
5175,5175,0.80677146,0.735,0.89121044,0.65000004
5176,5176,0.8067388,0.735,0.8911739,0.65000004
5177,5177,0.80670595,0.735,0.89113736,0.65000004
5178,5178,0.8066734,0.735,0.89110065,0.65000004
5179,5179,0.8066406,0.735,0.8910641,0.65000004
5180,5180,0.8066079,0.73600006,0.89102745,0.65000004
5181,5181,0.8065752,0.73600006,0.890991,0.65000004
5182,5182,0.80654246,0.73600006,0.89095426,0.65000004
5183,5183,0.8065098,0.73700005,0.89091766,0.65000004
5184,5184,0.80647707,0.73700005,0.89088106,0.65000004
5185,5185,0.8064443,0.73700005,0.89084435,0.65000004
5186,5186,0.8064117,0.73700005,0.89080775,0.65000004
5187,5187,0.80637896,0.73700005,0.89077103,0.651
5188,5188,0.8063462,0.73700005,0.8907344,0.651
5189,5189,0.80631346,0.73700005,0.8906976,0.651
5190,5190,0.8062807,0.73700005,0.89066106,0.651
5191,5191,0.8062479,0.73700005,0.89062434,0.651
5192,5192,0.8062151,0.73700005,0.89058757,0.651
5193,5193,0.8061824,0.73700005,0.8905509,0.651
5194,5194,0.80614966,0.73700005,0.89051414,0.651
5195,5195,0.80611676,0.73700005,0.8904775,0.651
5196,5196,0.8060839,0.73700005,0.8904408,0.651
5197,5197,0.8060511,0.73700005,0.8904041,0.651
5198,5198,0.80601835,0.73700005,0.8903673,0.651
5199,5199,0.8059855,0.73700005,0.89033055,0.651
5200,5200,0.8059526,0.73700005,0.89029384,0.651
5201,5201,0.80591977,0.73700005,0.890257,0.651
5202,5202,0.80588686,0.73700005,0.8902201,0.651
5203,5203,0.805854,0.73600006,0.8901834,0.651
5204,5204,0.8058211,0.73600006,0.8901467,0.651
5205,5205,0.80578816,0.73600006,0.89010984,0.651
5206,5206,0.80575544,0.73600006,0.89007306,0.651
5207,5207,0.8057225,0.73600006,0.89003617,0.651
5208,5208,0.8056896,0.73600006,0.88999933,0.651
5209,5209,0.8056567,0.73600006,0.8899623,0.651
5210,5210,0.8056237,0.73600006,0.8899255,0.651
5211,5211,0.8055908,0.73600006,0.8898886,0.651
5212,5212,0.8055578,0.73600006,0.88985175,0.651
5213,5213,0.8055248,0.73600006,0.8898148,0.651
5214,5214,0.8054919,0.73600006,0.8897779,0.651
5215,5215,0.80545896,0.73600006,0.88974106,0.651
5216,5216,0.805426,0.73600006,0.8897043,0.651
5217,5217,0.805393,0.73600006,0.88966715,0.651
5218,5218,0.80536014,0.73600006,0.8896303,0.652
5219,5219,0.80532706,0.73600006,0.88959336,0.652
5220,5220,0.80529404,0.73600006,0.88955635,0.652
5221,5221,0.80526096,0.73600006,0.88951945,0.652
5222,5222,0.80522805,0.73600006,0.8894825,0.652
5223,5223,0.805195,0.73600006,0.8894454,0.652
5224,5224,0.80516195,0.73700005,0.88940835,0.652
5225,5225,0.80512893,0.73700005,0.8893715,0.65300006
5226,5226,0.8050959,0.73700005,0.88933444,0.65300006
5227,5227,0.8050629,0.73700005,0.8892974,0.65300006
5228,5228,0.8050298,0.73700005,0.8892604,0.65300006
5229,5229,0.80499667,0.73700005,0.88922346,0.65300006
5230,5230,0.80496365,0.73800004,0.88918644,0.65300006
5231,5231,0.80493057,0.73800004,0.88914937,0.65300006
5232,5232,0.8048975,0.73800004,0.8891123,0.65300006
5233,5233,0.8048644,0.73800004,0.8890752,0.65300006
5234,5234,0.8048312,0.73800004,0.88903815,0.65300006
5235,5235,0.80479807,0.73800004,0.889001,0.65300006
5236,5236,0.804765,0.73800004,0.8889642,0.65300006
5237,5237,0.80473185,0.73800004,0.888927,0.65300006
5238,5238,0.8046989,0.73800004,0.88888997,0.65300006
5239,5239,0.80466574,0.73800004,0.88885295,0.65300006
5240,5240,0.80463266,0.73800004,0.8888158,0.65300006
5241,5241,0.80459946,0.73800004,0.8887788,0.65300006
5242,5242,0.8045663,0.73800004,0.8887417,0.65300006
5243,5243,0.8045331,0.73800004,0.8887045,0.65300006
5244,5244,0.80450004,0.73800004,0.88866735,0.65300006
5245,5245,0.8044668,0.73800004,0.8886302,0.65300006
5246,5246,0.8044337,0.73800004,0.8885931,0.65300006
5247,5247,0.8044004,0.73800004,0.8885559,0.65300006
5248,5248,0.80436724,0.73800004,0.88851875,0.65300006
5249,5249,0.80433404,0.73800004,0.88848156,0.65300006
5250,5250,0.8043008,0.73800004,0.88844424,0.65300006
5251,5251,0.8042674,0.739,0.88840705,0.65300006
5252,5252,0.80423427,0.739,0.8883699,0.65300006
5253,5253,0.804201,0.74,0.88833255,0.65300006
5254,5254,0.8041677,0.74,0.88829535,0.65300006
5255,5255,0.8041344,0.74,0.88825804,0.65300006
5256,5256,0.8041012,0.74,0.88822085,0.65300006
5257,5257,0.80406785,0.74,0.88818353,0.65300006
5258,5258,0.80403465,0.74,0.8881463,0.65300006
5259,5259,0.8040013,0.74,0.8881089,0.65300006
5260,5260,0.803968,0.74,0.8880716,0.65300006
5261,5261,0.80393463,0.74,0.88803416,0.652
5262,5262,0.8039013,0.74,0.8879969,0.652
5263,5263,0.80386794,0.74,0.88795966,0.65300006
5264,5264,0.8038346,0.74,0.88792217,0.65300006
5265,5265,0.8038013,0.74,0.88788486,0.65300006
5266,5266,0.80376786,0.74,0.8878475,0.65300006
5267,5267,0.80373454,0.74,0.88781023,0.65300006
5268,5268,0.8037012,0.74,0.8877727,0.65300006
5269,5269,0.80366784,0.74,0.8877354,0.65300006
5270,5270,0.8036345,0.74,0.88769805,0.65300006
5271,5271,0.803601,0.74,0.8876606,0.65300006
5272,5272,0.8035677,0.74,0.88762313,0.65300006
5273,5273,0.8035343,0.74,0.8875859,0.65300006
5274,5274,0.80350083,0.74,0.88754845,0.65300006
5275,5275,0.80346745,0.74,0.8875109,0.65300006
5276,5276,0.803434,0.74,0.8874735,0.65300006
5277,5277,0.80340064,0.74,0.8874361,0.65300006
5278,5278,0.80336714,0.74,0.88739854,0.65300006
5279,5279,0.8033337,0.74,0.8873611,0.65300006
5280,5280,0.8033003,0.74,0.8873238,0.65300006
5281,5281,0.80326694,0.74,0.8872863,0.65300006
5282,5282,0.80323356,0.74,0.88724905,0.65300006
5283,5283,0.80320007,0.74,0.88721156,0.65300006
5284,5284,0.8031667,0.74,0.88717407,0.65300006
5285,5285,0.80313313,0.74,0.8871365,0.65300006
5286,5286,0.8030997,0.74,0.88709915,0.65300006
5287,5287,0.8030662,0.74,0.8870615,0.65300006
5288,5288,0.8030327,0.74,0.88702404,0.65300006
5289,5289,0.8029991,0.74,0.88698643,0.65300006
5290,5290,0.80296564,0.74,0.88694906,0.65300006
5291,5291,0.8029321,0.739,0.8869117,0.65300006
5292,5292,0.80289865,0.739,0.88687414,0.65300006
5293,5293,0.8028652,0.739,0.8868366,0.65300006
5294,5294,0.80283177,0.739,0.8867992,0.65300006
5295,5295,0.8027982,0.739,0.8867616,0.65300006
5296,5296,0.8027648,0.739,0.88672405,0.65300006
5297,5297,0.8027312,0.739,0.8866866,0.65300006
5298,5298,0.80269766,0.739,0.8866491,0.65300006
5299,5299,0.80266416,0.739,0.8866114,0.65300006
5300,5300,0.80263066,0.739,0.88657385,0.65300006
5301,5301,0.80259717,0.739,0.8865363,0.65300006
5302,5302,0.80256355,0.739,0.8864987,0.65300006
5303,5303,0.80253005,0.739,0.8864611,0.65300006
5304,5304,0.80249655,0.739,0.88642347,0.65300006
5305,5305,0.80246294,0.739,0.8863859,0.65300006
5306,5306,0.8024295,0.739,0.8863482,0.65300006
5307,5307,0.8023959,0.739,0.8863107,0.65300006
5308,5308,0.80236226,0.739,0.886273,0.65300006
5309,5309,0.8023287,0.739,0.8862354,0.65300006
5310,5310,0.8022951,0.739,0.8861976,0.65300006
5311,5311,0.80226153,0.739,0.88616,0.65300006
5312,5312,0.8022279,0.739,0.8861223,0.65300006
5313,5313,0.8021943,0.739,0.88608456,0.65300006
5314,5314,0.80216056,0.739,0.88604695,0.65300006
5315,5315,0.80212706,0.739,0.88600916,0.65300006
5316,5316,0.80209327,0.739,0.8859713,0.65300006
5317,5317,0.8020596,0.739,0.8859335,0.65300006
5318,5318,0.8020259,0.739,0.88589567,0.65300006
5319,5319,0.80199224,0.739,0.8858579,0.65300006
5320,5320,0.80195856,0.739,0.8858199,0.65300006
5321,5321,0.8019247,0.739,0.8857821,0.65400004
5322,5322,0.8018911,0.739,0.88574433,0.65400004
5323,5323,0.8018574,0.739,0.8857064,0.65400004
5324,5324,0.8018235,0.739,0.88566864,0.65400004
5325,5325,0.80178994,0.739,0.88563085,0.65400004
5326,5326,0.8017562,0.739,0.88559306,0.65400004
5327,5327,0.8017225,0.739,0.88555515,0.65400004
5328,5328,0.8016888,0.739,0.8855173,0.65400004
5329,5329,0.80165505,0.739,0.8854794,0.65400004
5330,5330,0.8016213,0.739,0.88544154,0.65400004
5331,5331,0.8015875,0.739,0.88540375,0.65400004
5332,5332,0.8015538,0.739,0.88536584,0.65400004
5333,5333,0.80152005,0.739,0.88532794,0.65400004
5334,5334,0.80148625,0.739,0.88528997,0.65400004
5335,5335,0.80145246,0.739,0.88525206,0.65400004
5336,5336,0.80141866,0.739,0.88521427,0.65400004
5337,5337,0.8013849,0.739,0.88517624,0.65400004
5338,5338,0.80135125,0.739,0.8851383,0.65400004
5339,5339,0.80131733,0.739,0.8851004,0.65400004
5340,5340,0.8012834,0.739,0.8850624,0.65400004
5341,5341,0.8012498,0.739,0.8850244,0.65400004
5342,5342,0.80121595,0.739,0.8849869,0.65400004
5343,5343,0.8011826,0.739,0.8849496,0.65400004
5344,5344,0.80114955,0.739,0.88491225,0.65400004
5345,5345,0.8011163,0.739,0.8848751,0.65400004
5346,5346,0.80108315,0.739,0.8848378,0.65400004
5347,5347,0.80105007,0.739,0.8848005,0.65400004
5348,5348,0.8010168,0.739,0.88476336,0.65400004
5349,5349,0.8009838,0.74,0.8847261,0.65400004
5350,5350,0.80095065,0.74,0.88468874,0.65400004
5351,5351,0.8009176,0.74,0.8846518,0.65400004
5352,5352,0.8008845,0.74,0.88461435,0.65400004
5353,5353,0.8008514,0.74,0.8845772,0.65400004
5354,5354,0.8008184,0.74,0.8845399,0.65400004
5355,5355,0.80078524,0.74,0.8845027,0.65400004
5356,5356,0.80075216,0.74,0.8844656,0.65400004
5357,5357,0.80071914,0.74,0.88442844,0.65400004
5358,5358,0.800686,0.74,0.8843912,0.65400004
5359,5359,0.800653,0.74,0.88435394,0.65400004
5360,5360,0.80061984,0.74,0.8843168,0.65400004
5361,5361,0.8005868,0.74,0.88427985,0.65400004
5362,5362,0.80055374,0.74,0.8842428,0.65400004
5363,5363,0.8005208,0.74,0.8842058,0.65400004
5364,5364,0.8004878,0.74,0.88416857,0.65400004
5365,5365,0.80045485,0.74,0.88413143,0.65400004
5366,5366,0.8004219,0.74,0.8840944,0.65400004
5367,5367,0.8003888,0.74,0.8840573,0.65400004
5368,5368,0.8003559,0.74,0.88402027,0.65400004
5369,5369,0.8003228,0.74,0.8839831,0.65400004
5370,5370,0.8002897,0.74,0.88394594,0.65400004
5371,5371,0.8002567,0.74,0.8839088,0.65400004
5372,5372,0.80022365,0.74100006,0.8838716,0.65400004
5373,5373,0.8001906,0.74100006,0.8838343,0.65400004
5374,5374,0.80015755,0.74100006,0.8837972,0.65400004
5375,5375,0.8001245,0.74100006,0.88376004,0.65400004
5376,5376,0.8000914,0.74100006,0.88372296,0.65400004
5377,5377,0.8000583,0.74100006,0.8836857,0.65300006
5378,5378,0.8000253,0.74100006,0.8836486,0.65300006
5379,5379,0.79999226,0.74100006,0.8836115,0.65300006
5380,5380,0.79995924,0.74100006,0.8835743,0.65300006
5381,5381,0.7999263,0.74100006,0.8835373,0.65400004
5382,5382,0.7998932,0.74100006,0.8835001,0.65400004
5383,5383,0.7998601,0.74100006,0.883463,0.65400004
5384,5384,0.79982704,0.74100006,0.8834259,0.65400004
5385,5385,0.799794,0.74100006,0.8833887,0.65400004
5386,5386,0.7997609,0.74100006,0.88335145,0.65400004
5387,5387,0.79972786,0.74100006,0.8833143,0.65400004
5388,5388,0.7996949,0.74100006,0.8832773,0.65400004
5389,5389,0.7996621,0.74100006,0.8832403,0.65400004
5390,5390,0.7996292,0.74100006,0.8832034,0.65400004
5391,5391,0.79959625,0.74100006,0.88316643,0.65400004
5392,5392,0.7995634,0.74100006,0.8831294,0.65400004
5393,5393,0.79953057,0.74100006,0.88309246,0.65400004
5394,5394,0.79949754,0.74100006,0.8830555,0.65400004
5395,5395,0.79946476,0.74100006,0.88301843,0.65400004
5396,5396,0.7994318,0.74100006,0.8829815,0.65400004
5397,5397,0.79939884,0.74100006,0.88294464,0.65400004
5398,5398,0.79936594,0.74100006,0.88290745,0.65400004
5399,5399,0.7993331,0.74100006,0.88287055,0.65400004
5400,5400,0.7993001,0.74100006,0.88283354,0.65400004
5401,5401,0.7992672,0.74100006,0.8827965,0.65400004
5402,5402,0.7992343,0.74100006,0.88275945,0.65400004
5403,5403,0.7992013,0.74100006,0.8827223,0.65400004
5404,5404,0.7991683,0.74100006,0.88268524,0.65400004
5405,5405,0.7991354,0.74100006,0.8826483,0.65400004
5406,5406,0.79910237,0.74100006,0.8826113,0.65400004
5407,5407,0.79906934,0.74100006,0.8825741,0.65400004
5408,5408,0.79903626,0.74100006,0.8825369,0.65400004
5409,5409,0.7990035,0.74100006,0.88249993,0.65400004
5410,5410,0.79897046,0.74100006,0.8824628,0.65400004
5411,5411,0.7989374,0.74100006,0.8824257,0.65400004
5412,5412,0.7989043,0.74100006,0.88238853,0.65400004
5413,5413,0.7988713,0.74100006,0.88235134,0.65400004
5414,5414,0.7988382,0.74100006,0.8823141,0.65400004
5415,5415,0.7988051,0.74100006,0.88227695,0.65400004
5416,5416,0.79877216,0.74100006,0.8822399,0.65400004
5417,5417,0.7987391,0.74200004,0.8822027,0.65400004
5418,5418,0.79870594,0.74200004,0.88216543,0.65400004
5419,5419,0.7986729,0.74200004,0.88212836,0.65400004
5420,5420,0.7986399,0.74200004,0.8820912,0.65400004
5421,5421,0.798607,0.74200004,0.8820542,0.65400004
5422,5422,0.7985741,0.74200004,0.88201725,0.65400004
5423,5423,0.79854107,0.74200004,0.88198024,0.65400004
5424,5424,0.7985082,0.74200004,0.88194335,0.65400004
5425,5425,0.79847527,0.74200004,0.8819063,0.65400004
5426,5426,0.7984423,0.74200004,0.8818692,0.65400004
5427,5427,0.79840934,0.74200004,0.88183224,0.65500003
5428,5428,0.7983764,0.74200004,0.8817952,0.65500003
5429,5429,0.79834336,0.74200004,0.8817582,0.656
5430,5430,0.79831046,0.74200004,0.8817212,0.656
5431,5431,0.79827726,0.74200004,0.8816841,0.656
5432,5432,0.7982444,0.74200004,0.8816469,0.656
5433,5433,0.7982113,0.74200004,0.8816099,0.656
5434,5434,0.7981783,0.74200004,0.88157284,0.656
5435,5435,0.7981453,0.74200004,0.8815359,0.656
5436,5436,0.79811233,0.74200004,0.8814989,0.656
5437,5437,0.7980793,0.74200004,0.88146186,0.656
5438,5438,0.79804635,0.74200004,0.8814248,0.656
5439,5439,0.79801345,0.74200004,0.8813878,0.656
5440,5440,0.7979804,0.74200004,0.8813508,0.656
5441,5441,0.7979474,0.74200004,0.88131386,0.656
5442,5442,0.7979143,0.74200004,0.8812768,0.656
5443,5443,0.7978814,0.74200004,0.88123965,0.656
5444,5444,0.7978484,0.74200004,0.8812027,0.656
5445,5445,0.7978153,0.74200004,0.88116556,0.656
5446,5446,0.7977822,0.74200004,0.88112855,0.656
5447,5447,0.79774916,0.74200004,0.8810914,0.656
5448,5448,0.79771614,0.74200004,0.8810544,0.656
5449,5449,0.797683,0.74200004,0.8810171,0.656
5450,5450,0.7976499,0.74200004,0.88098,0.656
5451,5451,0.7976169,0.74300003,0.88094294,0.656
5452,5452,0.79758376,0.74300003,0.8809057,0.656
5453,5453,0.7975507,0.74300003,0.8808686,0.656
5454,5454,0.79751754,0.74300003,0.8808315,0.656
5455,5455,0.7974845,0.74300003,0.8807942,0.656
5456,5456,0.7974513,0.74300003,0.8807571,0.656
5457,5457,0.7974181,0.74300003,0.88071984,0.656
5458,5458,0.7973849,0.74300003,0.88068265,0.656
5459,5459,0.7973519,0.74300003,0.88064545,0.656
5460,5460,0.7973187,0.74300003,0.8806082,0.656
5461,5461,0.7972854,0.74300003,0.88057095,0.656
5462,5462,0.7972522,0.74300003,0.8805337,0.656
5463,5463,0.79721904,0.74300003,0.8804964,0.656
5464,5464,0.79718584,0.74300003,0.8804591,0.656
5465,5465,0.7971525,0.74300003,0.8804218,0.656
5466,5466,0.79711944,0.74300003,0.8803846,0.656
5467,5467,0.79708624,0.74300003,0.8803472,0.656
5468,5468,0.797053,0.74300003,0.88030994,0.656
5469,5469,0.7970197,0.74300003,0.8802727,0.656
5470,5470,0.79698646,0.74300003,0.8802354,0.656
5471,5471,0.7969532,0.74300003,0.88019806,0.656
5472,5472,0.7969199,0.74300003,0.8801607,0.656
5473,5473,0.79688656,0.74300003,0.8801233,0.656
5474,5474,0.7968533,0.74300003,0.88008595,0.656
5475,5475,0.79682004,0.74300003,0.8800487,0.656
5476,5476,0.79678667,0.74300003,0.88001126,0.656
5477,5477,0.79675347,0.74300003,0.87997395,0.656
5478,5478,0.79672015,0.74300003,0.8799365,0.656
5479,5479,0.7966868,0.74300003,0.8798991,0.656
5480,5480,0.7966534,0.74300003,0.8798617,0.656
5481,5481,0.7966201,0.74300003,0.87982434,0.656
5482,5482,0.79658675,0.74300003,0.87978685,0.656
5483,5483,0.7965534,0.74300003,0.87974954,0.656
5484,5484,0.79652,0.74300003,0.8797121,0.657
5485,5485,0.7964866,0.74300003,0.8796747,0.656
5486,5486,0.79645324,0.74300003,0.87963706,0.656
5487,5487,0.7964199,0.74300003,0.87959963,0.656
5488,5488,0.7963865,0.74300003,0.8795621,0.656
5489,5489,0.79635304,0.74300003,0.87952465,0.656
5490,5490,0.7963196,0.74300003,0.8794871,0.656
5491,5491,0.7962863,0.74300003,0.8794496,0.656
5492,5492,0.7962528,0.74300003,0.8794122,0.656
5493,5493,0.79621935,0.74300003,0.8793746,0.656
5494,5494,0.796186,0.744,0.87933725,0.656
5495,5495,0.79615253,0.744,0.8792998,0.656
5496,5496,0.79611903,0.744,0.8792623,0.656
5497,5497,0.7960856,0.744,0.8792249,0.656
5498,5498,0.7960521,0.744,0.87918735,0.656
5499,5499,0.79601854,0.744,0.8791501,0.656
5500,5500,0.7959852,0.744,0.87911266,0.656
5501,5501,0.7959519,0.744,0.8790752,0.656
5502,5502,0.7959185,0.744,0.87903816,0.657
5503,5503,0.7958851,0.744,0.8790008,0.657
5504,5504,0.7958518,0.744,0.87896353,0.657
5505,5505,0.79581845,0.744,0.8789263,0.657
5506,5506,0.7957852,0.744,0.8788889,0.657
5507,5507,0.79575175,0.74500006,0.8788516,0.657
5508,5508,0.7957184,0.74500006,0.8788143,0.657
5509,5509,0.7956851,0.74500006,0.8787769,0.657
5510,5510,0.79565173,0.74500006,0.87873954,0.657
5511,5511,0.7956183,0.74500006,0.87870216,0.657
5512,5512,0.79558504,0.74500006,0.8786649,0.657
5513,5513,0.79555166,0.74500006,0.87862754,0.657
5514,5514,0.7955182,0.74500006,0.87859005,0.657
5515,5515,0.79548484,0.74500006,0.8785529,0.657
5516,5516,0.79545146,0.74500006,0.8785154,0.657
5517,5517,0.7954181,0.74500006,0.878478,0.657
5518,5518,0.79538476,0.74500006,0.8784406,0.657
5519,5519,0.79535127,0.74500006,0.87840325,0.657
5520,5520,0.79531777,0.74500006,0.8783658,0.657
5521,5521,0.7952844,0.74500006,0.8783283,0.657
5522,5522,0.79525095,0.74500006,0.87829095,0.657
5523,5523,0.79521745,0.74500006,0.87825346,0.657
5524,5524,0.795184,0.74500006,0.878216,0.657
5525,5525,0.79515064,0.74500006,0.8781786,0.657
5526,5526,0.7951171,0.74500006,0.878141,0.657
5527,5527,0.79508364,0.74500006,0.87810355,0.657
5528,5528,0.7950502,0.74500006,0.87806594,0.657
5529,5529,0.7950166,0.74500006,0.87802845,0.657
5530,5530,0.7949831,0.74500006,0.8779909,0.657
5531,5531,0.79494965,0.74500006,0.8779533,0.657
5532,5532,0.7949161,0.74500006,0.87791574,0.657
5533,5533,0.7948826,0.74500006,0.8778781,0.657
5534,5534,0.7948489,0.744,0.87784064,0.657
5535,5535,0.79481536,0.744,0.877803,0.657
5536,5536,0.7947819,0.744,0.87776536,0.657
5537,5537,0.7947482,0.744,0.87772775,0.657
5538,5538,0.7947146,0.744,0.8776901,0.657
5539,5539,0.794681,0.744,0.87765265,0.657
5540,5540,0.79464746,0.744,0.8776149,0.657
5541,5541,0.7946139,0.744,0.87757736,0.657
5542,5542,0.79458016,0.744,0.87753946,0.657
5543,5543,0.7945466,0.744,0.8775017,0.657
5544,5544,0.7945129,0.744,0.8774642,0.657
5545,5545,0.7944793,0.744,0.87742645,0.657
5546,5546,0.79444563,0.744,0.8773887,0.657
5547,5547,0.7944119,0.744,0.877351,0.657
5548,5548,0.7943783,0.744,0.87731314,0.657
5549,5549,0.79434454,0.744,0.8772754,0.657
5550,5550,0.79431075,0.744,0.8772378,0.657
5551,5551,0.7942771,0.744,0.8771999,0.657
5552,5552,0.7942434,0.744,0.87716216,0.657
5553,5553,0.79420966,0.744,0.8771244,0.657
5554,5554,0.7941759,0.744,0.8770867,0.657
5555,5555,0.7941423,0.744,0.8770488,0.657
5556,5556,0.79410857,0.744,0.877011,0.657
5557,5557,0.7940749,0.744,0.8769731,0.657
5558,5558,0.7940411,0.744,0.87693536,0.657
5559,5559,0.7940074,0.744,0.87689745,0.657
5560,5560,0.7939737,0.744,0.87685966,0.65800005
5561,5561,0.7939398,0.744,0.8768218,0.65800005
5562,5562,0.79390615,0.744,0.8767839,0.65800005
5563,5563,0.7938723,0.744,0.876746,0.65800005
5564,5564,0.7938386,0.744,0.87670815,0.65800005
5565,5565,0.79380476,0.744,0.8766701,0.65800005
5566,5566,0.793771,0.744,0.87663233,0.65800005
5567,5567,0.7937371,0.744,0.8765944,0.65800005
5568,5568,0.79370326,0.744,0.87655646,0.65800005
5569,5569,0.7936694,0.744,0.87651855,0.65800005
5570,5570,0.79363567,0.744,0.87648064,0.65800005
5571,5571,0.79360175,0.744,0.87644273,0.65800005
5572,5572,0.79356784,0.744,0.87640476,0.65800005
5573,5573,0.7935339,0.744,0.87636673,0.65800005
5574,5574,0.79350007,0.744,0.8763287,0.65800005
5575,5575,0.7934661,0.744,0.87629074,0.65800005
5576,5576,0.7934322,0.744,0.8762527,0.65800005
5577,5577,0.7933983,0.744,0.87621486,0.65800005
5578,5578,0.7933644,0.744,0.8761769,0.65800005
5579,5579,0.79333055,0.744,0.8761388,0.65800005
5580,5580,0.79329664,0.744,0.8761009,0.65800005
5581,5581,0.7932626,0.744,0.87606287,0.65800005
5582,5582,0.7932287,0.744,0.8760247,0.65800005
5583,5583,0.79319465,0.744,0.87598664,0.65800005
5584,5584,0.7931607,0.744,0.87594867,0.65800005
5585,5585,0.7931266,0.744,0.8759106,0.65800005
5586,5586,0.79309267,0.744,0.87587243,0.65800005
5587,5587,0.79305863,0.744,0.8758343,0.65800005
5588,5588,0.7930246,0.744,0.87579614,0.65800005
5589,5589,0.79299045,0.744,0.87575793,0.65800005
5590,5590,0.7929564,0.744,0.87571985,0.65800005
5591,5591,0.79292226,0.744,0.8756816,0.65800005
5592,5592,0.79288816,0.744,0.8756433,0.65800005
5593,5593,0.79285395,0.744,0.8756051,0.65800005
5594,5594,0.79281986,0.744,0.87556684,0.65800005
5595,5595,0.7927858,0.744,0.87552845,0.65800005
5596,5596,0.7927516,0.744,0.8754901,0.65800005
5597,5597,0.79271746,0.744,0.8754519,0.65800005
5598,5598,0.7926832,0.744,0.8754136,0.65800005
5599,5599,0.792649,0.744,0.8753752,0.65800005
5600,5600,0.7926148,0.74500006,0.87533706,0.65800005
5601,5601,0.7925806,0.74500006,0.8752986,0.65800005
5602,5602,0.7925464,0.74500006,0.87526035,0.65800005
5603,5603,0.7925122,0.74500006,0.87522197,0.65800005
5604,5604,0.79247797,0.74500006,0.8751836,0.65800005
5605,5605,0.79244363,0.74500006,0.87514514,0.65800005
5606,5606,0.79240936,0.74500006,0.8751067,0.65800005
5607,5607,0.792375,0.74500006,0.8750683,0.65800005
5608,5608,0.79234076,0.74500006,0.87503,0.65800005
5609,5609,0.7923065,0.74500006,0.8749915,0.65800005
5610,5610,0.7922722,0.74500006,0.8749531,0.65800005
5611,5611,0.7922378,0.74500006,0.87491465,0.65800005
5612,5612,0.7922035,0.74500006,0.8748762,0.65800005
5613,5613,0.7921691,0.74500006,0.8748376,0.65900004
5614,5614,0.79213476,0.74500006,0.87479913,0.65900004
5615,5615,0.7921003,0.74500006,0.8747607,0.65900004
5616,5616,0.79206604,0.74500006,0.874722,0.65900004
5617,5617,0.79203165,0.74500006,0.87468356,0.65900004
5618,5618,0.79199713,0.74600005,0.87464505,0.65900004
5619,5619,0.7919628,0.74600005,0.87460655,0.65900004
5620,5620,0.7919284,0.74600005,0.8745679,0.65900004
5621,5621,0.7918939,0.74600005,0.8745294,0.65900004
5622,5622,0.79185945,0.74600005,0.87449086,0.65900004
5623,5623,0.791825,0.74600005,0.8744523,0.65900004
5624,5624,0.7917906,0.74600005,0.8744137,0.65900004
5625,5625,0.79175615,0.74600005,0.8743751,0.65900004
5626,5626,0.7917217,0.74600005,0.87433654,0.65900004
5627,5627,0.7916872,0.74600005,0.8742979,0.65900004
5628,5628,0.7916526,0.74600005,0.87425923,0.65900004
5629,5629,0.7916182,0.74600005,0.87422067,0.65900004
5630,5630,0.79158366,0.74600005,0.874182,0.65900004
5631,5631,0.79154915,0.74600005,0.8741434,0.65900004
5632,5632,0.7915146,0.74600005,0.87410474,0.65900004
5633,5633,0.79148,0.74600005,0.874066,0.65900004
5634,5634,0.7914455,0.74600005,0.8740275,0.65900004
5635,5635,0.79141086,0.74600005,0.8739888,0.65900004
5636,5636,0.7913762,0.74600005,0.8739501,0.65900004
5637,5637,0.7913416,0.74600005,0.8739113,0.65900004
5638,5638,0.79130703,0.74600005,0.87387246,0.65900004
5639,5639,0.79127234,0.74700004,0.8738339,0.65900004
5640,5640,0.7912378,0.74700004,0.87379515,0.65900004
5641,5641,0.7912031,0.74700004,0.8737564,0.65900004
5642,5642,0.7911685,0.74700004,0.87371767,0.65900004
5643,5643,0.7911339,0.74700004,0.8736789,0.66
5644,5644,0.79109913,0.74700004,0.87364006,0.66
5645,5645,0.79106444,0.74700004,0.87360126,0.66
5646,5646,0.7910297,0.74700004,0.8735624,0.66
5647,5647,0.7909951,0.74700004,0.8735236,0.66
5648,5648,0.7909603,0.74700004,0.8734848,0.66
5649,5649,0.7909255,0.74700004,0.8734459,0.66
5650,5650,0.79089075,0.74700004,0.87340707,0.66
5651,5651,0.790856,0.74700004,0.87336826,0.66
5652,5652,0.79082125,0.74700004,0.8733296,0.66
5653,5653,0.79078656,0.74700004,0.8732908,0.66
5654,5654,0.7907518,0.74700004,0.87325186,0.66
5655,5655,0.79071695,0.74700004,0.87321305,0.66
5656,5656,0.79068226,0.74700004,0.87317425,0.66
5657,5657,0.79064745,0.74700004,0.8731354,0.66
5658,5658,0.79061264,0.74700004,0.8730965,0.66
5659,5659,0.79057777,0.74700004,0.8730576,0.66
5660,5660,0.790543,0.74700004,0.87301874,0.66
5661,5661,0.7905081,0.74700004,0.87297976,0.66
5662,5662,0.79047316,0.74700004,0.8729409,0.66
5663,5663,0.7904384,0.74700004,0.872902,0.66
5664,5664,0.79040354,0.74700004,0.8728629,0.66
5665,5665,0.7903686,0.74700004,0.8728241,0.66
5666,5666,0.79033387,0.74700004,0.872785,0.66
5667,5667,0.79029894,0.74700004,0.8727462,0.66
5668,5668,0.79026395,0.74700004,0.8727071,0.66
5669,5669,0.7902291,0.74700004,0.87266815,0.66
5670,5670,0.7901942,0.74700004,0.8726291,0.66
5671,5671,0.7901592,0.74700004,0.8725901,0.66
5672,5672,0.79012424,0.74700004,0.8725512,0.66
5673,5673,0.79008925,0.74700004,0.8725121,0.66
5674,5674,0.7900543,0.74700004,0.872473,0.66
5675,5675,0.79001933,0.74700004,0.8724339,0.66
5676,5676,0.7899844,0.74700004,0.8723948,0.66
5677,5677,0.7899493,0.74700004,0.87235564,0.66
5678,5678,0.78991437,0.74700004,0.8723166,0.66
5679,5679,0.7898793,0.74700004,0.87227756,0.66
5680,5680,0.7898441,0.74700004,0.87223834,0.66
5681,5681,0.78980917,0.74700004,0.87219924,0.66
5682,5682,0.78977406,0.74700004,0.87216,0.66
5683,5683,0.7897391,0.74700004,0.87212104,0.66
5684,5684,0.7897039,0.74700004,0.87208194,0.66
5685,5685,0.78966886,0.74700004,0.87204266,0.66
5686,5686,0.7896338,0.74700004,0.8720035,0.66
5687,5687,0.7895985,0.74700004,0.87196434,0.66
5688,5688,0.7895636,0.74700004,0.8719251,0.66
5689,5689,0.78952837,0.74700004,0.8718859,0.66
5690,5690,0.7894932,0.74700004,0.8718467,0.66
5691,5691,0.78945816,0.74700004,0.87180746,0.66
5692,5692,0.78942287,0.74700004,0.87176824,0.661
5693,5693,0.7893878,0.74700004,0.871729,0.661
5694,5694,0.7893527,0.748,0.87168974,0.661
5695,5695,0.78931755,0.748,0.8716505,0.661
5696,5696,0.7892823,0.748,0.87161136,0.661
5697,5697,0.78924716,0.748,0.87157214,0.661
5698,5698,0.789212,0.748,0.87153274,0.661
5699,5699,0.78917676,0.748,0.87149364,0.661
5700,5700,0.78914165,0.748,0.8714543,0.661
5701,5701,0.7891064,0.748,0.8714151,0.661
5702,5702,0.7890712,0.748,0.87137586,0.661
5703,5703,0.789036,0.749,0.8713365,0.661
5704,5704,0.78900063,0.749,0.87129724,0.66200006
5705,5705,0.78896546,0.749,0.87125784,0.66200006
5706,5706,0.7889303,0.749,0.87121856,0.66200006
5707,5707,0.78889495,0.749,0.8711792,0.66200006
5708,5708,0.7888598,0.749,0.8711398,0.66200006
5709,5709,0.7888245,0.749,0.8711006,0.66200006
5710,5710,0.7887892,0.749,0.8710612,0.66200006
5711,5711,0.7887539,0.749,0.8710218,0.66200006
5712,5712,0.7887186,0.749,0.87098247,0.66200006
5713,5713,0.7886832,0.749,0.870943,0.66200006
5714,5714,0.78864795,0.749,0.87090373,0.66200006
5715,5715,0.7886126,0.749,0.8708642,0.66200006
5716,5716,0.78857726,0.749,0.8708247,0.66200006
5717,5717,0.7885419,0.749,0.87078536,0.66200006
5718,5718,0.78850657,0.75000006,0.8707459,0.66200006
5719,5719,0.78847116,0.75000006,0.8707064,0.66200006
5720,5720,0.78843576,0.75000006,0.87066704,0.66200006
5721,5721,0.7884004,0.75000006,0.8706274,0.66200006
5722,5722,0.78836495,0.75000006,0.8705878,0.66200006
5723,5723,0.7883294,0.75000006,0.8705483,0.66200006
5724,5724,0.78829396,0.75000006,0.8705088,0.66200006
5725,5725,0.7882586,0.75000006,0.8704693,0.66200006
5726,5726,0.7882231,0.75000006,0.87042964,0.66300005
5727,5727,0.7881876,0.75000006,0.87039,0.66300005
5728,5728,0.78815216,0.75000006,0.8703504,0.66300005
5729,5729,0.7881167,0.75000006,0.8703109,0.66300005
5730,5730,0.78808117,0.75200003,0.87027127,0.66400003
5731,5731,0.78804564,0.75200003,0.87023175,0.66400003
5732,5732,0.7880102,0.75200003,0.87019205,0.66400003
5733,5733,0.78797466,0.75200003,0.8701524,0.66400003
5734,5734,0.7879391,0.75200003,0.87011266,0.66400003
5735,5735,0.7879035,0.75200003,0.870073,0.66400003
5736,5736,0.78786796,0.75200003,0.8700334,0.66400003
5737,5737,0.78783244,0.75200003,0.8699937,0.66400003
5738,5738,0.7877968,0.75200003,0.86995405,0.66400003
5739,5739,0.78776115,0.75200003,0.86991435,0.66400003
5740,5740,0.7877257,0.75200003,0.8698748,0.66400003
5741,5741,0.78769004,0.75200003,0.869835,0.66400003
5742,5742,0.78765446,0.75200003,0.8697952,0.66400003
5743,5743,0.7876189,0.75200003,0.8697555,0.66400003
5744,5744,0.78758323,0.75200003,0.8697158,0.66400003
5745,5745,0.7875475,0.75200003,0.86967593,0.66400003
5746,5746,0.7875118,0.75200003,0.86963636,0.66400003
5747,5747,0.7874762,0.75200003,0.8695964,0.66400003
5748,5748,0.7874405,0.75200003,0.8695567,0.66400003
5749,5749,0.7874049,0.75200003,0.86951697,0.665
5750,5750,0.78736913,0.75200003,0.8694771,0.665
5751,5751,0.7873334,0.75200003,0.86943734,0.665
5752,5752,0.78729767,0.75200003,0.8693975,0.665
5753,5753,0.7872619,0.75200003,0.86935765,0.665
5754,5754,0.78722626,0.75200003,0.86931777,0.665
5755,5755,0.78719044,0.75200003,0.8692779,0.666
5756,5756,0.7871546,0.75200003,0.8692379,0.666
5757,5757,0.7871189,0.75200003,0.86919796,0.666
5758,5758,0.7870831,0.75200003,0.86915815,0.666
5759,5759,0.7870473,0.75200003,0.8691183,0.666
5760,5760,0.7870116,0.75200003,0.86907834,0.666
5761,5761,0.78697574,0.75200003,0.8690386,0.666
5762,5762,0.78694,0.753,0.8689985,0.666
5763,5763,0.7869041,0.753,0.8689587,0.666
5764,5764,0.78686833,0.753,0.86891884,0.666
5765,5765,0.7868325,0.753,0.8688789,0.666
5766,5766,0.7867967,0.753,0.86883897,0.666
5767,5767,0.78676087,0.753,0.86879903,0.666
5768,5768,0.78672487,0.753,0.868759,0.66700006
5769,5769,0.78668904,0.753,0.86871916,0.66700006
5770,5770,0.7866532,0.753,0.86867905,0.66700006
5771,5771,0.78661734,0.753,0.86863923,0.66700006
5772,5772,0.7865815,0.753,0.8685992,0.66700006
5773,5773,0.7865456,0.753,0.8685592,0.66700006
5774,5774,0.78650963,0.753,0.8685192,0.66700006
5775,5775,0.7864737,0.753,0.86847913,0.66700006
5776,5776,0.7864378,0.753,0.86843914,0.66700006
5777,5777,0.78640175,0.753,0.8683991,0.66700006
5778,5778,0.78636587,0.753,0.868359,0.66700006
5779,5779,0.78632987,0.753,0.8683191,0.66700006
5780,5780,0.7862939,0.753,0.86827886,0.66700006
5781,5781,0.7862579,0.753,0.86823887,0.66700006
5782,5782,0.78622186,0.753,0.86819875,0.66700006
5783,5783,0.786186,0.753,0.8681587,0.66700006
5784,5784,0.78614986,0.753,0.8681185,0.66700006
5785,5785,0.7861138,0.753,0.8680784,0.66700006
5786,5786,0.7860778,0.753,0.8680382,0.66800004
5787,5787,0.7860418,0.753,0.86799806,0.66800004
5788,5788,0.7860057,0.753,0.867958,0.669
5789,5789,0.78596956,0.753,0.8679177,0.669
5790,5790,0.7859334,0.753,0.8678775,0.669
5791,5791,0.7858974,0.753,0.8678372,0.669
5792,5792,0.78586125,0.753,0.867797,0.669
5793,5793,0.7858252,0.754,0.8677569,0.669
5794,5794,0.785789,0.754,0.86771667,0.669
5795,5795,0.78575295,0.754,0.8676764,0.669
5796,5796,0.7857168,0.754,0.867636,0.669
5797,5797,0.7856808,0.754,0.86759585,0.669
5798,5798,0.7856445,0.754,0.8675556,0.669
5799,5799,0.7856083,0.754,0.8675154,0.669
5800,5800,0.7855721,0.754,0.867475,0.669
5801,5801,0.78553593,0.754,0.86743474,0.669
5802,5802,0.78549975,0.754,0.86739445,0.669
5803,5803,0.7854635,0.754,0.86735415,0.669
5804,5804,0.7854272,0.754,0.86731386,0.669
5805,5805,0.7853911,0.754,0.86727357,0.669
5806,5806,0.785355,0.754,0.8672333,0.669
5807,5807,0.78531885,0.754,0.86719304,0.669
5808,5808,0.78528255,0.754,0.86715287,0.669
5809,5809,0.78524643,0.754,0.8671126,0.669
5810,5810,0.7852103,0.754,0.86707234,0.669
5811,5811,0.7851742,0.754,0.8670322,0.669
5812,5812,0.78513795,0.75500005,0.8669919,0.669
5813,5813,0.7851018,0.75500005,0.86695164,0.669
5814,5814,0.7850657,0.75600004,0.8669113,0.669
5815,5815,0.7850296,0.75600004,0.866871,0.669
5816,5816,0.78499335,0.75600004,0.86683065,0.67
5817,5817,0.78495705,0.75600004,0.8667904,0.67
5818,5818,0.7849209,0.75600004,0.8667501,0.67
5819,5819,0.7848847,0.75600004,0.86670977,0.67
5820,5820,0.7848485,0.75600004,0.86666936,0.67
5821,5821,0.7848122,0.75600004,0.86662906,0.67
5822,5822,0.784776,0.757,0.8665888,0.67
5823,5823,0.7847397,0.757,0.8665484,0.67
5824,5824,0.78470343,0.757,0.86650795,0.67
5825,5825,0.7846671,0.757,0.86646754,0.67
5826,5826,0.78463084,0.757,0.8664272,0.67
5827,5827,0.7845946,0.757,0.8663867,0.67
5828,5828,0.7845582,0.757,0.8663463,0.67
5829,5829,0.784522,0.757,0.8663059,0.67
5830,5830,0.7844856,0.757,0.8662654,0.67
5831,5831,0.7844493,0.757,0.86622494,0.67
5832,5832,0.78441286,0.757,0.86618453,0.67
5833,5833,0.7843764,0.757,0.86614394,0.67
5834,5834,0.7843401,0.757,0.8661036,0.67
5835,5835,0.7843037,0.757,0.8660631,0.67
5836,5836,0.78426725,0.757,0.8660226,0.67
5837,5837,0.7842309,0.757,0.865982,0.67
5838,5838,0.78419447,0.757,0.8659416,0.67
5839,5839,0.7841581,0.757,0.86590093,0.67
5840,5840,0.7841216,0.757,0.86586034,0.67
5841,5841,0.7840851,0.757,0.86581975,0.67
5842,5842,0.7840487,0.757,0.8657792,0.67
5843,5843,0.78401226,0.758,0.8657387,0.67
5844,5844,0.7839756,0.758,0.8656981,0.67
5845,5845,0.7839392,0.758,0.86565757,0.67
5846,5846,0.78390276,0.758,0.8656169,0.67
5847,5847,0.7838662,0.758,0.8655763,0.67
5848,5848,0.7838297,0.758,0.86553574,0.67
5849,5849,0.7837933,0.758,0.86549515,0.67
5850,5850,0.78375673,0.758,0.86545455,0.67
5851,5851,0.78372025,0.758,0.86541396,0.67
5852,5852,0.7836837,0.758,0.8653733,0.67
5853,5853,0.7836471,0.758,0.8653328,0.67
5854,5854,0.78361064,0.758,0.86529213,0.67
5855,5855,0.7835739,0.758,0.8652514,0.67
5856,5856,0.7835375,0.758,0.8652108,0.67
5857,5857,0.7835009,0.758,0.86517006,0.67
5858,5858,0.7834642,0.758,0.8651293,0.67
5859,5859,0.7834278,0.758,0.8650887,0.67
5860,5860,0.783391,0.758,0.86504805,0.671
5861,5861,0.7833544,0.758,0.86500734,0.671
5862,5862,0.78331774,0.758,0.8649667,0.671
5863,5863,0.783281,0.758,0.8649258,0.671
5864,5864,0.7832443,0.758,0.8648851,0.671
5865,5865,0.7832077,0.758,0.8648443,0.671
5866,5866,0.783171,0.75900006,0.8648036,0.671
5867,5867,0.78313434,0.75900006,0.86476284,0.671
5868,5868,0.78309757,0.75900006,0.864722,0.671
5869,5869,0.7830608,0.75900006,0.86468124,0.671
5870,5870,0.7830241,0.75900006,0.86464036,0.671
5871,5871,0.7829874,0.75900006,0.86459965,0.671
5872,5872,0.7829506,0.75900006,0.8645588,0.671
5873,5873,0.7829138,0.75900006,0.8645179,0.671
5874,5874,0.782877,0.75900006,0.8644771,0.671
5875,5875,0.78284025,0.75900006,0.86443615,0.671
5876,5876,0.78280336,0.75900006,0.8643952,0.671
5877,5877,0.7827666,0.75900006,0.8643543,0.671
5878,5878,0.7827297,0.75900006,0.8643135,0.671
5879,5879,0.7826929,0.75900006,0.8642725,0.67200005
5880,5880,0.78265595,0.75900006,0.8642315,0.67200005
5881,5881,0.78261924,0.75900006,0.8641905,0.67200005
5882,5882,0.78258246,0.75900006,0.86414963,0.67200005
5883,5883,0.7825455,0.75900006,0.86410874,0.67200005
5884,5884,0.7825087,0.76000005,0.86406773,0.67200005
5885,5885,0.7824718,0.76000005,0.8640268,0.67200005
5886,5886,0.782435,0.76000005,0.8639858,0.67200005
5887,5887,0.78239805,0.76000005,0.8639448,0.67200005
5888,5888,0.7823612,0.76000005,0.863904,0.67200005
5889,5889,0.7823244,0.76000005,0.863863,0.67200005
5890,5890,0.7822874,0.76000005,0.86382204,0.67200005
5891,5891,0.7822505,0.76000005,0.8637811,0.67200005
5892,5892,0.7822136,0.76000005,0.86374015,0.67200005
5893,5893,0.78217673,0.76000005,0.86369914,0.67200005
5894,5894,0.7821398,0.76000005,0.86365813,0.67200005
5895,5895,0.7821028,0.76000005,0.86361706,0.67200005
5896,5896,0.7820658,0.76000005,0.8635761,0.67200005
5897,5897,0.78202885,0.76000005,0.8635349,0.67200005
5898,5898,0.78199184,0.76000005,0.863494,0.67200005
5899,5899,0.78195494,0.76000005,0.8634529,0.67200005
5900,5900,0.7819178,0.76000005,0.86341184,0.67300004
5901,5901,0.781881,0.76000005,0.8633708,0.67300004
5902,5902,0.7818439,0.76000005,0.8633299,0.67300004
5903,5903,0.7818069,0.76000005,0.8632887,0.67300004
5904,5904,0.7817698,0.76000005,0.8632475,0.67300004
5905,5905,0.7817327,0.76000005,0.8632065,0.67300004
5906,5906,0.7816957,0.76000005,0.8631654,0.67300004
5907,5907,0.7816586,0.76000005,0.8631243,0.67300004
5908,5908,0.7816216,0.76000005,0.8630833,0.67300004
5909,5909,0.78158456,0.76000005,0.8630422,0.67300004
5910,5910,0.78154755,0.76000005,0.863001,0.67300004
5911,5911,0.7815104,0.76000005,0.8629599,0.67300004
5912,5912,0.7814733,0.76000005,0.86291885,0.67300004
5913,5913,0.7814362,0.76000005,0.86287767,0.67300004
5914,5914,0.7813992,0.76000005,0.86283654,0.67300004
5915,5915,0.781362,0.76000005,0.8627954,0.67300004
5916,5916,0.78132486,0.76000005,0.8627542,0.67300004
5917,5917,0.7812877,0.76000005,0.86271304,0.67300004
5918,5918,0.7812506,0.76000005,0.8626718,0.67300004
5919,5919,0.7812135,0.76000005,0.8626306,0.67300004
5920,5920,0.7811764,0.76000005,0.86258954,0.67300004
5921,5921,0.7811393,0.76000005,0.86254835,0.67300004
5922,5922,0.7811022,0.76000005,0.86250746,0.67300004
5923,5923,0.781065,0.76000005,0.86246634,0.67300004
5924,5924,0.781028,0.76000005,0.8624252,0.67300004
5925,5925,0.78099096,0.76000005,0.86238414,0.67300004
5926,5926,0.7809538,0.76000005,0.86234313,0.67300004
5927,5927,0.7809167,0.76000005,0.86230195,0.67300004
5928,5928,0.7808796,0.76000005,0.8622607,0.67300004
5929,5929,0.7808424,0.76000005,0.86221963,0.67300004
5930,5930,0.7808054,0.76000005,0.86217844,0.67300004
5931,5931,0.7807683,0.76000005,0.8621373,0.67300004
5932,5932,0.78073114,0.76000005,0.86209613,0.67300004
5933,5933,0.78069395,0.76000005,0.8620548,0.67300004
5934,5934,0.7806568,0.76000005,0.8620137,0.67300004
5935,5935,0.7806197,0.76000005,0.8619726,0.67300004
5936,5936,0.7805825,0.76000005,0.8619312,0.67300004
5937,5937,0.78054523,0.76000005,0.86188996,0.67300004
5938,5938,0.78050804,0.76000005,0.8618488,0.674
5939,5939,0.7804707,0.76000005,0.86180747,0.674
5940,5940,0.78043365,0.76000005,0.8617662,0.674
5941,5941,0.7803964,0.76000005,0.861725,0.674
5942,5942,0.78035915,0.76000005,0.86168367,0.674
5943,5943,0.78032184,0.76000005,0.8616423,0.674
5944,5944,0.7802846,0.76000005,0.86160105,0.674
5945,5945,0.7802473,0.76000005,0.8615597,0.674
5946,5946,0.78021,0.76100004,0.8615183,0.675
5947,5947,0.7801728,0.76100004,0.86147696,0.675
5948,5948,0.78013533,0.76100004,0.8614356,0.675
5949,5949,0.78009814,0.76100004,0.8613942,0.675
5950,5950,0.78006077,0.76100004,0.8613528,0.675
5951,5951,0.78002334,0.76100004,0.8613114,0.675
5952,5952,0.77998614,0.76100004,0.86127,0.675
5953,5953,0.7799487,0.76100004,0.86122864,0.675
5954,5954,0.7799114,0.76100004,0.86118704,0.675
5955,5955,0.7798741,0.76100004,0.8611457,0.675
5956,5956,0.77983665,0.76100004,0.8611043,0.675
5957,5957,0.7797992,0.76100004,0.86106277,0.675
5958,5958,0.779762,0.76100004,0.8610213,0.675
5959,5959,0.7797245,0.76100004,0.8609799,0.675
5960,5960,0.77968717,0.76100004,0.8609383,0.675
5961,5961,0.7796496,0.76100004,0.8608969,0.675
5962,5962,0.77961236,0.76100004,0.8608554,0.675
5963,5963,0.7795749,0.76100004,0.86081386,0.675
5964,5964,0.7795374,0.76100004,0.8607723,0.675
5965,5965,0.7794998,0.76100004,0.8607309,0.67600006
5966,5966,0.7794624,0.76100004,0.8606894,0.67600006
5967,5967,0.77942497,0.76100004,0.86064774,0.67600006
5968,5968,0.77938753,0.76100004,0.86060613,0.67600006
5969,5969,0.77935004,0.76100004,0.8605646,0.67600006
5970,5970,0.7793125,0.76100004,0.86052305,0.67600006
5971,5971,0.77927506,0.76100004,0.86048156,0.67600006
5972,5972,0.7792374,0.76100004,0.8604399,0.67600006
5973,5973,0.77919984,0.76100004,0.86039823,0.67600006
5974,5974,0.7791624,0.76100004,0.86035675,0.67600006
5975,5975,0.77912474,0.76100004,0.86031514,0.67600006
5976,5976,0.77908725,0.76100004,0.8602734,0.67600006
5977,5977,0.7790496,0.76100004,0.8602318,0.67600006
5978,5978,0.7790121,0.76100004,0.86019003,0.67600006
5979,5979,0.7789745,0.76100004,0.8601484,0.67600006
5980,5980,0.77893674,0.76100004,0.8601067,0.67600006
5981,5981,0.77889913,0.76100004,0.8600651,0.67600006
5982,5982,0.7788615,0.76100004,0.8600234,0.67600006
5983,5983,0.77882385,0.76100004,0.85998166,0.67600006
5984,5984,0.7787862,0.76100004,0.8599398,0.67600006
5985,5985,0.7787485,0.76100004,0.8598981,0.67600006
5986,5986,0.77871084,0.76100004,0.8598563,0.67600006
5987,5987,0.7786731,0.76100004,0.85981464,0.67600006
5988,5988,0.77863544,0.76100004,0.8597728,0.67600006
5989,5989,0.7785977,0.76100004,0.859731,0.67600006
5990,5990,0.77856004,0.76100004,0.85968924,0.67600006
5991,5991,0.77852225,0.76100004,0.8596475,0.67600006
5992,5992,0.7784845,0.76100004,0.8596057,0.67600006
5993,5993,0.77844685,0.76100004,0.85956395,0.67600006
5994,5994,0.7784091,0.76100004,0.859522,0.67600006
5995,5995,0.7783714,0.76100004,0.85948026,0.67600006
5996,5996,0.77833366,0.76100004,0.8594384,0.67600006
5997,5997,0.77829593,0.76100004,0.8593966,0.67600006
5998,5998,0.7782582,0.76100004,0.8593548,0.67600006
5999,5999,0.77822036,0.76100004,0.85931283,0.67600006
6000,6000,0.77818274,0.76100004,0.85927105,0.67600006
6001,6001,0.77814496,0.76100004,0.85922915,0.67600006
6002,6002,0.7781071,0.76100004,0.8591873,0.67700005
6003,6003,0.7780693,0.76100004,0.85914534,0.67700005
6004,6004,0.7780316,0.76100004,0.85910344,0.67700005
6005,6005,0.7779937,0.76100004,0.8590615,0.67700005
6006,6006,0.77795583,0.76100004,0.85901964,0.67700005
6007,6007,0.7779181,0.76100004,0.85897774,0.67700005
6008,6008,0.7778803,0.76100004,0.85893583,0.67700005
6009,6009,0.7778424,0.76100004,0.858894,0.67700005
6010,6010,0.77780455,0.76100004,0.8588519,0.67700005
6011,6011,0.77776664,0.76100004,0.85880995,0.67800003
6012,6012,0.77772874,0.76100004,0.85876805,0.67800003
6013,6013,0.7776909,0.76100004,0.85872597,0.67800003
6014,6014,0.77765286,0.76100004,0.858684,0.67800003
6015,6015,0.777615,0.76100004,0.8586421,0.67800003
6016,6016,0.7775771,0.76100004,0.8586,0.67800003
6017,6017,0.77753913,0.76100004,0.858558,0.679
6018,6018,0.7775011,0.76100004,0.85851604,0.679
6019,6019,0.77746314,0.76100004,0.8584739,0.679
6020,6020,0.7774252,0.76100004,0.8584319,0.679
6021,6021,0.777387,0.76100004,0.8583898,0.679
6022,6022,0.7773491,0.76100004,0.8583478,0.679
6023,6023,0.77731097,0.76100004,0.8583056,0.679
6024,6024,0.777273,0.76100004,0.8582635,0.679
6025,6025,0.7772349,0.76100004,0.8582213,0.679
6026,6026,0.7771968,0.76100004,0.85817915,0.679
6027,6027,0.77715874,0.76100004,0.85813713,0.679
6028,6028,0.77712065,0.76100004,0.8580947,0.679
6029,6029,0.77708244,0.76100004,0.85805255,0.679
6030,6030,0.77704436,0.76100004,0.8580103,0.679
6031,6031,0.7770063,0.76100004,0.8579681,0.679
6032,6032,0.77696806,0.76100004,0.8579259,0.679
6033,6033,0.77693,0.76100004,0.8578837,0.679
6034,6034,0.7768917,0.76100004,0.85784155,0.679
6035,6035,0.7768537,0.76100004,0.85779923,0.679
6036,6036,0.7768154,0.76100004,0.8577569,0.68
6037,6037,0.77677727,0.76100004,0.8577147,0.68
6038,6038,0.776739,0.76100004,0.85767245,0.68
6039,6039,0.7767008,0.76100004,0.8576302,0.68
6040,6040,0.7766626,0.76100004,0.8575879,0.68100005
6041,6041,0.7766244,0.76100004,0.8575456,0.68200004
6042,6042,0.77658606,0.76100004,0.8575032,0.68200004
6043,6043,0.7765479,0.76100004,0.85746086,0.68200004
6044,6044,0.7765095,0.76100004,0.8574185,0.68200004
6045,6045,0.77647126,0.76100004,0.85737616,0.68200004
6046,6046,0.776433,0.76100004,0.8573338,0.68200004
6047,6047,0.7763946,0.76100004,0.8572914,0.68200004
6048,6048,0.77635634,0.76100004,0.8572491,0.68200004
6049,6049,0.77631795,0.762,0.8572067,0.68200004
6050,6050,0.7762797,0.762,0.8571642,0.68200004
6051,6051,0.77624136,0.762,0.8571219,0.68200004
6052,6052,0.776203,0.762,0.8570793,0.68200004
6053,6053,0.7761647,0.762,0.8570368,0.68200004
6054,6054,0.77612627,0.762,0.8569945,0.68200004
6055,6055,0.7760879,0.762,0.85695183,0.68200004
6056,6056,0.77604944,0.762,0.8569094,0.68200004
6057,6057,0.77601105,0.762,0.8568668,0.68200004
6058,6058,0.77597255,0.762,0.85682446,0.68200004
6059,6059,0.77593404,0.762,0.8567818,0.68200004
6060,6060,0.77589566,0.762,0.8567392,0.68200004
6061,6061,0.77585715,0.762,0.85669655,0.68200004
6062,6062,0.77581865,0.762,0.85665405,0.68200004
6063,6063,0.77578,0.762,0.85661143,0.68200004
6064,6064,0.77574164,0.762,0.85656875,0.68200004
6065,6065,0.7757031,0.76400006,0.85652614,0.68200004
6066,6066,0.7756645,0.76400006,0.8564836,0.68200004
6067,6067,0.775626,0.76400006,0.85644096,0.68200004
6068,6068,0.77558744,0.76400006,0.85639834,0.68200004
6069,6069,0.775549,0.76400006,0.8563556,0.68200004
6070,6070,0.77551043,0.76400006,0.85631317,0.68200004
6071,6071,0.7754719,0.76400006,0.8562704,0.68200004
6072,6072,0.77543324,0.76400006,0.85622764,0.68200004
6073,6073,0.7753946,0.76600003,0.856185,0.68200004
6074,6074,0.775356,0.76600003,0.85614234,0.68200004
6075,6075,0.7753174,0.76600003,0.8560996,0.68200004
6076,6076,0.7752788,0.767,0.85605687,0.68200004
6077,6077,0.77524006,0.767,0.85601413,0.68200004
6078,6078,0.77520144,0.767,0.85597134,0.68200004
6079,6079,0.77516276,0.767,0.8559286,0.68200004
6080,6080,0.7751242,0.767,0.85588586,0.68200004
6081,6081,0.7750855,0.767,0.855843,0.68200004
6082,6082,0.77504665,0.767,0.85580015,0.68200004
6083,6083,0.77500796,0.767,0.85575736,0.68200004
6084,6084,0.77496916,0.767,0.85571444,0.68200004
6085,6085,0.7749304,0.767,0.85567164,0.68200004
6086,6086,0.77489156,0.767,0.85562867,0.68200004
6087,6087,0.7748528,0.767,0.8555859,0.68200004
6088,6088,0.774814,0.767,0.85554296,0.68200004
6089,6089,0.7747752,0.767,0.8554999,0.68200004
6090,6090,0.77473634,0.767,0.85545707,0.68200004
6091,6091,0.7746974,0.768,0.8554141,0.68200004
6092,6092,0.7746587,0.768,0.85537124,0.68200004
6093,6093,0.77461994,0.768,0.8553284,0.68200004
6094,6094,0.774581,0.768,0.8552854,0.68200004
6095,6095,0.77454215,0.768,0.8552425,0.683
6096,6096,0.77450335,0.768,0.8551995,0.683
6097,6097,0.77446437,0.768,0.85515654,0.683
6098,6098,0.77442557,0.768,0.85511357,0.683
6099,6099,0.77438664,0.76900005,0.85507053,0.683
6100,6100,0.7743476,0.76900005,0.8550276,0.683
6101,6101,0.77430874,0.76900005,0.8549846,0.683
6102,6102,0.7742699,0.76900005,0.85494167,0.683
6103,6103,0.77423096,0.76900005,0.8548984,0.683
6104,6104,0.7741919,0.76900005,0.85485554,0.683
6105,6105,0.77415293,0.76900005,0.8548123,0.683
6106,6106,0.77411395,0.77000004,0.85476923,0.683
6107,6107,0.77407503,0.77000004,0.8547261,0.683
6108,6108,0.774036,0.77000004,0.8546831,0.683
6109,6109,0.773997,0.77000004,0.85464007,0.683
6110,6110,0.7739579,0.77000004,0.854597,0.683
6111,6111,0.773919,0.77000004,0.8545539,0.683
6112,6112,0.77387995,0.77000004,0.85451066,0.683
6113,6113,0.7738409,0.77000004,0.85446745,0.683
6114,6114,0.77380186,0.77000004,0.8544245,0.683
6115,6115,0.7737627,0.77000004,0.8543812,0.683
6116,6116,0.77372366,0.77000004,0.854338,0.683
6117,6117,0.77368474,0.77000004,0.8542949,0.683
6118,6118,0.7736455,0.77000004,0.8542517,0.683
6119,6119,0.7736064,0.77000004,0.8542084,0.683
6120,6120,0.77356726,0.77000004,0.8541653,0.683
6121,6121,0.7735281,0.77000004,0.85412204,0.683
6122,6122,0.77348894,0.77000004,0.8540787,0.683
6123,6123,0.7734498,0.77000004,0.8540355,0.683
6124,6124,0.77341056,0.77000004,0.85399216,0.683
6125,6125,0.77337146,0.77000004,0.853949,0.683
6126,6126,0.7733321,0.77000004,0.8539056,0.683
6127,6127,0.773293,0.77000004,0.8538623,0.683
6128,6128,0.77325374,0.77000004,0.8538191,0.683
6129,6129,0.7732145,0.77000004,0.8537757,0.684
6130,6130,0.7731752,0.77000004,0.85373247,0.68500006
6131,6131,0.773136,0.771,0.853689,0.68500006
6132,6132,0.7730968,0.771,0.8536458,0.68500006
6133,6133,0.7730576,0.771,0.85360235,0.68500006
6134,6134,0.7730183,0.771,0.8535591,0.68500006
6135,6135,0.77297896,0.771,0.85351574,0.68500006
6136,6136,0.77293974,0.771,0.8534723,0.68600005
6137,6137,0.7729003,0.771,0.85342884,0.68600005
6138,6138,0.772861,0.772,0.8533854,0.68600005
6139,6139,0.77282166,0.772,0.85334206,0.68600005
6140,6140,0.7727823,0.772,0.8532986,0.68600005
6141,6141,0.7727429,0.772,0.85325515,0.68600005
6142,6142,0.7727035,0.772,0.85321176,0.68600005
6143,6143,0.7726643,0.772,0.8531682,0.68600005
6144,6144,0.7726249,0.772,0.85312474,0.68700004
6145,6145,0.77258545,0.772,0.8530813,0.68700004
6146,6146,0.7725459,0.772,0.8530378,0.68700004
6147,6147,0.7725064,0.772,0.8529943,0.68700004
6148,6148,0.77246696,0.772,0.8529509,0.68700004
6149,6149,0.77242756,0.772,0.8529072,0.68700004
6150,6150,0.77238816,0.772,0.8528636,0.68700004
6151,6151,0.7723486,0.772,0.8528201,0.68700004
6152,6152,0.7723092,0.772,0.8527765,0.68700004
6153,6153,0.77226955,0.772,0.85273296,0.68700004
6154,6154,0.77223,0.77300006,0.8526894,0.68700004
6155,6155,0.7721906,0.772,0.8526457,0.68700004
6156,6156,0.7721509,0.772,0.85260206,0.68700004
6157,6157,0.7721113,0.772,0.8525584,0.68700004
6158,6158,0.7720718,0.772,0.85251474,0.68700004
6159,6159,0.7720322,0.772,0.8524711,0.68700004
6160,6160,0.77199256,0.772,0.8524274,0.68700004
6161,6161,0.7719529,0.772,0.85238373,0.68700004
6162,6162,0.77191323,0.772,0.8523401,0.68700004
6163,6163,0.77187365,0.772,0.85229635,0.68700004
6164,6164,0.77183396,0.772,0.85225266,0.68700004
6165,6165,0.77179426,0.772,0.8522088,0.68700004
6166,6166,0.7717547,0.772,0.8521651,0.68700004
6167,6167,0.771715,0.772,0.85212123,0.68700004
6168,6168,0.7716753,0.772,0.8520773,0.68700004
6169,6169,0.77163553,0.772,0.8520337,0.68700004
6170,6170,0.77159584,0.771,0.85198987,0.68700004
6171,6171,0.7715561,0.771,0.85194594,0.68700004
6172,6172,0.77151626,0.771,0.85190225,0.68700004
6173,6173,0.7714766,0.771,0.85185844,0.68700004
6174,6174,0.7714369,0.771,0.8518145,0.68700004
6175,6175,0.77139705,0.771,0.8517708,0.68700004
6176,6176,0.77135736,0.771,0.85172683,0.68700004
6177,6177,0.7713175,0.771,0.85168296,0.68700004
6178,6178,0.7712777,0.771,0.8516392,0.68700004
6179,6179,0.771238,0.771,0.8515953,0.68700004
6180,6180,0.7711981,0.771,0.8515515,0.68700004
6181,6181,0.7711582,0.771,0.85150754,0.68700004
6182,6182,0.7711184,0.771,0.85146374,0.68700004
6183,6183,0.7710785,0.771,0.85141975,0.68700004
6184,6184,0.77103865,0.771,0.8513759,0.68700004
6185,6185,0.77099884,0.771,0.85133195,0.68700004
6186,6186,0.77095896,0.771,0.851288,0.68700004
6187,6187,0.77091897,0.771,0.8512439,0.68700004
6188,6188,0.7708791,0.771,0.8511999,0.68700004
6189,6189,0.77083915,0.771,0.85115594,0.68700004
6190,6190,0.7707992,0.771,0.8511119,0.68700004
6191,6191,0.77075917,0.771,0.8510679,0.68700004
6192,6192,0.7707193,0.772,0.85102373,0.68700004
6193,6193,0.7706792,0.772,0.85097986,0.68700004
6194,6194,0.77063924,0.772,0.85093576,0.68700004
6195,6195,0.77059925,0.772,0.85089165,0.68700004
6196,6196,0.7705592,0.772,0.8508477,0.68700004
6197,6197,0.7705191,0.772,0.8508034,0.68700004
6198,6198,0.7704789,0.772,0.8507593,0.68700004
6199,6199,0.77043897,0.772,0.8507151,0.68700004
6200,6200,0.77039874,0.772,0.850671,0.68700004
6201,6201,0.77035874,0.772,0.85062677,0.68700004
6202,6202,0.7703186,0.772,0.8505826,0.68700004
6203,6203,0.77027845,0.772,0.85053843,0.68700004
6204,6204,0.7702384,0.772,0.8504943,0.68700004
6205,6205,0.7701982,0.772,0.85045004,0.68700004
6206,6206,0.77015805,0.772,0.8504059,0.68700004
6207,6207,0.77011794,0.772,0.8503616,0.68700004
6208,6208,0.7700778,0.772,0.8503173,0.68700004
6209,6209,0.7700376,0.772,0.85027313,0.68700004
6210,6210,0.7699973,0.772,0.8502288,0.68700004
6211,6211,0.76995707,0.772,0.8501845,0.68700004
6212,6212,0.7699168,0.772,0.8501402,0.68700004
6213,6213,0.76987666,0.77300006,0.8500959,0.68700004
6214,6214,0.7698365,0.77300006,0.8500516,0.68700004
6215,6215,0.7697962,0.77300006,0.8500072,0.68700004
6216,6216,0.7697559,0.77300006,0.84996283,0.68700004
6217,6217,0.76971555,0.77300006,0.84991854,0.68700004
6218,6218,0.7696753,0.77300006,0.8498742,0.68700004
6219,6219,0.7696349,0.77400005,0.84982973,0.68700004
6220,6220,0.7695946,0.77400005,0.8497854,0.68700004
6221,6221,0.76955426,0.77400005,0.849741,0.68700004
6222,6222,0.76951385,0.77400005,0.8496966,0.68700004
6223,6223,0.76947355,0.77400005,0.849652,0.68700004
6224,6224,0.76943314,0.77400005,0.8496077,0.68700004
6225,6225,0.7693928,0.77500004,0.8495631,0.68700004
6226,6226,0.7693523,0.77500004,0.84951884,0.68700004
6227,6227,0.76931196,0.77500004,0.84947425,0.68700004
6228,6228,0.76927143,0.77500004,0.8494298,0.68700004
6229,6229,0.7692311,0.77500004,0.84938526,0.68700004
6230,6230,0.76919067,0.77500004,0.849341,0.688
6231,6231,0.7691504,0.77500004,0.84929675,0.688
6232,6232,0.76911014,0.77500004,0.84925234,0.688
6233,6233,0.76906973,0.77500004,0.849208,0.688
6234,6234,0.76902944,0.77500004,0.8491637,0.688
6235,6235,0.76898926,0.77500004,0.84911937,0.68700004
6236,6236,0.768949,0.77500004,0.84907496,0.68700004
6237,6237,0.7689086,0.77500004,0.84903055,0.68700004
6238,6238,0.76886827,0.77500004,0.84898615,0.68700004
6239,6239,0.7688279,0.77500004,0.8489416,0.68700004
6240,6240,0.76878756,0.77500004,0.8488973,0.68700004
6241,6241,0.76874727,0.77500004,0.8488529,0.68700004
6242,6242,0.7687068,0.77500004,0.84880835,0.68700004
6243,6243,0.76866657,0.77500004,0.84876394,0.68700004
6244,6244,0.76862615,0.77500004,0.8487194,0.68700004
6245,6245,0.76858574,0.77500004,0.848675,0.68700004
6246,6246,0.7685453,0.77500004,0.84863055,0.68700004
6247,6247,0.768505,0.77500004,0.8485861,0.68700004
6248,6248,0.7684645,0.77500004,0.8485415,0.68700004
6249,6249,0.76842403,0.77500004,0.848497,0.68700004
6250,6250,0.7683836,0.77500004,0.8484525,0.68700004
6251,6251,0.76834315,0.77500004,0.8484079,0.68700004
6252,6252,0.7683026,0.77500004,0.84836334,0.68700004
6253,6253,0.76826215,0.77500004,0.84831876,0.68700004
6254,6254,0.7682216,0.77500004,0.8482743,0.68700004
6255,6255,0.76818115,0.77500004,0.84822965,0.68700004
6256,6256,0.76814055,0.77500004,0.848185,0.68700004
6257,6257,0.76810014,0.77500004,0.84814024,0.68700004
6258,6258,0.76805955,0.77500004,0.84809554,0.68700004
6259,6259,0.76801896,0.77500004,0.84805095,0.68700004
6260,6260,0.7679783,0.77500004,0.84800637,0.688
6261,6261,0.7679377,0.77500004,0.84796154,0.688
6262,6262,0.7678972,0.77500004,0.84791684,0.688
6263,6263,0.7678565,0.77500004,0.84787226,0.688
6264,6264,0.7678159,0.77500004,0.84782743,0.688
6265,6265,0.7677753,0.77500004,0.8477828,0.688
6266,6266,0.7677346,0.77500004,0.8477381,0.688
6267,6267,0.76769406,0.77500004,0.8476934,0.688
6268,6268,0.7676534,0.77500004,0.8476486,0.688
6269,6269,0.7676127,0.77500004,0.8476039,0.688
6270,6270,0.76757205,0.77500004,0.8475591,0.688
6271,6271,0.7675314,0.77500004,0.8475144,0.688
6272,6272,0.7674907,0.77500004,0.84746957,0.688
6273,6273,0.7674499,0.77500004,0.84742486,0.688
6274,6274,0.7674092,0.77500004,0.84738004,0.688
6275,6275,0.76736844,0.77500004,0.84733516,0.688
6276,6276,0.7673276,0.77500004,0.8472904,0.688
6277,6277,0.7672869,0.77500004,0.8472454,0.688
6278,6278,0.7672461,0.77500004,0.8472007,0.688
6279,6279,0.76720536,0.77500004,0.8471557,0.688
6280,6280,0.76716447,0.77500004,0.8471108,0.688
6281,6281,0.76712376,0.77500004,0.8470659,0.688
6282,6282,0.7670829,0.77500004,0.8470209,0.688
6283,6283,0.7670421,0.77500004,0.846976,0.688
6284,6284,0.7670011,0.77500004,0.846931,0.688
6285,6285,0.76696026,0.77500004,0.84688604,0.688
6286,6286,0.7669193,0.77500004,0.846841,0.688
6287,6287,0.7668783,0.77500004,0.8467959,0.688
6288,6288,0.7668374,0.77500004,0.846751,0.688
6289,6289,0.7667964,0.77500004,0.84670585,0.688
6290,6290,0.76675534,0.77500004,0.84666073,0.688
6291,6291,0.7667145,0.77500004,0.8466156,0.688
6292,6292,0.76667345,0.77500004,0.8465706,0.688
6293,6293,0.76663244,0.77500004,0.8465255,0.688
6294,6294,0.76659137,0.77500004,0.8464803,0.688
6295,6295,0.7665503,0.77500004,0.84643525,0.688
6296,6296,0.76650923,0.77500004,0.84639007,0.688
6297,6297,0.76646817,0.77500004,0.84634495,0.688
6298,6298,0.7664271,0.77500004,0.84629965,0.688
6299,6299,0.76638603,0.77500004,0.8462545,0.688
6300,6300,0.7663449,0.77500004,0.84620935,0.688
6301,6301,0.7663039,0.77500004,0.8461641,0.688
6302,6302,0.7662627,0.77500004,0.84611887,0.688
6303,6303,0.7662215,0.77500004,0.8460736,0.688
6304,6304,0.7661804,0.77500004,0.8460285,0.688
6305,6305,0.76613915,0.77500004,0.84598327,0.688
6306,6306,0.766098,0.77500004,0.8459379,0.688
6307,6307,0.7660568,0.77500004,0.8458926,0.688
6308,6308,0.7660156,0.77500004,0.8458473,0.688
6309,6309,0.7659743,0.77500004,0.845802,0.688
6310,6310,0.7659331,0.77500004,0.84575665,0.688
6311,6311,0.76589185,0.77500004,0.8457113,0.688
6312,6312,0.7658505,0.776,0.84566605,0.688
6313,6313,0.76580924,0.776,0.84562093,0.688
6314,6314,0.7657682,0.776,0.8455755,0.688
6315,6315,0.7657268,0.776,0.8455303,0.688
6316,6316,0.7656855,0.776,0.84548485,0.688
6317,6317,0.7656442,0.776,0.8454395,0.689
6318,6318,0.7656029,0.777,0.84539413,0.689
6319,6319,0.7655616,0.777,0.84534883,0.689
6320,6320,0.7655202,0.777,0.8453034,0.689
6321,6321,0.7654788,0.777,0.84525794,0.689
6322,6322,0.7654375,0.777,0.8452126,0.689
6323,6323,0.7653961,0.777,0.84516716,0.69000006
6324,6324,0.76535463,0.777,0.8451217,0.69000006
6325,6325,0.7653132,0.777,0.8450761,0.69000006
6326,6326,0.76527184,0.777,0.84503067,0.69000006
6327,6327,0.7652303,0.777,0.84498525,0.69000006
6328,6328,0.76518893,0.777,0.84493965,0.69000006
6329,6329,0.7651474,0.777,0.84489423,0.69000006
6330,6330,0.765106,0.777,0.8448487,0.69000006
6331,6331,0.76506436,0.777,0.84480315,0.69000006
6332,6332,0.7650229,0.777,0.8447575,0.69000006
6333,6333,0.7649812,0.777,0.84471184,0.69000006
6334,6334,0.76493967,0.777,0.84466624,0.69000006
6335,6335,0.7648981,0.777,0.8446206,0.69000006
6336,6336,0.76485646,0.777,0.844575,0.69000006
6337,6337,0.7648149,0.777,0.84452933,0.69000006
6338,6338,0.76477325,0.777,0.8444835,0.69000006
6339,6339,0.76473165,0.777,0.8444378,0.69000006
6340,6340,0.76469,0.777,0.8443921,0.69000006
6341,6341,0.7646483,0.777,0.84434634,0.69000006
6342,6342,0.76460665,0.777,0.84430087,0.69000006
6343,6343,0.76456493,0.777,0.844255,0.69000006
6344,6344,0.7645232,0.777,0.84420913,0.69000006
6345,6345,0.7644816,0.777,0.8441635,0.69000006
6346,6346,0.76443976,0.777,0.8441177,0.69000006
6347,6347,0.764398,0.777,0.84407187,0.69000006
6348,6348,0.76435626,0.777,0.84402615,0.69000006
6349,6349,0.7643145,0.777,0.8439802,0.69000006
6350,6350,0.7642728,0.777,0.84393436,0.69000006
6351,6351,0.76423085,0.777,0.8438886,0.69100004
6352,6352,0.7641892,0.777,0.8438427,0.69100004
6353,6353,0.7641473,0.777,0.84379673,0.69100004
6354,6354,0.7641055,0.777,0.84375095,0.69100004
6355,6355,0.76406366,0.777,0.843705,0.69100004
6356,6356,0.76402164,0.777,0.843659,0.69100004
6357,6357,0.76397985,0.777,0.8436131,0.69100004
6358,6358,0.76393795,0.777,0.8435671,0.69100004
6359,6359,0.763896,0.777,0.8435211,0.69100004
6360,6360,0.7638541,0.777,0.84347504,0.69100004
6361,6361,0.76381207,0.777,0.8434291,0.69100004
6362,6362,0.76377016,0.777,0.8433831,0.69100004
6363,6363,0.7637282,0.777,0.84333694,0.69100004
6364,6364,0.7636862,0.777,0.84329087,0.69100004
6365,6365,0.7636443,0.777,0.8432448,0.69100004
6366,6366,0.7636022,0.777,0.8431988,0.69100004
6367,6367,0.7635603,0.777,0.84315264,0.69100004
6368,6368,0.76351815,0.777,0.84310657,0.69100004
6369,6369,0.7634762,0.777,0.8430604,0.69100004
6370,6370,0.7634341,0.777,0.8430142,0.69100004
6371,6371,0.7633921,0.777,0.8429681,0.69100004
6372,6372,0.7633499,0.777,0.8429218,0.69100004
6373,6373,0.76330787,0.777,0.8428756,0.69100004
6374,6374,0.76326567,0.777,0.8428294,0.69100004
6375,6375,0.76322347,0.777,0.8427831,0.69100004
6376,6376,0.76318145,0.777,0.8427368,0.69100004
6377,6377,0.7631392,0.777,0.84269047,0.69100004
6378,6378,0.763097,0.777,0.8426442,0.69100004
6379,6379,0.7630548,0.777,0.8425977,0.69100004
6380,6380,0.7630125,0.777,0.84255147,0.69200003
6381,6381,0.76297027,0.777,0.8425051,0.69200003
6382,6382,0.7629281,0.777,0.8424588,0.69200003
6383,6383,0.762886,0.777,0.84241235,0.69200003
6384,6384,0.7628436,0.777,0.8423661,0.693
6385,6385,0.7628014,0.777,0.84231967,0.693
6386,6386,0.76275915,0.777,0.84227324,0.693
6387,6387,0.7627169,0.777,0.84222686,0.693
6388,6388,0.76267445,0.777,0.8421804,0.693
6389,6389,0.7626322,0.777,0.842134,0.694
6390,6390,0.76258993,0.777,0.84208757,0.69500005
6391,6391,0.7625475,0.777,0.8420411,0.69500005
6392,6392,0.7625052,0.77800006,0.8419947,0.69500005
6393,6393,0.7624628,0.77800006,0.84194803,0.69500005
6394,6394,0.76242036,0.77800006,0.8419016,0.69500005
6395,6395,0.7623779,0.77800006,0.84185505,0.69500005
6396,6396,0.76233536,0.77800006,0.8418085,0.69500005
6397,6397,0.762293,0.77800006,0.8417619,0.69500005
6398,6398,0.7622505,0.77800006,0.8417154,0.69500005
6399,6399,0.7622079,0.77800006,0.8416687,0.69500005
6400,6400,0.7621654,0.77800006,0.8416221,0.69500005
6401,6401,0.7621229,0.77800006,0.8415756,0.69500005
6402,6402,0.7620804,0.77800006,0.84152895,0.69500005
6403,6403,0.7620378,0.77800006,0.8414823,0.69500005
6404,6404,0.76199514,0.77800006,0.8414357,0.69500005
6405,6405,0.7619527,0.77800006,0.8413888,0.69600004
6406,6406,0.7619101,0.77800006,0.8413423,0.69600004
6407,6407,0.7618674,0.77800006,0.8412956,0.69600004
6408,6408,0.7618247,0.77800006,0.8412487,0.69600004
6409,6409,0.761782,0.77800006,0.841202,0.69600004
6410,6410,0.76173943,0.77800006,0.8411552,0.697
6411,6411,0.7616967,0.77800006,0.8411083,0.697
6412,6412,0.76165396,0.77800006,0.8410616,0.698
6413,6413,0.7616112,0.77800006,0.8410146,0.698
6414,6414,0.76156855,0.77800006,0.84096783,0.698
6415,6415,0.7615257,0.77900004,0.8409208,0.698
6416,6416,0.76148295,0.77900004,0.8408739,0.698
6417,6417,0.7614402,0.77900004,0.84082705,0.698
6418,6418,0.76139724,0.77900004,0.84078014,0.698
6419,6419,0.7613545,0.77900004,0.84073323,0.698
6420,6420,0.7613117,0.77900004,0.8406864,0.698
6421,6421,0.7612689,0.77900004,0.84063923,0.698
6422,6422,0.76122606,0.77900004,0.84059227,0.698
6423,6423,0.76118314,0.77900004,0.84054536,0.698
6424,6424,0.7611403,0.77900004,0.8404982,0.698
6425,6425,0.7610974,0.77900004,0.84045136,0.69900006
6426,6426,0.7610544,0.77900004,0.8404042,0.69900006
6427,6427,0.7610114,0.77900004,0.8403572,0.69900006
6428,6428,0.76096857,0.77900004,0.8403101,0.69900006
6429,6429,0.76092553,0.77900004,0.84026307,0.69900006
6430,6430,0.7608826,0.77900004,0.840216,0.69900006
6431,6431,0.7608396,0.77900004,0.84016883,0.69900006
6432,6432,0.76079667,0.77900004,0.84012187,0.69900006
6433,6433,0.7607536,0.77900004,0.84007454,0.69900006
6434,6434,0.76071054,0.77900004,0.84002745,0.69900006
6435,6435,0.76066744,0.77900004,0.83998024,0.69900006
6436,6436,0.76062435,0.77900004,0.8399331,0.69900006
6437,6437,0.76058125,0.77900004,0.83988595,0.69900006
6438,6438,0.7605382,0.77900004,0.8398387,0.69900006
6439,6439,0.7604951,0.77900004,0.83979136,0.69900006
6440,6440,0.76045185,0.77900004,0.83974403,0.69900006
6441,6441,0.76040876,0.77900004,0.8396968,0.69900006
6442,6442,0.76036566,0.77900004,0.8396495,0.69900006
6443,6443,0.7603225,0.77900004,0.83960223,0.69900006
6444,6444,0.76027924,0.77900004,0.83955497,0.69900006
6445,6445,0.76023597,0.77900004,0.83950746,0.70000005
6446,6446,0.7601929,0.77900004,0.8394603,0.70000005
6447,6447,0.7601496,0.77900004,0.8394129,0.70000005
6448,6448,0.7601063,0.77900004,0.83936554,0.70000005
6449,6449,0.76006305,0.77900004,0.83931804,0.70000005
6450,6450,0.76001966,0.77900004,0.8392707,0.70000005
6451,6451,0.7599764,0.77900004,0.8392233,0.70000005
6452,6452,0.75993294,0.77900004,0.8391757,0.70000005
6453,6453,0.7598896,0.77900004,0.83912826,0.70000005
6454,6454,0.7598462,0.77900004,0.83908075,0.70000005
6455,6455,0.7598028,0.77900004,0.8390331,0.70000005
6456,6456,0.7597594,0.77900004,0.8389856,0.70000005
6457,6457,0.7597159,0.77900004,0.83893806,0.70000005
6458,6458,0.7596725,0.77900004,0.83889043,0.70000005
6459,6459,0.7596291,0.78000003,0.83884287,0.70000005
6460,6460,0.75958556,0.78000003,0.8387951,0.70000005
6461,6461,0.75954217,0.78000003,0.8387476,0.70100003
6462,6462,0.7594986,0.78000003,0.8386999,0.70100003
6463,6463,0.75945497,0.78000003,0.83865213,0.70100003
6464,6464,0.75941145,0.78000003,0.83860457,0.70100003
6465,6465,0.7593679,0.78000003,0.83855677,0.70100003
6466,6466,0.7593243,0.78000003,0.83850914,0.70100003
6467,6467,0.7592807,0.78000003,0.83846134,0.70100003
6468,6468,0.7592371,0.78000003,0.8384136,0.70100003
6469,6469,0.75919354,0.78000003,0.83836573,0.70100003
6470,6470,0.75914973,0.78000003,0.83831805,0.70100003
6471,6471,0.7591061,0.78000003,0.8382702,0.70100003
6472,6472,0.7590624,0.78000003,0.8382223,0.70100003
6473,6473,0.75901884,0.78000003,0.8381745,0.70100003
6474,6474,0.75897515,0.78000003,0.83812666,0.70100003
6475,6475,0.7589314,0.78000003,0.8380788,0.70100003
6476,6476,0.75888765,0.78000003,0.83803093,0.70100003
6477,6477,0.7588438,0.78000003,0.837983,0.70100003
6478,6478,0.7588001,0.78000003,0.83793503,0.70100003
6479,6479,0.7587563,0.78000003,0.8378871,0.70100003
6480,6480,0.7587124,0.78000003,0.83783895,0.70100003
6481,6481,0.75866854,0.78000003,0.83779114,0.70100003
6482,6482,0.75862485,0.78000003,0.8377432,0.70100003
6483,6483,0.75858086,0.78000003,0.8376951,0.70100003
6484,6484,0.758537,0.78000003,0.8376471,0.70100003
6485,6485,0.758493,0.78000003,0.83759916,0.70100003
6486,6486,0.75844914,0.78000003,0.8375511,0.70100003
6487,6487,0.75840527,0.78000003,0.83750296,0.70100003
6488,6488,0.7583612,0.78000003,0.8374549,0.70100003
6489,6489,0.7583173,0.78000003,0.8374069,0.70100003
6490,6490,0.75827336,0.78000003,0.8373588,0.70100003
6491,6491,0.7582294,0.78000003,0.8373106,0.70100003
6492,6492,0.75818527,0.78000003,0.83726245,0.70100003
6493,6493,0.7581414,0.78000003,0.8372144,0.70100003
6494,6494,0.7580973,0.78000003,0.8371665,0.70100003
6495,6495,0.75805336,0.78000003,0.83711857,0.70100003
6496,6496,0.7580093,0.781,0.8370706,0.70100003
6497,6497,0.7579654,0.781,0.8370225,0.70100003
6498,6498,0.75792134,0.781,0.8369745,0.702
6499,6499,0.75787735,0.781,0.8369265,0.702
6500,6500,0.75783354,0.781,0.83687836,0.702
6501,6501,0.75778943,0.781,0.83683026,0.702
6502,6502,0.7577453,0.781,0.83678216,0.702
6503,6503,0.75770134,0.781,0.83673394,0.702
6504,6504,0.7576573,0.781,0.8366858,0.702
6505,6505,0.7576132,0.781,0.8366377,0.702
6506,6506,0.757569,0.781,0.8365894,0.702
6507,6507,0.75752497,0.781,0.83654124,0.702
6508,6508,0.75748086,0.781,0.83649296,0.702
6509,6509,0.75743663,0.781,0.83644474,0.702
6510,6510,0.7573924,0.781,0.83639646,0.703
6511,6511,0.7573483,0.781,0.8363482,0.703
6512,6512,0.75730413,0.781,0.83629996,0.703
6513,6513,0.7572599,0.781,0.8362516,0.703
6514,6514,0.7572156,0.781,0.8362032,0.703
6515,6515,0.7571713,0.781,0.8361548,0.70400006
6516,6516,0.75712717,0.781,0.8361064,0.70400006
6517,6517,0.7570828,0.781,0.836058,0.70400006
6518,6518,0.7570385,0.781,0.8360096,0.70400006
6519,6519,0.7569941,0.781,0.83596116,0.70400006
6520,6520,0.7569497,0.781,0.8359127,0.70500004
6521,6521,0.75690544,0.781,0.83586407,0.70500004
6522,6522,0.756861,0.781,0.8358157,0.70500004
6523,6523,0.75681657,0.781,0.83576703,0.70500004
6524,6524,0.7567721,0.781,0.8357186,0.70500004
6525,6525,0.75672764,0.781,0.8356699,0.70500004
6526,6526,0.7566832,0.781,0.8356212,0.70600003
6527,6527,0.7566387,0.781,0.8355726,0.70600003
6528,6528,0.75659406,0.781,0.83552396,0.70600003
6529,6529,0.7565496,0.781,0.8354754,0.70600003
6530,6530,0.756505,0.781,0.8354267,0.70600003
6531,6531,0.7564604,0.781,0.8353779,0.70600003
6532,6532,0.7564158,0.781,0.8353291,0.70600003
6533,6533,0.7563712,0.781,0.8352804,0.70600003
6534,6534,0.7563265,0.781,0.8352317,0.70600003
6535,6535,0.75628185,0.781,0.83518296,0.70600003
6536,6536,0.7562372,0.781,0.83513415,0.70600003
6537,6537,0.7561925,0.781,0.83508533,0.70600003
6538,6538,0.7561478,0.781,0.83503646,0.70600003
6539,6539,0.75610304,0.781,0.83498764,0.70600003
6540,6540,0.7560584,0.781,0.83493876,0.70600003
6541,6541,0.7560136,0.781,0.8348898,0.70600003
6542,6542,0.7559687,0.781,0.8348411,0.70600003
6543,6543,0.7559238,0.781,0.83479196,0.70600003
6544,6544,0.7558789,0.781,0.8347431,0.70600003
6545,6545,0.7558342,0.781,0.8346941,0.70600003
6546,6546,0.75578934,0.781,0.834645,0.70600003
6547,6547,0.75574434,0.781,0.8345959,0.70600003
6548,6548,0.75569946,0.781,0.8345469,0.70600003
6549,6549,0.75565445,0.781,0.8344978,0.70600003
6550,6550,0.75560945,0.781,0.8344487,0.70600003
6551,6551,0.75556445,0.781,0.8343997,0.70600003
6552,6552,0.75551945,0.781,0.8343505,0.70600003
6553,6553,0.75547445,0.781,0.8343013,0.70600003
6554,6554,0.7554293,0.781,0.83425224,0.70600003
6555,6555,0.75538427,0.781,0.834203,0.70600003
6556,6556,0.75533915,0.781,0.8341537,0.70600003
6557,6557,0.755294,0.781,0.83410454,0.70600003
6558,6558,0.7552489,0.781,0.8340553,0.70600003
6559,6559,0.7552038,0.781,0.834006,0.70600003
6560,6560,0.7551585,0.781,0.8339567,0.70600003
6561,6561,0.7551133,0.781,0.83390725,0.70600003
6562,6562,0.755068,0.781,0.833858,0.70600003
6563,6563,0.75502276,0.781,0.8338085,0.70600003
6564,6564,0.75497746,0.781,0.8337592,0.70600003
6565,6565,0.75493217,0.78000003,0.8337097,0.70600003
6566,6566,0.7548867,0.78000003,0.8336603,0.70600003
6567,6567,0.75484145,0.78000003,0.8336111,0.70600003
6568,6568,0.75479645,0.78000003,0.83356196,0.70600003
6569,6569,0.75475127,0.78000003,0.8335127,0.70600003
6570,6570,0.7547061,0.78000003,0.8334635,0.70600003
6571,6571,0.75466096,0.78000003,0.83341426,0.70600003
6572,6572,0.7546158,0.78000003,0.83336514,0.70600003
6573,6573,0.75457066,0.78000003,0.8333158,0.70600003
6574,6574,0.7545255,0.78000003,0.8332665,0.70600003
6575,6575,0.7544802,0.78000003,0.8332172,0.707
6576,6576,0.75443506,0.78000003,0.833168,0.707
6577,6577,0.75438976,0.78000003,0.83311856,0.707
6578,6578,0.7543444,0.78000003,0.83306915,0.707
6579,6579,0.7542991,0.78000003,0.8330197,0.707
6580,6580,0.75425375,0.78000003,0.8329704,0.707
6581,6581,0.7542083,0.78000003,0.8329208,0.707
6582,6582,0.7541631,0.78000003,0.83287126,0.707
6583,6583,0.75411767,0.78000003,0.8328219,0.707
6584,6584,0.75407207,0.78000003,0.8327723,0.707
6585,6585,0.7540266,0.781,0.8327228,0.708
6586,6586,0.7539811,0.781,0.8326732,0.708
6587,6587,0.7539357,0.781,0.8326236,0.708
6588,6588,0.75389,0.781,0.8325739,0.708
6589,6589,0.75384444,0.781,0.832524,0.708
6590,6590,0.75379884,0.781,0.8324744,0.708
6591,6591,0.7537532,0.781,0.8324247,0.708
6592,6592,0.7537075,0.78200006,0.83237493,0.708
6593,6593,0.7536618,0.78200006,0.8323251,0.708
6594,6594,0.7536163,0.78200006,0.83227533,0.708
6595,6595,0.75357044,0.78200006,0.83222544,0.708
6596,6596,0.7535247,0.78200006,0.8321756,0.708
6597,6597,0.7534789,0.78200006,0.8321257,0.708
6598,6598,0.75343305,0.78200006,0.83207583,0.708
6599,6599,0.75338715,0.78200006,0.83202595,0.708
6600,6600,0.7533417,0.78200006,0.83197784,0.708
6601,6601,0.75329816,0.78200006,0.83193064,0.708
6602,6602,0.75325507,0.78200006,0.8318836,0.708
6603,6603,0.7532119,0.78200006,0.83183634,0.708
6604,6604,0.75316876,0.78200006,0.8317894,0.708
6605,6605,0.75312567,0.78200006,0.83174217,0.708
6606,6606,0.75308245,0.78200006,0.8316951,0.708
6607,6607,0.75303924,0.78200006,0.831648,0.708
6608,6608,0.75299615,0.78200006,0.8316009,0.708
6609,6609,0.75295293,0.78200006,0.8315539,0.708
6610,6610,0.75290984,0.78200006,0.8315067,0.708
6611,6611,0.7528667,0.78200006,0.8314597,0.708
6612,6612,0.7528235,0.78200006,0.83141255,0.70900005
6613,6613,0.75278044,0.78300005,0.83136547,0.70900005
6614,6614,0.7527372,0.78300005,0.8313185,0.70900005
6615,6615,0.75269413,0.78300005,0.8312714,0.70900005
6616,6616,0.75265086,0.78400004,0.83122426,0.70900005
6617,6617,0.75260776,0.78400004,0.83117723,0.70900005
6618,6618,0.7525645,0.78400004,0.83113015,0.70900005
6619,6619,0.75252134,0.78400004,0.83108294,0.70900005
6620,6620,0.75247806,0.78400004,0.83103585,0.70900005
6621,6621,0.75243497,0.78400004,0.83098876,0.70900005
6622,6622,0.7523917,0.78400004,0.83094156,0.71000004
6623,6623,0.7523486,0.78400004,0.83089453,0.71000004
6624,6624,0.7523053,0.78400004,0.8308473,0.71000004
6625,6625,0.75226223,0.78400004,0.83080024,0.71000004
6626,6626,0.7522191,0.78400004,0.8307534,0.71000004
6627,6627,0.75217617,0.78400004,0.8307066,0.71000004
6628,6628,0.75213325,0.78400004,0.8306598,0.71000004
6629,6629,0.75209045,0.78400004,0.8306131,0.71000004
6630,6630,0.7520475,0.78400004,0.83056647,0.71000004
6631,6631,0.75200456,0.78400004,0.8305195,0.71000004
6632,6632,0.75196165,0.78400004,0.8304729,0.71000004
6633,6633,0.7519188,0.78400004,0.830426,0.71000004
6634,6634,0.7518758,0.78400004,0.83037925,0.71000004
6635,6635,0.75183296,0.78400004,0.8303324,0.71000004
6636,6636,0.7517899,0.78400004,0.83028567,0.71000004
6637,6637,0.75174713,0.785,0.83023894,0.71000004
6638,6638,0.7517041,0.785,0.8301921,0.71000004
6639,6639,0.75166124,0.785,0.8301452,0.71000004
6640,6640,0.7516183,0.785,0.83009857,0.71000004
6641,6641,0.75157547,0.785,0.8300516,0.71000004
6642,6642,0.7515323,0.785,0.8300047,0.71000004
6643,6643,0.75148946,0.785,0.8299578,0.71000004
6644,6644,0.7514464,0.785,0.829911,0.71000004
6645,6645,0.7514036,0.785,0.8298641,0.71000004
6646,6646,0.75136054,0.785,0.82981735,0.71000004
6647,6647,0.7513176,0.785,0.8297704,0.71000004
6648,6648,0.7512745,0.785,0.8297236,0.71000004
6649,6649,0.75123173,0.785,0.8296767,0.71000004
6650,6650,0.75118864,0.785,0.82962984,0.71000004
6651,6651,0.75114566,0.785,0.8295828,0.71000004
6652,6652,0.7511026,0.785,0.829536,0.71000004
6653,6653,0.7510598,0.785,0.82948905,0.71000004
6654,6654,0.75101656,0.786,0.8294422,0.71000004
6655,6655,0.7509736,0.786,0.82939523,0.71000004
6656,6656,0.7509305,0.786,0.8293484,0.71000004
6657,6657,0.75088763,0.786,0.8293012,0.71000004
6658,6658,0.7508444,0.786,0.82925445,0.711
6659,6659,0.7508015,0.786,0.82920724,0.711
6660,6660,0.7507583,0.786,0.82916033,0.711
6661,6661,0.7507154,0.786,0.82911325,0.711
6662,6662,0.75067204,0.786,0.82906646,0.711
6663,6663,0.7506291,0.786,0.8290193,0.711
6664,6664,0.7505858,0.786,0.8289724,0.711
6665,6665,0.7505428,0.786,0.8289251,0.711
6666,6666,0.75049955,0.786,0.8288782,0.711
6667,6667,0.7504565,0.786,0.82883084,0.711
6668,6668,0.75041324,0.786,0.828784,0.711
6669,6669,0.75037014,0.786,0.82873666,0.711
6670,6670,0.75032675,0.786,0.8286898,0.712
6671,6671,0.7502838,0.786,0.8286424,0.712
6672,6672,0.7502403,0.786,0.8285955,0.71300006
6673,6673,0.7501973,0.786,0.82854813,0.71300006
6674,6674,0.7501539,0.786,0.8285012,0.71300006
6675,6675,0.75011075,0.786,0.8284538,0.71300006
6676,6676,0.75006723,0.786,0.82840675,0.71300006
6677,6677,0.7500241,0.786,0.82835937,0.71300006
6678,6678,0.74998057,0.78700006,0.8283122,0.71400005
6679,6679,0.7499375,0.78700006,0.8282647,0.71400005
6680,6680,0.7498937,0.78700006,0.8282178,0.71400005
6681,6681,0.7498507,0.78700006,0.8281701,0.71400005
6682,6682,0.74980694,0.78700006,0.8281231,0.71400005
6683,6683,0.7497638,0.78700006,0.8280754,0.71400005
6684,6684,0.74972,0.78700006,0.8280283,0.71400005
6685,6685,0.749677,0.78700006,0.82798064,0.71400005
6686,6686,0.74963313,0.78700006,0.8279337,0.71400005
6687,6687,0.74959004,0.78700006,0.827886,0.71400005
6688,6688,0.7495461,0.78700006,0.82783896,0.71400005
6689,6689,0.749503,0.78800005,0.82779104,0.71400005
6690,6690,0.749459,0.78700006,0.82774407,0.71400005
6691,6691,0.74941593,0.78800005,0.827696,0.71400005
6692,6692,0.7493716,0.78800005,0.8276488,0.71500003
6693,6693,0.74932843,0.78800005,0.82760084,0.71500003
6694,6694,0.74928415,0.78800005,0.8275535,0.71500003
6695,6695,0.74924093,0.78800005,0.8275053,0.71500003
6696,6696,0.7491966,0.78800005,0.82745796,0.71500003
6697,6697,0.74915344,0.78800005,0.8274096,0.71500003
6698,6698,0.74910885,0.78800005,0.8273624,0.71500003
6699,6699,0.74906564,0.78800005,0.8273141,0.71500003
6700,6700,0.749021,0.78800005,0.8272666,0.71500003
6701,6701,0.7489777,0.78800005,0.8272182,0.71500003
6702,6702,0.74893296,0.78800005,0.8271707,0.71500003
6703,6703,0.7488896,0.78800005,0.82712215,0.71500003
6704,6704,0.74884474,0.78800005,0.8270748,0.71500003
6705,6705,0.7488014,0.78800005,0.8270262,0.71500003
6706,6706,0.7487565,0.78800005,0.82697874,0.71500003
6707,6707,0.7487132,0.78800005,0.82692987,0.71500003
6708,6708,0.7486679,0.78800005,0.82688236,0.71500003
6709,6709,0.7486247,0.78800005,0.8268334,0.71500003
6710,6710,0.74857926,0.78800005,0.826786,0.71500003
6711,6711,0.748536,0.78800005,0.82673687,0.71500003
6712,6712,0.7484905,0.78800005,0.8266895,0.71500003
6713,6713,0.7484471,0.78800005,0.82664007,0.71500003
6714,6714,0.7484015,0.78800005,0.8265927,0.71500003
6715,6715,0.74835825,0.78800005,0.82654315,0.71500003
6716,6716,0.74831235,0.78800005,0.8264957,0.71500003
6717,6717,0.7482691,0.78800005,0.82644606,0.71500003
6718,6718,0.748223,0.78800005,0.8263986,0.71500003
6719,6719,0.7481797,0.78800005,0.8263487,0.71500003
6720,6720,0.7481335,0.78800005,0.82630116,0.71500003
6721,6721,0.7480902,0.78800005,0.8262511,0.71500003
6722,6722,0.7480436,0.78800005,0.82620364,0.71500003
6723,6723,0.7480005,0.78800005,0.8261532,0.71500003
6724,6724,0.7479537,0.78800005,0.8261059,0.71500003
6725,6725,0.7479106,0.78700006,0.8260553,0.71500003
6726,6726,0.74786365,0.78800005,0.82600796,0.71500003
6727,6727,0.74782073,0.78700006,0.8259572,0.71500003
6728,6728,0.74777335,0.78800005,0.82591,0.71500003
6729,6729,0.7477305,0.78700006,0.8258589,0.71500003
6730,6730,0.7476828,0.78800005,0.82581156,0.71500003
6731,6731,0.7476401,0.78700006,0.82576025,0.71500003
6732,6732,0.7475921,0.78800005,0.82571304,0.71500003
6733,6733,0.74754953,0.78700006,0.8256614,0.71500003
6734,6734,0.74750113,0.78800005,0.82561433,0.71500003
6735,6735,0.74745864,0.78700006,0.8255625,0.71500003
6736,6736,0.74741,0.78900003,0.8255155,0.71500003
6737,6737,0.7473676,0.78700006,0.82546324,0.71500003
6738,6738,0.7473185,0.78900003,0.82541656,0.71500003
6739,6739,0.74727654,0.78800005,0.825364,0.71500003
6740,6740,0.74722695,0.78800005,0.82531774,0.71500003
6741,6741,0.7471854,0.78800005,0.825265,0.71500003
6742,6742,0.74713546,0.78800005,0.8252188,0.71500003
6743,6743,0.74709404,0.78800005,0.82516557,0.71500003
6744,6744,0.7470436,0.78800005,0.82511955,0.71500003
6745,6745,0.7470026,0.78800005,0.82506585,0.71500003
6746,6746,0.74695146,0.78900003,0.82502013,0.71500003
6747,6747,0.7469107,0.78800005,0.8249659,0.71500003
6748,6748,0.7468591,0.79,0.8249205,0.71500003
6749,6749,0.7468188,0.78900003,0.8248658,0.71500003
6750,6750,0.74676627,0.79,0.8248206,0.71500003
6751,6751,0.74672633,0.78900003,0.8247653,0.71500003
6752,6752,0.7466732,0.79,0.8247206,0.71500003
6753,6753,0.7466338,0.78900003,0.82466465,0.71500003
6754,6754,0.74657995,0.79,0.8246204,0.71500003
6755,6755,0.74654096,0.78900003,0.8245638,0.71500003
6756,6756,0.74648637,0.79,0.8245199,0.71500003
6757,6757,0.7464479,0.78900003,0.8244626,0.71500003
6758,6758,0.7463923,0.79,0.8244192,0.71500003
6759,6759,0.7463545,0.78900003,0.82436126,0.71500003
6760,6760,0.746298,0.79,0.82431847,0.71500003
6761,6761,0.7462609,0.78900003,0.8242597,0.71500003
6762,6762,0.74620336,0.79,0.8242176,0.71500003
6763,6763,0.74616694,0.78900003,0.8241582,0.71400005
6764,6764,0.7461083,0.79,0.8241168,0.71500003
6765,6765,0.74607277,0.78900003,0.82405645,0.71400005
6766,6766,0.7460129,0.791,0.82401574,0.71400005
6767,6767,0.7459783,0.78900003,0.82395446,0.71400005
6768,6768,0.7459172,0.791,0.8239146,0.71400005
6769,6769,0.74588335,0.78900003,0.8238525,0.71400005
6770,6770,0.745821,0.791,0.82381356,0.71400005
6771,6771,0.745788,0.78900003,0.8237504,0.71400005
6772,6772,0.74572426,0.791,0.8237126,0.71400005
6773,6773,0.7456923,0.78900003,0.8236482,0.71400005
6774,6774,0.7456273,0.791,0.8236114,0.71400005
6775,6775,0.7455963,0.78900003,0.8235461,0.71400005
6776,6776,0.7455299,0.791,0.82351017,0.71400005
6777,6777,0.7454999,0.78900003,0.823444,0.71400005
6778,6778,0.74543226,0.791,0.8234092,0.71400005
6779,6779,0.7454032,0.79,0.8233422,0.71400005
6780,6780,0.7453343,0.79,0.8233085,0.71400005
6781,6781,0.7453061,0.79,0.82324064,0.71400005
6782,6782,0.7452361,0.79,0.82320803,0.71400005
6783,6783,0.745209,0.79,0.8231393,0.71400005
6784,6784,0.74513793,0.791,0.8231078,0.71400005
6785,6785,0.74511147,0.79,0.8230385,0.71400005
6786,6786,0.74503964,0.79300004,0.82300794,0.71400005
6787,6787,0.7450141,0.79,0.822938,0.71400005
6788,6788,0.7449414,0.79300004,0.8229084,0.71400005
6789,6789,0.7449166,0.79,0.82283795,0.71400005
6790,6790,0.7448433,0.79300004,0.8228092,0.71400005
6791,6791,0.7448191,0.79,0.82273847,0.71400005
6792,6792,0.7447452,0.79300004,0.82271063,0.71400005
6793,6793,0.74472153,0.79,0.8226396,0.71400005
6794,6794,0.7446474,0.79300004,0.8226124,0.71400005
6795,6795,0.74462426,0.79,0.82254094,0.71400005
6796,6796,0.74454963,0.79300004,0.8225144,0.71400005
6797,6797,0.7445269,0.79,0.82244277,0.71400005
6798,6798,0.7444522,0.79300004,0.8224167,0.71400005
6799,6799,0.7444299,0.79,0.8223449,0.71400005
6800,6800,0.7443549,0.79300004,0.8223192,0.71400005
6801,6801,0.7443329,0.79,0.82224715,0.71400005
6802,6802,0.7442578,0.794,0.8222217,0.71400005
6803,6803,0.74423623,0.79,0.8221496,0.71400005
6804,6804,0.7441607,0.794,0.8221243,0.71400005
6805,6805,0.74413925,0.79,0.82205194,0.71400005
6806,6806,0.74406374,0.794,0.8220269,0.71400005
6807,6807,0.7440425,0.79,0.82195437,0.71400005
6808,6808,0.74396676,0.794,0.82192963,0.71400005
6809,6809,0.7439457,0.791,0.82185674,0.71400005
6810,6810,0.7438697,0.794,0.82183206,0.71400005
6811,6811,0.743849,0.791,0.8217591,0.71400005
6812,6812,0.7437729,0.794,0.8217346,0.71400005
6813,6813,0.74375236,0.791,0.82166135,0.71400005
6814,6814,0.7436758,0.794,0.821637,0.71400005
6815,6815,0.74365544,0.791,0.82156354,0.71400005
6816,6816,0.743579,0.794,0.82153916,0.71400005
6817,6817,0.7435587,0.79200006,0.8214655,0.71400005
6818,6818,0.74348193,0.794,0.82144135,0.71400005
6819,6819,0.74346185,0.79200006,0.8213674,0.71400005
6820,6820,0.743385,0.794,0.8213434,0.71400005
6821,6821,0.74336505,0.79200006,0.8212694,0.71400005
6822,6822,0.74328816,0.794,0.82124555,0.71400005
6823,6823,0.7432684,0.79200006,0.8211714,0.71400005
6824,6824,0.7431914,0.794,0.8211473,0.71400005
6825,6825,0.7431718,0.79200006,0.8210734,0.71400005
6826,6826,0.7430946,0.794,0.82104915,0.71400005
6827,6827,0.74307495,0.79300004,0.82097495,0.71400005
6828,6828,0.7429976,0.794,0.8209509,0.71400005
6829,6829,0.74297804,0.79300004,0.8208765,0.71400005
6830,6830,0.7429007,0.794,0.82085264,0.71400005
6831,6831,0.74288136,0.79300004,0.8207782,0.71400005
6832,6832,0.7428039,0.794,0.8207543,0.71400005
6833,6833,0.74278456,0.79300004,0.82067966,0.71400005
6834,6834,0.742707,0.794,0.82065576,0.71400005
6835,6835,0.74268776,0.79300004,0.82058084,0.71400005
6836,6836,0.7426101,0.794,0.8205569,0.71400005
6837,6837,0.74259084,0.79300004,0.8204817,0.71400005
6838,6838,0.7425131,0.794,0.8204578,0.71400005
6839,6839,0.7424938,0.79300004,0.8203825,0.71400005
6840,6840,0.7424159,0.795,0.8203586,0.71400005
6841,6841,0.7423967,0.79300004,0.82028306,0.71400005
6842,6842,0.74231863,0.795,0.82025933,0.71400005
6843,6843,0.7422997,0.79300004,0.82018346,0.71400005
6844,6844,0.7422212,0.795,0.82015973,0.71400005
6845,6845,0.74220234,0.79300004,0.8200835,0.71400005
6846,6846,0.7421236,0.795,0.8200598,0.71400005
6847,6847,0.742105,0.794,0.81998324,0.71400005
6848,6848,0.74202585,0.795,0.8199598,0.71400005
6849,6849,0.74200726,0.794,0.8198829,0.71400005
6850,6850,0.74192804,0.795,0.8198596,0.71400005
6851,6851,0.7419097,0.795,0.8197825,0.71400005
6852,6852,0.74182993,0.795,0.8197593,0.71400005
6853,6853,0.74181175,0.795,0.81968194,0.71400005
6854,6854,0.7417319,0.795,0.81965894,0.71400005
6855,6855,0.74171376,0.795,0.81958133,0.71400005
6856,6856,0.7416338,0.795,0.8195583,0.71400005
6857,6857,0.7416158,0.795,0.81948084,0.71400005
6858,6858,0.74153554,0.79600006,0.8194578,0.71400005
6859,6859,0.7415177,0.795,0.81938016,0.71400005
6860,6860,0.74143744,0.79600006,0.8193574,0.71400005
6861,6861,0.7414197,0.795,0.8192797,0.71400005
6862,6862,0.74133927,0.79600006,0.8192569,0.71400005
6863,6863,0.74132174,0.795,0.81917894,0.71400005
6864,6864,0.741241,0.79600006,0.81915635,0.71400005
6865,6865,0.74122363,0.795,0.8190783,0.71400005
6866,6866,0.74114287,0.79600006,0.8190557,0.71400005
6867,6867,0.74112546,0.795,0.81897753,0.71400005
6868,6868,0.74104446,0.79600006,0.8189549,0.71400005
6869,6869,0.7410272,0.795,0.81887645,0.71400005
6870,6870,0.740946,0.79600006,0.81885403,0.71400005
6871,6871,0.7409289,0.795,0.81877536,0.71400005
6872,6872,0.7408476,0.79600006,0.8187529,0.71400005
6873,6873,0.7408306,0.795,0.818674,0.71400005
6874,6874,0.74074894,0.79600006,0.81865185,0.71400005
6875,6875,0.7407321,0.795,0.8185727,0.71400005
6876,6876,0.7406501,0.79600006,0.81855047,0.71400005
6877,6877,0.74063337,0.795,0.81847125,0.71400005
6878,6878,0.7405513,0.79600006,0.8184491,0.71400005
6879,6879,0.7405349,0.795,0.8183697,0.71400005
6880,6880,0.74045247,0.79600006,0.8183477,0.71400005
6881,6881,0.7404361,0.795,0.81826806,0.71400005
6882,6882,0.7403534,0.79600006,0.8182463,0.71400005
6883,6883,0.74033725,0.795,0.8181663,0.71400005
6884,6884,0.7402543,0.79600006,0.81814474,0.71400005
6885,6885,0.74023837,0.795,0.8180645,0.71400005
6886,6886,0.74015516,0.79600006,0.8180432,0.71400005
6887,6887,0.74013937,0.795,0.8179627,0.71400005
6888,6888,0.740056,0.79600006,0.8179416,0.71400005
6889,6889,0.7400403,0.795,0.8178608,0.71400005
6890,6890,0.7399566,0.79600006,0.81783986,0.71400005
6891,6891,0.73994106,0.795,0.81775874,0.71400005
6892,6892,0.7398572,0.79600006,0.81773806,0.71400005
6893,6893,0.7398418,0.795,0.81765664,0.71500003
6894,6894,0.73975766,0.79600006,0.81763625,0.71400005
6895,6895,0.7397426,0.795,0.8175547,0.71500003
6896,6896,0.73965806,0.79600006,0.8175345,0.71400005
6897,6897,0.7396432,0.795,0.8174525,0.71500003
6898,6898,0.73955846,0.79600006,0.81743264,0.71400005
6899,6899,0.7395437,0.795,0.8173504,0.71500003
6900,6900,0.7394587,0.79600006,0.81733066,0.71500003
6901,6901,0.73944414,0.795,0.8172484,0.71500003
6902,6902,0.73935884,0.79600006,0.8172288,0.71500003
6903,6903,0.7393445,0.794,0.81714624,0.71500003
6904,6904,0.739259,0.79600006,0.81712687,0.71500003
6905,6905,0.73924464,0.794,0.8170441,0.71500003
6906,6906,0.7391592,0.79600006,0.81702495,0.71500003
6907,6907,0.73914516,0.794,0.81694216,0.71500003
6908,6908,0.7390595,0.79600006,0.81692314,0.71500003
6909,6909,0.73904556,0.794,0.81684005,0.716
6910,6910,0.7389597,0.79600006,0.8168213,0.71500003
6911,6911,0.7389458,0.794,0.816738,0.716
6912,6912,0.73885983,0.79600006,0.8167192,0.71500003
6913,6913,0.7388461,0.795,0.81663585,0.716
6914,6914,0.73876005,0.79600006,0.8166169,0.716
6915,6915,0.7387463,0.795,0.81653357,0.716
6916,6916,0.7386601,0.79600006,0.8165148,0.716
6917,6917,0.73864657,0.795,0.8164312,0.716
6918,6918,0.7385601,0.79600006,0.8164126,0.716
6919,6919,0.73854667,0.795,0.8163289,0.716
6920,6920,0.7384601,0.79600006,0.81631035,0.716
6921,6921,0.7384469,0.79600006,0.81622624,0.716
6922,6922,0.73836,0.79600006,0.81620795,0.716
6923,6923,0.7383468,0.79600006,0.8161237,0.716
6924,6924,0.7382599,0.79700005,0.8161056,0.716
6925,6925,0.73824686,0.79600006,0.8160212,0.716
6926,6926,0.7381598,0.79700005,0.81600326,0.716
6927,6927,0.7381469,0.79700005,0.81591856,0.716
6928,6928,0.7380596,0.79700005,0.8159007,0.717
6929,6929,0.73804677,0.79700005,0.815816,0.71500003
6930,6930,0.7379594,0.79700005,0.8157982,0.717
6931,6931,0.7379467,0.79700005,0.81571335,0.71500003
6932,6932,0.7378591,0.79700005,0.8156956,0.717
6933,6933,0.7378465,0.79700005,0.8156107,0.71500003
6934,6934,0.73775864,0.79800004,0.8155931,0.717
6935,6935,0.73774636,0.79700005,0.8155078,0.716
6936,6936,0.73765826,0.79800004,0.81549054,0.717
6937,6937,0.7376461,0.79700005,0.815405,0.716
6938,6938,0.7375577,0.79800004,0.8153879,0.717
6939,6939,0.73754567,0.79600006,0.81530213,0.716
6940,6940,0.73745716,0.799,0.8152856,0.717
6941,6941,0.73744524,0.79600006,0.8151995,0.716
6942,6942,0.7373564,0.799,0.81518316,0.717
6943,6943,0.7373447,0.79700005,0.815097,0.716
6944,6944,0.7372558,0.799,0.8150807,0.71800005
6945,6945,0.73724437,0.79700005,0.81499434,0.716
6946,6946,0.73715526,0.799,0.81497824,0.717
6947,6947,0.7371438,0.79700005,0.8148917,0.716
6948,6948,0.73705477,0.8,0.8148759,0.717
6949,6949,0.73704344,0.79800004,0.8147892,0.716
6950,6950,0.73695415,0.8,0.8147733,0.717
6951,6951,0.7369429,0.79800004,0.8146864,0.716
6952,6952,0.7368534,0.799,0.8146708,0.717
6953,6953,0.73684233,0.79800004,0.81458366,0.716
6954,6954,0.73675275,0.799,0.81456804,0.717
6955,6955,0.7367418,0.79800004,0.8144809,0.71500003
6956,6956,0.736652,0.80100006,0.81446534,0.717
6957,6957,0.73664117,0.799,0.8143781,0.71500003
6958,6958,0.73655117,0.80100006,0.8143625,0.717
6959,6959,0.73654044,0.799,0.81427526,0.71500003
6960,6960,0.73645043,0.80200005,0.81425995,0.717
6961,6961,0.73643976,0.799,0.8141725,0.71500003
6962,6962,0.7363497,0.80200005,0.81415725,0.717
6963,6963,0.7363391,0.799,0.8140698,0.71500003
6964,6964,0.7362488,0.80200005,0.8140546,0.717
6965,6965,0.7362384,0.799,0.8139668,0.716
6966,6966,0.73614776,0.80200005,0.8139519,0.71800005
6967,6967,0.73613757,0.8,0.81386393,0.716
6968,6968,0.7360468,0.80200005,0.8138493,0.71800005
6969,6969,0.7360366,0.8,0.81376094,0.716
6970,6970,0.7359457,0.80200005,0.81374645,0.71800005
6971,6971,0.7359357,0.8,0.813658,0.716
6972,6972,0.7358445,0.80200005,0.8136437,0.71800005
6973,6973,0.73583484,0.8,0.81355494,0.717
6974,6974,0.7357435,0.80200005,0.8135409,0.71800005
6975,6975,0.7357338,0.8,0.81345195,0.717
6976,6976,0.7356423,0.80200005,0.8134382,0.71800005
6977,6977,0.7356327,0.799,0.81334895,0.717
6978,6978,0.73554116,0.80200005,0.81333524,0.71800005
6979,6979,0.73553175,0.799,0.81324595,0.71800005
6980,6980,0.73544,0.80200005,0.81323236,0.71800005
6981,6981,0.73543066,0.79800004,0.8131429,0.71800005
6982,6982,0.73533887,0.80100006,0.8131293,0.71900004
6983,6983,0.7353296,0.79800004,0.8130399,0.71800005
6984,6984,0.7352377,0.80100006,0.81302637,0.71900004
6985,6985,0.73522854,0.79800004,0.81293666,0.71800005
6986,6986,0.7351364,0.80100006,0.8129234,0.71900004
6987,6987,0.73512745,0.79800004,0.81283355,0.71800005
6988,6988,0.7350353,0.80200005,0.8128205,0.71900004
6989,6989,0.7350263,0.79800004,0.8127305,0.71800005
6990,6990,0.7349341,0.80200005,0.8127172,0.71900004
6991,6991,0.7349252,0.79800004,0.81262714,0.71800005
6992,6992,0.7348329,0.80200005,0.81261414,0.71900004
6993,6993,0.734824,0.79800004,0.81252384,0.71800005
6994,6994,0.73473173,0.80200005,0.8125108,0.71900004
6995,6995,0.7347228,0.79800004,0.8124203,0.71800005
6996,6996,0.73463047,0.80200005,0.8124073,0.71800005
6997,6997,0.73462164,0.79800004,0.8123171,0.71800005
6998,6998,0.7345292,0.80200005,0.8123041,0.71800005
6999,6999,0.73452055,0.79800004,0.81221354,0.71800005
7000,7000,0.734428,0.80200005,0.81220067,0.71800005
7001,7001,0.73441935,0.79800004,0.81210995,0.71800005
7002,7002,0.7343269,0.80200005,0.8120972,0.71900004
7003,7003,0.73431826,0.79800004,0.8120062,0.71800005
7004,7004,0.7342255,0.80200005,0.8119939,0.71900004
7005,7005,0.7342171,0.79800004,0.81190234,0.71800005
7006,7006,0.73412406,0.80200005,0.8118902,0.71900004
7007,7007,0.734116,0.79800004,0.81179863,0.71800005
7008,7008,0.7340228,0.80200005,0.81178665,0.71900004
7009,7009,0.7340148,0.79800004,0.81169486,0.71800005
7010,7010,0.7339215,0.80200005,0.811683,0.71900004
7011,7011,0.7339136,0.79800004,0.811591,0.71800005
7012,7012,0.73382014,0.80200005,0.8115794,0.71900004
7013,7013,0.7338123,0.79800004,0.8114872,0.71800005
7014,7014,0.73371875,0.80200005,0.81147546,0.71900004
7015,7015,0.7337108,0.79800004,0.8113833,0.71900004
7016,7016,0.73361725,0.80200005,0.8113716,0.71900004
7017,7017,0.7336095,0.79800004,0.8112793,0.71900004
7018,7018,0.73351574,0.80200005,0.81126773,0.71900004
7019,7019,0.73350793,0.799,0.81117535,0.71900004
7020,7020,0.7334143,0.80300003,0.81116384,0.71900004
7021,7021,0.73340654,0.8,0.8110713,0.71900004
7022,7022,0.7333126,0.80300003,0.8110598,0.72
7023,7023,0.733305,0.8,0.8109671,0.71900004
7024,7024,0.733211,0.80200005,0.8109556,0.72
7025,7025,0.7332033,0.8,0.81086296,0.71900004
7026,7026,0.7331092,0.80100006,0.8108515,0.72
7027,7027,0.73310155,0.8,0.8107588,0.71900004
7028,7028,0.7330076,0.80100006,0.8107475,0.72
7029,7029,0.7329999,0.8,0.8106546,0.71900004
7030,7030,0.73290586,0.80300003,0.8106433,0.72
7031,7031,0.73289835,0.8,0.81055033,0.71900004
7032,7032,0.73280424,0.80300003,0.8105391,0.721
7033,7033,0.7327968,0.8,0.81044585,0.71900004
7034,7034,0.7327025,0.80300003,0.8104346,0.721
7035,7035,0.7326951,0.8,0.81034136,0.71900004
7036,7036,0.73260075,0.80300003,0.81033015,0.721
7037,7037,0.73259336,0.8,0.8102366,0.72
7038,7038,0.7324989,0.80300003,0.8102255,0.721
7039,7039,0.7324916,0.8,0.81013167,0.72
7040,7040,0.7323969,0.80300003,0.8101209,0.721
7041,7041,0.7323896,0.8,0.8100269,0.72
7042,7042,0.732295,0.80300003,0.8100161,0.721
7043,7043,0.73228765,0.8,0.809922,0.721
7044,7044,0.73219293,0.80300003,0.8099113,0.721
7045,7045,0.7321857,0.8,0.8098172,0.721
7046,7046,0.7320908,0.80300003,0.80980635,0.721
7047,7047,0.7320836,0.80100006,0.8097122,0.721
7048,7048,0.73198867,0.80300003,0.8097014,0.72200006
7049,7049,0.7319816,0.80100006,0.8096072,0.721
7050,7050,0.7318867,0.80300003,0.8095964,0.72200006
7051,7051,0.73187953,0.80100006,0.80950207,0.721
7052,7052,0.7317845,0.80300003,0.80949146,0.72200006
7053,7053,0.73177755,0.80100006,0.809397,0.721
7054,7054,0.73168254,0.80200005,0.8093863,0.72200006
7055,7055,0.73167545,0.80100006,0.80929166,0.721
7056,7056,0.7315803,0.80200005,0.8092811,0.72200006
7057,7057,0.7315733,0.80100006,0.8091863,0.721
7058,7058,0.731478,0.80200005,0.80917585,0.72200006
7059,7059,0.73147094,0.80200005,0.80908084,0.721
7060,7060,0.7313757,0.80200005,0.80907035,0.72200006
7061,7061,0.7313686,0.80300003,0.8089755,0.721
7062,7062,0.7312733,0.80200005,0.808965,0.72200006
7063,7063,0.7312662,0.80300003,0.80886996,0.721
7064,7064,0.7311709,0.80200005,0.80885965,0.72200006
7065,7065,0.7311639,0.80300003,0.8087645,0.72200006
7066,7066,0.7310684,0.80200005,0.80875427,0.72200006
7067,7067,0.7310615,0.80300003,0.80865896,0.72200006
7068,7068,0.73096585,0.80200005,0.8086488,0.72200006
7069,7069,0.7309591,0.80300003,0.8085534,0.72200006
7070,7070,0.73086345,0.80300003,0.80854344,0.72200006
7071,7071,0.7308568,0.80300003,0.8084478,0.72300005
7072,7072,0.73076075,0.80300003,0.8084379,0.72200006
7073,7073,0.7307542,0.80300003,0.8083421,0.72300005
7074,7074,0.7306582,0.80300003,0.8083324,0.72200006
7075,7075,0.73065156,0.80300003,0.8082364,0.72400004
7076,7076,0.7305555,0.80300003,0.8082267,0.72200006
7077,7077,0.7305491,0.80300003,0.80813074,0.72400004
7078,7078,0.7304528,0.804,0.80812126,0.72200006
7079,7079,0.7304465,0.80300003,0.80802506,0.72400004
7080,7080,0.73035014,0.804,0.8080156,0.72200006
7081,7081,0.7303439,0.80300003,0.8079194,0.72400004
7082,7082,0.7302474,0.80500007,0.8079102,0.72300005
7083,7083,0.73024136,0.80300003,0.8078137,0.72400004
7084,7084,0.73014456,0.80600005,0.8078046,0.72300005
7085,7085,0.73013866,0.80200005,0.807708,0.72400004
7086,7086,0.7300418,0.80600005,0.807699,0.72400004
7087,7087,0.73003584,0.80200005,0.8076023,0.72400004
7088,7088,0.72993875,0.80600005,0.80759335,0.72400004
7089,7089,0.72993296,0.80300003,0.8074963,0.72400004
7090,7090,0.72983587,0.80600005,0.8074877,0.72400004
7091,7091,0.72983,0.80300003,0.80739063,0.72400004
7092,7092,0.72973275,0.80600005,0.807382,0.72400004
7093,7093,0.7297272,0.80300003,0.8072847,0.72400004
7094,7094,0.7296298,0.80600005,0.8072762,0.725
7095,7095,0.7296241,0.80300003,0.8071789,0.72400004
7096,7096,0.72952664,0.80600005,0.80717033,0.725
7097,7097,0.7295211,0.804,0.80707306,0.72400004
7098,7098,0.7294235,0.80600005,0.8070644,0.725
7099,7099,0.72941804,0.804,0.8069671,0.72400004
7100,7100,0.7293205,0.80600005,0.8069588,0.725
7101,7101,0.7293151,0.804,0.8068611,0.72400004
7102,7102,0.72921747,0.80600005,0.80685276,0.725
7103,7103,0.729212,0.804,0.80675507,0.72400004
7104,7104,0.72911423,0.80600005,0.8067468,0.725
7105,7105,0.729109,0.804,0.80664897,0.72400004
7106,7106,0.7290109,0.80600005,0.8066408,0.725
7107,7107,0.7290057,0.804,0.8065428,0.72400004
7108,7108,0.7289077,0.80600005,0.80653477,0.725
7109,7109,0.7289025,0.804,0.80643654,0.72400004
7110,7110,0.72880447,0.80600005,0.8064286,0.725
7111,7111,0.72879946,0.804,0.80633044,0.72400004
7112,7112,0.72870094,0.80600005,0.8063225,0.725
7113,7113,0.72869605,0.804,0.80622417,0.72400004
7114,7114,0.7285977,0.80600005,0.8062162,0.726
7115,7115,0.72859275,0.804,0.8061176,0.72400004
7116,7116,0.7284942,0.80600005,0.80610985,0.726
7117,7117,0.7284893,0.804,0.80601126,0.72400004
7118,7118,0.7283906,0.80700004,0.8060035,0.726
7119,7119,0.7283858,0.804,0.8059047,0.72400004
7120,7120,0.728287,0.80700004,0.80589706,0.726
7121,7121,0.7282823,0.804,0.8057981,0.72400004
7122,7122,0.7281835,0.80700004,0.8057906,0.726
7123,7123,0.7281787,0.804,0.80569154,0.72400004
7124,7124,0.7280798,0.80700004,0.8056839,0.726
7125,7125,0.7280751,0.804,0.8055848,0.72400004
7126,7126,0.727976,0.80700004,0.8055775,0.726
7127,7127,0.7279715,0.804,0.805478,0.72400004
7128,7128,0.7278723,0.80700004,0.80547076,0.726
7129,7129,0.7278678,0.80300003,0.8053712,0.72400004
7130,7130,0.7277684,0.80700004,0.805364,0.726
7131,7131,0.72776407,0.80300003,0.8052643,0.72400004
7132,7132,0.7276646,0.80700004,0.8052572,0.726
7133,7133,0.7276602,0.80300003,0.80515736,0.72400004
7134,7134,0.72756076,0.80700004,0.80515033,0.726
7135,7135,0.72755647,0.804,0.8050503,0.72400004
7136,7136,0.72745687,0.80700004,0.8050434,0.726
7137,7137,0.7274524,0.804,0.80494326,0.72400004
7138,7138,0.7273528,0.80700004,0.80493635,0.726
7139,7139,0.72734857,0.804,0.80483615,0.72400004
7140,7140,0.7272488,0.80700004,0.80482924,0.726
7141,7141,0.7272445,0.804,0.8047289,0.72400004
7142,7142,0.7271446,0.80700004,0.80472195,0.726
7143,7143,0.7271404,0.804,0.80462164,0.72400004
7144,7144,0.7270406,0.80700004,0.8046148,0.726
7145,7145,0.72703624,0.804,0.80451447,0.725
7146,7146,0.7269365,0.80700004,0.8045075,0.726
7147,7147,0.72693217,0.804,0.80440706,0.72700006
7148,7148,0.72683233,0.80700004,0.80439997,0.726
7149,7149,0.7268281,0.804,0.8042996,0.72700006
7150,7150,0.72672826,0.80700004,0.8042924,0.72700006
7151,7151,0.7267239,0.804,0.8041919,0.72700006
7152,7152,0.7266241,0.80700004,0.80418485,0.72700006
7153,7153,0.7266198,0.804,0.80408406,0.72700006
7154,7154,0.72651976,0.80700004,0.8040771,0.72700006
7155,7155,0.72651553,0.804,0.80397624,0.72700006
7156,7156,0.72641546,0.80700004,0.80396926,0.72700006
7157,7157,0.72641116,0.804,0.8038684,0.72700006
7158,7158,0.72631115,0.80700004,0.80386144,0.72700006
7159,7159,0.7263069,0.804,0.8037603,0.72700006
7160,7160,0.72620666,0.80700004,0.80375344,0.72700006
7161,7161,0.7262025,0.804,0.8036523,0.72700006
7162,7162,0.72610223,0.80700004,0.8036454,0.72700006
7163,7163,0.7260982,0.804,0.8035442,0.72700006
7164,7164,0.7259977,0.80700004,0.80353725,0.72700006
7165,7165,0.7259936,0.804,0.8034361,0.72700006
7166,7166,0.7258932,0.80700004,0.80342925,0.72700006
7167,7167,0.72588915,0.804,0.80332786,0.72700006
7168,7168,0.7257886,0.80700004,0.80332094,0.72700006
7169,7169,0.7257846,0.804,0.80321956,0.72700006
7170,7170,0.7256839,0.80700004,0.8032127,0.72700006
7171,7171,0.7256798,0.80500007,0.80311114,0.72700006
7172,7172,0.7255793,0.80700004,0.80310434,0.72700006
7173,7173,0.7255752,0.80500007,0.8030028,0.72700006
7174,7174,0.7254746,0.80700004,0.8029958,0.72700006
7175,7175,0.7254706,0.80500007,0.80289423,0.72700006
7176,7176,0.72536975,0.80700004,0.8028874,0.72700006
7177,7177,0.7253658,0.80500007,0.8027856,0.72700006
7178,7178,0.7252649,0.80700004,0.8027787,0.72700006
7179,7179,0.72526103,0.80500007,0.80267686,0.72700006
7180,7180,0.72516006,0.80700004,0.80267006,0.72700006
7181,7181,0.7251562,0.80500007,0.80256814,0.72700006
7182,7182,0.7250553,0.80700004,0.8025615,0.72700006
7183,7183,0.7250513,0.80500007,0.8024595,0.72700006
7184,7184,0.7249503,0.80700004,0.8024527,0.72700006
7185,7185,0.72494644,0.80500007,0.80235064,0.72700006
7186,7186,0.7248453,0.80700004,0.80234385,0.72700006
7187,7187,0.72484136,0.80500007,0.80224174,0.72700006
7188,7188,0.7247403,0.80700004,0.80223495,0.72700006
7189,7189,0.72473633,0.80500007,0.8021327,0.72700006
7190,7190,0.7246351,0.80700004,0.8021259,0.72700006
7191,7191,0.72463125,0.80500007,0.80202365,0.72700006
7192,7192,0.7245299,0.80700004,0.80201685,0.72700006
7193,7193,0.72452605,0.80500007,0.80191445,0.72700006
7194,7194,0.72442484,0.808,0.80190766,0.72700006
7195,7195,0.7244209,0.80500007,0.8018054,0.72700006
7196,7196,0.7243195,0.808,0.8017983,0.72700006
7197,7197,0.7243156,0.80500007,0.8016959,0.72700006
7198,7198,0.7242142,0.808,0.80168897,0.72700006
7199,7199,0.7242104,0.80500007,0.8015864,0.72700006
7200,7200,0.7241088,0.808,0.80157965,0.72700006
7201,7201,0.72410494,0.80500007,0.8014769,0.72700006
7202,7202,0.7240033,0.808,0.80147,0.72700006
7203,7203,0.72399956,0.80500007,0.80136716,0.72800004
7204,7204,0.72389793,0.808,0.8013603,0.72700006
7205,7205,0.7238941,0.80500007,0.8012575,0.72800004
7206,7206,0.72379243,0.808,0.80125064,0.72700006
7207,7207,0.7237885,0.80500007,0.8011478,0.72800004
7208,7208,0.72368693,0.808,0.8011409,0.72800004
7209,7209,0.723683,0.80600005,0.801038,0.72800004
7210,7210,0.7235813,0.808,0.80103123,0.72800004
7211,7211,0.7235776,0.80600005,0.8009283,0.72800004
7212,7212,0.72347575,0.808,0.8009216,0.72800004
7213,7213,0.72347206,0.80600005,0.80081844,0.72800004
7214,7214,0.7233701,0.808,0.8008118,0.72800004
7215,7215,0.7233665,0.80600005,0.80070865,0.72800004
7216,7216,0.72326446,0.808,0.8007022,0.72800004
7217,7217,0.7232609,0.80700004,0.80059874,0.72800004
7218,7218,0.72315866,0.808,0.8005923,0.72800004
7219,7219,0.7231551,0.80700004,0.80048895,0.72800004
7220,7220,0.72305274,0.809,0.80048245,0.72800004
7221,7221,0.7230493,0.80700004,0.80037886,0.72800004
7222,7222,0.72294706,0.809,0.8003725,0.72800004
7223,7223,0.72294354,0.80700004,0.8002688,0.72800004
7224,7224,0.7228412,0.809,0.80026245,0.72800004
7225,7225,0.7228377,0.80700004,0.8001589,0.72800004
7226,7226,0.72273535,0.809,0.8001525,0.72800004
7227,7227,0.7227318,0.80700004,0.80004877,0.72800004
7228,7228,0.7226294,0.809,0.80004233,0.72800004
7229,7229,0.7226259,0.80700004,0.7999386,0.72800004
7230,7230,0.72252345,0.809,0.79993224,0.72800004
7231,7231,0.72251993,0.80700004,0.79982847,0.72800004
7232,7232,0.7224175,0.809,0.79982203,0.72800004
7233,7233,0.7224139,0.80700004,0.7997183,0.72800004
7234,7234,0.72231144,0.809,0.7997117,0.72800004
7235,7235,0.7223079,0.80700004,0.79960793,0.72900003
7236,7236,0.7222054,0.809,0.79960144,0.72800004
7237,7237,0.7222019,0.80700004,0.7994975,0.72900003
7238,7238,0.72209936,0.809,0.799491,0.72800004
7239,7239,0.7220958,0.80700004,0.79938704,0.72900003
7240,7240,0.72199315,0.809,0.79938066,0.73
7241,7241,0.72198945,0.808,0.7992767,0.72900003
7242,7242,0.72188675,0.809,0.79927003,0.73
7243,7243,0.7218833,0.808,0.79916614,0.72900003
7244,7244,0.72178054,0.809,0.7991596,0.73
7245,7245,0.72177696,0.808,0.79905546,0.72900003
7246,7246,0.7216743,0.809,0.7990489,0.73
7247,7247,0.7216707,0.808,0.79894465,0.72900003
7248,7248,0.721568,0.81000006,0.7989381,0.73
7249,7249,0.7215645,0.808,0.7988337,0.72900003
7250,7250,0.7214616,0.81100005,0.79882723,0.73
7251,7251,0.72145796,0.809,0.7987228,0.72900003
7252,7252,0.72135514,0.81100005,0.7987163,0.73
7253,7253,0.7213515,0.809,0.7986116,0.72900003
7254,7254,0.72124857,0.81100005,0.79860497,0.73
7255,7255,0.72124493,0.809,0.7985004,0.72800004
7256,7256,0.72114205,0.81100005,0.79849356,0.73
7257,7257,0.72113836,0.809,0.798389,0.72800004
7258,7258,0.7210354,0.81100005,0.79838216,0.73
7259,7259,0.7210317,0.809,0.7982774,0.72800004
7260,7260,0.7209288,0.81100005,0.7982705,0.731
7261,7261,0.7209251,0.809,0.7981658,0.72900003
7262,7262,0.72082216,0.81100005,0.798159,0.731
7263,7263,0.7208185,0.809,0.79805416,0.72900003
7264,7264,0.7207155,0.81100005,0.79804736,0.731
7265,7265,0.72071177,0.809,0.7979424,0.72900003
7266,7266,0.7206087,0.81100005,0.7979358,0.731
7267,7267,0.7206051,0.809,0.79783076,0.72900003
7268,7268,0.7205019,0.81100005,0.79782414,0.731
7269,7269,0.7204983,0.809,0.7977192,0.72900003
7270,7270,0.72039497,0.81100005,0.79771256,0.731
7271,7271,0.72039145,0.809,0.7976075,0.73
7272,7272,0.7202881,0.81100005,0.79760087,0.731
7273,7273,0.72028446,0.809,0.7974958,0.73
7274,7274,0.72018117,0.81000006,0.7974891,0.731
7275,7275,0.72017753,0.809,0.79738384,0.73
7276,7276,0.72007406,0.81000006,0.7973773,0.731
7277,7277,0.72007036,0.809,0.797272,0.73
7278,7278,0.719967,0.81000006,0.79726535,0.731
7279,7279,0.7199633,0.81000006,0.79715997,0.73
7280,7280,0.7198599,0.81100005,0.79715335,0.731
7281,7281,0.7198562,0.81000006,0.7970479,0.731
7282,7282,0.7197527,0.81100005,0.7970413,0.731
7283,7283,0.7197491,0.81000006,0.7969358,0.731
7284,7284,0.71964556,0.81100005,0.7969292,0.731
7285,7285,0.7196419,0.81000006,0.79682356,0.731
7286,7286,0.7195384,0.81100005,0.7968172,0.731
7287,7287,0.7195348,0.81000006,0.7967115,0.731
7288,7288,0.71943104,0.81100005,0.7967048,0.731
7289,7289,0.71942747,0.81000006,0.7965991,0.731
7290,7290,0.7193238,0.81100005,0.7965926,0.731
7291,7291,0.7193202,0.81000006,0.7964868,0.731
7292,7292,0.7192164,0.81100005,0.7964801,0.731
7293,7293,0.71921265,0.81000006,0.7963743,0.731
7294,7294,0.719109,0.81100005,0.7963677,0.731
7295,7295,0.71910536,0.81000006,0.79626185,0.731
7296,7296,0.7190015,0.81100005,0.79625505,0.731
7297,7297,0.71899784,0.81000006,0.7961493,0.731
7298,7298,0.71889406,0.81000006,0.79614246,0.731
7299,7299,0.71889025,0.81000006,0.79603666,0.731
7300,7300,0.71878654,0.81000006,0.7960298,0.731
7301,7301,0.7187827,0.81000006,0.7959239,0.731
7302,7302,0.71867883,0.81100005,0.7959169,0.731
7303,7303,0.71867514,0.81000006,0.79581094,0.731
7304,7304,0.7185712,0.81100005,0.7958042,0.731
7305,7305,0.71856743,0.81000006,0.79569805,0.731
7306,7306,0.7184634,0.81100005,0.79569113,0.731
7307,7307,0.71845967,0.81000006,0.7955849,0.731
7308,7308,0.7183557,0.81100005,0.79557806,0.731
7309,7309,0.71835184,0.81000006,0.7954719,0.731
7310,7310,0.71824783,0.81100005,0.7954649,0.731
7311,7311,0.7182441,0.81000006,0.79535866,0.731
7312,7312,0.71813995,0.81100005,0.79535174,0.731
7313,7313,0.71813613,0.81000006,0.79524535,0.731
7314,7314,0.71803206,0.81100005,0.79523844,0.731
7315,7315,0.7180282,0.81000006,0.79513186,0.731
7316,7316,0.717924,0.81100005,0.79512495,0.731
7317,7317,0.71792,0.81000006,0.7950185,0.731
7318,7318,0.7178159,0.81100005,0.79501146,0.731
7319,7319,0.71781194,0.81000006,0.79490495,0.731
7320,7320,0.7177077,0.81100005,0.7948979,0.731
7321,7321,0.7177037,0.81000006,0.79479134,0.731
7322,7322,0.7175995,0.81100005,0.7947842,0.731
7323,7323,0.7175955,0.81000006,0.79467773,0.731
7324,7324,0.7174913,0.81100005,0.7946705,0.731
7325,7325,0.7174872,0.81000006,0.7945639,0.731
7326,7326,0.7173831,0.81100005,0.79455674,0.731
7327,7327,0.71737885,0.81000006,0.7944501,0.731
7328,7328,0.71727455,0.81100005,0.79444265,0.731
7329,7329,0.7172704,0.81100005,0.79433614,0.731
7330,7330,0.71716624,0.81100005,0.7943285,0.731
7331,7331,0.7171619,0.81100005,0.7942219,0.731
7332,7332,0.71705765,0.81100005,0.79421425,0.731
7333,7333,0.7170533,0.81100005,0.7941076,0.731
7334,7334,0.7169491,0.81100005,0.79409987,0.731
7335,7335,0.71694475,0.81100005,0.7939933,0.731
7336,7336,0.71684057,0.81100005,0.7939855,0.73200005
7337,7337,0.7168361,0.81100005,0.7938788,0.731
7338,7338,0.7167319,0.81100005,0.793871,0.73200005
7339,7339,0.71672744,0.81100005,0.7937643,0.731
7340,7340,0.7166231,0.81100005,0.79375637,0.73200005
7341,7341,0.71661884,0.81100005,0.7936497,0.731
7342,7342,0.7165144,0.81100005,0.79364175,0.73300004
7343,7343,0.71651006,0.81200004,0.79353505,0.731
7344,7344,0.7164057,0.81100005,0.7935271,0.73300004
7345,7345,0.7164013,0.81200004,0.7934203,0.731
7346,7346,0.71629685,0.81100005,0.7934124,0.73300004
7347,7347,0.7162924,0.81200004,0.7933056,0.731
7348,7348,0.71618783,0.81100005,0.7932976,0.73300004
7349,7349,0.7161834,0.81200004,0.7931907,0.73200005
7350,7350,0.7160789,0.81100005,0.7931827,0.73300004
7351,7351,0.71607435,0.81200004,0.7930758,0.73200005
7352,7352,0.7159698,0.81200004,0.7930677,0.73300004
7353,7353,0.71596533,0.81200004,0.7929609,0.73200005
7354,7354,0.7158608,0.813,0.79295266,0.73300004
7355,7355,0.7158562,0.81200004,0.7928457,0.73300004
7356,7356,0.71575165,0.814,0.7928375,0.73300004
7357,7357,0.715747,0.81200004,0.7927306,0.73300004
7358,7358,0.71564245,0.814,0.7927223,0.73300004
7359,7359,0.7156378,0.81200004,0.79261553,0.73300004
7360,7360,0.7155332,0.814,0.79260695,0.73300004
7361,7361,0.71552855,0.813,0.79250014,0.73300004
7362,7362,0.7154239,0.814,0.7924916,0.73300004
7363,7363,0.7154192,0.813,0.79238486,0.73300004
7364,7364,0.7153144,0.814,0.7923763,0.73300004
7365,7365,0.71530974,0.813,0.7922694,0.73300004
7366,7366,0.715205,0.814,0.79226077,0.73300004
7367,7367,0.7152003,0.813,0.79215384,0.73300004
7368,7368,0.7150955,0.814,0.7921452,0.73300004
7369,7369,0.7150907,0.813,0.7920385,0.73300004
7370,7370,0.7149861,0.814,0.79202944,0.73300004
7371,7371,0.7149811,0.813,0.79192275,0.734
7372,7372,0.71487635,0.814,0.7919138,0.73300004
7373,7373,0.71487147,0.813,0.7918072,0.734
7374,7374,0.71476674,0.814,0.791798,0.734
7375,7375,0.7147618,0.813,0.79169136,0.734
7376,7376,0.71465707,0.814,0.79168206,0.735
7377,7377,0.714652,0.813,0.79157543,0.734
7378,7378,0.71454746,0.814,0.79156613,0.735
7379,7379,0.7145422,0.813,0.7914594,0.734
7380,7380,0.71443766,0.814,0.7914501,0.735
7381,7381,0.7144325,0.813,0.79134345,0.734
7382,7382,0.7143279,0.814,0.7913339,0.735
7383,7383,0.7143226,0.813,0.7912272,0.734
7384,7384,0.71421814,0.813,0.7912178,0.735
7385,7385,0.7142128,0.813,0.7911111,0.734
7386,7386,0.7141082,0.813,0.79110163,0.735
7387,7387,0.71410286,0.813,0.79099524,0.734
7388,7388,0.71399844,0.813,0.79098547,0.73600006
7389,7389,0.7139929,0.813,0.79087913,0.734
7390,7390,0.7138885,0.813,0.7908692,0.73600006
7391,7391,0.713883,0.813,0.79076284,0.734
7392,7392,0.71377873,0.813,0.7907527,0.73600006
7393,7393,0.7137731,0.81200004,0.79064643,0.734
7394,7394,0.71366876,0.814,0.7906361,0.73600006
7395,7395,0.71366304,0.81200004,0.79053,0.734
7396,7396,0.71355873,0.814,0.7905196,0.73600006
7397,7397,0.713553,0.81200004,0.7904133,0.734
7398,7398,0.71344864,0.814,0.7904029,0.73600006
7399,7399,0.71344304,0.81200004,0.7902967,0.735
7400,7400,0.7133386,0.814,0.7902862,0.73600006
7401,7401,0.7133328,0.81200004,0.79017985,0.73600006
7402,7402,0.7132284,0.814,0.79016936,0.73700005
7403,7403,0.71322256,0.81200004,0.79006314,0.73600006
7404,7404,0.71311826,0.814,0.79005253,0.73700005
7405,7405,0.71311235,0.813,0.7899463,0.73600006
7406,7406,0.7130079,0.814,0.78993565,0.73700005
7407,7407,0.713002,0.813,0.78982943,0.73600006
7408,7408,0.71289754,0.814,0.7898187,0.73700005
7409,7409,0.71289176,0.813,0.7897125,0.73600006
7410,7410,0.7127873,0.814,0.7897019,0.73700005
7411,7411,0.7127814,0.813,0.78959554,0.73600006
7412,7412,0.71267676,0.814,0.78958493,0.73700005
7413,7413,0.712671,0.813,0.78947866,0.73600006
7414,7414,0.7125663,0.814,0.7894679,0.73700005
7415,7415,0.7125604,0.813,0.78936166,0.73700005
7416,7416,0.7124558,0.814,0.7893508,0.73700005
7417,7417,0.7124498,0.813,0.78924465,0.73700005
7418,7418,0.7123452,0.814,0.7892336,0.73700005
7419,7419,0.7123393,0.813,0.7891274,0.73800004
7420,7420,0.7122345,0.814,0.7891165,0.73700005
7421,7421,0.7122285,0.813,0.7890103,0.73800004
7422,7422,0.7121238,0.814,0.78899914,0.73700005
7423,7423,0.71211773,0.813,0.788893,0.73800004
7424,7424,0.712013,0.814,0.7888816,0.73700005
7425,7425,0.7120067,0.813,0.7887756,0.73800004
7426,7426,0.71190214,0.814,0.78876406,0.73800004
7427,7427,0.71189576,0.814,0.7886582,0.73800004
7428,7428,0.71179116,0.814,0.78864634,0.73800004
7429,7429,0.7117848,0.814,0.78854054,0.73800004
7430,7430,0.71168023,0.81600004,0.78852856,0.73800004
7431,7431,0.71167374,0.814,0.7884229,0.73800004
7432,7432,0.7115692,0.81600004,0.78841066,0.73800004
7433,7433,0.71156263,0.814,0.788305,0.73800004
7434,7434,0.71145815,0.81600004,0.78829265,0.73800004
7435,7435,0.71145153,0.814,0.788187,0.73800004
7436,7436,0.71134704,0.81600004,0.78817457,0.73800004
7437,7437,0.71134025,0.814,0.7880689,0.73800004
7438,7438,0.71123576,0.81600004,0.7880565,0.73800004
7439,7439,0.71122897,0.814,0.787951,0.73800004
7440,7440,0.7111244,0.81600004,0.7879381,0.73800004
7441,7441,0.71111757,0.814,0.7878326,0.73800004
7442,7442,0.7110131,0.81600004,0.7878199,0.73800004
7443,7443,0.71100616,0.814,0.7877144,0.73800004
7444,7444,0.7109016,0.81600004,0.78770137,0.73800004
7445,7445,0.71089464,0.814,0.7875961,0.73800004
7446,7446,0.7107901,0.81600004,0.7875829,0.73800004
7447,7447,0.71078306,0.81500006,0.7874778,0.73800004
7448,7448,0.71067864,0.81600004,0.7874643,0.73800004
7449,7449,0.7106714,0.81500006,0.7873594,0.73800004
7450,7450,0.71056706,0.81600004,0.7873457,0.73800004
7451,7451,0.71055984,0.81500006,0.78724086,0.73800004
7452,7452,0.7104554,0.81600004,0.78722715,0.73800004
7453,7453,0.7104481,0.81500006,0.78712237,0.73800004
7454,7454,0.71034366,0.81600004,0.78710836,0.73800004
7455,7455,0.71033645,0.81500006,0.78700376,0.73800004
7456,7456,0.7102318,0.81600004,0.7869897,0.73800004
7457,7457,0.7102246,0.81500006,0.78688496,0.73800004
7458,7458,0.71012,0.81600004,0.78687084,0.73800004
7459,7459,0.71011275,0.81500006,0.7867662,0.73800004
7460,7460,0.7100081,0.81600004,0.7867519,0.73800004
7461,7461,0.71000075,0.81500006,0.7866472,0.73800004
7462,7462,0.70989615,0.81600004,0.7866329,0.73800004
7463,7463,0.70988876,0.81500006,0.78652817,0.73800004
7464,7464,0.70978415,0.81600004,0.78651375,0.73800004
7465,7465,0.7097767,0.81500006,0.78640914,0.73800004
7466,7466,0.7096721,0.81700003,0.78639454,0.73800004
7467,7467,0.7096646,0.81600004,0.78629005,0.73800004
7468,7468,0.70955986,0.81700003,0.7862753,0.73800004
7469,7469,0.70955247,0.81600004,0.78617084,0.73800004
7470,7470,0.7094476,0.81700003,0.78615606,0.739
7471,7471,0.70944023,0.81600004,0.7860515,0.73800004
7472,7472,0.7093354,0.81700003,0.7860366,0.739
7473,7473,0.7093279,0.81600004,0.7859321,0.73800004
7474,7474,0.7092231,0.81700003,0.7859171,0.739
7475,7475,0.70921546,0.81600004,0.78581256,0.73800004
7476,7476,0.70911074,0.81700003,0.7857976,0.739
7477,7477,0.70910305,0.81600004,0.7856931,0.73800004
7478,7478,0.70899826,0.81700003,0.78567797,0.739
7479,7479,0.70899063,0.81600004,0.78557354,0.739
7480,7480,0.70888585,0.81700003,0.78555834,0.739
7481,7481,0.708878,0.81600004,0.78545386,0.739
7482,7482,0.70877326,0.818,0.7854386,0.74
7483,7483,0.7087654,0.81600004,0.7853341,0.739
7484,7484,0.7086606,0.818,0.7853188,0.74
7485,7485,0.70865273,0.81600004,0.7852142,0.739
7486,7486,0.708548,0.81900007,0.78519875,0.74
7487,7487,0.7085401,0.81600004,0.78509426,0.74
7488,7488,0.70843524,0.82000005,0.78507864,0.74
7489,7489,0.70842713,0.81600004,0.7849743,0.74
7490,7490,0.70832235,0.82000005,0.7849587,0.74
7491,7491,0.70831436,0.81600004,0.7848543,0.74
7492,7492,0.7082094,0.82000005,0.7848386,0.74
7493,7493,0.7082014,0.81600004,0.78473413,0.74
7494,7494,0.70809656,0.82000005,0.7847184,0.74
7495,7495,0.7080885,0.81600004,0.7846139,0.74
7496,7496,0.70798355,0.82000005,0.7845982,0.74
7497,7497,0.7079755,0.81600004,0.7844937,0.74
7498,7498,0.70787054,0.82000005,0.7844778,0.74
7499,7499,0.70786226,0.81600004,0.78437334,0.74
7500,7500,0.70775735,0.82000005,0.7843573,0.74
7501,7501,0.7077492,0.81600004,0.78425294,0.74
7502,7502,0.7076442,0.82000005,0.7842368,0.74
7503,7503,0.7076359,0.81600004,0.78413254,0.74
7504,7504,0.7075309,0.82000005,0.784116,0.74
7505,7505,0.7075225,0.81600004,0.784012,0.74
7506,7506,0.7074176,0.82000005,0.78399533,0.74
7507,7507,0.70740914,0.81600004,0.78389126,0.74
7508,7508,0.70730424,0.82000005,0.78387445,0.74
7509,7509,0.7072957,0.81600004,0.78377056,0.74
7510,7510,0.7071908,0.82000005,0.7837535,0.74
7511,7511,0.7071822,0.81700003,0.7836497,0.74
7512,7512,0.7070774,0.82100004,0.78363246,0.74
7513,7513,0.7070686,0.81700003,0.7835287,0.74
7514,7514,0.7069639,0.82100004,0.7835113,0.74
7515,7515,0.70695513,0.81700003,0.78340757,0.74
7516,7516,0.70685023,0.82100004,0.78339005,0.74
7517,7517,0.7068414,0.81700003,0.78328633,0.74
7518,7518,0.7067366,0.82100004,0.7832687,0.74
7519,7519,0.7067276,0.81700003,0.7831651,0.74
7520,7520,0.7066228,0.82100004,0.7831473,0.74
7521,7521,0.7066137,0.81700003,0.7830437,0.74
7522,7522,0.70650893,0.82100004,0.7830258,0.74
7523,7523,0.70649993,0.818,0.78292215,0.74
7524,7524,0.70639515,0.82100004,0.7829041,0.74
7525,7525,0.706386,0.818,0.7828006,0.74
7526,7526,0.7062811,0.82100004,0.7827824,0.74
7527,7527,0.7062718,0.818,0.7826789,0.74
7528,7528,0.70616704,0.82100004,0.7826605,0.74
7529,7529,0.70615774,0.818,0.7825573,0.74
7530,7530,0.70605296,0.82100004,0.7825386,0.74
7531,7531,0.7060436,0.818,0.78243536,0.74
7532,7532,0.7059388,0.82100004,0.7824166,0.74
7533,7533,0.7059293,0.818,0.78231347,0.74
7534,7534,0.7058246,0.823,0.78229463,0.74
7535,7535,0.705815,0.818,0.78219146,0.74
7536,7536,0.7057103,0.823,0.7821725,0.74
7537,7537,0.7057007,0.81900007,0.78206944,0.74
7538,7538,0.70559597,0.823,0.78205025,0.74
7539,7539,0.7055862,0.81900007,0.78194726,0.74
7540,7540,0.70548147,0.823,0.78192794,0.74100006
7541,7541,0.7054717,0.81900007,0.781825,0.74
7542,7542,0.7053669,0.823,0.7818056,0.74100006
7543,7543,0.7053571,0.81900007,0.7817027,0.74
7544,7544,0.70525235,0.823,0.781683,0.74100006
7545,7545,0.7052424,0.81900007,0.78158027,0.74100006
7546,7546,0.70513767,0.823,0.7815605,0.74100006
7547,7547,0.7051277,0.81900007,0.7814578,0.74100006
7548,7548,0.70502305,0.823,0.7814379,0.74100006
7549,7549,0.705013,0.81900007,0.78133506,0.74100006
7550,7550,0.70490825,0.823,0.781315,0.74100006
7551,7551,0.7048981,0.81900007,0.78121245,0.74100006
7552,7552,0.7047935,0.823,0.7811922,0.74100006
7553,7553,0.7047832,0.81900007,0.7810897,0.74100006
7554,7554,0.7046785,0.823,0.78106934,0.74100006
7555,7555,0.70466816,0.81900007,0.7809668,0.74100006
7556,7556,0.7045635,0.823,0.7809463,0.74100006
7557,7557,0.7045531,0.81900007,0.7808439,0.74100006
7558,7558,0.7044484,0.823,0.7808231,0.74100006
7559,7559,0.7044379,0.81900007,0.78072083,0.74100006
7560,7560,0.7043333,0.822,0.78069973,0.74100006
7561,7561,0.70432264,0.81900007,0.7805977,0.74100006
7562,7562,0.70421815,0.823,0.7805765,0.74100006
7563,7563,0.7042074,0.81900007,0.78047436,0.74100006
7564,7564,0.70410293,0.823,0.78045285,0.74100006
7565,7565,0.704092,0.81900007,0.78035104,0.74100006
7566,7566,0.7039876,0.823,0.7803292,0.74100006
7567,7567,0.7039766,0.81900007,0.78022766,0.74100006
7568,7568,0.70387226,0.823,0.78020567,0.74100006
7569,7569,0.7038611,0.81900007,0.78010404,0.74100006
7570,7570,0.70375675,0.823,0.7800819,0.74100006
7571,7571,0.7037456,0.81900007,0.7799804,0.74100006
7572,7572,0.7036413,0.823,0.7799582,0.74100006
7573,7573,0.70363003,0.81900007,0.7798566,0.74200004
7574,7574,0.7035257,0.823,0.7798343,0.74100006
7575,7575,0.7035144,0.81900007,0.7797328,0.74300003
7576,7576,0.7034101,0.82500005,0.77971035,0.74200004
7577,7577,0.7033986,0.81900007,0.77960896,0.74300003
7578,7578,0.7032944,0.82500005,0.77958643,0.74200004
7579,7579,0.7032829,0.82000005,0.7794851,0.74300003
7580,7580,0.70317864,0.82500005,0.77946264,0.74200004
7581,7581,0.70316714,0.82100004,0.7793613,0.74300003
7582,7582,0.7030629,0.82500005,0.77933854,0.74200004
7583,7583,0.70305127,0.82100004,0.77923733,0.744
7584,7584,0.70294714,0.82500005,0.7792144,0.74200004
7585,7585,0.70293546,0.82100004,0.7791133,0.744
7586,7586,0.7028312,0.82500005,0.7790902,0.74200004
7587,7587,0.70281935,0.82100004,0.77898926,0.744
7588,7588,0.7027152,0.82500005,0.77896583,0.74200004
7589,7589,0.7027034,0.82000005,0.77886504,0.744
7590,7590,0.7025992,0.82500005,0.7788415,0.74200004
7591,7591,0.70258725,0.82000005,0.7787407,0.744
7592,7592,0.7024832,0.82500005,0.778717,0.74200004
7593,7593,0.702471,0.82000005,0.77861637,0.744
7594,7594,0.70236695,0.82500005,0.77859235,0.74300003
7595,7595,0.70235467,0.82000005,0.7784918,0.744
7596,7596,0.7022507,0.82500005,0.7784675,0.74300003
7597,7597,0.70223844,0.82000005,0.7783672,0.744
7598,7598,0.7021344,0.82500005,0.7783427,0.74300003
7599,7599,0.702122,0.82000005,0.77824247,0.744
7600,7600,0.702018,0.82500005,0.7782178,0.74300003
7601,7601,0.70200545,0.82000005,0.7781178,0.744
7602,7602,0.70190144,0.82500005,0.7780927,0.74300003
7603,7603,0.7018887,0.82000005,0.7779929,0.744
7604,7604,0.701785,0.82500005,0.7779674,0.74300003
7605,7605,0.7017718,0.82000005,0.77786785,0.744
7606,7606,0.7016683,0.82500005,0.77784204,0.74300003
7607,7607,0.70165503,0.82000005,0.77774245,0.744
7608,7608,0.70155156,0.82500005,0.7777164,0.74300003
7609,7609,0.701538,0.82000005,0.7776171,0.744
7610,7610,0.70143473,0.82500005,0.7775907,0.74300003
7611,7611,0.70142114,0.82000005,0.7774915,0.744
7612,7612,0.7013179,0.82500005,0.7774648,0.744
7613,7613,0.70130414,0.82000005,0.77736586,0.744
7614,7614,0.70120096,0.82500005,0.7773388,0.744
7615,7615,0.7011871,0.82000005,0.7772399,0.744
7616,7616,0.701084,0.82500005,0.7772128,0.744
7617,7617,0.70106983,0.82000005,0.77711415,0.744
7618,7618,0.7009669,0.82500005,0.7770867,0.744
7619,7619,0.7009526,0.82000005,0.7769881,0.74500006
7620,7620,0.70084965,0.82500005,0.77696043,0.74500006
7621,7621,0.70083535,0.82000005,0.77686197,0.74500006
7622,7622,0.7007324,0.82500005,0.77683413,0.74500006
7623,7623,0.700718,0.82000005,0.77673584,0.74500006
7624,7624,0.7006151,0.82500005,0.77670765,0.74500006
7625,7625,0.7006005,0.82100004,0.7766095,0.74500006
7626,7626,0.7004977,0.82500005,0.77658117,0.74500006
7627,7627,0.70048296,0.82100004,0.7764832,0.74500006
7628,7628,0.70038015,0.82500005,0.7764546,0.74500006
7629,7629,0.70036536,0.82100004,0.7763568,0.74500006
7630,7630,0.7002626,0.82500005,0.776328,0.74600005
7631,7631,0.70024776,0.82100004,0.7762302,0.74500006
7632,7632,0.70014507,0.82500005,0.77620137,0.74600005
7633,7633,0.70013005,0.822,0.7761037,0.74700004
7634,7634,0.7000274,0.82500005,0.7760745,0.74600005
7635,7635,0.70001227,0.822,0.775977,0.74700004
7636,7636,0.69990957,0.82500005,0.77594775,0.74700004
7637,7637,0.6998943,0.822,0.7758503,0.74700004
7638,7638,0.6997918,0.82500005,0.77582085,0.74700004
7639,7639,0.69977635,0.822,0.7757236,0.74700004
7640,7640,0.6996739,0.82600003,0.77569383,0.748
7641,7641,0.6996584,0.822,0.7755966,0.74700004
7642,7642,0.6995558,0.82600003,0.7755668,0.748
7643,7643,0.6995403,0.822,0.7754696,0.74700004
7644,7644,0.6994378,0.82600003,0.7754396,0.748
7645,7645,0.6994221,0.822,0.7753425,0.74700004
7646,7646,0.6993197,0.82600003,0.7753123,0.748
7647,7647,0.6993038,0.822,0.7752153,0.74700004
7648,7648,0.6992014,0.82600003,0.7751848,0.748
7649,7649,0.6991855,0.822,0.77508795,0.74700004
7650,7650,0.6990831,0.82600003,0.7750574,0.748
7651,7651,0.69906706,0.822,0.7749605,0.74700004
7652,7652,0.6989647,0.82600003,0.77492976,0.748
7653,7653,0.6989484,0.822,0.7748329,0.748
7654,7654,0.6988461,0.82600003,0.7748018,0.748
7655,7655,0.69882977,0.822,0.7747052,0.748
7656,7656,0.69872755,0.82600003,0.77467394,0.748
7657,7657,0.6987111,0.822,0.7745774,0.749
7658,7658,0.698609,0.82600003,0.7745458,0.749
7659,7659,0.69859225,0.822,0.7744495,0.749
7660,7660,0.6984902,0.82600003,0.7744177,0.749
7661,7661,0.69847333,0.822,0.77432156,0.749
7662,7662,0.6983714,0.82600003,0.7742894,0.749
7663,7663,0.69835436,0.823,0.7741934,0.749
7664,7664,0.6982526,0.82600003,0.7741609,0.749
7665,7665,0.6982354,0.823,0.7740651,0.749
7666,7666,0.6981336,0.827,0.7740321,0.749
7667,7667,0.69811624,0.82400006,0.7739366,0.749
7668,7668,0.69801456,0.827,0.7739034,0.749
7669,7669,0.697997,0.82500005,0.773808,0.749
7670,7670,0.6978954,0.82800007,0.7737745,0.749
7671,7671,0.6978777,0.82500005,0.7736794,0.749
7672,7672,0.69777614,0.827,0.7736455,0.749
7673,7673,0.69775826,0.82500005,0.77355057,0.749
7674,7674,0.69765687,0.827,0.77351636,0.749
7675,7675,0.6976388,0.82500005,0.77342165,0.749
7676,7676,0.69753754,0.827,0.77338713,0.749
7677,7677,0.69751924,0.82500005,0.77329254,0.749
7678,7678,0.69741815,0.827,0.7732578,0.749
7679,7679,0.6973996,0.82500005,0.77316344,0.749
7680,7680,0.6972985,0.827,0.77312833,0.749
7681,7681,0.6972799,0.82500005,0.7730342,0.749
7682,7682,0.69717884,0.827,0.77299875,0.749
7683,7683,0.69716007,0.82600003,0.77290463,0.749
7684,7684,0.6970592,0.827,0.7728691,0.749
7685,7685,0.6970402,0.82600003,0.77277523,0.75000006
7686,7686,0.69693947,0.82800007,0.7727392,0.75000006
7687,7687,0.6969202,0.82600003,0.7726457,0.75100005
7688,7688,0.69681954,0.82800007,0.7726092,0.75100005
7689,7689,0.69679993,0.82600003,0.772516,0.75100005
7690,7690,0.69669956,0.82800007,0.77247906,0.75200003
7691,7691,0.69667965,0.827,0.7723861,0.75100005
7692,7692,0.6965794,0.82800007,0.77234864,0.75200003
7693,7693,0.69655937,0.827,0.772256,0.75200003
7694,7694,0.6964593,0.82800007,0.77221805,0.75200003
7695,7695,0.6964389,0.827,0.77212566,0.75200003
7696,7696,0.69633895,0.82800007,0.77208734,0.75200003
7697,7697,0.6963183,0.827,0.77199525,0.75200003
7698,7698,0.69621855,0.82900006,0.7719564,0.75200003
7699,7699,0.6961977,0.82800007,0.7718647,0.75200003
7700,7700,0.696098,0.82900006,0.77182543,0.75200003
7701,7701,0.6960769,0.82800007,0.7717338,0.75200003
7702,7702,0.6959775,0.82900006,0.77169424,0.75200003
7703,7703,0.69595623,0.82800007,0.7716029,0.75200003
7704,7704,0.695857,0.82900006,0.7715631,0.75200003
7705,7705,0.6958355,0.82800007,0.771472,0.75200003
7706,7706,0.6957363,0.82900006,0.77143186,0.75200003
7707,7707,0.6957148,0.82800007,0.77134085,0.75200003
7708,7708,0.6956157,0.83000004,0.77130055,0.75200003
7709,7709,0.69559383,0.82800007,0.7712098,0.75200003
7710,7710,0.6954949,0.83000004,0.77116925,0.75200003
7711,7711,0.69547296,0.82800007,0.7710786,0.75200003
7712,7712,0.6953741,0.83000004,0.77103776,0.75200003
7713,7713,0.69535196,0.827,0.7709473,0.753
7714,7714,0.6952532,0.83000004,0.77090627,0.75200003
7715,7715,0.69523084,0.827,0.77081597,0.753
7716,7716,0.69513226,0.83000004,0.7707748,0.75200003
7717,7717,0.6951098,0.82800007,0.77068466,0.753
7718,7718,0.6950112,0.83000004,0.77064323,0.753
7719,7719,0.6949887,0.82800007,0.7705534,0.753
7720,7720,0.6948903,0.83000004,0.77051157,0.753
7721,7721,0.6948675,0.82800007,0.77042204,0.753
7722,7722,0.69476914,0.83100003,0.77038,0.754
7723,7723,0.69474626,0.82800007,0.77029055,0.754
7724,7724,0.69464797,0.83100003,0.77024835,0.754
7725,7725,0.6946249,0.82800007,0.770159,0.754
7726,7726,0.6945268,0.83100003,0.7701169,0.754
7727,7727,0.69450355,0.82800007,0.7700275,0.754
7728,7728,0.69440544,0.83100003,0.76998514,0.754
7729,7729,0.6943822,0.82800007,0.7698959,0.754
7730,7730,0.6942841,0.83100003,0.76985353,0.754
7731,7731,0.6942609,0.82800007,0.76976436,0.754
7732,7732,0.6941627,0.832,0.769722,0.754
7733,7733,0.6941393,0.82800007,0.7696329,0.754
7734,7734,0.69404125,0.832,0.7695901,0.754
7735,7735,0.69401765,0.82800007,0.7695011,0.754
7736,7736,0.6939197,0.832,0.7694582,0.754
7737,7737,0.693896,0.82800007,0.7693695,0.754
7738,7738,0.693798,0.832,0.76932615,0.754
7739,7739,0.6937742,0.82800007,0.7692376,0.754
7740,7740,0.6936763,0.832,0.7691941,0.754
7741,7741,0.6936523,0.82900006,0.7691056,0.754
7742,7742,0.6935544,0.832,0.76906186,0.754
7743,7743,0.69353026,0.82900006,0.7689736,0.754
7744,7744,0.69343257,0.832,0.76892954,0.754
7745,7745,0.69340813,0.82900006,0.7688413,0.754
7746,7746,0.6933106,0.832,0.76879704,0.754
7747,7747,0.693286,0.82900006,0.768709,0.754
7748,7748,0.6931885,0.832,0.7686644,0.754
7749,7749,0.6931638,0.82900006,0.7685766,0.754
7750,7750,0.6930663,0.832,0.7685319,0.754
7751,7751,0.69304144,0.82900006,0.7684442,0.754
7752,7752,0.69294417,0.832,0.7683992,0.754
7753,7753,0.6929192,0.82900006,0.7683117,0.754
7754,7754,0.6928219,0.832,0.76826644,0.754
7755,7755,0.6927967,0.82900006,0.7681791,0.754
7756,7756,0.6926995,0.832,0.76813346,0.754
7757,7757,0.6926742,0.82900006,0.7680463,0.754
7758,7758,0.6925772,0.832,0.7680004,0.754
7759,7759,0.6925516,0.82900006,0.7679134,0.754
7760,7760,0.6924545,0.832,0.76786727,0.754
7761,7761,0.6924289,0.82900006,0.76778054,0.754
7762,7762,0.6923319,0.832,0.76773405,0.754
7763,7763,0.6923059,0.82900006,0.7676473,0.754
7764,7764,0.6922092,0.832,0.7676005,0.754
7765,7765,0.692183,0.82900006,0.76751405,0.754
7766,7766,0.6920864,0.832,0.7674669,0.754
7767,7767,0.69206,0.82900006,0.7673808,0.754
7768,7768,0.6919634,0.832,0.76733327,0.754
7769,7769,0.6919369,0.82900006,0.7672474,0.75500005
7770,7770,0.6918404,0.832,0.7671994,0.754
7771,7771,0.69181365,0.82900006,0.7671136,0.75500005
7772,7772,0.69171745,0.832,0.76706535,0.754
7773,7773,0.69169044,0.82900006,0.7669799,0.75500005
7774,7774,0.6915943,0.832,0.7669313,0.754
7775,7775,0.691567,0.82900006,0.76684606,0.75500005
7776,7776,0.69147104,0.832,0.76679707,0.754
7777,7777,0.6914436,0.82900006,0.76671207,0.75500005
7778,7778,0.69134784,0.832,0.7666627,0.754
7779,7779,0.69132006,0.82900006,0.76657784,0.75500005
7780,7780,0.6912244,0.832,0.7665283,0.754
7781,7781,0.69119644,0.82900006,0.7664437,0.75500005
7782,7782,0.6911009,0.832,0.76639354,0.754
7783,7783,0.6910727,0.82900006,0.7663092,0.75500005
7784,7784,0.69097733,0.832,0.7662587,0.75600004
7785,7785,0.6909489,0.82900006,0.7661746,0.75500005
7786,7786,0.69085366,0.832,0.7661238,0.75600004
7787,7787,0.6908249,0.82900006,0.7660397,0.757
7788,7788,0.6907299,0.832,0.76598865,0.75600004
7789,7789,0.6907009,0.82900006,0.76590484,0.757
7790,7790,0.69060606,0.832,0.7658533,0.75600004
7791,7791,0.6905768,0.82900006,0.76576984,0.758
7792,7792,0.6904821,0.83300006,0.7657179,0.75600004
7793,7793,0.6904527,0.82900006,0.76563454,0.758
7794,7794,0.6903581,0.83300006,0.7655824,0.75600004
7795,7795,0.6903284,0.82900006,0.7654992,0.758
7796,7796,0.690234,0.83300006,0.76544654,0.75600004
7797,7797,0.690204,0.82900006,0.76536375,0.758
7798,7798,0.69010985,0.83300006,0.7653107,0.75600004
7799,7799,0.6900795,0.82900006,0.7652282,0.758
7800,7800,0.6899855,0.83300006,0.76517475,0.75600004
7801,7801,0.68995506,0.82900006,0.7650924,0.758
7802,7802,0.6898611,0.83300006,0.76503867,0.75600004
7803,7803,0.6898304,0.82900006,0.76495653,0.75900006
7804,7804,0.68973666,0.83300006,0.7649023,0.75600004
7805,7805,0.6897057,0.82900006,0.7648204,0.75900006
7806,7806,0.6896122,0.83300006,0.764766,0.757
7807,7807,0.6895809,0.82900006,0.76468426,0.75900006
7808,7808,0.68948764,0.83300006,0.76462936,0.757
7809,7809,0.68945605,0.83000004,0.76454794,0.75900006
7810,7810,0.6893628,0.83300006,0.76449275,0.757
7811,7811,0.6893312,0.83000004,0.76441157,0.75900006
7812,7812,0.689238,0.83300006,0.764356,0.757
7813,7813,0.689206,0.83000004,0.7642751,0.75900006
7814,7814,0.6891132,0.83300006,0.76421916,0.758
7815,7815,0.6890809,0.83000004,0.76413846,0.76000005
7816,7816,0.6889883,0.83300006,0.76408225,0.75900006
7817,7817,0.6889558,0.83000004,0.76400197,0.76000005
7818,7818,0.6888635,0.83300006,0.7639453,0.76000005
7819,7819,0.6888306,0.83000004,0.7638653,0.76000005
7820,7820,0.68873847,0.83300006,0.76380813,0.76000005
7821,7821,0.6887055,0.83000004,0.7637284,0.76100004
7822,7822,0.6886134,0.83400005,0.7636709,0.76000005
7823,7823,0.68858,0.83000004,0.7635912,0.76100004
7824,7824,0.68848825,0.83400005,0.76353353,0.76100004
7825,7825,0.6884546,0.83000004,0.76345426,0.76100004
7826,7826,0.6883631,0.83400005,0.7633962,0.76100004
7827,7827,0.6883292,0.83100003,0.763317,0.76100004
7828,7828,0.68823797,0.83400005,0.76325905,0.76100004
7829,7829,0.6882039,0.83100003,0.7631802,0.76100004
7830,7830,0.688113,0.83400005,0.7631218,0.76100004
7831,7831,0.6880785,0.83100003,0.763043,0.76100004
7832,7832,0.6879877,0.83400005,0.76298434,0.76100004
7833,7833,0.6879531,0.83100003,0.76290584,0.762
7834,7834,0.6878625,0.83400005,0.7628465,0.76100004
7835,7835,0.68782747,0.832,0.7627684,0.762
7836,7836,0.68773717,0.83400005,0.76270884,0.762
7837,7837,0.6877018,0.832,0.7626308,0.762
7838,7838,0.68761164,0.83400005,0.7625708,0.763
7839,7839,0.6875759,0.832,0.76249313,0.762
7840,7840,0.6874861,0.83400005,0.76243246,0.763
7841,7841,0.68744993,0.832,0.7623553,0.762
7842,7842,0.68736047,0.83400005,0.76229393,0.763
7843,7843,0.6873238,0.832,0.7622174,0.762
7844,7844,0.68723464,0.83400005,0.7621551,0.763
7845,7845,0.68719757,0.832,0.7620788,0.763
7846,7846,0.6871087,0.83400005,0.7620162,0.763
7847,7847,0.68707126,0.832,0.76194006,0.763
7848,7848,0.68698275,0.83400005,0.7618769,0.763
7849,7849,0.68694484,0.83300006,0.76180094,0.76400006
7850,7850,0.68685675,0.83400005,0.76173735,0.763
7851,7851,0.6868186,0.83400005,0.76166177,0.76400006
7852,7852,0.68673056,0.83400005,0.761598,0.76400006
7853,7853,0.68669224,0.83400005,0.76152277,0.76400006
7854,7854,0.68660444,0.83400005,0.7614584,0.76400006
7855,7855,0.6865658,0.83400005,0.76138353,0.76400006
7856,7856,0.6864784,0.83400005,0.76131886,0.76400006
7857,7857,0.6864393,0.83400005,0.7612443,0.76400006
7858,7858,0.68635195,0.83400005,0.7611792,0.76400006
7859,7859,0.6863127,0.83400005,0.7611049,0.76400006
7860,7860,0.68622565,0.83400005,0.7610393,0.76400006
7861,7861,0.686186,0.83400005,0.76096535,0.76500005
7862,7862,0.6860993,0.83500004,0.7608993,0.76400006
7863,7863,0.6860591,0.83400005,0.76082546,0.76500005
7864,7864,0.6859727,0.83500004,0.76075894,0.76400006
7865,7865,0.68593216,0.83400005,0.7606855,0.76500005
7866,7866,0.685846,0.83500004,0.7606187,0.76400006
7867,7867,0.6858051,0.83400005,0.7605454,0.76600003
7868,7868,0.6857192,0.83500004,0.76047814,0.76400006
7869,7869,0.68567795,0.83400005,0.7604052,0.76600003
7870,7870,0.6855923,0.83500004,0.7603372,0.76400006
7871,7871,0.6855506,0.83400005,0.7602647,0.76600003
7872,7872,0.68546534,0.83500004,0.76019627,0.76400006
7873,7873,0.68542314,0.83400005,0.7601241,0.76600003
7874,7874,0.68533814,0.83500004,0.760055,0.76400006
7875,7875,0.6852956,0.83400005,0.759983,0.76600003
7876,7876,0.6852109,0.83500004,0.7599135,0.76400006
7877,7877,0.68516773,0.83400005,0.7598418,0.76600003
7878,7878,0.6850835,0.83500004,0.75977176,0.76400006
7879,7879,0.68503994,0.83400005,0.7597005,0.76600003
7880,7880,0.684956,0.83500004,0.75962985,0.76500005
7881,7881,0.684912,0.83400005,0.7595588,0.76600003
7882,7882,0.68482846,0.83500004,0.7594878,0.76500005
7883,7883,0.684784,0.83400005,0.75941706,0.76600003
7884,7884,0.68470085,0.83500004,0.75934553,0.76500005
7885,7885,0.684656,0.83400005,0.75927514,0.76600003
7886,7886,0.6845731,0.83500004,0.75920326,0.76600003
7887,7887,0.68452793,0.83400005,0.7591331,0.767
7888,7888,0.68444544,0.83500004,0.759061,0.76600003
7889,7889,0.6843999,0.83400005,0.7589908,0.767
7890,7890,0.68431765,0.836,0.7589184,0.767
7891,7891,0.6842719,0.83400005,0.7588485,0.767
7892,7892,0.6841899,0.836,0.75877595,0.767
7893,7893,0.6841439,0.83400005,0.7587064,0.768
7894,7894,0.6840621,0.837,0.75863355,0.768
7895,7895,0.6840159,0.83400005,0.75856423,0.768
7896,7896,0.6839342,0.837,0.7584912,0.768
7897,7897,0.6838877,0.83400005,0.758422,0.768
7898,7898,0.6838063,0.837,0.7583486,0.768
7899,7899,0.6837594,0.83400005,0.75827974,0.768
7900,7900,0.6836784,0.837,0.75820595,0.768
7901,7901,0.6836311,0.83400005,0.75813735,0.768
7902,7902,0.6835503,0.837,0.758063,0.768
7903,7903,0.6835025,0.83400005,0.7579949,0.768
7904,7904,0.68342227,0.837,0.75792015,0.768
7905,7905,0.683374,0.83400005,0.7578524,0.768
7906,7906,0.68329406,0.837,0.7577772,0.768
7907,7907,0.6832455,0.83400005,0.7577096,0.768
7908,7908,0.6831658,0.837,0.75763434,0.768
7909,7909,0.6831168,0.83400005,0.7575667,0.768
7910,7910,0.6830375,0.837,0.7574909,0.768
7911,7911,0.68298817,0.83400005,0.75742364,0.768
7912,7912,0.682909,0.837,0.7573475,0.768
7913,7913,0.6828594,0.83400005,0.7572803,0.768
7914,7914,0.6827807,0.837,0.7572039,0.768
7915,7915,0.6827305,0.83400005,0.75713706,0.767
7916,7916,0.68265206,0.837,0.7570602,0.768
7917,7917,0.68260145,0.83400005,0.75699365,0.767
7918,7918,0.6825234,0.836,0.75691617,0.768
7919,7919,0.68247235,0.83400005,0.7568499,0.767
7920,7920,0.68239474,0.836,0.75677186,0.768
7921,7921,0.68234307,0.83400005,0.7567059,0.767
7922,7922,0.6822659,0.836,0.7566274,0.76900005
7923,7923,0.6822136,0.83400005,0.75656164,0.767
7924,7924,0.6821369,0.836,0.75648266,0.76900005
7925,7925,0.6820842,0.83500004,0.75641704,0.767
7926,7926,0.68200785,0.836,0.7563377,0.76900005
7927,7927,0.6819546,0.83500004,0.7562721,0.768
7928,7928,0.6818787,0.83500004,0.7561924,0.77000004
7929,7929,0.68182504,0.83500004,0.756127,0.768
7930,7930,0.6817494,0.83500004,0.75604695,0.77000004
7931,7931,0.6816953,0.83500004,0.75598174,0.76900005
7932,7932,0.68162006,0.83500004,0.75590146,0.76900005
7933,7933,0.6815657,0.83500004,0.75583637,0.76900005
7934,7934,0.6814908,0.83500004,0.7557558,0.76900005
7935,7935,0.68143594,0.83500004,0.7556909,0.76900005
7936,7936,0.6813613,0.83500004,0.75561017,0.76900005
7937,7937,0.6813062,0.836,0.7555454,0.76900005
7938,7938,0.68123186,0.83500004,0.7554646,0.76900005
7939,7939,0.6811765,0.836,0.7554,0.76900005
7940,7940,0.6811024,0.83500004,0.75531894,0.76900005
7941,7941,0.6810468,0.836,0.7552545,0.76900005
7942,7942,0.68097305,0.83500004,0.7551732,0.76900005
7943,7943,0.68091685,0.836,0.7551089,0.76900005
7944,7944,0.68084353,0.83500004,0.75502735,0.76900005
7945,7945,0.6807869,0.836,0.7549631,0.76900005
7946,7946,0.6807139,0.83500004,0.7548815,0.76900005
7947,7947,0.6806569,0.836,0.7548172,0.76900005
7948,7948,0.68058425,0.83500004,0.7547354,0.76900005
7949,7949,0.68052685,0.836,0.7546711,0.76900005
7950,7950,0.6804545,0.83500004,0.7545891,0.76900005
7951,7951,0.6803967,0.836,0.7545249,0.77000004
7952,7952,0.6803247,0.836,0.7544426,0.76900005
7953,7953,0.68026644,0.836,0.75437856,0.77000004
7954,7954,0.6801948,0.836,0.75429624,0.76900005
7955,7955,0.6801362,0.836,0.7542322,0.77000004
7956,7956,0.68006504,0.836,0.75414956,0.76900005
7957,7957,0.6800059,0.836,0.7540857,0.77000004
7958,7958,0.6799352,0.836,0.754003,0.76900005
7959,7959,0.6798759,0.836,0.753939,0.771
7960,7960,0.6798053,0.836,0.75385636,0.76900005
7961,7961,0.67974555,0.836,0.7537924,0.771
7962,7962,0.6796756,0.836,0.75370973,0.76900005
7963,7963,0.67961556,0.836,0.7536457,0.771
7964,7964,0.67954576,0.836,0.7535631,0.76900005
7965,7965,0.6794855,0.837,0.75349903,0.772
7966,7966,0.6794159,0.836,0.75341666,0.77000004
7967,7967,0.6793553,0.837,0.7533526,0.772
7968,7968,0.6792862,0.836,0.75327015,0.77000004
7969,7969,0.67922544,0.837,0.75320613,0.772
7970,7970,0.6791564,0.836,0.7531239,0.771
7971,7971,0.6790955,0.837,0.75305974,0.772
7972,7972,0.6790268,0.836,0.75297755,0.771
7973,7973,0.6789656,0.837,0.7529133,0.772
7974,7974,0.67889714,0.836,0.75283146,0.771
7975,7975,0.6788358,0.837,0.75276715,0.772
7976,7976,0.67876744,0.837,0.75268537,0.771
7977,7977,0.67870593,0.83800006,0.75262094,0.772
7978,7978,0.67863786,0.837,0.7525393,0.771
7979,7979,0.6785761,0.83800006,0.7524748,0.772
7980,7980,0.6785083,0.837,0.75239325,0.772
7981,7981,0.6784462,0.83800006,0.7523288,0.77300006
7982,7982,0.67837876,0.83800006,0.7522476,0.77300006
7983,7983,0.6783165,0.83900005,0.7521828,0.77300006
7984,7984,0.6782492,0.83800006,0.7521017,0.77300006
7985,7985,0.6781868,0.83900005,0.75203675,0.77300006
7986,7986,0.6781197,0.83800006,0.751956,0.77300006
7987,7987,0.678057,0.83900005,0.75189084,0.77300006
7988,7988,0.67799014,0.83800006,0.75181043,0.77300006
7989,7989,0.67792743,0.83900005,0.75174505,0.77300006
7990,7990,0.67786086,0.83800006,0.75166494,0.77300006
7991,7991,0.67779803,0.83900005,0.7515994,0.77300006
7992,7992,0.6777315,0.83800006,0.75151974,0.77300006
7993,7993,0.6776686,0.83900005,0.75145394,0.77300006
7994,7994,0.67760235,0.83800006,0.7513747,0.77400005
7995,7995,0.6775393,0.83900005,0.7513086,0.77300006
7996,7996,0.6774731,0.83800006,0.7512298,0.77400005
7997,7997,0.67740995,0.83900005,0.7511636,0.77300006
7998,7998,0.67734414,0.83800006,0.7510851,0.77400005
7999,7999,0.6772808,0.83900005,0.7510187,0.77500004
8000,8000,0.6772151,0.83800006,0.7509406,0.77500004
8001,8001,0.67715156,0.83900005,0.750874,0.77500004
8002,8002,0.6770862,0.83800006,0.7507964,0.77500004
8003,8003,0.6770226,0.83900005,0.75072944,0.77500004
8004,8004,0.6769572,0.83800006,0.7506524,0.77500004
8005,8005,0.6768935,0.83900005,0.7505854,0.77500004
8006,8006,0.6768284,0.83800006,0.7505089,0.77500004
8007,8007,0.6767647,0.83900005,0.75044155,0.77500004
8008,8008,0.67669976,0.83800006,0.7503655,0.77500004
8009,8009,0.67663604,0.83900005,0.750298,0.77500004
8010,8010,0.6765711,0.83800006,0.7502224,0.77500004
8011,8011,0.67650735,0.83900005,0.7501547,0.77500004
8012,8012,0.6764427,0.83800006,0.75007945,0.77500004
8013,8013,0.6763789,0.83900005,0.7500115,0.77500004
8014,8014,0.67631423,0.83800006,0.74993664,0.77500004
8015,8015,0.6762504,0.83900005,0.7498686,0.776
8016,8016,0.6761857,0.83800006,0.74979407,0.77500004
8017,8017,0.6761219,0.83900005,0.74972564,0.777
8018,8018,0.6760573,0.83900005,0.7496517,0.776
8019,8019,0.67599344,0.83900005,0.7495831,0.777
8020,8020,0.67592895,0.83900005,0.74950933,0.777
8021,8021,0.675865,0.83900005,0.7494407,0.777
8022,8022,0.67580056,0.84000003,0.74936724,0.777
8023,8023,0.67573667,0.83900005,0.7492984,0.777
8024,8024,0.6756723,0.84000003,0.74922544,0.777
8025,8025,0.67560834,0.83900005,0.7491564,0.777
8026,8026,0.67554384,0.84000003,0.7490836,0.777
8027,8027,0.6754799,0.83900005,0.74901456,0.777
8028,8028,0.67541564,0.84000003,0.74894196,0.777
8029,8029,0.67535156,0.83900005,0.74887264,0.77800006
8030,8030,0.6752872,0.84000003,0.7488005,0.77800006
8031,8031,0.6752233,0.83900005,0.7487312,0.77800006
8032,8032,0.675159,0.84000003,0.7486591,0.77800006
8033,8033,0.6750951,0.83900005,0.7485899,0.77800006
8034,8034,0.67503077,0.84000003,0.7485181,0.77800006
8035,8035,0.67496675,0.84000003,0.7484486,0.77800006
8036,8036,0.6749026,0.84000003,0.748377,0.77800006
8037,8037,0.6748386,0.84000003,0.7483075,0.77800006
8038,8038,0.6747744,0.84000003,0.74823624,0.77800006
8039,8039,0.6747104,0.84000003,0.7481667,0.77800006
8040,8040,0.6746464,0.84000003,0.7480956,0.77800006
8041,8041,0.67458254,0.84000003,0.74802595,0.77800006
8042,8042,0.67451847,0.84000003,0.7479553,0.77800006
8043,8043,0.6744546,0.84000003,0.7478857,0.77800006
8044,8044,0.6743906,0.83900005,0.74781513,0.77800006
8045,8045,0.6743267,0.84000003,0.74774545,0.77800006
8046,8046,0.6742627,0.83900005,0.747675,0.77900004
8047,8047,0.67419875,0.83900005,0.74760544,0.77900004
8048,8048,0.6741349,0.83900005,0.747535,0.77900004
8049,8049,0.67407095,0.83900005,0.7474653,0.77900004
8050,8050,0.674007,0.83900005,0.7473951,0.77900004
8051,8051,0.6739431,0.83900005,0.7473256,0.77900004
8052,8052,0.6738792,0.84000003,0.7472555,0.77900004
8053,8053,0.6738153,0.84000003,0.74718595,0.78000003
8054,8054,0.67375135,0.84000003,0.74711585,0.78000003
8055,8055,0.6736876,0.84000003,0.7470463,0.78200006
8056,8056,0.6736236,0.84000003,0.74697644,0.78200006
8057,8057,0.6735598,0.84000003,0.74690676,0.78200006
8058,8058,0.6734959,0.84000003,0.74683684,0.78200006
8059,8059,0.673432,0.84000003,0.7467672,0.78200006
8060,8060,0.6733681,0.84000003,0.7466974,0.78200006
8061,8061,0.6733041,0.84000003,0.74662787,0.78200006
8062,8062,0.6732402,0.84000003,0.74655807,0.78200006
8063,8063,0.6731762,0.84000003,0.7464885,0.78200006
8064,8064,0.67311233,0.84000003,0.7464187,0.78200006
8065,8065,0.67304844,0.84000003,0.74634916,0.78200006
8066,8066,0.6729844,0.84000003,0.7462795,0.78200006
8067,8067,0.6729204,0.84000003,0.7462099,0.78200006
8068,8068,0.67285645,0.84000003,0.7461402,0.78200006
8069,8069,0.6727925,0.84000003,0.7460708,0.78200006
8070,8070,0.67272866,0.84000003,0.7460011,0.78200006
8071,8071,0.6726647,0.84000003,0.7459317,0.78200006
8072,8072,0.67260075,0.84000003,0.745862,0.78200006
8073,8073,0.67253685,0.84000003,0.7457926,0.78200006
8074,8074,0.67247295,0.84000003,0.7457231,0.78200006
8075,8075,0.67240894,0.84000003,0.74565375,0.78200006
8076,8076,0.6723451,0.84000003,0.7455841,0.78200006
8077,8077,0.672281,0.84000003,0.7455147,0.78200006
8078,8078,0.6722171,0.84000003,0.74544525,0.78200006
8079,8079,0.6721532,0.84000003,0.74537575,0.78200006
8080,8080,0.6720891,0.84000003,0.7453063,0.78200006
8081,8081,0.67202526,0.84000003,0.7452369,0.78200006
8082,8082,0.6719612,0.841,0.7451673,0.78200006
8083,8083,0.6718971,0.841,0.7450979,0.78200006
8084,8084,0.6718331,0.841,0.7450284,0.78200006
8085,8085,0.67176914,0.841,0.7449589,0.78200006
8086,8086,0.671705,0.841,0.7448894,0.78200006
8087,8087,0.6716409,0.841,0.74481994,0.78200006
8088,8088,0.6715768,0.841,0.74475044,0.78200006
8089,8089,0.6715128,0.841,0.7446811,0.78200006
8090,8090,0.67144877,0.841,0.74461156,0.78200006
8091,8091,0.67138475,0.841,0.7445423,0.78200006
8092,8092,0.6713205,0.841,0.74447286,0.78200006
8093,8093,0.6712565,0.841,0.7444034,0.78200006
8094,8094,0.6711924,0.841,0.7443341,0.78200006
8095,8095,0.6711283,0.841,0.7442648,0.78200006
8096,8096,0.6710642,0.841,0.7441952,0.78200006
8097,8097,0.67100006,0.841,0.7441259,0.78200006
8098,8098,0.6709359,0.841,0.74405646,0.78200006
8099,8099,0.6708718,0.841,0.74398696,0.78200006
8100,8100,0.6708076,0.841,0.74391764,0.78200006
8101,8101,0.67074347,0.841,0.74384826,0.78200006
8102,8102,0.67067915,0.841,0.7437787,0.78200006
8103,8103,0.6706149,0.841,0.7437093,0.78200006
8104,8104,0.6705507,0.841,0.7436399,0.78200006
8105,8105,0.67048645,0.841,0.7435704,0.78200006
8106,8106,0.6704222,0.841,0.7435009,0.78200006
8107,8107,0.670358,0.841,0.7434315,0.78200006
8108,8108,0.67029375,0.841,0.74336207,0.78200006
8109,8109,0.6702294,0.841,0.74329275,0.78200006
8110,8110,0.6701652,0.841,0.74322325,0.78200006
8111,8111,0.6701009,0.841,0.74315387,0.78200006
8112,8112,0.67003703,0.841,0.74308467,0.78200006
8113,8113,0.6699731,0.841,0.74301565,0.78200006
8114,8114,0.66990894,0.841,0.7429465,0.78200006
8115,8115,0.669845,0.841,0.74287736,0.78200006
8116,8116,0.66978097,0.841,0.7428082,0.78200006
8117,8117,0.6697169,0.841,0.742739,0.78200006
8118,8118,0.6696529,0.841,0.74266994,0.78200006
8119,8119,0.6695888,0.841,0.74260086,0.78300005
8120,8120,0.66952467,0.841,0.74253154,0.78300005
8121,8121,0.6694606,0.841,0.74246246,0.78300005
8122,8122,0.6693966,0.841,0.7423932,0.78300005
8123,8123,0.6693324,0.841,0.742324,0.78300005
8124,8124,0.6692683,0.841,0.7422549,0.78300005
8125,8125,0.66920406,0.841,0.7421856,0.78300005
8126,8126,0.66914,0.841,0.74211645,0.78300005
8127,8127,0.6690758,0.841,0.74204725,0.78300005
8128,8128,0.66901165,0.841,0.74197805,0.78300005
8129,8129,0.6689474,0.841,0.7419088,0.78300005
8130,8130,0.6688832,0.841,0.7418396,0.78300005
8131,8131,0.668819,0.841,0.7417703,0.78300005
8132,8132,0.6687548,0.84200007,0.7417012,0.78300005
8133,8133,0.66869056,0.84200007,0.74163187,0.78300005
8134,8134,0.66862625,0.84200007,0.74156255,0.78300005
8135,8135,0.668562,0.84200007,0.7414933,0.78300005
8136,8136,0.6684976,0.84200007,0.741424,0.78400004
8137,8137,0.6684333,0.84200007,0.7413547,0.78400004
8138,8138,0.66836894,0.84200007,0.7412854,0.78400004
8139,8139,0.6683046,0.84200007,0.74121606,0.78400004
8140,8140,0.66824025,0.84200007,0.7411466,0.78400004
8141,8141,0.66817594,0.84200007,0.7410774,0.78400004
8142,8142,0.6681116,0.84200007,0.7410081,0.78400004
8143,8143,0.66804713,0.84200007,0.74093884,0.78400004
8144,8144,0.66798276,0.84200007,0.74086946,0.78400004
8145,8145,0.6679184,0.84200007,0.7408001,0.78400004
8146,8146,0.66785395,0.84200007,0.7407307,0.78400004
8147,8147,0.6677895,0.84200007,0.7406614,0.78400004
8148,8148,0.6677251,0.84200007,0.740592,0.78400004
8149,8149,0.66766053,0.84200007,0.7405225,0.78400004
8150,8150,0.66759616,0.84200007,0.7404532,0.78400004
8151,8151,0.6675317,0.84300005,0.7403837,0.78400004
8152,8152,0.66746706,0.84300005,0.74031425,0.78400004
8153,8153,0.6674025,0.84300005,0.7402448,0.78400004
8154,8154,0.66733795,0.84300005,0.7401753,0.78400004
8155,8155,0.66727334,0.84300005,0.7401058,0.78400004
8156,8156,0.6672088,0.84300005,0.74003625,0.78400004
8157,8157,0.6671441,0.84300005,0.73996675,0.78400004
8158,8158,0.6670795,0.84300005,0.73989725,0.78400004
8159,8159,0.6670149,0.84300005,0.7398278,0.78400004
8160,8160,0.66695035,0.84300005,0.73975813,0.78400004
8161,8161,0.6668856,0.84300005,0.73968863,0.78400004
8162,8162,0.6668209,0.84400004,0.7396191,0.78400004
8163,8163,0.6667562,0.84400004,0.73954946,0.78400004
8164,8164,0.6666915,0.84400004,0.7394799,0.78400004
8165,8165,0.6666267,0.84400004,0.73941016,0.78400004
8166,8166,0.66656184,0.84400004,0.7393405,0.78400004
8167,8167,0.6664971,0.84400004,0.7392709,0.785
8168,8168,0.6664323,0.84400004,0.7392012,0.785
8169,8169,0.6663675,0.84400004,0.7391314,0.785
8170,8170,0.6663025,0.84400004,0.73906165,0.785
8171,8171,0.6662377,0.84400004,0.7389919,0.785
8172,8172,0.66617274,0.84400004,0.7389222,0.785
8173,8173,0.66610783,0.84400004,0.7388523,0.785
8174,8174,0.66604286,0.84400004,0.73878247,0.785
8175,8175,0.66597795,0.84400004,0.7387126,0.785
8176,8176,0.665913,0.845,0.73864263,0.785
8177,8177,0.6658479,0.845,0.7385728,0.786
8178,8178,0.66578287,0.845,0.7385029,0.786
8179,8179,0.66571784,0.845,0.73843294,0.786
8180,8180,0.6656528,0.845,0.73836297,0.786
8181,8181,0.6655877,0.845,0.7382931,0.786
8182,8182,0.66552263,0.845,0.73822314,0.786
8183,8183,0.66545755,0.845,0.7381531,0.786
8184,8184,0.6653924,0.845,0.738083,0.786
8185,8185,0.66532725,0.845,0.7380131,0.786
8186,8186,0.6652621,0.845,0.73794305,0.786
8187,8187,0.66519696,0.845,0.737873,0.786
8188,8188,0.6651317,0.845,0.73780286,0.786
8189,8189,0.6650664,0.845,0.7377327,0.786
8190,8190,0.6650013,0.845,0.7376626,0.786
8191,8191,0.66493595,0.845,0.73759264,0.786
8192,8192,0.66487074,0.84400004,0.7375225,0.786
8193,8193,0.6648056,0.84400004,0.7374524,0.786
8194,8194,0.6647402,0.84400004,0.7373823,0.786
8195,8195,0.66467494,0.84400004,0.7373122,0.786
8196,8196,0.6646097,0.84400004,0.737242,0.786
8197,8197,0.66454434,0.84400004,0.7371717,0.786
8198,8198,0.664479,0.84400004,0.7371015,0.786
8199,8199,0.6644137,0.84400004,0.7370313,0.786
8200,8200,0.6643483,0.84400004,0.736961,0.786
8201,8201,0.66428286,0.84400004,0.73689073,0.786
8202,8202,0.66421735,0.84400004,0.73682046,0.786
8203,8203,0.664152,0.84400004,0.73675007,0.786
8204,8204,0.66408664,0.84400004,0.73667985,0.786
8205,8205,0.66402113,0.84400004,0.7366095,0.786
8206,8206,0.66395575,0.84400004,0.7365391,0.786
8207,8207,0.6638903,0.84400004,0.7364688,0.786
8208,8208,0.66382474,0.84400004,0.73639834,0.786
8209,8209,0.6637592,0.84400004,0.7363279,0.786
8210,8210,0.66369367,0.84400004,0.7362576,0.786
8211,8211,0.6636282,0.84400004,0.7361871,0.786
8212,8212,0.66356266,0.84400004,0.73611677,0.786
8213,8213,0.6634971,0.84400004,0.7360462,0.786
8214,8214,0.66343135,0.84400004,0.7359758,0.786
8215,8215,0.6633658,0.84400004,0.7359052,0.786
8216,8216,0.66330016,0.84400004,0.73583466,0.786
8217,8217,0.66323453,0.84400004,0.7357642,0.786
8218,8218,0.6631688,0.845,0.7356936,0.786
8219,8219,0.66310304,0.845,0.735623,0.786
8220,8220,0.6630373,0.845,0.73555225,0.786
8221,8221,0.6629716,0.845,0.73548174,0.786
8222,8222,0.6629058,0.845,0.73541105,0.78700006
8223,8223,0.66284,0.845,0.73534036,0.78700006
8224,8224,0.6627742,0.845,0.73526967,0.78700006
8225,8225,0.66270834,0.845,0.7351991,0.78700006
8226,8226,0.66264254,0.846,0.73512816,0.78800005
8227,8227,0.66257656,0.846,0.73505753,0.78800005
8228,8228,0.6625107,0.846,0.7349867,0.78800005
8229,8229,0.6624447,0.846,0.73491585,0.78800005
8230,8230,0.6623787,0.846,0.734845,0.78800005
8231,8231,0.66231287,0.846,0.73477405,0.78800005
8232,8232,0.6622468,0.846,0.73470324,0.78800005
8233,8233,0.6621808,0.846,0.73463225,0.78800005
8234,8234,0.6621148,0.846,0.7345613,0.78800005
8235,8235,0.6620487,0.845,0.73449045,0.78800005
8236,8236,0.6619826,0.845,0.73441935,0.78800005
8237,8237,0.6619164,0.846,0.7343483,0.78800005
8238,8238,0.6618502,0.846,0.7342772,0.78800005
8239,8239,0.66178405,0.846,0.734206,0.78800005
8240,8240,0.6617178,0.846,0.73413485,0.78800005
8241,8241,0.6616517,0.846,0.73406374,0.78800005
8242,8242,0.6615853,0.846,0.73399264,0.78800005
8243,8243,0.66151905,0.846,0.73392147,0.78800005
8244,8244,0.6614527,0.846,0.7338503,0.78800005
8245,8245,0.6613865,0.846,0.733779,0.78800005
8246,8246,0.6613201,0.846,0.7337078,0.78800005
8247,8247,0.6612538,0.846,0.7336365,0.78800005
8248,8248,0.66118747,0.846,0.73356533,0.78800005
8249,8249,0.6611212,0.84700006,0.73349416,0.78800005
8250,8250,0.6610549,0.84700006,0.733423,0.78800005
8251,8251,0.6609886,0.84800005,0.73335177,0.78800005
8252,8252,0.66092235,0.84800005,0.7332806,0.78800005
8253,8253,0.660856,0.84800005,0.7332093,0.78800005
8254,8254,0.66078967,0.84800005,0.733138,0.78800005
8255,8255,0.66072327,0.84800005,0.7330668,0.78800005
8256,8256,0.6606568,0.84800005,0.73299545,0.78800005
8257,8257,0.66059047,0.84800005,0.73292416,0.78800005
8258,8258,0.66052395,0.84800005,0.73285294,0.78800005
8259,8259,0.66045755,0.84800005,0.73278147,0.78800005
8260,8260,0.6603911,0.84800005,0.7327101,0.78800005
8261,8261,0.66032463,0.84800005,0.7326386,0.78800005
8262,8262,0.66025805,0.84800005,0.73256725,0.78800005
8263,8263,0.6601915,0.84800005,0.7324959,0.78800005
8264,8264,0.660125,0.84800005,0.7324245,0.78800005
8265,8265,0.66005844,0.84800005,0.732353,0.78800005
8266,8266,0.6599918,0.84800005,0.73228157,0.78800005
8267,8267,0.6599253,0.84800005,0.73221,0.78800005
8268,8268,0.6598585,0.84800005,0.7321385,0.78800005
8269,8269,0.6597919,0.84800005,0.7320669,0.78800005
8270,8270,0.65972525,0.84800005,0.73199534,0.78800005
8271,8271,0.6596586,0.84800005,0.7319238,0.78800005
8272,8272,0.65959185,0.84800005,0.7318521,0.78800005
8273,8273,0.65952504,0.84800005,0.73178047,0.78800005
8274,8274,0.65945834,0.84800005,0.73170877,0.78800005
8275,8275,0.65939164,0.84800005,0.73163724,0.78800005
8276,8276,0.6593248,0.84900004,0.7315655,0.78800005
8277,8277,0.65925795,0.84900004,0.73149383,0.78800005
8278,8278,0.6591911,0.84900004,0.731422,0.78800005
8279,8279,0.6591242,0.84900004,0.7313502,0.78800005
8280,8280,0.6590574,0.84900004,0.7312785,0.78800005
8281,8281,0.6589905,0.84900004,0.73120666,0.78800005
8282,8282,0.65892357,0.84900004,0.7311348,0.78800005
8283,8283,0.65885663,0.84900004,0.73106295,0.78800005
8284,8284,0.65878963,0.84900004,0.7309911,0.78800005
8285,8285,0.6587227,0.84900004,0.73091936,0.78800005
8286,8286,0.6586557,0.84900004,0.7308474,0.78800005
8287,8287,0.6585886,0.84900004,0.7307754,0.78800005
8288,8288,0.65852165,0.84900004,0.73070365,0.78800005
8289,8289,0.6584546,0.84900004,0.73063177,0.78800005
8290,8290,0.6583876,0.84900004,0.73055977,0.78800005
8291,8291,0.6583205,0.84900004,0.73048776,0.78800005
8292,8292,0.6582533,0.84900004,0.7304158,0.78800005
8293,8293,0.6581863,0.85,0.7303439,0.78800005
8294,8294,0.6581191,0.85,0.73027176,0.78800005
8295,8295,0.658052,0.85,0.73019975,0.78800005
8296,8296,0.65798485,0.85,0.73012775,0.78800005
8297,8297,0.6579176,0.85,0.7300556,0.78800005
8298,8298,0.65785044,0.85,0.72998357,0.78800005
8299,8299,0.65778315,0.85,0.72991145,0.78800005
8300,8300,0.6577159,0.85,0.72983927,0.78800005
8301,8301,0.6576486,0.85,0.7297671,0.78800005
8302,8302,0.65758127,0.85,0.7296948,0.78800005
8303,8303,0.657514,0.85,0.72962266,0.78800005
8304,8304,0.6574466,0.85,0.72955036,0.78800005
8305,8305,0.65737927,0.85,0.7294781,0.78800005
8306,8306,0.6573118,0.85,0.7294058,0.78800005
8307,8307,0.65724444,0.85,0.7293335,0.78800005
8308,8308,0.657177,0.85,0.7292612,0.78800005
8309,8309,0.6571095,0.85,0.72918886,0.78800005
8310,8310,0.657042,0.85,0.7291165,0.78800005
8311,8311,0.6569745,0.85,0.729044,0.78800005
8312,8312,0.6569071,0.85,0.7289717,0.78800005
8313,8313,0.65683967,0.85,0.7288994,0.78800005
8314,8314,0.6567722,0.85,0.7288273,0.78800005
8315,8315,0.6567048,0.85,0.7287549,0.78900003
8316,8316,0.6566374,0.85,0.7286826,0.78900003
8317,8317,0.6565699,0.85,0.7286103,0.78900003
8318,8318,0.65650237,0.85,0.72853786,0.78900003
8319,8319,0.6564349,0.85,0.72846556,0.78900003
8320,8320,0.6563674,0.85,0.7283931,0.78900003
8321,8321,0.6562999,0.85,0.72832066,0.78900003
8322,8322,0.65623224,0.85,0.7282481,0.78900003
8323,8323,0.6561647,0.85,0.72817576,0.78900003
8324,8324,0.65609705,0.85,0.7281033,0.78900003
8325,8325,0.6560295,0.85,0.72803086,0.78900003
8326,8326,0.65596193,0.851,0.72795826,0.78900003
8327,8327,0.6558943,0.851,0.7278858,0.78900003
8328,8328,0.6558266,0.851,0.7278132,0.78900003
8329,8329,0.655759,0.851,0.72774076,0.78900003
8330,8330,0.65569127,0.851,0.72766817,0.78900003
8331,8331,0.6556236,0.851,0.7275956,0.78900003
8332,8332,0.655556,0.851,0.727523,0.78900003
8333,8333,0.6554883,0.851,0.7274505,0.78900003
8334,8334,0.6554206,0.851,0.72737783,0.78900003
8335,8335,0.65535283,0.851,0.7273052,0.78900003
8336,8336,0.6552851,0.851,0.7272326,0.78900003
8337,8337,0.6552174,0.851,0.7271598,0.78900003
8338,8338,0.6551496,0.851,0.7270872,0.78900003
8339,8339,0.65508175,0.85200006,0.72701454,0.78900003
8340,8340,0.6550139,0.85200006,0.7269418,0.78900003
8341,8341,0.6549461,0.85200006,0.72686905,0.78900003
8342,8342,0.65487826,0.85200006,0.7267965,0.78900003
8343,8343,0.6548104,0.85200006,0.7267237,0.78900003
8344,8344,0.6547426,0.85200006,0.7266509,0.78900003
8345,8345,0.6546746,0.85200006,0.7265781,0.78900003
8346,8346,0.6546067,0.85200006,0.7265053,0.78900003
8347,8347,0.65453875,0.85200006,0.7264324,0.78900003
8348,8348,0.65447074,0.85200006,0.72635955,0.78900003
8349,8349,0.65440273,0.85200006,0.72628665,0.78900003
8350,8350,0.6543348,0.85200006,0.72621375,0.78900003
8351,8351,0.6542668,0.85200006,0.72614086,0.78900003
8352,8352,0.65419865,0.85200006,0.72606796,0.78900003
8353,8353,0.6541306,0.85200006,0.725995,0.78900003
8354,8354,0.65406245,0.85200006,0.7259219,0.79
8355,8355,0.65399444,0.85200006,0.7258489,0.79
8356,8356,0.6539263,0.85200006,0.7257759,0.79
8357,8357,0.6538581,0.85200006,0.7257028,0.79
8358,8358,0.65378994,0.85300004,0.72562987,0.79
8359,8359,0.65372175,0.85300004,0.7255567,0.79
8360,8360,0.65365356,0.85300004,0.7254836,0.79
8361,8361,0.65358526,0.85300004,0.72541046,0.79
8362,8362,0.65351707,0.85300004,0.7253372,0.79
8363,8363,0.6534488,0.85300004,0.7252641,0.79
8364,8364,0.6533804,0.85300004,0.7251908,0.79
8365,8365,0.6533121,0.85300004,0.72511756,0.79
8366,8366,0.6532438,0.85300004,0.7250443,0.79
8367,8367,0.6531754,0.85300004,0.724971,0.79
8368,8368,0.653107,0.85300004,0.7248976,0.79
8369,8369,0.6530386,0.85300004,0.72482437,0.79
8370,8370,0.6529702,0.85300004,0.724751,0.79
8371,8371,0.65290177,0.85300004,0.72467774,0.79
8372,8372,0.65283334,0.85300004,0.7246044,0.79
8373,8373,0.6527649,0.85300004,0.72453094,0.79
8374,8374,0.65269625,0.85300004,0.72445756,0.79
8375,8375,0.6526278,0.85300004,0.7243841,0.79
8376,8376,0.6525594,0.85300004,0.7243107,0.79
8377,8377,0.65249085,0.85300004,0.72423744,0.79
8378,8378,0.65242237,0.85300004,0.72416407,0.79
8379,8379,0.65235394,0.85300004,0.72409075,0.79
8380,8380,0.65228534,0.85300004,0.7240174,0.791
8381,8381,0.65221685,0.85300004,0.723944,0.79200006
8382,8382,0.65214837,0.85300004,0.7238706,0.79200006
8383,8383,0.6520799,0.85300004,0.72379714,0.79200006
8384,8384,0.6520113,0.85300004,0.7237237,0.79200006
8385,8385,0.6519428,0.85300004,0.72365016,0.79200006
8386,8386,0.6518742,0.85300004,0.7235768,0.79200006
8387,8387,0.6518055,0.85300004,0.72350335,0.79200006
8388,8388,0.651737,0.85300004,0.7234298,0.79200006
8389,8389,0.65166825,0.85300004,0.72335625,0.79200006
8390,8390,0.6515996,0.85300004,0.7232827,0.79200006
8391,8391,0.6515309,0.85300004,0.7232091,0.79200006
8392,8392,0.6514622,0.85300004,0.72313553,0.79300004
8393,8393,0.6513935,0.85300004,0.723062,0.79300004
8394,8394,0.6513248,0.85300004,0.7229884,0.79300004
8395,8395,0.6512561,0.85300004,0.7229148,0.79300004
8396,8396,0.65118736,0.85300004,0.7228412,0.79300004
8397,8397,0.65111864,0.85300004,0.7227676,0.79300004
8398,8398,0.65104985,0.85300004,0.72269374,0.79300004
8399,8399,0.65098095,0.85300004,0.7226201,0.79300004
8400,8400,0.65091217,0.85300004,0.7225464,0.79300004
8401,8401,0.6508433,0.85300004,0.7224726,0.79300004
8402,8402,0.6507743,0.85300004,0.7223989,0.79300004
8403,8403,0.65070546,0.85300004,0.7223251,0.79300004
8404,8404,0.6506366,0.85300004,0.72225136,0.79300004
8405,8405,0.65056765,0.85300004,0.72217757,0.79300004
8406,8406,0.6504988,0.85300004,0.72210366,0.79300004
8407,8407,0.65042984,0.85400003,0.7220299,0.79300004
8408,8408,0.6503609,0.85400003,0.721956,0.79300004
8409,8409,0.65029186,0.85400003,0.72188216,0.79300004
8410,8410,0.65022296,0.85400003,0.72180825,0.79300004
8411,8411,0.65015393,0.85400003,0.7217344,0.79300004
8412,8412,0.650085,0.85400003,0.7216607,0.79300004
8413,8413,0.65001595,0.85400003,0.72158664,0.79300004
8414,8414,0.64994687,0.85400003,0.7215126,0.79300004
8415,8415,0.6498778,0.85400003,0.72143865,0.79300004
8416,8416,0.6498087,0.85400003,0.7213647,0.79300004
8417,8417,0.6497396,0.85400003,0.7212907,0.79300004
8418,8418,0.64967054,0.855,0.7212166,0.79300004
8419,8419,0.6496014,0.855,0.7211426,0.794
8420,8420,0.64953226,0.855,0.72106856,0.794
8421,8421,0.6494631,0.85600007,0.7209944,0.794
8422,8422,0.6493939,0.85600007,0.7209204,0.794
8423,8423,0.64932466,0.85600007,0.72084635,0.794
8424,8424,0.64925545,0.85600007,0.72077215,0.794
8425,8425,0.6491862,0.85600007,0.720698,0.794
8426,8426,0.649117,0.85600007,0.72062373,0.794
8427,8427,0.6490476,0.85600007,0.7205496,0.794
8428,8428,0.6489785,0.85600007,0.7204754,0.794
8429,8429,0.6489091,0.85600007,0.72040117,0.794
8430,8430,0.6488398,0.85600007,0.720327,0.794
8431,8431,0.64877045,0.85600007,0.7202527,0.794
8432,8432,0.6487012,0.85600007,0.7201785,0.795
8433,8433,0.64863193,0.85600007,0.72010416,0.795
8434,8434,0.6485626,0.85600007,0.7200299,0.795
8435,8435,0.6484931,0.85600007,0.7199556,0.795
8436,8436,0.6484238,0.85600007,0.71988124,0.795
8437,8437,0.6483544,0.85600007,0.7198069,0.795
8438,8438,0.648285,0.85600007,0.7197326,0.795
8439,8439,0.64821553,0.85600007,0.71965826,0.795
8440,8440,0.6481461,0.85600007,0.71958375,0.795
8441,8441,0.64807665,0.85600007,0.71950936,0.795
8442,8442,0.64800715,0.85600007,0.7194349,0.795
8443,8443,0.6479377,0.85600007,0.7193605,0.795
8444,8444,0.6478681,0.85600007,0.7192859,0.795
8445,8445,0.6477986,0.85600007,0.71921146,0.79600006
8446,8446,0.647729,0.85600007,0.7191369,0.79600006
8447,8447,0.6476595,0.85600007,0.71906227,0.79600006
8448,8448,0.6475897,0.85600007,0.7189877,0.79600006
8449,8449,0.6475201,0.85600007,0.71891314,0.79600006
8450,8450,0.6474504,0.85600007,0.71883845,0.79600006
8451,8451,0.6473808,0.85600007,0.7187638,0.79600006
8452,8452,0.6473111,0.85600007,0.71868926,0.79600006
8453,8453,0.6472414,0.85600007,0.71861446,0.79600006
8454,8454,0.6471717,0.85600007,0.7185398,0.79600006
8455,8455,0.64710194,0.85600007,0.71846515,0.79600006
8456,8456,0.64703214,0.85600007,0.7183903,0.79600006
8457,8457,0.6469625,0.85600007,0.71831566,0.79600006
8458,8458,0.64689267,0.85600007,0.71824074,0.79600006
8459,8459,0.6468228,0.85600007,0.71816605,0.79600006
8460,8460,0.64675295,0.85600007,0.71809113,0.79600006
8461,8461,0.64668316,0.85600007,0.7180165,0.79600006
8462,8462,0.64661324,0.85600007,0.7179417,0.79600006
8463,8463,0.64654344,0.85600007,0.71786684,0.79600006
8464,8464,0.6464736,0.85600007,0.7177921,0.79600006
8465,8465,0.6464037,0.85600007,0.7177171,0.79600006
8466,8466,0.64633375,0.85600007,0.7176423,0.79600006
8467,8467,0.64626384,0.85600007,0.71756727,0.79600006
8468,8468,0.64619386,0.85600007,0.7174924,0.79600006
8469,8469,0.6461239,0.85600007,0.7174175,0.79600006
8470,8470,0.64605385,0.85600007,0.71734244,0.79600006
8471,8471,0.64598393,0.85600007,0.7172675,0.79600006
8472,8472,0.6459139,0.85600007,0.7171925,0.79600006
8473,8473,0.64584386,0.85600007,0.7171175,0.79600006
8474,8474,0.64577377,0.85600007,0.7170424,0.79600006
8475,8475,0.6457037,0.85600007,0.7169674,0.79600006
8476,8476,0.6456336,0.85600007,0.7168922,0.79600006
8477,8477,0.6455635,0.85600007,0.71681714,0.79600006
8478,8478,0.6454933,0.85600007,0.7167419,0.79600006
8479,8479,0.6454232,0.85600007,0.7166668,0.79600006
8480,8480,0.6453531,0.85600007,0.71659166,0.79600006
8481,8481,0.6452829,0.85600007,0.71651655,0.79600006
8482,8482,0.6452127,0.85600007,0.71644133,0.79600006
8483,8483,0.6451425,0.85600007,0.7163662,0.79600006
8484,8484,0.6450723,0.85600007,0.71629095,0.79600006
8485,8485,0.6450021,0.85600007,0.7162157,0.79600006
8486,8486,0.64493185,0.85600007,0.71614045,0.79600006
8487,8487,0.64486164,0.85600007,0.7160652,0.79600006
8488,8488,0.64479136,0.85600007,0.7159899,0.79600006
8489,8489,0.6447211,0.85600007,0.7159147,0.79600006
8490,8490,0.6446509,0.85700005,0.71583945,0.79600006
8491,8491,0.64458054,0.85700005,0.715764,0.79600006
8492,8492,0.64451015,0.85800004,0.7156888,0.79600006
8493,8493,0.64443994,0.85800004,0.71561337,0.79600006
8494,8494,0.6443695,0.859,0.7155381,0.79600006
8495,8495,0.6442991,0.859,0.7154627,0.79600006
8496,8496,0.64422894,0.859,0.7153872,0.79600006
8497,8497,0.6441586,0.859,0.7153118,0.79600006
8498,8498,0.64408827,0.859,0.7152363,0.79600006
8499,8499,0.644018,0.859,0.715161,0.79600006
8500,8500,0.64394766,0.859,0.71508586,0.79600006
8501,8501,0.6438774,0.859,0.7150105,0.79600006
8502,8502,0.6438072,0.859,0.71493524,0.79600006
8503,8503,0.6437368,0.859,0.71485996,0.79600006
8504,8504,0.64366645,0.859,0.71478456,0.79600006
8505,8505,0.6435962,0.859,0.71470934,0.79600006
8506,8506,0.6435258,0.859,0.714634,0.79600006
8507,8507,0.6434554,0.859,0.7145585,0.79600006
8508,8508,0.64338505,0.859,0.7144832,0.79600006
8509,8509,0.64331454,0.859,0.71440774,0.79600006
8510,8510,0.64324415,0.859,0.71433234,0.79600006
8511,8511,0.64317375,0.859,0.71425694,0.79600006
8512,8512,0.64310336,0.859,0.7141815,0.79600006
8513,8513,0.64303285,0.859,0.71410614,0.79600006
8514,8514,0.6429624,0.859,0.7140306,0.79600006
8515,8515,0.64289194,0.859,0.71395504,0.79700005
8516,8516,0.64282143,0.859,0.7138795,0.79700005
8517,8517,0.6427508,0.859,0.71380407,0.79700005
8518,8518,0.6426802,0.859,0.7137284,0.79700005
8519,8519,0.6426097,0.859,0.71365285,0.79700005
8520,8520,0.642539,0.859,0.7135773,0.79700005
8521,8521,0.6424685,0.859,0.7135017,0.79800004
8522,8522,0.6423978,0.859,0.71342605,0.79800004
8523,8523,0.6423272,0.859,0.71335036,0.79800004
8524,8524,0.6422565,0.86,0.7132748,0.79800004
8525,8525,0.6421858,0.86,0.71319896,0.79800004
8526,8526,0.64211506,0.86,0.71312326,0.79800004
8527,8527,0.64204437,0.86,0.7130474,0.79800004
8528,8528,0.6419736,0.86,0.71297157,0.79800004
8529,8529,0.6419028,0.86,0.7128958,0.79800004
8530,8530,0.64183205,0.86,0.71282,0.79800004
8531,8531,0.64176124,0.86,0.7127441,0.79800004
8532,8532,0.6416903,0.86,0.7126682,0.79800004
8533,8533,0.6416195,0.86,0.7125923,0.79800004
8534,8534,0.64154863,0.86,0.71251637,0.79800004
8535,8535,0.64147776,0.86,0.71244043,0.79800004
8536,8536,0.64140683,0.86,0.71236444,0.79800004
8537,8537,0.6413359,0.86,0.7122885,0.79800004
8538,8538,0.6412649,0.86,0.7122124,0.79800004
8539,8539,0.6411939,0.86,0.71213645,0.79800004
8540,8540,0.64112294,0.86,0.7120604,0.79700005
8541,8541,0.6410519,0.86,0.7119844,0.79700005
8542,8542,0.64098096,0.86,0.7119083,0.79700005
8543,8543,0.64090997,0.86,0.7118324,0.79700005
8544,8544,0.640839,0.86,0.7117564,0.79700005
8545,8545,0.64076793,0.86,0.7116802,0.79700005
8546,8546,0.6406969,0.86,0.7116042,0.79700005
8547,8547,0.6406258,0.86,0.711528,0.79700005
8548,8548,0.6405546,0.86,0.7114519,0.79700005
8549,8549,0.64048356,0.86,0.7113758,0.79700005
8550,8550,0.64041245,0.86,0.7112997,0.79700005
8551,8551,0.6403414,0.86,0.7112236,0.79700005
8552,8552,0.6402703,0.86,0.71114755,0.79700005
8553,8553,0.6401991,0.86,0.71107143,0.79700005
8554,8554,0.640128,0.86,0.7109953,0.79700005
8555,8555,0.64005685,0.86,0.7109191,0.79700005
8556,8556,0.63998574,0.86,0.71084297,0.79700005
8557,8557,0.63991463,0.86,0.71076673,0.79700005
8558,8558,0.63984346,0.86,0.7106905,0.79700005
8559,8559,0.6397722,0.86,0.7106142,0.79700005
8560,8560,0.63970095,0.86,0.710538,0.79700005
8561,8561,0.63962966,0.86,0.7104617,0.79700005
8562,8562,0.6395583,0.86,0.7103854,0.79700005
8563,8563,0.6394871,0.86,0.7103091,0.79700005
8564,8564,0.6394158,0.86,0.7102327,0.79800004
8565,8565,0.6393444,0.86,0.71015626,0.79800004
8566,8566,0.63927305,0.86,0.71007985,0.79800004
8567,8567,0.6392016,0.86,0.7100033,0.79800004
8568,8568,0.6391302,0.86100006,0.7099269,0.79800004
8569,8569,0.63905877,0.86100006,0.70985043,0.799
8570,8570,0.6389873,0.86100006,0.70977396,0.799
8571,8571,0.63891584,0.86100006,0.7096973,0.799
8572,8572,0.63884425,0.86100006,0.7096208,0.799
8573,8573,0.6387728,0.86100006,0.70954424,0.799
8574,8574,0.63870126,0.86100006,0.7094676,0.799
8575,8575,0.63862973,0.86100006,0.70939094,0.799
8576,8576,0.6385581,0.86100006,0.70931435,0.799
8577,8577,0.63848656,0.86100006,0.70923764,0.799
8578,8578,0.6384149,0.86100006,0.709161,0.799
8579,8579,0.6383433,0.86100006,0.7090843,0.799
8580,8580,0.63827163,0.86100006,0.70900756,0.799
8581,8581,0.6381999,0.86100006,0.70893073,0.799
8582,8582,0.6381283,0.86100006,0.708854,0.8
8583,8583,0.6380566,0.86100006,0.70877737,0.8
8584,8584,0.6379849,0.86100006,0.7087005,0.8
8585,8585,0.6379131,0.86100006,0.70862365,0.8
8586,8586,0.63784146,0.86100006,0.70854676,0.8
8587,8587,0.63776964,0.86200005,0.7084699,0.8
8588,8588,0.6376978,0.86200005,0.7083931,0.8
8589,8589,0.6376261,0.86200005,0.7083162,0.8
8590,8590,0.6375543,0.86200005,0.7082393,0.80100006
8591,8591,0.63748246,0.86200005,0.70816237,0.80100006
8592,8592,0.63741064,0.86200005,0.7080854,0.80100006
8593,8593,0.6373387,0.86200005,0.70800847,0.80100006
8594,8594,0.63726693,0.86200005,0.7079316,0.80100006
8595,8595,0.63719505,0.86200005,0.70785457,0.80100006
8596,8596,0.6371233,0.86200005,0.7077776,0.80100006
8597,8597,0.6370513,0.86200005,0.7077006,0.80100006
8598,8598,0.6369794,0.86200005,0.7076235,0.80100006
8599,8599,0.6369074,0.86200005,0.7075465,0.80100006
8600,8600,0.6368354,0.86200005,0.70746946,0.80100006
8601,8601,0.6367635,0.86200005,0.7073924,0.80200005
8602,8602,0.6366915,0.86200005,0.7073152,0.80200005
8603,8603,0.6366194,0.86200005,0.70723796,0.80200005
8604,8604,0.6365473,0.86200005,0.7071608,0.80200005
8605,8605,0.6364754,0.86200005,0.7070836,0.80200005
8606,8606,0.6364032,0.86200005,0.70700634,0.80200005
8607,8607,0.63633114,0.86200005,0.7069291,0.80200005
8608,8608,0.636259,0.86200005,0.7068519,0.80200005
8609,8609,0.6361868,0.86200005,0.7067746,0.80200005
8610,8610,0.6361146,0.86200005,0.7066972,0.80200005
8611,8611,0.63604254,0.86200005,0.7066199,0.80200005
8612,8612,0.63597023,0.86200005,0.7065425,0.80200005
8613,8613,0.63589805,0.86200005,0.7064652,0.80200005
8614,8614,0.63582575,0.86200005,0.7063879,0.80200005
8615,8615,0.6357535,0.86200005,0.70631033,0.80200005
8616,8616,0.6356812,0.86200005,0.70623296,0.80200005
8617,8617,0.6356089,0.86200005,0.7061555,0.80200005
8618,8618,0.6355367,0.86200005,0.70607793,0.80200005
8619,8619,0.63546425,0.86200005,0.7060005,0.80200005
8620,8620,0.63539195,0.86200005,0.7059231,0.80200005
8621,8621,0.63531953,0.86200005,0.7058455,0.80200005
8622,8622,0.63524723,0.86200005,0.705768,0.80200005
8623,8623,0.6351747,0.86200005,0.7056904,0.80200005
8624,8624,0.63510233,0.86200005,0.7056129,0.80200005
8625,8625,0.6350298,0.86200005,0.7055352,0.80200005
8626,8626,0.63495743,0.86200005,0.7054575,0.80200005
8627,8627,0.6348849,0.86200005,0.70537984,0.80200005
8628,8628,0.63481236,0.86200005,0.7053022,0.80200005
8629,8629,0.6347398,0.86300004,0.70522445,0.80200005
8630,8630,0.63466734,0.86300004,0.70514673,0.80200005
8631,8631,0.63459474,0.86300004,0.705069,0.80200005
8632,8632,0.6345221,0.86300004,0.7049912,0.80200005
8633,8633,0.63444954,0.86300004,0.7049134,0.80200005
8634,8634,0.63437676,0.86300004,0.7048356,0.80200005
8635,8635,0.6343041,0.86300004,0.7047577,0.80200005
8636,8636,0.6342314,0.86300004,0.7046797,0.80200005
8637,8637,0.63415873,0.86300004,0.70460194,0.80200005
8638,8638,0.634086,0.864,0.7045241,0.80200005
8639,8639,0.63401335,0.864,0.70444626,0.80300003
8640,8640,0.6339406,0.864,0.70436823,0.80300003
8641,8641,0.6338678,0.864,0.70429033,0.80300003
8642,8642,0.6337951,0.864,0.70421237,0.80300003
8643,8643,0.6337222,0.864,0.70413435,0.80300003
8644,8644,0.63364947,0.864,0.7040563,0.80300003
8645,8645,0.6335766,0.864,0.7039783,0.80300003
8646,8646,0.6335037,0.864,0.70390034,0.80300003
8647,8647,0.63343096,0.864,0.7038222,0.80300003
8648,8648,0.633358,0.864,0.7037441,0.80300003
8649,8649,0.633285,0.864,0.70366603,0.80300003
8650,8650,0.63321215,0.864,0.7035881,0.80300003
8651,8651,0.63313925,0.864,0.7035099,0.80300003
8652,8652,0.6330663,0.864,0.7034319,0.80300003
8653,8653,0.6329934,0.864,0.7033536,0.80300003
8654,8654,0.6329203,0.864,0.70327556,0.80300003
8655,8655,0.63284737,0.864,0.7031973,0.80300003
8656,8656,0.6327743,0.864,0.7031191,0.80300003
8657,8657,0.63270134,0.864,0.7030409,0.80300003
8658,8658,0.63262826,0.864,0.7029627,0.80300003
8659,8659,0.6325551,0.864,0.7028844,0.80300003
8660,8660,0.63248205,0.864,0.70280606,0.80300003
8661,8661,0.6324089,0.864,0.7027278,0.804
8662,8662,0.6323357,0.864,0.7026494,0.804
8663,8663,0.6322626,0.864,0.70257103,0.804
8664,8664,0.6321894,0.864,0.70249265,0.804
8665,8665,0.63211626,0.864,0.7024142,0.804
8666,8666,0.63204306,0.864,0.7023359,0.804
8667,8667,0.63196975,0.864,0.70225745,0.80500007
8668,8668,0.63189656,0.864,0.7021789,0.80500007
8669,8669,0.6318233,0.864,0.70210046,0.80500007
8670,8670,0.63175005,0.864,0.7020219,0.80500007
8671,8671,0.6316767,0.864,0.7019434,0.80500007
8672,8672,0.63160336,0.86500007,0.70186484,0.80500007
8673,8673,0.63153005,0.86500007,0.7017863,0.80500007
8674,8674,0.6314566,0.86500007,0.70170766,0.80500007
8675,8675,0.63138324,0.86500007,0.70162916,0.80500007
8676,8676,0.6313099,0.86500007,0.70155054,0.80500007
8677,8677,0.6312365,0.86500007,0.7014719,0.80500007
8678,8678,0.6311631,0.86500007,0.70139325,0.80500007
8679,8679,0.6310896,0.86500007,0.7013146,0.80500007
8680,8680,0.6310162,0.86500007,0.7012359,0.80500007
8681,8681,0.63094264,0.86500007,0.70115715,0.80500007
8682,8682,0.6308692,0.86500007,0.70107853,0.80500007
8683,8683,0.6307956,0.86500007,0.70099974,0.80500007
8684,8684,0.6307222,0.86600006,0.70092094,0.80500007
8685,8685,0.6306486,0.86600006,0.70084226,0.80500007
8686,8686,0.630575,0.86600006,0.70076334,0.80500007
8687,8687,0.63050145,0.86600006,0.7006846,0.80500007
8688,8688,0.6304279,0.86600006,0.70060575,0.80500007
8689,8689,0.6303543,0.86600006,0.7005269,0.80500007
8690,8690,0.6302806,0.86600006,0.70044804,0.80500007
8691,8691,0.63020694,0.86600006,0.7003692,0.80500007
8692,8692,0.6301333,0.86600006,0.7002904,0.80500007
8693,8693,0.6300596,0.86600006,0.7002114,0.80500007
8694,8694,0.62998587,0.86600006,0.7001325,0.80500007
8695,8695,0.6299122,0.86600006,0.7000535,0.80500007
8696,8696,0.6298385,0.86600006,0.6999746,0.80500007
8697,8697,0.62976474,0.86600006,0.6998956,0.80500007
8698,8698,0.629691,0.86600006,0.6998166,0.80500007
8699,8699,0.6296172,0.86600006,0.69973755,0.80500007
8700,8700,0.6295435,0.86600006,0.6996585,0.80500007
8701,8701,0.6294696,0.86600006,0.6995795,0.80500007
8702,8702,0.6293958,0.86600006,0.6995005,0.80500007
8703,8703,0.629322,0.86600006,0.6994214,0.80500007
8704,8704,0.629248,0.86600006,0.6993423,0.80500007
8705,8705,0.62917423,0.86600006,0.6992632,0.80500007
8706,8706,0.6291003,0.86600006,0.6991841,0.80500007
8707,8707,0.6290264,0.86600006,0.69910496,0.80500007
8708,8708,0.6289525,0.86600006,0.6990258,0.80500007
8709,8709,0.62887853,0.86600006,0.6989466,0.80500007
8710,8710,0.6288046,0.86600006,0.69886744,0.80500007
8711,8711,0.62873054,0.86600006,0.6987881,0.80500007
8712,8712,0.62865657,0.86700004,0.6987089,0.80500007
8713,8713,0.6285825,0.86700004,0.6986296,0.80500007
8714,8714,0.6285085,0.86700004,0.6985503,0.80500007
8715,8715,0.62843436,0.86700004,0.69847107,0.80500007
8716,8716,0.62836033,0.86700004,0.6983916,0.80500007
8717,8717,0.6282862,0.86700004,0.6983122,0.80500007
8718,8718,0.6282121,0.86700004,0.6982328,0.80500007
8719,8719,0.6281379,0.86700004,0.6981536,0.80500007
8720,8720,0.62806374,0.86700004,0.69807404,0.80500007
8721,8721,0.6279896,0.86700004,0.69799465,0.80500007
8722,8722,0.6279154,0.86700004,0.69791514,0.80500007
8723,8723,0.6278411,0.86700004,0.69783574,0.80500007
8724,8724,0.6277669,0.86700004,0.69775623,0.80500007
8725,8725,0.6276927,0.86700004,0.6976767,0.80500007
8726,8726,0.6276184,0.86700004,0.6975972,0.80500007
8727,8727,0.62754405,0.86700004,0.6975177,0.80500007
8728,8728,0.62746984,0.86700004,0.6974382,0.80500007
8729,8729,0.6273955,0.86700004,0.69735867,0.80500007
8730,8730,0.62732124,0.86700004,0.69727916,0.80500007
8731,8731,0.62724686,0.86700004,0.6971996,0.80500007
8732,8732,0.62717265,0.86700004,0.69711995,0.80500007
8733,8733,0.6270982,0.86700004,0.6970404,0.80500007
8734,8734,0.6270237,0.86700004,0.6969607,0.80500007
8735,8735,0.62694937,0.86700004,0.69688094,0.80500007
8736,8736,0.62687486,0.86700004,0.6968013,0.80500007
8737,8737,0.62680036,0.86700004,0.69672155,0.80500007
8738,8738,0.6267259,0.86700004,0.69664174,0.80500007
8739,8739,0.6266514,0.86700004,0.69656205,0.80500007
8740,8740,0.6265769,0.86700004,0.69648236,0.80500007
8741,8741,0.62650234,0.86700004,0.69640255,0.804
8742,8742,0.62642777,0.86700004,0.69632274,0.804
8743,8743,0.62635326,0.86700004,0.69624287,0.804
8744,8744,0.62627864,0.86700004,0.696163,0.804
8745,8745,0.6262041,0.86700004,0.6960832,0.804
8746,8746,0.62612957,0.86700004,0.6960033,0.804
8747,8747,0.62605494,0.86600006,0.69592357,0.80500007
8748,8748,0.6259804,0.86600006,0.69584364,0.80500007
8749,8749,0.62590575,0.86600006,0.6957637,0.80500007
8750,8750,0.62583107,0.86600006,0.6956839,0.80500007
8751,8751,0.62575644,0.86600006,0.6956039,0.80500007
8752,8752,0.62568176,0.86600006,0.69552386,0.80500007
8753,8753,0.6256071,0.86600006,0.69544387,0.80500007
8754,8754,0.6255323,0.86600006,0.695364,0.80500007
8755,8755,0.6254575,0.86600006,0.69528395,0.80500007
8756,8756,0.62538284,0.86600006,0.69520396,0.80500007
8757,8757,0.6253081,0.86600006,0.6951238,0.80500007
8758,8758,0.62523323,0.86600006,0.6950438,0.80600005
8759,8759,0.6251584,0.86700004,0.69496363,0.80600005
8760,8760,0.62508357,0.86700004,0.69488347,0.80600005
8761,8761,0.6250087,0.86700004,0.6948033,0.80600005
8762,8762,0.6249338,0.86700004,0.69472325,0.80600005
8763,8763,0.624859,0.86700004,0.6946431,0.80600005
8764,8764,0.6247841,0.86700004,0.6945628,0.80600005
8765,8765,0.6247091,0.86700004,0.6944827,0.80600005
8766,8766,0.6246342,0.86700004,0.69440246,0.80600005
8767,8767,0.6245592,0.86700004,0.6943221,0.80600005
8768,8768,0.62448424,0.86700004,0.6942419,0.80600005
8769,8769,0.62440926,0.86700004,0.6941615,0.80600005
8770,8770,0.6243342,0.86700004,0.69408107,0.80600005
8771,8771,0.6242592,0.86700004,0.69400084,0.80600005
8772,8772,0.6241842,0.86700004,0.69392055,0.80600005
8773,8773,0.62410915,0.86700004,0.69384015,0.80600005
8774,8774,0.624034,0.86700004,0.6937597,0.80600005
8775,8775,0.6239589,0.86700004,0.6936793,0.80600005
8776,8776,0.62388384,0.86700004,0.69359887,0.80600005
8777,8777,0.62380874,0.86700004,0.6935184,0.80600005
8778,8778,0.6237335,0.86700004,0.69343793,0.80600005
8779,8779,0.62365836,0.86700004,0.69335747,0.80600005
8780,8780,0.62358326,0.86700004,0.693277,0.80600005
8781,8781,0.623508,0.86700004,0.6931964,0.80600005
8782,8782,0.62343276,0.86700004,0.6931159,0.80600005
8783,8783,0.6233575,0.86700004,0.69303524,0.80600005
8784,8784,0.6232822,0.86700004,0.69295466,0.80600005
8785,8785,0.623207,0.86700004,0.69287413,0.80600005
8786,8786,0.62313175,0.86700004,0.69279355,0.80600005
8787,8787,0.6230564,0.86700004,0.6927129,0.80600005
8788,8788,0.6229812,0.86800003,0.6926324,0.80600005
8789,8789,0.6229058,0.86800003,0.6925517,0.80600005
8790,8790,0.62283045,0.86800003,0.69247097,0.80600005
8791,8791,0.6227551,0.869,0.69239044,0.80600005
8792,8792,0.62267977,0.869,0.6923098,0.80600005
8793,8793,0.6226043,0.869,0.6922289,0.80600005
8794,8794,0.62252903,0.87000006,0.6921482,0.80600005
8795,8795,0.6224536,0.87000006,0.6920675,0.80600005
8796,8796,0.62237823,0.87000006,0.69198674,0.80600005
8797,8797,0.6223027,0.87000006,0.69190586,0.80600005
8798,8798,0.62222725,0.87100005,0.6918251,0.80600005
8799,8799,0.6221518,0.87100005,0.69174427,0.80600005
8800,8800,0.6220762,0.87100005,0.6916635,0.80600005
8801,8801,0.6220007,0.87100005,0.6915826,0.80600005
8802,8802,0.6219251,0.87100005,0.6915017,0.80600005
8803,8803,0.6218496,0.87100005,0.6914208,0.80600005
8804,8804,0.6217741,0.87100005,0.69133985,0.80600005
8805,8805,0.6216985,0.87100005,0.6912591,0.80600005
8806,8806,0.6216229,0.87100005,0.69117814,0.80600005
8807,8807,0.6215472,0.87100005,0.6910972,0.80600005
8808,8808,0.6214716,0.87100005,0.6910162,0.80600005
8809,8809,0.6213959,0.87100005,0.69093525,0.80600005
8810,8810,0.62132025,0.87100005,0.69085425,0.80600005
8811,8811,0.6212446,0.87100005,0.6907733,0.80600005
8812,8812,0.62116885,0.87100005,0.6906923,0.80600005
8813,8813,0.62109315,0.87100005,0.6906111,0.80600005
8814,8814,0.6210173,0.87100005,0.69053006,0.80600005
8815,8815,0.6209416,0.87100005,0.6904489,0.80600005
8816,8816,0.6208658,0.87100005,0.69036776,0.80600005
8817,8817,0.62078995,0.87100005,0.6902867,0.80600005
8818,8818,0.6207142,0.87200004,0.6902056,0.80600005
8819,8819,0.6206384,0.87200004,0.69012445,0.80600005
8820,8820,0.62056255,0.87200004,0.6900433,0.80600005
8821,8821,0.62048674,0.87200004,0.6899621,0.80600005
8822,8822,0.62041086,0.87200004,0.68988085,0.80600005
8823,8823,0.6203349,0.87200004,0.6897996,0.80600005
8824,8824,0.62025905,0.87200004,0.6897184,0.80700004
8825,8825,0.6201831,0.87200004,0.6896372,0.80700004
8826,8826,0.62010723,0.87200004,0.68955594,0.80700004
8827,8827,0.6200313,0.87200004,0.6894746,0.80700004
8828,8828,0.61995536,0.87200004,0.68939334,0.80700004
8829,8829,0.61987936,0.873,0.689312,0.80700004
8830,8830,0.6198033,0.873,0.68923074,0.80700004
8831,8831,0.61972725,0.873,0.6891494,0.80700004
8832,8832,0.61965126,0.873,0.689068,0.80700004
8833,8833,0.61957514,0.873,0.68898666,0.80700004
8834,8834,0.61949915,0.873,0.68890524,0.80700004
8835,8835,0.6194231,0.873,0.6888238,0.808
8836,8836,0.61934704,0.873,0.68874234,0.808
8837,8837,0.619271,0.873,0.6886609,0.808
8838,8838,0.6191948,0.873,0.6885795,0.808
8839,8839,0.61911863,0.873,0.6884979,0.808
8840,8840,0.61904246,0.873,0.6884165,0.808
8841,8841,0.61896616,0.873,0.6883348,0.808
8842,8842,0.6188899,0.873,0.68825334,0.808
8843,8843,0.6188137,0.873,0.68817157,0.808
8844,8844,0.61873746,0.873,0.68809,0.808
8845,8845,0.6186611,0.873,0.68800825,0.808
8846,8846,0.61858475,0.873,0.68792653,0.808
8847,8847,0.6185084,0.873,0.6878449,0.809
8848,8848,0.6184321,0.873,0.68776315,0.809
8849,8849,0.61835563,0.873,0.68768144,0.809
8850,8850,0.6182793,0.873,0.68759966,0.809
8851,8851,0.6182029,0.873,0.6875179,0.809
8852,8852,0.61812645,0.873,0.687436,0.809
8853,8853,0.6180501,0.873,0.68735415,0.809
8854,8854,0.61797357,0.873,0.68727237,0.809
8855,8855,0.61789715,0.873,0.68719053,0.809
8856,8856,0.61782056,0.873,0.6871087,0.809
8857,8857,0.617744,0.873,0.68702674,0.809
8858,8858,0.61766756,0.873,0.6869449,0.809
8859,8859,0.617591,0.873,0.68686295,0.809
8860,8860,0.6175145,0.873,0.68678105,0.809
8861,8861,0.6174379,0.873,0.6866991,0.809
8862,8862,0.6173613,0.873,0.686617,0.809
8863,8863,0.6172847,0.873,0.68653506,0.809
8864,8864,0.6172081,0.873,0.68645316,0.809
8865,8865,0.61713135,0.873,0.6863711,0.809
8866,8866,0.6170548,0.873,0.686289,0.809
8867,8867,0.61697817,0.873,0.68620694,0.809
8868,8868,0.61690146,0.873,0.6861249,0.809
8869,8869,0.6168248,0.873,0.68604285,0.809
8870,8870,0.6167481,0.873,0.68596077,0.809
8871,8871,0.6166714,0.873,0.68587863,0.809
8872,8872,0.6165946,0.873,0.68579656,0.809
8873,8873,0.6165179,0.873,0.68571436,0.809
8874,8874,0.6164411,0.873,0.6856323,0.809
8875,8875,0.61636436,0.873,0.6855501,0.809
8876,8876,0.6162875,0.873,0.685468,0.809
8877,8877,0.61621064,0.873,0.68538576,0.809
8878,8878,0.61613387,0.873,0.6853035,0.809
8879,8879,0.6160569,0.873,0.6852214,0.809
8880,8880,0.6159802,0.873,0.685139,0.809
8881,8881,0.6159032,0.873,0.68505675,0.809
8882,8882,0.6158263,0.873,0.6849743,0.809
8883,8883,0.6157494,0.873,0.6848921,0.809
8884,8884,0.6156724,0.873,0.68480974,0.809
8885,8885,0.6155954,0.873,0.6847274,0.809
8886,8886,0.61551845,0.873,0.68464494,0.809
8887,8887,0.61544144,0.873,0.6845627,0.809
8888,8888,0.6153645,0.873,0.68448013,0.809
8889,8889,0.61528736,0.873,0.68439776,0.809
8890,8890,0.6152103,0.873,0.6843152,0.809
8891,8891,0.6151332,0.873,0.68423283,0.809
8892,8892,0.6150561,0.873,0.68415016,0.809
8893,8893,0.614979,0.873,0.6840677,0.809
8894,8894,0.6149018,0.873,0.68398505,0.809
8895,8895,0.6148246,0.873,0.68390256,0.809
8896,8896,0.61474746,0.873,0.68381995,0.809
8897,8897,0.6146703,0.873,0.68373734,0.809
8898,8898,0.61459297,0.873,0.68365467,0.809
8899,8899,0.6145158,0.873,0.68357205,0.809
8900,8900,0.6144386,0.873,0.68348944,0.809
8901,8901,0.6143613,0.873,0.68340665,0.809
8902,8902,0.614284,0.873,0.68332416,0.809
8903,8903,0.6142067,0.873,0.68324137,0.809
8904,8904,0.6141294,0.873,0.68315864,0.809
8905,8905,0.6140522,0.873,0.68307596,0.809
8906,8906,0.61397487,0.873,0.6829932,0.809
8907,8907,0.61389756,0.873,0.68291044,0.809
8908,8908,0.61382025,0.874,0.68282783,0.809
8909,8909,0.6137428,0.874,0.6827451,0.809
8910,8910,0.6136655,0.874,0.68266225,0.809
8911,8911,0.6135881,0.874,0.68257964,0.809
8912,8912,0.6135107,0.874,0.68249685,0.809
8913,8913,0.6134333,0.874,0.68241405,0.809
8914,8914,0.613356,0.874,0.68233126,0.809
8915,8915,0.6132785,0.874,0.6822483,0.809
8916,8916,0.6132011,0.874,0.6821655,0.809
8917,8917,0.6131236,0.874,0.68208265,0.809
8918,8918,0.6130461,0.874,0.6819998,0.809
8919,8919,0.61296856,0.874,0.6819169,0.809
8920,8920,0.612891,0.874,0.6818339,0.809
8921,8921,0.61281353,0.874,0.68175095,0.809
8922,8922,0.612736,0.874,0.681668,0.809
8923,8923,0.6126584,0.874,0.681585,0.809
8924,8924,0.6125808,0.87500006,0.68150204,0.809
8925,8925,0.6125032,0.87500006,0.68141896,0.809
8926,8926,0.6124255,0.87500006,0.6813359,0.809
8927,8927,0.61234784,0.87500006,0.6812529,0.809
8928,8928,0.61227024,0.87500006,0.6811697,0.809
8929,8929,0.6121925,0.87500006,0.68108666,0.809
8930,8930,0.6121148,0.87500006,0.6810036,0.809
8931,8931,0.6120371,0.87500006,0.6809204,0.809
8932,8932,0.6119594,0.87500006,0.68083733,0.809
8933,8933,0.6118816,0.87600005,0.6807541,0.809
8934,8934,0.61180395,0.87600005,0.6806709,0.809
8935,8935,0.61172616,0.87600005,0.68058765,0.809
8936,8936,0.6116483,0.87600005,0.6805044,0.809
8937,8937,0.61157054,0.87600005,0.68042123,0.809
8938,8938,0.61149263,0.87700003,0.68033785,0.809
8939,8939,0.61141485,0.87700003,0.6802547,0.809
8940,8940,0.61133695,0.87700003,0.6801714,0.809
8941,8941,0.61125904,0.87700003,0.6800881,0.809
8942,8942,0.6111812,0.87700003,0.6800047,0.809
8943,8943,0.61110336,0.87700003,0.67992145,0.809
8944,8944,0.61102533,0.87700003,0.679838,0.809
8945,8945,0.61094743,0.87700003,0.6797547,0.809
8946,8946,0.61086947,0.87700003,0.6796712,0.809
8947,8947,0.61079144,0.87700003,0.6795877,0.809
8948,8948,0.6107135,0.87700003,0.6795043,0.809
8949,8949,0.61063546,0.87700003,0.6794209,0.809
8950,8950,0.6105574,0.87700003,0.67933744,0.809
8951,8951,0.61047935,0.87700003,0.67925394,0.809
8952,8952,0.61040133,0.87600005,0.67917037,0.809
8953,8953,0.61032325,0.87600005,0.6790868,0.809
8954,8954,0.61024517,0.87600005,0.67900336,0.809
8955,8955,0.6101669,0.87600005,0.6789198,0.809
8956,8956,0.6100888,0.87600005,0.67883617,0.809
8957,8957,0.6100106,0.87600005,0.67875266,0.809
8958,8958,0.60993254,0.87600005,0.67866904,0.809
8959,8959,0.6098544,0.87600005,0.6785854,0.809
8960,8960,0.60977614,0.87600005,0.6785017,0.809
8961,8961,0.6096979,0.87600005,0.678418,0.809
8962,8962,0.6096197,0.87600005,0.67833424,0.809
8963,8963,0.6095414,0.87600005,0.6782507,0.809
8964,8964,0.60946316,0.87600005,0.6781669,0.809
8965,8965,0.60938483,0.87600005,0.6780832,0.809
8966,8966,0.6093066,0.87600005,0.6779995,0.809
8967,8967,0.60922825,0.87600005,0.67791563,0.809
8968,8968,0.60914993,0.87600005,0.67783195,0.809
8969,8969,0.60907155,0.87600005,0.6777481,0.809
8970,8970,0.6089932,0.87600005,0.6776643,0.809
8971,8971,0.6089148,0.87600005,0.67758054,0.809
8972,8972,0.6088365,0.87600005,0.6774967,0.809
8973,8973,0.60875803,0.87600005,0.67741287,0.809
8974,8974,0.60867965,0.87600005,0.67732894,0.809
8975,8975,0.6086011,0.87600005,0.677245,0.809
8976,8976,0.60852265,0.87600005,0.6771612,0.809
8977,8977,0.6084444,0.87600005,0.6770773,0.809
8978,8978,0.60836583,0.87600005,0.67699337,0.809
8979,8979,0.60828733,0.87600005,0.6769094,0.809
8980,8980,0.6082088,0.87600005,0.67682546,0.809
8981,8981,0.6081302,0.87600005,0.67674154,0.809
8982,8982,0.6080517,0.87600005,0.67665744,0.809
8983,8983,0.6079731,0.87600005,0.6765735,0.809
8984,8984,0.60789454,0.87600005,0.6764894,0.809
8985,8985,0.6078159,0.87600005,0.6764054,0.809
8986,8986,0.60773724,0.87600005,0.6763214,0.809
8987,8987,0.6076587,0.87600005,0.6762373,0.809
8988,8988,0.6075801,0.87600005,0.6761532,0.809
8989,8989,0.6075014,0.87700003,0.6760691,0.809
8990,8990,0.6074227,0.87700003,0.6759849,0.809
8991,8991,0.60734403,0.87700003,0.67590076,0.81000006
8992,8992,0.60726535,0.87700003,0.67581654,0.81000006
8993,8993,0.6071866,0.87700003,0.67573243,0.81000006
8994,8994,0.6071079,0.87700003,0.6756482,0.81000006
8995,8995,0.6070291,0.87700003,0.67556393,0.81000006
8996,8996,0.60695034,0.87700003,0.67547977,0.81000006
8997,8997,0.6068716,0.87700003,0.67539555,0.81000006
8998,8998,0.6067927,0.87700003,0.67531127,0.81000006
8999,8999,0.6067139,0.87700003,0.675227,0.81000006
9000,9000,0.60663503,0.87700003,0.6751426,0.81000006
9001,9001,0.6065562,0.87700003,0.6750583,0.81000006
9002,9002,0.6064773,0.87700003,0.6749739,0.81000006
9003,9003,0.6063984,0.87700003,0.67488956,0.81000006
9004,9004,0.6063195,0.87700003,0.6748052,0.81000006
9005,9005,0.6062405,0.87700003,0.6747208,0.81100005
9006,9006,0.60616165,0.87700003,0.67463624,0.81100005
9007,9007,0.60608274,0.87700003,0.6745519,0.81100005
9008,9008,0.6060037,0.87700003,0.67446744,0.81100005
9009,9009,0.60592467,0.87700003,0.674383,0.81200004
9010,9010,0.6058457,0.87700003,0.67429847,0.81200004
9011,9011,0.60576665,0.87700003,0.674214,0.81200004
9012,9012,0.6056876,0.87700003,0.67412955,0.81200004
9013,9013,0.60560846,0.87700003,0.674045,0.81200004
9014,9014,0.60552937,0.87700003,0.67396045,0.81200004
9015,9015,0.60545033,0.87700003,0.6738758,0.81200004
9016,9016,0.60537124,0.87700003,0.6737912,0.81200004
9017,9017,0.60529214,0.87700003,0.67370665,0.81200004
9018,9018,0.6052129,0.87700003,0.67362195,0.81200004
9019,9019,0.6051338,0.87700003,0.6735373,0.81200004
9020,9020,0.6050546,0.87700003,0.67345273,0.81200004
9021,9021,0.60497534,0.87700003,0.67336816,0.81200004
9022,9022,0.60489625,0.87700003,0.67328334,0.81200004
9023,9023,0.604817,0.87700003,0.6731987,0.81200004
9024,9024,0.60473776,0.87700003,0.67311406,0.81200004
9025,9025,0.6046586,0.87700003,0.6730293,0.813
9026,9026,0.6045793,0.87700003,0.67294466,0.813
9027,9027,0.60450006,0.87700003,0.6728599,0.813
9028,9028,0.6044208,0.87700003,0.67277503,0.813
9029,9029,0.60434145,0.87700003,0.67269033,0.813
9030,9030,0.6042622,0.87700003,0.6726056,0.813
9031,9031,0.6041829,0.87700003,0.6725207,0.813
9032,9032,0.6041035,0.87700003,0.67243576,0.813
9033,9033,0.6040241,0.87700003,0.672351,0.813
9034,9034,0.6039447,0.87700003,0.67226607,0.813
9035,9035,0.6038653,0.87700003,0.6721812,0.813
9036,9036,0.6037859,0.87700003,0.6720964,0.813
9037,9037,0.60370654,0.87700003,0.6720114,0.813
9038,9038,0.603627,0.87700003,0.6719265,0.813
9039,9039,0.6035475,0.87700003,0.67184144,0.813
9040,9040,0.6034681,0.87700003,0.6717565,0.813
9041,9041,0.60338867,0.87700003,0.67167157,0.813
9042,9042,0.60330904,0.87700003,0.6715865,0.813
9043,9043,0.6032296,0.87700003,0.67150146,0.813
9044,9044,0.60315007,0.87700003,0.6714164,0.813
9045,9045,0.60307044,0.87700003,0.67133135,0.813
9046,9046,0.60299087,0.87700003,0.6712463,0.813
9047,9047,0.6029113,0.87700003,0.6711612,0.813
9048,9048,0.6028317,0.87700003,0.6710762,0.813
9049,9049,0.60275215,0.87700003,0.670991,0.813
9050,9050,0.60267246,0.87700003,0.67090577,0.813
9051,9051,0.6025928,0.87700003,0.67082065,0.813
9052,9052,0.60251313,0.87700003,0.6707355,0.813
9053,9053,0.6024334,0.87700003,0.6706503,0.813
9054,9054,0.60235375,0.87700003,0.670565,0.813
9055,9055,0.60227394,0.87700003,0.6704798,0.813
9056,9056,0.6021942,0.87700003,0.6703945,0.813
9057,9057,0.6021144,0.87700003,0.6703091,0.813
9058,9058,0.6020346,0.87700003,0.6702239,0.813
9059,9059,0.6019549,0.87700003,0.6701386,0.813
9060,9060,0.601875,0.87700003,0.67005336,0.813
9061,9061,0.60179526,0.87700003,0.66996795,0.813
9062,9062,0.6017154,0.87700003,0.6698827,0.813
9063,9063,0.6016355,0.87700003,0.6697973,0.814
9064,9064,0.6015557,0.87700003,0.6697119,0.814
9065,9065,0.6014757,0.87700003,0.6696264,0.814
9066,9066,0.6013959,0.87700003,0.66954106,0.814
9067,9067,0.601316,0.87700003,0.6694556,0.814
9068,9068,0.601236,0.87700003,0.66937023,0.814
9069,9069,0.6011561,0.87700003,0.66928464,0.814
9070,9070,0.601076,0.87700003,0.6691991,0.814
9071,9071,0.60099614,0.87700003,0.6691137,0.814
9072,9072,0.60091615,0.87700003,0.6690281,0.81500006
9073,9073,0.6008361,0.87700003,0.6689426,0.81500006
9074,9074,0.600756,0.87700003,0.66885704,0.81500006
9075,9075,0.600676,0.87700003,0.66877145,0.81500006
9076,9076,0.60059583,0.87700003,0.6686859,0.81500006
9077,9077,0.60051584,0.87700003,0.6686002,0.81500006
9078,9078,0.6004357,0.87700003,0.6685146,0.81500006
9079,9079,0.60035557,0.87700003,0.66842884,0.81500006
9080,9080,0.6002754,0.87700003,0.66834325,0.81500006
9081,9081,0.6001953,0.878,0.6682576,0.81500006
9082,9082,0.60011506,0.878,0.6681718,0.81500006
9083,9083,0.6000349,0.878,0.66808623,0.81500006
9084,9084,0.5999546,0.878,0.66800046,0.81500006
9085,9085,0.5998745,0.878,0.66791457,0.81500006
9086,9086,0.59979415,0.878,0.6678289,0.81500006
9087,9087,0.5997139,0.878,0.6677431,0.81500006
9088,9088,0.59963363,0.878,0.6676573,0.81500006
9089,9089,0.59955335,0.878,0.6675714,0.81500006
9090,9090,0.599473,0.878,0.6674857,0.81500006
9091,9091,0.5993927,0.878,0.6673999,0.81500006
9092,9092,0.59931237,0.878,0.66731393,0.81500006
9093,9093,0.59923196,0.878,0.66722804,0.81500006
9094,9094,0.59915173,0.878,0.66714215,0.81500006
9095,9095,0.59907126,0.878,0.66705626,0.81500006
9096,9096,0.59899086,0.87900007,0.6669704,0.81600004
9097,9097,0.5989104,0.87900007,0.6668843,0.81700003
9098,9098,0.59883004,0.87900007,0.66679835,0.81700003
9099,9099,0.5987495,0.87900007,0.66671246,0.81700003
9100,9100,0.59866905,0.87900007,0.6666264,0.81700003
9101,9101,0.5985885,0.87900007,0.6665403,0.81700003
9102,9102,0.59850806,0.87900007,0.6664544,0.81700003
9103,9103,0.59842753,0.87900007,0.6663683,0.81700003
9104,9104,0.59834707,0.87900007,0.66628224,0.81600004
9105,9105,0.5982665,0.87900007,0.6661962,0.81600004
9106,9106,0.598186,0.87900007,0.6661101,0.81600004
9107,9107,0.5981054,0.87900007,0.66602397,0.81500006
9108,9108,0.5980248,0.87900007,0.66593784,0.81500006
9109,9109,0.59794414,0.87900007,0.6658517,0.81500006
9110,9110,0.59786355,0.87900007,0.6657655,0.81500006
9111,9111,0.59778285,0.87900007,0.6656793,0.81500006
9112,9112,0.59770226,0.87900007,0.665593,0.81500006
9113,9113,0.59762156,0.87900007,0.66550684,0.81500006
9114,9114,0.5975408,0.87900007,0.6654207,0.81500006
9115,9115,0.5974601,0.87900007,0.6653344,0.81500006
9116,9116,0.5973794,0.87900007,0.66524816,0.81500006
9117,9117,0.5972987,0.87900007,0.6651619,0.81500006
9118,9118,0.5972179,0.87900007,0.66507554,0.81500006
9119,9119,0.5971371,0.87900007,0.66498923,0.81500006
9120,9120,0.5970563,0.87900007,0.664903,0.81500006
9121,9121,0.59697556,0.87900007,0.6648165,0.81500006
9122,9122,0.59689474,0.87900007,0.6647302,0.81500006
9123,9123,0.59681386,0.87900007,0.66464376,0.81500006
9124,9124,0.596733,0.87900007,0.6645573,0.81500006
9125,9125,0.59665215,0.87900007,0.66447103,0.81500006
9126,9126,0.59657127,0.87900007,0.66438454,0.81500006
9127,9127,0.5964904,0.87900007,0.664298,0.81500006
9128,9128,0.59640944,0.87900007,0.66421163,0.81500006
9129,9129,0.59632844,0.87900007,0.6641251,0.81500006
9130,9130,0.59624755,0.87900007,0.6640386,0.81500006
9131,9131,0.5961665,0.87900007,0.663952,0.81500006
9132,9132,0.5960855,0.87900007,0.6638655,0.81500006
9133,9133,0.59600455,0.87900007,0.6637789,0.81500006
9134,9134,0.59592354,0.87900007,0.66369236,0.81500006
9135,9135,0.5958425,0.87900007,0.66360575,0.81500006
9136,9136,0.59576136,0.87900007,0.66351914,0.81500006
9137,9137,0.59568024,0.87900007,0.6634325,0.81500006
9138,9138,0.59559923,0.87900007,0.6633458,0.81500006
9139,9139,0.5955181,0.87900007,0.6632592,0.81500006
9140,9140,0.59543693,0.87900007,0.6631725,0.81600004
9141,9141,0.5953558,0.87900007,0.6630857,0.81600004
9142,9142,0.5952746,0.87900007,0.66299903,0.81600004
9143,9143,0.5951934,0.87900007,0.66291225,0.81600004
9144,9144,0.5951122,0.87900007,0.66282547,0.81600004
9145,9145,0.59503096,0.87900007,0.6627387,0.81700003
9146,9146,0.5949497,0.87900007,0.6626519,0.81700003
9147,9147,0.5948685,0.87900007,0.6625652,0.81700003
9148,9148,0.5947871,0.87900007,0.6624784,0.81700003
9149,9149,0.59470594,0.87900007,0.6623914,0.81700003
9150,9150,0.59462464,0.87900007,0.66230464,0.81700003
9151,9151,0.5945433,0.87900007,0.66221774,0.81700003
9152,9152,0.5944619,0.87900007,0.66213083,0.81700003
9153,9153,0.5943806,0.87900007,0.662044,0.81700003
9154,9154,0.5942992,0.87900007,0.66195697,0.81700003
9155,9155,0.5942178,0.87900007,0.6618699,0.81700003
9156,9156,0.5941364,0.87900007,0.661783,0.81700003
9157,9157,0.59405494,0.87900007,0.66169596,0.81700003
9158,9158,0.59397346,0.87900007,0.66160893,0.81700003
9159,9159,0.59389204,0.87900007,0.66152203,0.81700003
9160,9160,0.59381056,0.87900007,0.6614349,0.81700003
9161,9161,0.593729,0.87900007,0.6613478,0.81700003
9162,9162,0.5936475,0.87900007,0.6612606,0.81700003
9163,9163,0.59356606,0.87900007,0.66117364,0.81700003
9164,9164,0.59348446,0.87900007,0.66108644,0.81700003
9165,9165,0.5934029,0.87900007,0.6609993,0.81700003
9166,9166,0.59332126,0.87900007,0.6609122,0.81700003
9167,9167,0.5932398,0.87900007,0.660825,0.81700003
9168,9168,0.5931581,0.87900007,0.66073775,0.81700003
9169,9169,0.5930765,0.87900007,0.6606507,0.81700003
9170,9170,0.5929949,0.87900007,0.66056347,0.81700003
9171,9171,0.59291315,0.87900007,0.66047615,0.81700003
9172,9172,0.5928315,0.87900007,0.66038895,0.81700003
9173,9173,0.5927498,0.87900007,0.6603016,0.818
9174,9174,0.59266806,0.87900007,0.66021425,0.818
9175,9175,0.5925863,0.87900007,0.6601269,0.818
9176,9176,0.5925046,0.87900007,0.6600396,0.818
9177,9177,0.59242284,0.87900007,0.6599522,0.818
9178,9178,0.592341,0.87900007,0.65986484,0.818
9179,9179,0.5922593,0.87900007,0.6597776,0.818
9180,9180,0.59217745,0.87900007,0.6596902,0.818
9181,9181,0.59209573,0.87900007,0.6596029,0.818
9182,9182,0.5920139,0.87900007,0.6595155,0.818
9183,9183,0.59193206,0.87900007,0.6594281,0.818
9184,9184,0.5918502,0.87900007,0.65934074,0.818
9185,9185,0.59176844,0.87900007,0.6592533,0.818
9186,9186,0.5916866,0.87900007,0.6591659,0.818
9187,9187,0.59160477,0.87900007,0.6590785,0.818
9188,9188,0.5915229,0.87900007,0.658991,0.818
9189,9189,0.591441,0.87900007,0.65890354,0.818
9190,9190,0.5913591,0.87900007,0.65881616,0.818
9191,9191,0.5912772,0.87900007,0.65872854,0.818
9192,9192,0.5911952,0.87900007,0.65864104,0.818
9193,9193,0.5911133,0.88000005,0.6585535,0.818
9194,9194,0.59103125,0.88000005,0.65846604,0.818
9195,9195,0.59094924,0.88000005,0.6583784,0.818
9196,9196,0.5908673,0.88000005,0.6582908,0.818
9197,9197,0.5907852,0.88000005,0.65820324,0.81900007
9198,9198,0.5907031,0.88000005,0.65811557,0.81900007
9199,9199,0.59062105,0.88000005,0.6580279,0.81900007
9200,9200,0.5905391,0.88000005,0.65794027,0.81900007
9201,9201,0.5904569,0.88000005,0.65785253,0.81900007
9202,9202,0.5903748,0.88000005,0.6577648,0.82000005
9203,9203,0.59029263,0.88000005,0.6576771,0.82000005
9204,9204,0.59021044,0.88000005,0.6575893,0.82000005
9205,9205,0.59012836,0.88000005,0.6575015,0.82000005
9206,9206,0.5900461,0.88000005,0.6574138,0.82000005
9207,9207,0.589964,0.88000005,0.65732604,0.82000005
9208,9208,0.58988166,0.88000005,0.6572382,0.82000005
9209,9209,0.58979946,0.88000005,0.6571503,0.82000005
9210,9210,0.58971727,0.88000005,0.65706253,0.82000005
9211,9211,0.5896349,0.88000005,0.6569745,0.82000005
9212,9212,0.58955264,0.88000005,0.65688676,0.82000005
9213,9213,0.5894704,0.88000005,0.6567988,0.82000005
9214,9214,0.589388,0.88000005,0.6567108,0.82000005
9215,9215,0.5893056,0.88000005,0.6566228,0.82000005
9216,9216,0.5892232,0.88000005,0.6565349,0.82000005
9217,9217,0.58914083,0.88000005,0.6564468,0.82000005
9218,9218,0.58905846,0.88000005,0.6563588,0.82000005
9219,9219,0.588976,0.88000005,0.6562708,0.82000005
9220,9220,0.58889353,0.88000005,0.65618265,0.82000005
9221,9221,0.58881104,0.88000005,0.6560945,0.82000005
9222,9222,0.5887286,0.88000005,0.65600646,0.82000005
9223,9223,0.5886462,0.88000005,0.65591824,0.82000005
9224,9224,0.58856356,0.88000005,0.6558302,0.82000005
9225,9225,0.588481,0.88000005,0.655742,0.82000005
9226,9226,0.58839846,0.88000005,0.6556538,0.82000005
9227,9227,0.58831596,0.88000005,0.65556556,0.82000005
9228,9228,0.58823335,0.88000005,0.6554774,0.82000005
9229,9229,0.5881508,0.88000005,0.6553892,0.82000005
9230,9230,0.58806807,0.88000005,0.65530103,0.82000005
9231,9231,0.5879855,0.88000005,0.6552128,0.82000005
9232,9232,0.58790284,0.88000005,0.6551245,0.82000005
9233,9233,0.5878203,0.88000005,0.65503615,0.82000005
9234,9234,0.5877375,0.88000005,0.65494776,0.82000005
9235,9235,0.5876549,0.88000005,0.65485954,0.82000005
9236,9236,0.58757216,0.88000005,0.65477115,0.82000005
9237,9237,0.5874894,0.88000005,0.65468276,0.82000005
9238,9238,0.5874067,0.88000005,0.6545945,0.82000005
9239,9239,0.5873239,0.88000005,0.654506,0.82000005
9240,9240,0.58724123,0.88000005,0.6544176,0.82000005
9241,9241,0.5871584,0.88000005,0.65432924,0.82000005
9242,9242,0.5870756,0.88000005,0.6542407,0.82000005
9243,9243,0.5869927,0.88000005,0.65415233,0.82000005
9244,9244,0.5869099,0.88000005,0.6540638,0.82000005
9245,9245,0.58682704,0.88000005,0.65397537,0.82000005
9246,9246,0.5867442,0.88000005,0.6538868,0.82000005
9247,9247,0.5866613,0.88000005,0.65379816,0.82000005
9248,9248,0.58657837,0.88000005,0.65370977,0.82000005
9249,9249,0.5864954,0.88000005,0.65362114,0.82000005
9250,9250,0.58641243,0.88000005,0.6535325,0.82000005
9251,9251,0.5863295,0.88000005,0.6534439,0.82000005
9252,9252,0.58624655,0.88000005,0.65335524,0.82000005
9253,9253,0.5861635,0.88000005,0.6532666,0.82000005
9254,9254,0.58608055,0.88000005,0.6531779,0.82000005
9255,9255,0.5859975,0.88000005,0.6530892,0.82000005
9256,9256,0.58591443,0.88100004,0.65300065,0.82000005
9257,9257,0.58583146,0.88100004,0.65291184,0.82000005
9258,9258,0.5857483,0.88100004,0.6528231,0.82000005
9259,9259,0.5856652,0.88100004,0.6527343,0.82000005
9260,9260,0.5855821,0.88100004,0.6526456,0.82000005
9261,9261,0.5854989,0.88100004,0.65255684,0.82100004
9262,9262,0.5854158,0.88100004,0.65246797,0.82100004
9263,9263,0.58533275,0.88100004,0.65237916,0.82100004
9264,9264,0.5852494,0.88100004,0.6522904,0.82100004
9265,9265,0.58516634,0.88100004,0.6522016,0.82100004
9266,9266,0.5850832,0.88100004,0.6521127,0.82100004
9267,9267,0.5849999,0.882,0.65202385,0.82100004
9268,9268,0.5849167,0.882,0.651935,0.82100004
9269,9269,0.5848334,0.882,0.65184605,0.82100004
9270,9270,0.58475024,0.882,0.6517572,0.82100004
9271,9271,0.58466685,0.882,0.6516682,0.822
9272,9272,0.5845836,0.882,0.6515793,0.822
9273,9273,0.5845002,0.882,0.6514903,0.822
9274,9274,0.58441687,0.882,0.6514012,0.823
9275,9275,0.58433354,0.882,0.6513121,0.823
9276,9276,0.5842501,0.882,0.6512231,0.823
9277,9277,0.58416665,0.882,0.651134,0.823
9278,9278,0.58408314,0.882,0.6510449,0.823
9279,9279,0.5839997,0.882,0.65095574,0.823
9280,9280,0.58391625,0.882,0.6508666,0.823
9281,9281,0.5838327,0.882,0.6507776,0.823
9282,9282,0.5837492,0.882,0.6506884,0.823
9283,9283,0.58366567,0.882,0.65059906,0.823
9284,9284,0.5835821,0.882,0.65050983,0.823
9285,9285,0.5834985,0.882,0.6504206,0.823
9286,9286,0.58341503,0.882,0.6503313,0.823
9287,9287,0.58333135,0.882,0.650242,0.823
9288,9288,0.58324784,0.883,0.65015274,0.823
9289,9289,0.58316416,0.883,0.6500634,0.823
9290,9290,0.5830805,0.883,0.6499741,0.823
9291,9291,0.58299685,0.883,0.64988476,0.823
9292,9292,0.58291304,0.883,0.6497953,0.823
9293,9293,0.5828293,0.88400006,0.6497059,0.82400006
9294,9294,0.5827456,0.88400006,0.6496164,0.82400006
9295,9295,0.5826618,0.88400006,0.649527,0.82400006
9296,9296,0.58257806,0.88500005,0.64943755,0.82400006
9297,9297,0.5824943,0.88500005,0.649348,0.82400006
9298,9298,0.5824105,0.88500005,0.6492585,0.82400006
9299,9299,0.5823267,0.88500005,0.649169,0.82400006
9300,9300,0.58224285,0.88500005,0.64907956,0.82400006
9301,9301,0.582159,0.88500005,0.64899,0.82400006
9302,9302,0.5820751,0.88500005,0.6489005,0.82400006
9303,9303,0.58199126,0.88500005,0.6488108,0.82400006
9304,9304,0.58190733,0.88500005,0.6487212,0.82400006
9305,9305,0.58182347,0.88500005,0.6486317,0.82400006
9306,9306,0.58173954,0.88500005,0.64854205,0.82400006
9307,9307,0.5816556,0.88500005,0.6484525,0.82400006
9308,9308,0.5815717,0.88500005,0.64836293,0.82400006
9309,9309,0.5814877,0.88500005,0.6482733,0.82400006
9310,9310,0.5814038,0.88500005,0.6481837,0.82400006
9311,9311,0.5813198,0.88500005,0.648094,0.82400006
9312,9312,0.5812359,0.88500005,0.6480044,0.82400006
9313,9313,0.5811518,0.88500005,0.64791477,0.82400006
9314,9314,0.5810678,0.88500005,0.6478251,0.82400006
9315,9315,0.5809837,0.88500005,0.6477353,0.82400006
9316,9316,0.58089954,0.88500005,0.64764553,0.82400006
9317,9317,0.58081555,0.88500005,0.6475558,0.82400006
9318,9318,0.58073145,0.88500005,0.6474661,0.82400006
9319,9319,0.58064723,0.88500005,0.6473762,0.82400006
9320,9320,0.58056307,0.88500005,0.64728636,0.82400006
9321,9321,0.5804789,0.88500005,0.6471966,0.82400006
9322,9322,0.5803947,0.88500005,0.64710665,0.82400006
9323,9323,0.5803105,0.88500005,0.64701676,0.82400006
9324,9324,0.58022624,0.88500005,0.6469268,0.82400006
9325,9325,0.580142,0.88500005,0.6468369,0.82400006
9326,9326,0.58005774,0.88500005,0.64674693,0.82400006
9327,9327,0.57997334,0.88500005,0.6466568,0.82400006
9328,9328,0.57988906,0.88500005,0.6465669,0.82400006
9329,9329,0.5798047,0.88500005,0.64647686,0.82400006
9330,9330,0.57972044,0.88500005,0.6463868,0.82400006
9331,9331,0.57963604,0.88500005,0.6462969,0.82400006
9332,9332,0.5795516,0.88500005,0.64620674,0.82400006
9333,9333,0.5794671,0.88500005,0.64611673,0.82400006
9334,9334,0.5793827,0.88500005,0.6460267,0.82400006
9335,9335,0.5792983,0.88500005,0.64593655,0.82400006
9336,9336,0.57921386,0.88500005,0.6458464,0.82400006
9337,9337,0.57912934,0.88500005,0.6457562,0.82400006
9338,9338,0.5790448,0.88500005,0.64566606,0.82500005
9339,9339,0.5789603,0.88500005,0.64557576,0.82500005
9340,9340,0.57887566,0.88500005,0.6454855,0.82500005
9341,9341,0.57879114,0.88500005,0.6453952,0.82500005
9342,9342,0.57870644,0.88500005,0.6453049,0.82500005
9343,9343,0.5786218,0.88500005,0.64521456,0.82500005
9344,9344,0.5785372,0.88500005,0.6451242,0.82500005
9345,9345,0.57845247,0.88500005,0.6450338,0.82500005
9346,9346,0.57836777,0.88500005,0.64494354,0.82500005
9347,9347,0.578283,0.88500005,0.644853,0.82500005
9348,9348,0.57819825,0.88500005,0.64476246,0.82500005
9349,9349,0.5781135,0.88500005,0.64467204,0.82500005
9350,9350,0.5780286,0.88500005,0.6445815,0.82500005
9351,9351,0.5779438,0.88500005,0.64449096,0.82500005
9352,9352,0.5778589,0.88500005,0.6444004,0.82500005
9353,9353,0.57777405,0.88500005,0.6443098,0.82500005
9354,9354,0.5776892,0.88500005,0.6442192,0.82500005
9355,9355,0.5776043,0.88500005,0.6441286,0.82500005
9356,9356,0.57751936,0.88500005,0.644038,0.82500005
9357,9357,0.5774343,0.88500005,0.6439473,0.82500005
9358,9358,0.57734936,0.88500005,0.64385664,0.82600003
9359,9359,0.5772644,0.88500005,0.6437659,0.82600003
9360,9360,0.5771795,0.88500005,0.6436752,0.82600003
9361,9361,0.5770944,0.88500005,0.6435845,0.82600003
9362,9362,0.57700944,0.88600004,0.6434937,0.82600003
9363,9363,0.5769243,0.88600004,0.64340293,0.82600003
9364,9364,0.57683927,0.88600004,0.64331216,0.82600003
9365,9365,0.5767541,0.88600004,0.6432213,0.82600003
9366,9366,0.5766691,0.88600004,0.64313054,0.82600003
9367,9367,0.57658386,0.88600004,0.6430397,0.82600003
9368,9368,0.5764988,0.88600004,0.6429488,0.82600003
9369,9369,0.5764135,0.88600004,0.64285797,0.82600003
9370,9370,0.5763284,0.88600004,0.64276695,0.82600003
9371,9371,0.57624316,0.88600004,0.642676,0.82600003
9372,9372,0.57615787,0.88600004,0.64258504,0.82600003
9373,9373,0.5760725,0.88600004,0.64249396,0.82600003
9374,9374,0.57598734,0.88600004,0.6424031,0.82600003
9375,9375,0.5759019,0.88600004,0.64231205,0.82600003
9376,9376,0.5758166,0.88600004,0.64222085,0.82600003
9377,9377,0.5757311,0.88600004,0.64212984,0.82600003
9378,9378,0.5756458,0.88600004,0.6420387,0.82600003
9379,9379,0.57556033,0.88600004,0.6419475,0.82600003
9380,9380,0.5754749,0.88600004,0.64185643,0.82600003
9381,9381,0.57538944,0.88600004,0.6417651,0.82600003
9382,9382,0.5753039,0.88600004,0.6416739,0.82600003
9383,9383,0.5752184,0.88600004,0.64158267,0.82600003
9384,9384,0.57513285,0.88600004,0.6414914,0.82600003
9385,9385,0.5750472,0.88600004,0.6414001,0.82600003
9386,9386,0.57496166,0.88600004,0.6413087,0.82600003
9387,9387,0.574876,0.88600004,0.64121735,0.82600003
9388,9388,0.57479036,0.88600004,0.64112604,0.82600003
9389,9389,0.5747046,0.88600004,0.64103454,0.82600003
9390,9390,0.57461894,0.88600004,0.64094305,0.82600003
9391,9391,0.5745332,0.88600004,0.64085156,0.82600003
9392,9392,0.5744474,0.88600004,0.64076006,0.82600003
9393,9393,0.57436174,0.88600004,0.6406686,0.82600003
9394,9394,0.57427585,0.88600004,0.64057696,0.82600003
9395,9395,0.57418996,0.88600004,0.64048535,0.82600003
9396,9396,0.5741041,0.88600004,0.6403936,0.82600003
9397,9397,0.57401824,0.88600004,0.64030206,0.82600003
9398,9398,0.57393235,0.88600004,0.6402102,0.82600003
9399,9399,0.5738463,0.88600004,0.64011866,0.82600003
9400,9400,0.5737605,0.88600004,0.6400271,0.82600003
9401,9401,0.5736748,0.88600004,0.63993555,0.82600003
9402,9402,0.573589,0.887,0.6398441,0.82600003
9403,9403,0.5735032,0.887,0.63975286,0.82600003
9404,9404,0.5734174,0.887,0.63966143,0.82600003
9405,9405,0.5733318,0.887,0.6395707,0.82500005
9406,9406,0.5732475,0.887,0.63948154,0.82500005
9407,9407,0.57316417,0.887,0.6393924,0.82500005
9408,9408,0.57308084,0.887,0.639303,0.82500005
9409,9409,0.57299733,0.887,0.63921374,0.82500005
9410,9410,0.5729138,0.887,0.63912433,0.82500005
9411,9411,0.5728304,0.887,0.6390349,0.82500005
9412,9412,0.5727469,0.887,0.6389456,0.82500005
9413,9413,0.5726632,0.887,0.63885623,0.82500005
9414,9414,0.57257956,0.887,0.63876677,0.82500005
9415,9415,0.5724959,0.887,0.63867736,0.82500005
9416,9416,0.5724123,0.887,0.63858783,0.82500005
9417,9417,0.57232857,0.887,0.63849837,0.82500005
9418,9418,0.5722449,0.887,0.63840884,0.82500005
9419,9419,0.5721611,0.887,0.6383194,0.82500005
9420,9420,0.5720773,0.887,0.6382298,0.82500005
9421,9421,0.5719936,0.887,0.63814014,0.82500005
9422,9422,0.5719099,0.887,0.63805056,0.82500005
9423,9423,0.5718261,0.887,0.63796103,0.82500005
9424,9424,0.5717423,0.887,0.6378714,0.82500005
9425,9425,0.5716585,0.887,0.6377817,0.82500005
9426,9426,0.5715747,0.887,0.63769215,0.82500005
9427,9427,0.5714908,0.887,0.63760245,0.82500005
9428,9428,0.57140696,0.887,0.63751274,0.82500005
9429,9429,0.5713231,0.887,0.637423,0.82500005
9430,9430,0.57123923,0.887,0.6373333,0.82500005
9431,9431,0.57115537,0.887,0.63724357,0.82500005
9432,9432,0.57107145,0.887,0.6371538,0.82500005
9433,9433,0.5709875,0.887,0.637064,0.82500005
9434,9434,0.57090366,0.887,0.6369742,0.82500005
9435,9435,0.57081974,0.887,0.63688445,0.82500005
9436,9436,0.5707357,0.887,0.63679457,0.82500005
9437,9437,0.57065177,0.887,0.63670474,0.82500005
9438,9438,0.57056785,0.887,0.63661486,0.82500005
9439,9439,0.57048374,0.887,0.636525,0.82500005
9440,9440,0.5703997,0.887,0.6364351,0.82600003
9441,9441,0.57031566,0.887,0.6363452,0.82600003
9442,9442,0.57023185,0.887,0.6362555,0.82600003
9443,9443,0.5701481,0.887,0.63616574,0.82600003
9444,9444,0.5700642,0.887,0.6360761,0.82600003
9445,9445,0.5699804,0.8880001,0.6359864,0.82600003
9446,9446,0.5698966,0.8880001,0.6358966,0.82600003
9447,9447,0.5698127,0.8880001,0.6358068,0.82600003
9448,9448,0.5697288,0.8880001,0.63571715,0.82600003
9449,9449,0.56964505,0.8880001,0.63562745,0.82600003
9450,9450,0.56956124,0.8880001,0.6355379,0.82600003
9451,9451,0.56947756,0.8880001,0.6354483,0.82600003
9452,9452,0.56939375,0.8880001,0.6353585,0.82600003
9453,9453,0.56931,0.8880001,0.63526887,0.82600003
9454,9454,0.5692262,0.8880001,0.6351792,0.82600003
9455,9455,0.5691424,0.8880001,0.6350896,0.82600003
9456,9456,0.56905866,0.8880001,0.6349999,0.82600003
9457,9457,0.56897485,0.8880001,0.63491005,0.82600003
9458,9458,0.5688911,0.8880001,0.6348203,0.82600003
9459,9459,0.5688073,0.8880001,0.63473064,0.82600003
9460,9460,0.5687233,0.8880001,0.63464075,0.82600003
9461,9461,0.5686395,0.8880001,0.634551,0.82600003
9462,9462,0.56855565,0.8880001,0.63446116,0.82600003
9463,9463,0.5684717,0.8880001,0.6343713,0.82600003
9464,9464,0.5683878,0.8880001,0.63428146,0.82600003
9465,9465,0.56830394,0.8880001,0.6341916,0.82600003
9466,9466,0.56821996,0.8880001,0.6341017,0.82600003
9467,9467,0.56813604,0.8880001,0.63401186,0.82600003
9468,9468,0.5680521,0.8880001,0.63392186,0.82600003
9469,9469,0.56796813,0.8880001,0.6338319,0.82600003
9470,9470,0.56788415,0.8880001,0.633742,0.82600003
9471,9471,0.5678001,0.8880001,0.6336521,0.82600003
9472,9472,0.567716,0.8880001,0.633562,0.82600003
9473,9473,0.5676321,0.8880001,0.633472,0.82600003
9474,9474,0.5675481,0.8880001,0.63338196,0.82600003
9475,9475,0.56746393,0.8880001,0.63329196,0.82600003
9476,9476,0.56737983,0.8880001,0.63320196,0.82600003
9477,9477,0.56729585,0.8880001,0.6331119,0.82600003
9478,9478,0.56721175,0.8880001,0.6330218,0.82600003
9479,9479,0.5671277,0.88900006,0.6329316,0.82600003
9480,9480,0.5670435,0.88900006,0.6328416,0.82600003
9481,9481,0.5669594,0.88900006,0.6327514,0.82600003
9482,9482,0.56687534,0.88900006,0.63266134,0.82600003
9483,9483,0.56679106,0.88900006,0.63257116,0.82600003
9484,9484,0.5667069,0.88900006,0.6324809,0.82600003
9485,9485,0.5666228,0.88900006,0.63239074,0.82600003
9486,9486,0.56653845,0.88900006,0.63230056,0.82600003
9487,9487,0.5664543,0.88900006,0.6322103,0.82600003
9488,9488,0.5663701,0.88900006,0.6321201,0.82600003
9489,9489,0.5662859,0.88900006,0.63202983,0.82600003
9490,9490,0.5662016,0.88900006,0.6319396,0.82600003
9491,9491,0.5661174,0.88900006,0.6318493,0.82600003
9492,9492,0.5660331,0.88900006,0.6317589,0.82600003
9493,9493,0.5659489,0.88900006,0.6316687,0.82600003
9494,9494,0.56586444,0.88900006,0.63157827,0.82600003
9495,9495,0.5657803,0.88900006,0.631488,0.82600003
9496,9496,0.5656959,0.88900006,0.6313976,0.82600003
9497,9497,0.5656116,0.88900006,0.6313073,0.82600003
9498,9498,0.56552726,0.88900006,0.6312168,0.82600003
9499,9499,0.56544286,0.88900006,0.63112646,0.82600003
9500,9500,0.5653584,0.88900006,0.63103604,0.82600003
9501,9501,0.565274,0.88900006,0.63094544,0.82600003
9502,9502,0.56518954,0.88900006,0.630855,0.82600003
9503,9503,0.56510514,0.88900006,0.6307644,0.82600003
9504,9504,0.5650207,0.88900006,0.630674,0.82600003
9505,9505,0.56493616,0.88900006,0.6305834,0.82600003
9506,9506,0.56485164,0.88900006,0.6304928,0.82600003
9507,9507,0.5647671,0.88900006,0.6304022,0.82600003
9508,9508,0.5646826,0.88900006,0.6303116,0.82600003
9509,9509,0.56459796,0.88900006,0.63022095,0.827
9510,9510,0.5645134,0.88900006,0.6301303,0.827
9511,9511,0.56442887,0.88900006,0.6300397,0.827
9512,9512,0.5643442,0.88900006,0.6299489,0.827
9513,9513,0.56425965,0.88900006,0.62985826,0.827
9514,9514,0.56417507,0.88900006,0.6297676,0.827
9515,9515,0.5640904,0.88900006,0.6296769,0.827
9516,9516,0.5640056,0.88900006,0.6295861,0.827
9517,9517,0.5639209,0.88900006,0.62949526,0.82800007
9518,9518,0.5638363,0.88900006,0.6294044,0.82800007
9519,9519,0.5637515,0.88900006,0.62931365,0.82800007
9520,9520,0.56366676,0.8880001,0.6292228,0.82800007
9521,9521,0.56358194,0.8880001,0.62913185,0.82800007
9522,9522,0.56349725,0.8880001,0.629041,0.82800007
9523,9523,0.5634123,0.8880001,0.62895,0.82800007
9524,9524,0.56332743,0.8880001,0.62885904,0.82800007
9525,9525,0.5632425,0.8880001,0.6287681,0.82800007
9526,9526,0.56315774,0.8880001,0.62867695,0.82800007
9527,9527,0.5630728,0.8880001,0.628586,0.82800007
9528,9528,0.56298774,0.8880001,0.62849486,0.82800007
9529,9529,0.56290287,0.8880001,0.62840384,0.82800007
9530,9530,0.56281775,0.8880001,0.6283126,0.82800007
9531,9531,0.5627328,0.8880001,0.62822145,0.82800007
9532,9532,0.5626478,0.8880001,0.62813014,0.82800007
9533,9533,0.56256264,0.8880001,0.6280391,0.82800007
9534,9534,0.56247765,0.8880001,0.6279478,0.82800007
9535,9535,0.5623925,0.8880001,0.6278566,0.82900006
9536,9536,0.5623074,0.8880001,0.62776536,0.83000004
9537,9537,0.56222224,0.8880001,0.62767404,0.83000004
9538,9538,0.5621371,0.8880001,0.6275827,0.83000004
9539,9539,0.56205195,0.8880001,0.62749135,0.83000004
9540,9540,0.5619668,0.8880001,0.62740004,0.83000004
9541,9541,0.56188154,0.8880001,0.6273085,0.83000004
9542,9542,0.5617962,0.8880001,0.62721705,0.83000004
9543,9543,0.56171095,0.8880001,0.6271256,0.83000004
9544,9544,0.56162566,0.89000005,0.6270342,0.83000004
9545,9545,0.5615403,0.89000005,0.62694263,0.83000004
9546,9546,0.561455,0.89000005,0.6268511,0.83000004
9547,9547,0.5613696,0.89000005,0.62675947,0.83000004
9548,9548,0.56128424,0.89000005,0.6266679,0.83000004
9549,9549,0.56119883,0.89000005,0.6265764,0.83000004
9550,9550,0.5611134,0.89000005,0.6264849,0.83000004
9551,9551,0.56102806,0.89000005,0.62639326,0.83000004
9552,9552,0.5609426,0.89000005,0.62630165,0.83000004
9553,9553,0.56085706,0.89100003,0.6262099,0.83000004
9554,9554,0.5607716,0.89100003,0.6261182,0.83000004
9555,9555,0.56068605,0.89100003,0.6260266,0.83000004
9556,9556,0.56060064,0.89100003,0.6259349,0.83000004
9557,9557,0.5605151,0.89100003,0.62584317,0.83000004
9558,9558,0.5604296,0.89100003,0.6257514,0.83000004
9559,9559,0.56034404,0.89100003,0.62565964,0.83000004
9560,9560,0.56025845,0.89100003,0.62556785,0.83000004
9561,9561,0.5601728,0.89100003,0.62547606,0.83000004
9562,9562,0.5600872,0.89100003,0.62538415,0.83000004
9563,9563,0.56000155,0.89100003,0.6252922,0.83000004
9564,9564,0.5599158,0.89100003,0.6252002,0.83100003
9565,9565,0.55983007,0.89100003,0.6251083,0.83100003
9566,9566,0.55974436,0.89100003,0.6250163,0.83100003
9567,9567,0.5596586,0.89100003,0.62492436,0.83100003
9568,9568,0.55957276,0.89100003,0.6248323,0.83100003
9569,9569,0.559487,0.89100003,0.62474024,0.83100003
9570,9570,0.5594011,0.89100003,0.6246481,0.83100003
9571,9571,0.5593153,0.89100003,0.62455606,0.83100003
9572,9572,0.55922943,0.89100003,0.6244639,0.83100003
9573,9573,0.55914354,0.89100003,0.6243718,0.83100003
9574,9574,0.5590576,0.89100003,0.62427956,0.83100003
9575,9575,0.55897176,0.89100003,0.62418777,0.83100003
9576,9576,0.5588864,0.89100003,0.6240962,0.83100003
9577,9577,0.5588012,0.89100003,0.6240046,0.83100003
9578,9578,0.5587158,0.89100003,0.623913,0.83100003
9579,9579,0.5586305,0.89100003,0.6238214,0.83100003
9580,9580,0.5585452,0.89100003,0.62372977,0.83100003
9581,9581,0.5584598,0.89100003,0.623638,0.83100003
9582,9582,0.55837435,0.89100003,0.62354624,0.83100003
9583,9583,0.55828893,0.89100003,0.6234545,0.83100003
9584,9584,0.55820346,0.89100003,0.6233627,0.83100003
9585,9585,0.55811787,0.89100003,0.62327087,0.83100003
9586,9586,0.5580324,0.89100003,0.62317896,0.83100003
9587,9587,0.5579468,0.89100003,0.62308705,0.83100003
9588,9588,0.55786115,0.89100003,0.6229952,0.83100003
9589,9589,0.5577756,0.89100003,0.6229033,0.83100003
9590,9590,0.55768996,0.89100003,0.62281144,0.83100003
9591,9591,0.5576043,0.89100003,0.6227194,0.83100003
9592,9592,0.5575187,0.89100003,0.62262744,0.83100003
9593,9593,0.55743307,0.89100003,0.62253535,0.83100003
9594,9594,0.5573473,0.89100003,0.6224434,0.83100003
9595,9595,0.55726165,0.89100003,0.6223513,0.83100003
9596,9596,0.557176,0.89100003,0.6222593,0.83100003
9597,9597,0.55709016,0.89100003,0.6221673,0.83100003
9598,9598,0.5570045,0.89100003,0.62207514,0.83100003
9599,9599,0.55691874,0.89100003,0.621983,0.83100003
9600,9600,0.55683297,0.89100003,0.62189096,0.83100003
9601,9601,0.5567471,0.89100003,0.6217988,0.83100003
9602,9602,0.55666137,0.89100003,0.6217066,0.83100003
9603,9603,0.55657554,0.89100003,0.62161446,0.83100003
9604,9604,0.5564897,0.89100003,0.6215223,0.83100003
9605,9605,0.5564038,0.89100003,0.6214301,0.83100003
9606,9606,0.55631804,0.892,0.621338,0.83100003
9607,9607,0.5562322,0.892,0.6212457,0.83100003
9608,9608,0.5561464,0.892,0.62115353,0.83100003
9609,9609,0.5560605,0.892,0.62106144,0.83100003
9610,9610,0.55597466,0.892,0.6209691,0.83100003
9611,9611,0.5558888,0.892,0.62087697,0.83100003
9612,9612,0.55580294,0.892,0.6207847,0.83100003
9613,9613,0.55571693,0.892,0.6206925,0.83100003
9614,9614,0.555631,0.892,0.6206002,0.83100003
9615,9615,0.55554515,0.892,0.62050796,0.83100003
9616,9616,0.5554592,0.892,0.6204156,0.83100003
9617,9617,0.5553733,0.892,0.6203232,0.83100003
9618,9618,0.5552873,0.892,0.6202309,0.83100003
9619,9619,0.55520123,0.892,0.6201385,0.83100003
9620,9620,0.5551153,0.892,0.62004614,0.83100003
9621,9621,0.5550292,0.892,0.61995375,0.83100003
9622,9622,0.55494314,0.892,0.6198613,0.83100003
9623,9623,0.554857,0.892,0.6197689,0.83100003
9624,9624,0.5547709,0.892,0.6196763,0.83100003
9625,9625,0.5546848,0.892,0.61958385,0.83100003
9626,9626,0.55459875,0.892,0.61949134,0.83100003
9627,9627,0.55451256,0.892,0.6193989,0.83100003
9628,9628,0.5544264,0.892,0.6193064,0.832
9629,9629,0.5543402,0.892,0.61921376,0.832
9630,9630,0.554254,0.892,0.6191212,0.832
9631,9631,0.55416775,0.892,0.6190286,0.832
9632,9632,0.5540815,0.892,0.618936,0.832
9633,9633,0.5539952,0.892,0.6188434,0.832
9634,9634,0.55390894,0.892,0.61875075,0.832
9635,9635,0.5538227,0.892,0.6186581,0.832
9636,9636,0.5537363,0.892,0.6185654,0.832
9637,9637,0.55365,0.892,0.61847264,0.832
9638,9638,0.5535638,0.892,0.61837995,0.832
9639,9639,0.5534774,0.892,0.6182872,0.832
9640,9640,0.55339116,0.892,0.61819446,0.832
9641,9641,0.5533048,0.892,0.61810184,0.832
9642,9642,0.5532185,0.892,0.61800903,0.832
9643,9643,0.5531321,0.892,0.6179163,0.832
9644,9644,0.55304575,0.892,0.61782354,0.832
9645,9645,0.5529594,0.892,0.61773074,0.832
9646,9646,0.55287296,0.892,0.61763793,0.832
9647,9647,0.5527865,0.892,0.61754495,0.832
9648,9648,0.55270004,0.892,0.61745214,0.832
9649,9649,0.55261356,0.892,0.61735916,0.832
9650,9650,0.55252707,0.892,0.61726624,0.832
9651,9651,0.5524405,0.892,0.61717325,0.832
9652,9652,0.5523539,0.892,0.6170803,0.832
9653,9653,0.5522673,0.892,0.6169872,0.832
9654,9654,0.5521808,0.892,0.6168941,0.832
9655,9655,0.5520942,0.892,0.61680114,0.832
9656,9656,0.5520076,0.892,0.61670804,0.832
9657,9657,0.551921,0.892,0.616615,0.832
9658,9658,0.5518344,0.892,0.6165219,0.832
9659,9659,0.55174774,0.892,0.61642885,0.832
9660,9660,0.5516611,0.892,0.61633575,0.832
9661,9661,0.55157447,0.892,0.6162426,0.832
9662,9662,0.55148774,0.892,0.6161494,0.832
9663,9663,0.55140114,0.892,0.6160563,0.832
9664,9664,0.5513144,0.892,0.61596316,0.832
9665,9665,0.5512277,0.892,0.61586994,0.832
9666,9666,0.55114096,0.892,0.61577684,0.832
9667,9667,0.55105424,0.892,0.6156835,0.832
9668,9668,0.5509675,0.892,0.61559033,0.832
9669,9669,0.55088073,0.892,0.6154972,0.832
9670,9670,0.55079395,0.892,0.6154039,0.832
9671,9671,0.5507073,0.892,0.6153108,0.832
9672,9672,0.55062044,0.892,0.6152174,0.832
9673,9673,0.55053365,0.892,0.61512417,0.832
9674,9674,0.5504469,0.892,0.6150308,0.832
9675,9675,0.55036014,0.892,0.6149376,0.83300006
9676,9676,0.5502733,0.892,0.61484426,0.83300006
9677,9677,0.55018646,0.892,0.61475086,0.83300006
9678,9678,0.55009955,0.892,0.61465764,0.83300006
9679,9679,0.55001277,0.892,0.61456436,0.83300006
9680,9680,0.549926,0.892,0.61447096,0.83300006
9681,9681,0.5498391,0.892,0.61437774,0.83300006
9682,9682,0.54975224,0.892,0.61428434,0.83300006
9683,9683,0.54966533,0.892,0.61419094,0.83300006
9684,9684,0.5495784,0.892,0.61409754,0.83300006
9685,9685,0.5494916,0.892,0.61400425,0.83300006
9686,9686,0.5494047,0.892,0.61391085,0.83300006
9687,9687,0.5493178,0.892,0.6138175,0.83300006
9688,9688,0.5492309,0.892,0.6137242,0.83300006
9689,9689,0.549144,0.892,0.6136308,0.83300006
9690,9690,0.549057,0.892,0.6135374,0.83400005
9691,9691,0.5489701,0.892,0.613444,0.83400005
9692,9692,0.54888314,0.892,0.6133505,0.83400005
9693,9693,0.5487963,0.892,0.6132572,0.83400005
9694,9694,0.5487094,0.892,0.6131637,0.83500004
9695,9695,0.54862237,0.892,0.6130703,0.83500004
9696,9696,0.54853535,0.892,0.61297685,0.83400005
9697,9697,0.5484484,0.892,0.6128834,0.83400005
9698,9698,0.5483614,0.892,0.6127899,0.83400005
9699,9699,0.5482744,0.892,0.61269647,0.83400005
9700,9700,0.5481874,0.892,0.61260295,0.83400005
9701,9701,0.54810035,0.892,0.6125095,0.83400005
9702,9702,0.5480134,0.892,0.61241585,0.83400005
9703,9703,0.54792625,0.892,0.6123224,0.83400005
9704,9704,0.5478392,0.892,0.6122288,0.83400005
9705,9705,0.5477521,0.892,0.6121353,0.83400005
9706,9706,0.547665,0.892,0.6120416,0.83400005
9707,9707,0.547578,0.892,0.611948,0.83400005
9708,9708,0.5474909,0.892,0.6118544,0.83400005
9709,9709,0.5474037,0.892,0.61176085,0.83400005
9710,9710,0.5473166,0.892,0.6116672,0.83400005
9711,9711,0.54722947,0.892,0.6115736,0.83400005
9712,9712,0.5471423,0.892,0.6114798,0.83400005
9713,9713,0.5470551,0.892,0.61138624,0.83400005
9714,9714,0.5469679,0.892,0.6112925,0.83400005
9715,9715,0.5468808,0.892,0.6111988,0.83400005
9716,9716,0.5467935,0.892,0.6111051,0.83400005
9717,9717,0.5467064,0.892,0.6110115,0.83400005
9718,9718,0.5466192,0.892,0.61091775,0.83400005
9719,9719,0.54653203,0.892,0.6108239,0.83400005
9720,9720,0.5464448,0.892,0.6107303,0.83400005
9721,9721,0.5463576,0.892,0.6106366,0.83400005
9722,9722,0.54627043,0.892,0.6105429,0.83400005
9723,9723,0.5461832,0.892,0.6104492,0.83400005
9724,9724,0.5460961,0.892,0.6103555,0.83500004
9725,9725,0.5460089,0.892,0.6102618,0.83500004
9726,9726,0.54592174,0.892,0.61016816,0.83500004
9727,9727,0.54583454,0.892,0.61007446,0.83500004
9728,9728,0.54574734,0.892,0.6099808,0.83500004
9729,9729,0.54566014,0.892,0.609887,0.836
9730,9730,0.5455729,0.892,0.60979325,0.836
9731,9731,0.5454856,0.892,0.60969955,0.836
9732,9732,0.5453985,0.892,0.6096057,0.836
9733,9733,0.5453111,0.892,0.6095119,0.836
9734,9734,0.5452239,0.892,0.60941815,0.836
9735,9735,0.54513663,0.892,0.60932434,0.837
9736,9736,0.5450493,0.892,0.6092305,0.837
9737,9737,0.5449619,0.892,0.60913664,0.837
9738,9738,0.54487467,0.892,0.6090428,0.837
9739,9739,0.54478735,0.892,0.6089489,0.837
9740,9740,0.54469997,0.892,0.608855,0.837
9741,9741,0.54461265,0.892,0.60876113,0.837
9742,9742,0.5445252,0.892,0.6086672,0.837
9743,9743,0.54443794,0.892,0.6085733,0.837
9744,9744,0.5443505,0.892,0.6084793,0.83800006
9745,9745,0.5442631,0.892,0.60838544,0.83800006
9746,9746,0.54417574,0.892,0.6082915,0.83800006
9747,9747,0.54408836,0.892,0.6081975,0.83800006
9748,9748,0.544001,0.892,0.60810363,0.83800006
9749,9749,0.54391354,0.892,0.6080097,0.83800006
9750,9750,0.54382616,0.892,0.6079158,0.83800006
9751,9751,0.5437387,0.892,0.6078218,0.83900005
9752,9752,0.5436514,0.892,0.6077278,0.83900005
9753,9753,0.54356396,0.892,0.60763395,0.83900005
9754,9754,0.5434766,0.892,0.6075401,0.83900005
9755,9755,0.5433892,0.892,0.6074461,0.83900005
9756,9756,0.5433018,0.892,0.60735226,0.83900005
9757,9757,0.54321444,0.892,0.6072583,0.83900005
9758,9758,0.54312706,0.892,0.6071643,0.83900005
9759,9759,0.54303956,0.892,0.6070704,0.83900005
9760,9760,0.5429522,0.892,0.6069764,0.83900005
9761,9761,0.5428648,0.892,0.6068825,0.83900005
9762,9762,0.5427773,0.892,0.60678846,0.83900005
9763,9763,0.5426899,0.892,0.60669446,0.83900005
9764,9764,0.5426024,0.892,0.60660046,0.83900005
9765,9765,0.542515,0.892,0.6065065,0.83900005
9766,9766,0.5424276,0.892,0.60641253,0.83900005
9767,9767,0.54234004,0.892,0.60631853,0.83900005
9768,9768,0.54225254,0.892,0.6062245,0.83900005
9769,9769,0.54216504,0.892,0.6061305,0.83900005
9770,9770,0.54207754,0.892,0.6060364,0.83900005
9771,9771,0.54199004,0.892,0.6059423,0.83900005
9772,9772,0.5419025,0.892,0.6058482,0.83900005
9773,9773,0.54181504,0.892,0.60575426,0.83900005
9774,9774,0.5417278,0.892,0.6056613,0.84000003
9775,9775,0.5416415,0.892,0.60556835,0.84000003
9776,9776,0.5415551,0.892,0.6054753,0.84000003
9777,9777,0.5414687,0.892,0.60538214,0.84000003
9778,9778,0.5413822,0.892,0.6052891,0.84000003
9779,9779,0.54129577,0.892,0.6051961,0.84000003
9780,9780,0.54120934,0.892,0.60510296,0.84000003
9781,9781,0.5411228,0.892,0.60500985,0.84000003
9782,9782,0.5410363,0.892,0.6049167,0.84000003
9783,9783,0.54094976,0.892,0.6048235,0.841
9784,9784,0.54086316,0.892,0.60473037,0.841
9785,9785,0.5407766,0.892,0.60463727,0.841
9786,9786,0.54069,0.89300007,0.60454404,0.841
9787,9787,0.54060346,0.89300007,0.6044508,0.841
9788,9788,0.54051685,0.89300007,0.6043577,0.841
9789,9789,0.5404303,0.89300007,0.60426444,0.841
9790,9790,0.54034364,0.89300007,0.6041712,0.841
9791,9791,0.5402571,0.89300007,0.60407805,0.841
9792,9792,0.5401704,0.89300007,0.6039848,0.841
9793,9793,0.5400838,0.89300007,0.6038915,0.841
9794,9794,0.53999716,0.89300007,0.6037984,0.841
9795,9795,0.53991055,0.89300007,0.60370505,0.841
9796,9796,0.53982395,0.89300007,0.6036117,0.841
9797,9797,0.5397373,0.89300007,0.60351855,0.841
9798,9798,0.5396507,0.89300007,0.6034252,0.841
9799,9799,0.5395641,0.89300007,0.603332,0.841
9800,9800,0.5394774,0.89300007,0.6032387,0.841
9801,9801,0.5393908,0.89300007,0.6031454,0.841
9802,9802,0.5393041,0.89300007,0.603052,0.841
9803,9803,0.5392174,0.89300007,0.6029588,0.841
9804,9804,0.53913075,0.89300007,0.6028654,0.841
9805,9805,0.5390441,0.89300007,0.602772,0.841
9806,9806,0.5389573,0.89300007,0.60267866,0.841
9807,9807,0.53887063,0.89300007,0.60258543,0.841
9808,9808,0.53878397,0.89300007,0.60249203,0.841
9809,9809,0.5386973,0.89300007,0.60239863,0.841
9810,9810,0.5386106,0.89300007,0.6023053,0.841
9811,9811,0.5385239,0.89300007,0.60221195,0.841
9812,9812,0.5384372,0.89300007,0.60211855,0.841
9813,9813,0.5383504,0.89300007,0.6020252,0.841
9814,9814,0.5382638,0.89300007,0.6019319,0.841
9815,9815,0.5381771,0.89300007,0.6018385,0.841
9816,9816,0.53809035,0.89300007,0.60174507,0.841
9817,9817,0.5380036,0.89300007,0.6016517,0.841
9818,9818,0.5379169,0.89300007,0.6015583,0.841
9819,9819,0.5378302,0.89300007,0.601465,0.841
9820,9820,0.53774345,0.89300007,0.6013715,0.841
9821,9821,0.5376568,0.89300007,0.6012781,0.841
9822,9822,0.5375701,0.89300007,0.6011848,0.841
9823,9823,0.53748345,0.89300007,0.60109144,0.841
9824,9824,0.5373967,0.89300007,0.60099816,0.84200007
9825,9825,0.53731,0.89300007,0.60090476,0.84200007
9826,9826,0.53722334,0.89300007,0.60081136,0.84200007
9827,9827,0.5371366,0.89300007,0.60071796,0.84200007
9828,9828,0.5370499,0.89300007,0.6006246,0.84200007
9829,9829,0.5369632,0.89300007,0.6005312,0.84200007
9830,9830,0.5368765,0.89300007,0.6004378,0.84200007
9831,9831,0.53678983,0.89300007,0.6003445,0.84200007
9832,9832,0.53670317,0.89300007,0.6002512,0.84200007
9833,9833,0.5366165,0.89300007,0.60015774,0.84200007
9834,9834,0.53652966,0.89300007,0.6000643,0.84300005
9835,9835,0.536443,0.89300007,0.599971,0.84300005
9836,9836,0.5363563,0.89300007,0.59987754,0.84300005
9837,9837,0.5362696,0.89300007,0.5997841,0.84300005
9838,9838,0.5361829,0.89300007,0.5996906,0.84300005
9839,9839,0.5360961,0.89300007,0.5995973,0.84300005
9840,9840,0.53600943,0.89300007,0.5995038,0.84300005
9841,9841,0.53592265,0.89300007,0.59941036,0.84300005
9842,9842,0.5358359,0.89300007,0.59931684,0.84300005
9843,9843,0.53574914,0.89300007,0.59922343,0.84300005
9844,9844,0.5356623,0.89300007,0.5991299,0.84300005
9845,9845,0.53557557,0.89300007,0.59903646,0.84300005
9846,9846,0.5354888,0.89300007,0.598943,0.84300005
9847,9847,0.535402,0.89300007,0.5988495,0.84300005
9848,9848,0.5353152,0.89300007,0.59875596,0.84300005
9849,9849,0.53522843,0.89300007,0.5986625,0.84300005
9850,9850,0.5351417,0.89300007,0.5985689,0.84300005
9851,9851,0.53505486,0.89300007,0.5984755,0.84400004
9852,9852,0.534968,0.89300007,0.59838194,0.84400004
9853,9853,0.53488123,0.89300007,0.59828836,0.84400004
9854,9854,0.53479445,0.89300007,0.5981948,0.84400004
9855,9855,0.53470755,0.89300007,0.59810126,0.84400004
9856,9856,0.53462076,0.89300007,0.59800786,0.84400004
9857,9857,0.534534,0.89300007,0.5979142,0.84400004
9858,9858,0.5344471,0.89300007,0.59782064,0.84400004
9859,9859,0.53436023,0.89300007,0.5977271,0.84400004
9860,9860,0.5342734,0.89300007,0.59763366,0.84400004
9861,9861,0.53418654,0.89300007,0.5975401,0.84400004
9862,9862,0.53409964,0.892,0.5974464,0.84400004
9863,9863,0.5340128,0.892,0.59735286,0.84400004
9864,9864,0.533926,0.892,0.59725916,0.84400004
9865,9865,0.53383905,0.892,0.5971657,0.84400004
9866,9866,0.5337522,0.892,0.5970721,0.84400004
9867,9867,0.53366536,0.892,0.5969785,0.84400004
9868,9868,0.53357846,0.892,0.5968849,0.84400004
9869,9869,0.5334917,0.892,0.5967913,0.84400004
9870,9870,0.53340477,0.892,0.59669775,0.84400004
9871,9871,0.5333179,0.892,0.59660417,0.84400004
9872,9872,0.533231,0.892,0.5965106,0.84400004
9873,9873,0.5331442,0.892,0.59641707,0.84400004
9874,9874,0.5330573,0.892,0.5963233,0.84400004
9875,9875,0.53297037,0.892,0.5962298,0.84400004
9876,9876,0.5328835,0.892,0.59613615,0.84400004
9877,9877,0.5327966,0.892,0.5960425,0.84400004
9878,9878,0.5327097,0.892,0.5959488,0.84400004
9879,9879,0.53262275,0.892,0.59585524,0.84400004
9880,9880,0.53253585,0.892,0.59576166,0.84400004
9881,9881,0.532449,0.892,0.5956681,0.84400004
9882,9882,0.53236216,0.892,0.59557444,0.84400004
9883,9883,0.53227514,0.892,0.5954808,0.84400004
9884,9884,0.5321883,0.892,0.59538716,0.84400004
9885,9885,0.5321014,0.892,0.59529346,0.84400004
9886,9886,0.5320144,0.892,0.5951999,0.84400004
9887,9887,0.5319276,0.892,0.59510624,0.84400004
9888,9888,0.5318406,0.892,0.59501255,0.84400004
9889,9889,0.53175366,0.892,0.5949189,0.84400004
9890,9890,0.53166676,0.892,0.5948252,0.84400004
9891,9891,0.53157973,0.892,0.5947315,0.84400004
9892,9892,0.53149277,0.892,0.5946378,0.84400004
9893,9893,0.53140587,0.892,0.59454405,0.84400004
9894,9894,0.53131896,0.892,0.59445035,0.845
9895,9895,0.5312319,0.89300007,0.59435654,0.845
9896,9896,0.5311449,0.89300007,0.59426296,0.845
9897,9897,0.53105795,0.89300007,0.59416926,0.845
9898,9898,0.53097105,0.89300007,0.59407574,0.845
9899,9899,0.53088415,0.89300007,0.5939821,0.845
9900,9900,0.5307971,0.89300007,0.5938884,0.845
9901,9901,0.5307102,0.89300007,0.59379476,0.845
9902,9902,0.5306233,0.89300007,0.59370106,0.845
9903,9903,0.53053635,0.89300007,0.59360737,0.846
9904,9904,0.53044945,0.89300007,0.59351367,0.846
9905,9905,0.5303624,0.89300007,0.59342,0.846
9906,9906,0.5302755,0.892,0.5933263,0.846
9907,9907,0.53018856,0.892,0.59323263,0.846
9908,9908,0.5301016,0.892,0.5931389,0.846
9909,9909,0.53001463,0.892,0.5930452,0.846
9910,9910,0.5299276,0.892,0.5929515,0.846
9911,9911,0.52984065,0.892,0.5928578,0.846
9912,9912,0.5297536,0.892,0.5927641,0.846
9913,9913,0.52966666,0.892,0.59267026,0.846
9914,9914,0.52957964,0.892,0.59257656,0.846
9915,9915,0.52949256,0.892,0.5924828,0.846
9916,9916,0.5294056,0.892,0.59238905,0.846
9917,9917,0.5293186,0.892,0.5922953,0.846
9918,9918,0.5292316,0.892,0.5922016,0.846
9919,9919,0.5291446,0.892,0.5921077,0.846
9920,9920,0.5290575,0.892,0.592014,0.846
9921,9921,0.5289705,0.892,0.5919202,0.846
9922,9922,0.52888346,0.892,0.59182644,0.846
9923,9923,0.5287964,0.892,0.5917326,0.846
9924,9924,0.52870923,0.892,0.5916388,0.846
9925,9925,0.5286222,0.892,0.591545,0.846
9926,9926,0.5285351,0.892,0.5914512,0.846
9927,9927,0.5284481,0.892,0.5913574,0.846
9928,9928,0.5283609,0.892,0.5912636,0.846
9929,9929,0.52827376,0.892,0.5911697,0.846
9930,9930,0.52818674,0.892,0.59107584,0.846
9931,9931,0.52809966,0.892,0.59098196,0.846
9932,9932,0.52801245,0.892,0.5908882,0.846
9933,9933,0.5279253,0.892,0.59079427,0.846
9934,9934,0.52783823,0.892,0.5907004,0.846
9935,9935,0.5277511,0.892,0.5906064,0.846
9936,9936,0.5276639,0.892,0.5905126,0.846
9937,9937,0.5275768,0.892,0.5904189,0.846
9938,9938,0.5274897,0.892,0.59032506,0.846
9939,9939,0.52740264,0.892,0.5902311,0.846
9940,9940,0.52731544,0.892,0.59013724,0.846
9941,9941,0.52722836,0.892,0.5900434,0.846
9942,9942,0.5271413,0.892,0.58994955,0.846
9943,9943,0.52705425,0.892,0.5898556,0.846
9944,9944,0.52696735,0.892,0.58976173,0.846
9945,9945,0.5268804,0.892,0.58966815,0.846
9946,9946,0.5267937,0.892,0.58957475,0.846
9947,9947,0.5267069,0.892,0.58948123,0.846
9948,9948,0.5266202,0.892,0.5893877,0.846
9949,9949,0.5265335,0.892,0.58929425,0.846
9950,9950,0.52644664,0.892,0.5892008,0.846
9951,9951,0.5263599,0.892,0.5891073,0.846
9952,9952,0.52627313,0.892,0.5890137,0.846
9953,9953,0.52618635,0.892,0.5889203,0.846
9954,9954,0.52609956,0.892,0.58882684,0.846
9955,9955,0.5260128,0.892,0.5887333,0.846
9956,9956,0.525926,0.892,0.5886398,0.846
9957,9957,0.52583915,0.892,0.5885462,0.846
9958,9958,0.52575237,0.892,0.58845264,0.846
9959,9959,0.5256654,0.892,0.5883592,0.846
9960,9960,0.52557856,0.892,0.5882656,0.846
9961,9961,0.5254918,0.892,0.588172,0.846
9962,9962,0.52540493,0.892,0.58807844,0.846
9963,9963,0.52531815,0.892,0.58798486,0.846
9964,9964,0.5252313,0.892,0.5878914,0.846
9965,9965,0.5251444,0.892,0.58779776,0.846
9966,9966,0.5250576,0.892,0.5877042,0.846
9967,9967,0.5249707,0.892,0.58761066,0.846
9968,9968,0.5248838,0.892,0.5875172,0.846
9969,9969,0.524797,0.892,0.58742356,0.846
9970,9970,0.5247102,0.892,0.58733004,0.846
9971,9971,0.52462333,0.892,0.58723646,0.846
9972,9972,0.5245365,0.892,0.5871428,0.846
9973,9973,0.5244495,0.892,0.5870493,0.846
9974,9974,0.5243626,0.892,0.58695567,0.846
9975,9975,0.5242758,0.892,0.58686215,0.846
9976,9976,0.52418894,0.892,0.5867685,0.846
9977,9977,0.5241022,0.892,0.58667517,0.846
9978,9978,0.5240155,0.892,0.5865817,0.846
9979,9979,0.52392876,0.892,0.5864883,0.846
9980,9980,0.5238419,0.892,0.58639485,0.846
9981,9981,0.52375525,0.892,0.5863015,0.846
9982,9982,0.52366847,0.892,0.5862081,0.846
9983,9983,0.52358174,0.892,0.5861146,0.846
9984,9984,0.523495,0.892,0.5860211,0.846
9985,9985,0.5234083,0.89100003,0.5859278,0.846
9986,9986,0.52332157,0.89100003,0.5858343,0.846
9987,9987,0.5232349,0.89100003,0.5857409,0.846
9988,9988,0.52314824,0.89100003,0.58564746,0.846
9989,9989,0.5230616,0.89100003,0.58555424,0.846
9990,9990,0.52297497,0.89000005,0.5854609,0.846
9991,9991,0.5228883,0.89000005,0.58536774,0.846
9992,9992,0.5228017,0.89000005,0.5852745,0.846
9993,9993,0.5227151,0.89000005,0.5851812,0.846
9994,9994,0.5226284,0.89000005,0.585088,0.846
9995,9995,0.5225418,0.89000005,0.58499473,0.846
9996,9996,0.5224552,0.89000005,0.5849014,0.846
9997,9997,0.5223685,0.89000005,0.58480805,0.846
9998,9998,0.5222818,0.89000005,0.58471483,0.846
9999,9999,0.52219516,0.89000005,0.5846215,0.846
10000,10000,0.52210844,0.89000005,0.58452815,0.846
10001,10001,0.52202183,0.89000005,0.58443487,0.846
10002,10002,0.52193516,0.89000005,0.58434147,0.846
10003,10003,0.5218484,0.89000005,0.5842481,0.846
10004,10004,0.52176166,0.89000005,0.5841548,0.846
10005,10005,0.52167493,0.89000005,0.58406156,0.846
10006,10006,0.5215882,0.89000005,0.5839681,0.846
10007,10007,0.5215014,0.89000005,0.58387464,0.846
10008,10008,0.5214147,0.89000005,0.58378136,0.846
10009,10009,0.5213279,0.89000005,0.58368796,0.846
10010,10010,0.5212412,0.89000005,0.58359456,0.846
10011,10011,0.5211544,0.89000005,0.5835011,0.84700006
10012,10012,0.5210677,0.89000005,0.58340776,0.84700006
10013,10013,0.52098083,0.89000005,0.58331436,0.84700006
10014,10014,0.52089405,0.89000005,0.58322096,0.84700006
10015,10015,0.5208073,0.89000005,0.5831276,0.84700006
10016,10016,0.5207204,0.89000005,0.5830341,0.84700006
10017,10017,0.5206337,0.89000005,0.58294064,0.84700006
10018,10018,0.5205469,0.89000005,0.5828472,0.84700006
10019,10019,0.52046007,0.89000005,0.58275384,0.84700006
10020,10020,0.52037317,0.89000005,0.5826603,0.84700006
10021,10021,0.5202863,0.89000005,0.58256686,0.84700006
10022,10022,0.5201995,0.89000005,0.58247334,0.84700006
10023,10023,0.52011263,0.89000005,0.58237994,0.84700006
10024,10024,0.5200258,0.89000005,0.5822865,0.84700006
10025,10025,0.519939,0.89000005,0.5821929,0.84700006
10026,10026,0.5198521,0.89000005,0.5820995,0.84700006
10027,10027,0.51976514,0.89000005,0.58200604,0.84700006
10028,10028,0.5196783,0.89000005,0.5819126,0.84700006
10029,10029,0.5195914,0.89000005,0.581819,0.84700006
10030,10030,0.5195045,0.89000005,0.5817254,0.84700006
10031,10031,0.51941764,0.89000005,0.58163184,0.84700006
10032,10032,0.5193308,0.89000005,0.58153844,0.84700006
10033,10033,0.5192438,0.89000005,0.58144486,0.84700006
10034,10034,0.5191569,0.89000005,0.5813513,0.84700006
10035,10035,0.5190699,0.89000005,0.58125776,0.84700006
10036,10036,0.51898307,0.89000005,0.58116424,0.84700006
10037,10037,0.5188961,0.89000005,0.5810706,0.84700006
10038,10038,0.51880914,0.89000005,0.5809771,0.84700006
10039,10039,0.5187222,0.89000005,0.5808836,0.84700006
10040,10040,0.5186353,0.89000005,0.58079,0.84700006
10041,10041,0.51854825,0.89000005,0.5806964,0.84700006
10042,10042,0.51846135,0.89000005,0.5806028,0.84700006
10043,10043,0.51837426,0.89000005,0.5805093,0.84700006
10044,10044,0.5182873,0.89000005,0.58041567,0.84700006
10045,10045,0.51820034,0.89000005,0.580322,0.84700006
10046,10046,0.5181133,0.89000005,0.58022845,0.84700006
10047,10047,0.51802635,0.89000005,0.58013487,0.84700006
10048,10048,0.5179392,0.89000005,0.5800413,0.84700006
10049,10049,0.5178523,0.89000005,0.57994765,0.84700006
10050,10050,0.5177652,0.89000005,0.5798541,0.84700006
10051,10051,0.5176782,0.89000005,0.57976043,0.84700006
10052,10052,0.5175911,0.89000005,0.5796668,0.84700006
10053,10053,0.51750404,0.89000005,0.57957315,0.84700006
10054,10054,0.517417,0.89000005,0.57947946,0.84700006
10055,10055,0.51733,0.89000005,0.5793858,0.84700006
10056,10056,0.51724285,0.89000005,0.57929206,0.84700006
10057,10057,0.5171557,0.89000005,0.5791985,0.84700006
10058,10058,0.51706856,0.89000005,0.5791048,0.84700006
10059,10059,0.5169815,0.89000005,0.5790111,0.84700006
10060,10060,0.5168944,0.89000005,0.5789174,0.84800005
10061,10061,0.51680714,0.89000005,0.5788236,0.84800005
10062,10062,0.5167201,0.89000005,0.57873,0.84800005
10063,10063,0.516633,0.89000005,0.5786362,0.84800005
10064,10064,0.5165458,0.89000005,0.57854265,0.84800005
10065,10065,0.51645875,0.89000005,0.57844913,0.84800005
10066,10066,0.5163718,0.89000005,0.5783555,0.84800005
10067,10067,0.5162847,0.89000005,0.5782619,0.84800005
10068,10068,0.5161977,0.89000005,0.5781684,0.84800005
10069,10069,0.5161106,0.89000005,0.57807475,0.84800005
10070,10070,0.5160236,0.89000005,0.5779811,0.84800005
10071,10071,0.5159365,0.89000005,0.5778875,0.84800005
10072,10072,0.51584953,0.89000005,0.57779384,0.84800005
10073,10073,0.5157623,0.89000005,0.5777002,0.84800005
10074,10074,0.51567537,0.89000005,0.5776066,0.84800005
10075,10075,0.5155883,0.89000005,0.57751304,0.84800005
10076,10076,0.5155015,0.89000005,0.57742053,0.84800005
10077,10077,0.5154159,0.89000005,0.5773283,0.84800005
10078,10078,0.51533043,0.89000005,0.57723624,0.84800005
10079,10079,0.51524484,0.89000005,0.5771441,0.84800005
10080,10080,0.5151592,0.89000005,0.57705176,0.84800005
10081,10081,0.5150736,0.89000005,0.5769596,0.84800005
10082,10082,0.51498795,0.89000005,0.5768673,0.84800005
10083,10083,0.51490223,0.89000005,0.57677495,0.84800005
10084,10084,0.5148164,0.89000005,0.5766827,0.84800005
10085,10085,0.5147307,0.89000005,0.57659036,0.84800005
10086,10086,0.514645,0.89000005,0.57649803,0.84800005
10087,10087,0.5145592,0.89000005,0.5764055,0.84800005
10088,10088,0.51447344,0.89000005,0.57631326,0.84800005
10089,10089,0.5143876,0.89000005,0.5762209,0.84800005
10090,10090,0.5143018,0.89000005,0.5761284,0.84800005
10091,10091,0.51421595,0.89000005,0.5760361,0.84800005
10092,10092,0.5141301,0.89000005,0.5759438,0.84800005
10093,10093,0.5140444,0.89000005,0.57585144,0.84800005
10094,10094,0.5139587,0.89100003,0.57575923,0.84800005
10095,10095,0.51387286,0.89100003,0.5756669,0.84800005
10096,10096,0.5137872,0.89100003,0.57557464,0.84800005
10097,10097,0.51370144,0.89100003,0.57548237,0.84800005
10098,10098,0.51361567,0.89100003,0.5753901,0.84800005
10099,10099,0.51352996,0.89100003,0.5752977,0.84800005
10100,10100,0.51344424,0.89100003,0.57520545,0.84800005
10101,10101,0.51335835,0.89100003,0.5751131,0.84800005
10102,10102,0.51327264,0.89100003,0.5750209,0.84800005
10103,10103,0.51318693,0.89100003,0.5749285,0.84800005
10104,10104,0.5131012,0.89100003,0.5748362,0.84800005
10105,10105,0.5130154,0.89100003,0.57474387,0.84800005
10106,10106,0.5129296,0.89100003,0.57465166,0.84800005
10107,10107,0.5128439,0.89100003,0.57455933,0.84800005
10108,10108,0.5127581,0.89100003,0.57446706,0.84800005
10109,10109,0.5126723,0.89100003,0.5743748,0.84800005
10110,10110,0.5125866,0.89100003,0.5742825,0.84800005
10111,10111,0.5125009,0.89100003,0.57419026,0.84800005
10112,10112,0.5124152,0.89100003,0.574098,0.84800005
10113,10113,0.5123294,0.89100003,0.5740057,0.84800005
10114,10114,0.5122437,0.89100003,0.57391346,0.84800005
10115,10115,0.51215804,0.89100003,0.57382125,0.84800005
10116,10116,0.51207227,0.89100003,0.57372904,0.84800005
10117,10117,0.51198655,0.89100003,0.5736368,0.84800005
10118,10118,0.51190084,0.89100003,0.5735445,0.84800005
10119,10119,0.5118152,0.89100003,0.5734523,0.84800005
10120,10120,0.5117294,0.89100003,0.57335997,0.84800005
10121,10121,0.51164365,0.89100003,0.5732677,0.84800005
10122,10122,0.51155794,0.89100003,0.57317543,0.84800005
10123,10123,0.51147217,0.89100003,0.57308316,0.84800005
10124,10124,0.5113865,0.89100003,0.57299113,0.84800005
10125,10125,0.511301,0.89100003,0.5728989,0.84800005
10126,10126,0.5112154,0.89100003,0.5728069,0.84800005
10127,10127,0.5111298,0.89100003,0.57271487,0.84800005
10128,10128,0.51104426,0.89100003,0.57262284,0.84800005
10129,10129,0.5109587,0.89100003,0.5725308,0.84800005
10130,10130,0.51087314,0.89100003,0.57243866,0.84800005
10131,10131,0.51078755,0.89100003,0.5723467,0.84800005
10132,10132,0.51070195,0.89100003,0.5722546,0.84800005
10133,10133,0.5106165,0.89100003,0.5721625,0.84800005
10134,10134,0.51053095,0.89100003,0.5720705,0.84800005
10135,10135,0.51044536,0.89100003,0.57197845,0.84800005
10136,10136,0.5103599,0.89100003,0.5718864,0.84800005
10137,10137,0.51027435,0.89100003,0.57179445,0.84800005
10138,10138,0.51018894,0.89100003,0.5717024,0.84800005
10139,10139,0.5101035,0.89100003,0.57161045,0.84800005
10140,10140,0.51001805,0.89100003,0.5715185,0.84800005
10141,10141,0.5099326,0.89100003,0.5714266,0.84800005
10142,10142,0.5098471,0.89100003,0.5713345,0.84800005
10143,10143,0.5097617,0.89100003,0.5712426,0.84800005
10144,10144,0.5096763,0.89100003,0.57115066,0.84800005
10145,10145,0.5095909,0.89100003,0.5710588,0.84800005
10146,10146,0.50950557,0.89100003,0.57096696,0.84800005
10147,10147,0.5094202,0.89100003,0.57087517,0.84800005
10148,10148,0.5093349,0.89100003,0.57078326,0.84800005
10149,10149,0.50924945,0.89100003,0.57069135,0.84800005
10150,10150,0.50916415,0.892,0.5705995,0.84800005
10151,10151,0.5090788,0.892,0.57050765,0.84800005
10152,10152,0.50899345,0.892,0.5704158,0.84800005
10153,10153,0.50890815,0.892,0.57032394,0.84800005
10154,10154,0.5088228,0.892,0.5702321,0.84800005
10155,10155,0.50873744,0.892,0.5701403,0.84800005
10156,10156,0.5086521,0.89300007,0.57004833,0.84800005
10157,10157,0.50856674,0.89300007,0.56995654,0.84800005
10158,10158,0.5084814,0.89300007,0.56986475,0.84800005
10159,10159,0.508396,0.89300007,0.5697728,0.84800005
10160,10160,0.50831074,0.89300007,0.569681,0.84800005
10161,10161,0.5082253,0.89300007,0.56958914,0.84800005
10162,10162,0.5081401,0.89300007,0.5694973,0.84800005
10163,10163,0.5080547,0.89300007,0.56940544,0.84800005
10164,10164,0.5079693,0.89300007,0.5693136,0.84900004
10165,10165,0.507884,0.89300007,0.5692218,0.84900004
10166,10166,0.5077986,0.89300007,0.56913,0.84900004
10167,10167,0.5077133,0.89300007,0.56903815,0.84900004
10168,10168,0.50762796,0.89300007,0.56894636,0.85
10169,10169,0.50754267,0.89300007,0.5688545,0.85
10170,10170,0.5074574,0.89400005,0.5687628,0.85
10171,10171,0.507372,0.89400005,0.568671,0.85
10172,10172,0.5072867,0.89400005,0.56857914,0.85
10173,10173,0.5072014,0.89400005,0.56848735,0.85
10174,10174,0.5071159,0.89400005,0.5683955,0.85
10175,10175,0.50703067,0.89400005,0.56830376,0.85
10176,10176,0.5069452,0.89400005,0.56821185,0.85
10177,10177,0.5068599,0.89400005,0.56811994,0.85
10178,10178,0.5067746,0.89400005,0.5680282,0.851
10179,10179,0.5066892,0.89400005,0.5679364,0.851
10180,10180,0.5066039,0.89400005,0.56784457,0.851
10181,10181,0.5065185,0.89400005,0.5677528,0.851
10182,10182,0.5064332,0.89400005,0.567661,0.851
10183,10183,0.5063478,0.89400005,0.5675691,0.851
10184,10184,0.5062625,0.89400005,0.56747735,0.851
10185,10185,0.5061771,0.89400005,0.56738544,0.851
10186,10186,0.50609183,0.89400005,0.56729364,0.851
10187,10187,0.50600636,0.89400005,0.567202,0.851
10188,10188,0.5059211,0.89400005,0.5671102,0.851
10189,10189,0.5058358,0.89400005,0.56701845,0.851
10190,10190,0.5057505,0.89400005,0.5669267,0.851
10191,10191,0.50566506,0.89400005,0.5668349,0.851
10192,10192,0.5055797,0.89500004,0.56674314,0.851
10193,10193,0.5054945,0.896,0.56665146,0.851
10194,10194,0.5054091,0.896,0.56655973,0.851
10195,10195,0.5053239,0.896,0.5664681,0.851
10196,10196,0.50523865,0.896,0.5663764,0.851
10197,10197,0.5051533,0.897,0.56628466,0.851
10198,10198,0.50506806,0.897,0.566193,0.851
10199,10199,0.50498277,0.897,0.5661013,0.851
10200,10200,0.5048974,0.897,0.56600946,0.851
10201,10201,0.5048121,0.897,0.56591773,0.851
10202,10202,0.5047269,0.897,0.56582606,0.851
10203,10203,0.50464153,0.897,0.56573427,0.851
10204,10204,0.50455624,0.897,0.5656426,0.851
10205,10205,0.50447094,0.897,0.56555086,0.851
10206,10206,0.50438565,0.897,0.56545913,0.851
10207,10207,0.50430036,0.897,0.5653674,0.851
10208,10208,0.504215,0.897,0.56527567,0.851
10209,10209,0.5041297,0.897,0.56518394,0.851
10210,10210,0.5040444,0.897,0.5650921,0.851
10211,10211,0.5039591,0.897,0.5650004,0.851
10212,10212,0.5038737,0.897,0.56490874,0.851
10213,10213,0.50378835,0.897,0.564817,0.851
10214,10214,0.5037031,0.897,0.5647252,0.851
10215,10215,0.5036177,0.897,0.5646334,0.851
10216,10216,0.50353247,0.897,0.5645417,0.851
10217,10217,0.50344706,0.897,0.56444997,0.85200006
10218,10218,0.5033617,0.897,0.5643582,0.85200006
10219,10219,0.50327635,0.897,0.5642665,0.85200006
10220,10220,0.50319105,0.897,0.5641747,0.85200006
10221,10221,0.50310564,0.897,0.5640829,0.85200006
10222,10222,0.5030203,0.897,0.5639912,0.85200006
10223,10223,0.50293493,0.897,0.5638994,0.85200006
10224,10224,0.5028495,0.897,0.5638076,0.85200006
10225,10225,0.50276417,0.897,0.5637159,0.85200006
10226,10226,0.50267875,0.897,0.5636241,0.85200006
10227,10227,0.50259346,0.897,0.5635323,0.85200006
10228,10228,0.50250804,0.897,0.5634405,0.85200006
10229,10229,0.5024227,0.897,0.5633488,0.85200006
10230,10230,0.50233734,0.897,0.56325704,0.85200006
10231,10231,0.50225204,0.897,0.56316525,0.85200006
10232,10232,0.5021666,0.897,0.5630735,0.85200006
10233,10233,0.5020813,0.897,0.5629817,0.85200006
10234,10234,0.50199586,0.897,0.56289,0.85200006
10235,10235,0.5019104,0.897,0.56279814,0.85200006
10236,10236,0.50182503,0.897,0.56270635,0.85200006
10237,10237,0.5017396,0.897,0.5626145,0.85200006
10238,10238,0.50165415,0.897,0.5625227,0.85200006
10239,10239,0.50156873,0.897,0.5624309,0.85200006
10240,10240,0.5014833,0.897,0.5623391,0.85200006
10241,10241,0.5013979,0.897,0.56224734,0.85200006
10242,10242,0.50131243,0.897,0.5621554,0.85200006
10243,10243,0.50122696,0.897,0.5620637,0.85200006
10244,10244,0.5011415,0.897,0.56197184,0.85200006
10245,10245,0.501056,0.897,0.56188,0.85300004
10246,10246,0.5009706,0.897,0.56178814,0.85300004
10247,10247,0.50088507,0.897,0.56169623,0.85300004
10248,10248,0.5007996,0.897,0.5616043,0.85300004
10249,10249,0.50071406,0.897,0.5615124,0.85300004
10250,10250,0.5006286,0.897,0.5614205,0.85300004
10251,10251,0.500543,0.897,0.56132865,0.85300004
10252,10252,0.5004574,0.897,0.56123674,0.85300004
10253,10253,0.50037193,0.897,0.5611448,0.85300004
10254,10254,0.50028634,0.897,0.5610528,0.85300004
10255,10255,0.5002008,0.897,0.5609609,0.85300004
10256,10256,0.5001152,0.897,0.560869,0.85300004
10257,10257,0.5000296,0.897,0.560777,0.85300004
10258,10258,0.49994403,0.897,0.56068504,0.85300004
10259,10259,0.49985844,0.897,0.5605931,0.85300004
10260,10260,0.49977288,0.897,0.5605011,0.85300004
10261,10261,0.49968725,0.897,0.56040907,0.85300004
10262,10262,0.4996016,0.897,0.56031716,0.85300004
10263,10263,0.49951598,0.897,0.5602251,0.85300004
10264,10264,0.49943033,0.897,0.56013316,0.85300004
10265,10265,0.49934477,0.897,0.5600412,0.85300004
10266,10266,0.4992591,0.897,0.5599491,0.85300004
10267,10267,0.4991734,0.897,0.5598572,0.85300004
10268,10268,0.49908787,0.897,0.55976516,0.85300004
10269,10269,0.49900237,0.897,0.5596734,0.85300004
10270,10270,0.49891686,0.897,0.55958164,0.85300004
10271,10271,0.49883133,0.897,0.55948985,0.85300004
10272,10272,0.49874583,0.897,0.55939806,0.85300004
10273,10273,0.4986603,0.897,0.5593063,0.85300004
10274,10274,0.49857473,0.897,0.5592145,0.85300004
10275,10275,0.4984892,0.897,0.55912274,0.85300004
10276,10276,0.4984037,0.897,0.55903095,0.85300004
10277,10277,0.4983182,0.897,0.5589391,0.85300004
10278,10278,0.49823266,0.897,0.5588474,0.85300004
10279,10279,0.49814716,0.897,0.55875564,0.85300004
10280,10280,0.49806157,0.89800006,0.5586638,0.85300004
10281,10281,0.49797606,0.89800006,0.55857205,0.85300004
10282,10282,0.49789053,0.89800006,0.55848014,0.85300004
10283,10283,0.49780497,0.89800006,0.55838835,0.85300004
10284,10284,0.49771938,0.89800006,0.55829656,0.85300004
10285,10285,0.4976338,0.89800006,0.5582046,0.85300004
10286,10286,0.49754825,0.89800006,0.5581128,0.85300004
10287,10287,0.49746263,0.89800006,0.55802095,0.85300004
10288,10288,0.49737704,0.89800006,0.557929,0.85300004
10289,10289,0.49729142,0.89900005,0.5578371,0.85300004
10290,10290,0.49720576,0.89900005,0.5577452,0.85300004
10291,10291,0.49712014,0.89900005,0.55765337,0.85300004
10292,10292,0.4970345,0.89900005,0.55756146,0.85300004
10293,10293,0.4969489,0.89900005,0.5574695,0.85300004
10294,10294,0.4968633,0.89900005,0.5573775,0.85300004
10295,10295,0.49677756,0.89900005,0.55728567,0.85300004
10296,10296,0.49669182,0.89900005,0.55719376,0.85300004
10297,10297,0.49660617,0.89900005,0.5571018,0.85300004
10298,10298,0.49652046,0.89900005,0.5570098,0.85300004
10299,10299,0.49643472,0.89900005,0.5569178,0.85400003
10300,10300,0.49634904,0.89900005,0.55682594,0.85400003
10301,10301,0.49626333,0.89900005,0.5567341,0.85400003
10302,10302,0.49617773,0.89900005,0.55664223,0.85400003
10303,10303,0.49609202,0.89900005,0.5565504,0.85400003
10304,10304,0.49600637,0.89900005,0.55645853,0.85400003
10305,10305,0.49592075,0.89900005,0.5563666,0.85400003
10306,10306,0.49583504,0.89900005,0.5562748,0.85400003
10307,10307,0.4957494,0.89900005,0.55618274,0.85400003
10308,10308,0.49566367,0.89900005,0.5560909,0.85400003
10309,10309,0.49557796,0.89900005,0.5559989,0.85400003
10310,10310,0.49549225,0.89900005,0.555907,0.85400003
10311,10311,0.49540654,0.89900005,0.55581504,0.85400003
10312,10312,0.49532074,0.89900005,0.5557231,0.85400003
10313,10313,0.49523503,0.89900005,0.5556311,0.85400003
10314,10314,0.49514925,0.89900005,0.5555391,0.85400003
10315,10315,0.4950635,0.89900005,0.5554471,0.85400003
10316,10316,0.4949777,0.89900005,0.55535513,0.855
10317,10317,0.49489188,0.89900005,0.5552631,0.855
10318,10318,0.4948061,0.89900005,0.55517113,0.855
10319,10319,0.49472034,0.89900005,0.55507904,0.855
10320,10320,0.49463445,0.89900005,0.554987,0.855
10321,10321,0.49454865,0.89900005,0.5548949,0.855
10322,10322,0.4944628,0.89900005,0.5548029,0.855
10323,10323,0.49437693,0.90000004,0.5547108,0.855
10324,10324,0.49429104,0.90000004,0.55461866,0.855
10325,10325,0.49420512,0.90000004,0.55452657,0.855
10326,10326,0.49411926,0.90000004,0.5544344,0.855
10327,10327,0.49403337,0.90000004,0.5543423,0.855
10328,10328,0.49394763,0.90000004,0.5542502,0.855
10329,10329,0.49386188,0.90000004,0.55415833,0.855
10330,10330,0.49377614,0.90000004,0.5540665,0.855
10331,10331,0.4936904,0.90000004,0.5539745,0.855
10332,10332,0.49360475,0.90000004,0.5538827,0.855
10333,10333,0.49351907,0.90000004,0.55379087,0.855
10334,10334,0.4934334,0.90000004,0.553699,0.85600007
10335,10335,0.4933477,0.90000004,0.5536071,0.85600007
10336,10336,0.49326193,0.90000004,0.55351514,0.85600007
10337,10337,0.4931762,0.90000004,0.5534233,0.85600007
10338,10338,0.49309045,0.90000004,0.5533314,0.85600007
10339,10339,0.4930047,0.90000004,0.55323946,0.85600007
10340,10340,0.49291894,0.90000004,0.55314755,0.85600007
10341,10341,0.4928332,0.90000004,0.55305564,0.85600007
10342,10342,0.4927474,0.90000004,0.55296373,0.85600007
10343,10343,0.49266163,0.90000004,0.55287164,0.85600007
10344,10344,0.49257582,0.90000004,0.55277973,0.85600007
10345,10345,0.49248996,0.90000004,0.55268776,0.85600007
10346,10346,0.49240416,0.90000004,0.55259573,0.85600007
10347,10347,0.4923183,0.90000004,0.55250376,0.85600007
10348,10348,0.49223247,0.90000004,0.5524117,0.85600007
10349,10349,0.4921466,0.90000004,0.5523196,0.85600007
10350,10350,0.4920607,0.90000004,0.55222756,0.85600007
10351,10351,0.49197483,0.90000004,0.5521355,0.85600007
10352,10352,0.49188894,0.90000004,0.5520435,0.85600007
10353,10353,0.49180305,0.90000004,0.55195147,0.85600007
10354,10354,0.49171713,0.90000004,0.5518593,0.85600007
10355,10355,0.4916312,0.90000004,0.5517673,0.85600007
10356,10356,0.4915453,0.90000004,0.5516752,0.85600007
10357,10357,0.49145934,0.90000004,0.5515831,0.85600007
10358,10358,0.4913734,0.90000004,0.5514911,0.85600007
10359,10359,0.4912875,0.90000004,0.5513989,0.85600007
10360,10360,0.4912015,0.90000004,0.5513068,0.85600007
10361,10361,0.4911155,0.90000004,0.5512146,0.85600007
10362,10362,0.49102953,0.90000004,0.5511225,0.85600007
10363,10363,0.49094355,0.90000004,0.55103034,0.85600007
10364,10364,0.4908575,0.90000004,0.5509382,0.85600007
10365,10365,0.49077144,0.90000004,0.55084604,0.85600007
10366,10366,0.4906855,0.90000004,0.5507538,0.85600007
10367,10367,0.49059942,0.90000004,0.55066156,0.85600007
10368,10368,0.49051332,0.90000004,0.5505694,0.85600007
10369,10369,0.49042714,0.90000004,0.55047715,0.85600007
10370,10370,0.4903411,0.90000004,0.55038494,0.85600007
10371,10371,0.49025494,0.90000004,0.5502927,0.85600007
10372,10372,0.4901688,0.90000004,0.55020046,0.85600007
10373,10373,0.49008274,0.90000004,0.55010813,0.85600007
10374,10374,0.48999655,0.90000004,0.55001587,0.85600007
10375,10375,0.48991042,0.90000004,0.54992354,0.85600007
10376,10376,0.48982424,0.90000004,0.5498313,0.85600007
10377,10377,0.48973802,0.90000004,0.549739,0.85600007
10378,10378,0.48965192,0.90000004,0.5496466,0.85600007
10379,10379,0.4895657,0.90000004,0.5495544,0.85600007
10380,10380,0.48947948,0.90000004,0.5494621,0.85600007
10381,10381,0.4893933,0.90000004,0.5493697,0.85600007
10382,10382,0.48930714,0.90000004,0.54927737,0.85600007
10383,10383,0.48922086,0.90000004,0.54918504,0.85600007
10384,10384,0.48913464,0.90000004,0.5490926,0.85600007
10385,10385,0.48904827,0.90000004,0.5490002,0.85600007
10386,10386,0.48896194,0.90000004,0.5489078,0.85600007
10387,10387,0.48887557,0.90000004,0.5488153,0.85600007
10388,10388,0.48878926,0.90000004,0.5487228,0.85600007
10389,10389,0.48870286,0.90000004,0.54863036,0.85600007
10390,10390,0.4886165,0.90000004,0.5485378,0.85600007
10391,10391,0.4885301,0.90000004,0.54844534,0.85600007
10392,10392,0.4884437,0.90000004,0.54835284,0.85600007
10393,10393,0.4883573,0.90000004,0.5482602,0.85600007
10394,10394,0.48827085,0.90000004,0.5481676,0.85600007
10395,10395,0.48818433,0.90000004,0.548075,0.85600007
10396,10396,0.48809794,0.90000004,0.5479824,0.85600007
10397,10397,0.48801133,0.90000004,0.54788977,0.85600007
10398,10398,0.4879249,0.90000004,0.54779714,0.85600007
10399,10399,0.4878383,0.90000004,0.5477045,0.85600007
10400,10400,0.48775178,0.90000004,0.54761183,0.85600007
10401,10401,0.4876652,0.90000004,0.54751915,0.85600007
10402,10402,0.4875786,0.90000004,0.5474264,0.85600007
10403,10403,0.487492,0.90000004,0.54733366,0.85600007
10404,10404,0.48740536,0.90000004,0.54724085,0.85600007
10405,10405,0.48731875,0.90000004,0.5471481,0.85600007
10406,10406,0.48723212,0.90000004,0.5470553,0.85600007
10407,10407,0.48714548,0.90000004,0.5469625,0.85600007
10408,10408,0.48705873,0.90000004,0.54686964,0.85600007
10409,10409,0.48697206,0.90000004,0.54677683,0.85600007
10410,10410,0.4868853,0.90000004,0.54668397,0.85600007
10411,10411,0.4867986,0.901,0.5465912,0.85600007
10412,10412,0.4867119,0.901,0.5464983,0.85600007
10413,10413,0.48662513,0.901,0.54640555,0.85600007
10414,10414,0.4865384,0.901,0.5463127,0.85600007
10415,10415,0.4864517,0.901,0.5462199,0.85600007
10416,10416,0.48636493,0.901,0.546127,0.85700005
10417,10417,0.48627818,0.901,0.54603416,0.85700005
10418,10418,0.48619136,0.901,0.5459413,0.85700005
10419,10419,0.48610458,0.901,0.54584855,0.85700005
10420,10420,0.48601794,0.901,0.5457557,0.85800004
10421,10421,0.4859312,0.901,0.54566294,0.85800004
10422,10422,0.48584443,0.901,0.54557,0.85800004
10423,10423,0.48575762,0.901,0.5454772,0.85800004
10424,10424,0.48567083,0.901,0.5453843,0.85800004
10425,10425,0.48558405,0.901,0.5452914,0.85800004
10426,10426,0.48549718,0.901,0.5451984,0.85800004
10427,10427,0.48541036,0.901,0.5451055,0.85800004
10428,10428,0.48532346,0.901,0.54501253,0.85800004
10429,10429,0.4852366,0.901,0.5449195,0.85800004
10430,10430,0.4851497,0.901,0.54482657,0.85800004
10431,10431,0.48506272,0.901,0.5447335,0.859
10432,10432,0.48497573,0.901,0.54464054,0.859
10433,10433,0.4848888,0.901,0.54454744,0.859
10434,10434,0.48480183,0.901,0.5444544,0.859
10435,10435,0.48471487,0.901,0.5443613,0.859
10436,10436,0.48462796,0.901,0.54426837,0.859
10437,10437,0.48454103,0.901,0.5441754,0.859
10438,10438,0.4844542,0.901,0.5440829,0.859
10439,10439,0.48436904,0.901,0.54399204,0.859
10440,10440,0.48428437,0.901,0.54390126,0.859
10441,10441,0.48419976,0.901,0.5438103,0.859
10442,10442,0.484115,0.901,0.54371953,0.859
10443,10443,0.48403016,0.90200007,0.5436286,0.859
10444,10444,0.48394537,0.90200007,0.5435378,0.859
10445,10445,0.48386067,0.90200007,0.54344714,0.859
10446,10446,0.4837761,0.90200007,0.5433564,0.859
10447,10447,0.48369148,0.90200007,0.5432657,0.859
10448,10448,0.4836069,0.90300006,0.543175,0.859
10449,10449,0.48352227,0.90300006,0.5430842,0.859
10450,10450,0.48343763,0.90300006,0.5429935,0.859
10451,10451,0.483353,0.90300006,0.5429027,0.859
10452,10452,0.48326847,0.90300006,0.5428121,0.859
10453,10453,0.4831839,0.90300006,0.54272145,0.859
10454,10454,0.48309937,0.90300006,0.54263085,0.859
10455,10455,0.4830148,0.90300006,0.5425402,0.859
10456,10456,0.48293027,0.90300006,0.5424495,0.859
10457,10457,0.48284566,0.90300006,0.5423589,0.859
10458,10458,0.4827611,0.90300006,0.54226816,0.859
10459,10459,0.48267654,0.90300006,0.54217744,0.859
10460,10460,0.48259193,0.90300006,0.54208684,0.859
10461,10461,0.4825074,0.90300006,0.5419962,0.859
10462,10462,0.48242277,0.90300006,0.54190546,0.859
10463,10463,0.48233822,0.90300006,0.54181486,0.859
10464,10464,0.4822536,0.90300006,0.5417241,0.86
10465,10465,0.482169,0.90300006,0.54163337,0.86
10466,10466,0.48208436,0.90300006,0.5415427,0.86
10467,10467,0.48199984,0.90300006,0.541452,0.86
10468,10468,0.48191524,0.90300006,0.5413612,0.86
10469,10469,0.4818306,0.90400004,0.54127055,0.86
10470,10470,0.48174596,0.90400004,0.54117984,0.86
10471,10471,0.48166132,0.90400004,0.54108906,0.86
10472,10472,0.48157668,0.90400004,0.5409984,0.86
10473,10473,0.4814921,0.90400004,0.54090756,0.86
10474,10474,0.48140743,0.90400004,0.54081684,0.86
10475,10475,0.48132282,0.90400004,0.5407261,0.86
10476,10476,0.48123816,0.90400004,0.5406353,0.86
10477,10477,0.48115352,0.90400004,0.5405445,0.86
10478,10478,0.4810689,0.90400004,0.54045373,0.86
10479,10479,0.48098427,0.90400004,0.540363,0.86
10480,10480,0.4808997,0.90400004,0.54027224,0.86
10481,10481,0.4808151,0.90400004,0.5401815,0.86100006
10482,10482,0.48073047,0.90400004,0.54009086,0.86100006
10483,10483,0.4806459,0.90400004,0.54,0.86100006
10484,10484,0.48056132,0.90400004,0.5399093,0.86100006
10485,10485,0.4804767,0.90400004,0.5398185,0.86200005
10486,10486,0.4803921,0.90400004,0.53972787,0.86200005
10487,10487,0.4803075,0.90400004,0.539637,0.86200005
10488,10488,0.48022288,0.90400004,0.53954625,0.86200005
10489,10489,0.48013827,0.90400004,0.5394555,0.86200005
10490,10490,0.4800536,0.90400004,0.5393647,0.86200005
10491,10491,0.479969,0.90400004,0.5392739,0.86200005
10492,10492,0.47988433,0.90400004,0.5391831,0.86200005
10493,10493,0.47979972,0.90400004,0.53909224,0.86200005
10494,10494,0.47971508,0.90400004,0.5390015,0.86200005
10495,10495,0.4796305,0.90400004,0.53891087,0.86200005
10496,10496,0.47954595,0.90400004,0.5388201,0.86200005
10497,10497,0.47946143,0.90400004,0.53872937,0.86200005
10498,10498,0.47937697,0.90400004,0.5386388,0.86200005
10499,10499,0.4792925,0.90400004,0.5385482,0.86200005
10500,10500,0.4792081,0.90400004,0.53845763,0.86200005
10501,10501,0.47912368,0.90400004,0.53836703,0.86200005
10502,10502,0.47903922,0.90400004,0.5382764,0.86200005
10503,10503,0.4789548,0.90400004,0.5381858,0.86200005
10504,10504,0.47887033,0.90400004,0.5380952,0.86200005
10505,10505,0.4787859,0.90400004,0.53800446,0.86200005
10506,10506,0.4787014,0.90400004,0.53791386,0.86200005
10507,10507,0.47861695,0.90400004,0.53782326,0.86200005
10508,10508,0.4785325,0.90400004,0.53773254,0.86200005
10509,10509,0.47844806,0.90400004,0.53764194,0.86200005
10510,10510,0.4783635,0.90400004,0.53755134,0.86200005
10511,10511,0.47827908,0.90400004,0.53746074,0.86200005
10512,10512,0.47819462,0.90400004,0.5373701,0.86200005
10513,10513,0.47811016,0.90400004,0.53727955,0.86200005
10514,10514,0.4780257,0.90400004,0.537189,0.86200005
10515,10515,0.47794127,0.90400004,0.5370983,0.86200005
10516,10516,0.47785684,0.90400004,0.5370077,0.86200005
10517,10517,0.47777236,0.90400004,0.53691715,0.86200005
10518,10518,0.477688,0.90400004,0.5368265,0.86200005
10519,10519,0.4776035,0.90400004,0.53673595,0.86200005
10520,10520,0.47751904,0.90400004,0.5366453,0.86200005
10521,10521,0.47743458,0.90400004,0.5365546,0.86200005
10522,10522,0.47735006,0.90500003,0.5364639,0.86300004
10523,10523,0.4772656,0.90500003,0.5363733,0.86300004
10524,10524,0.47718108,0.90500003,0.5362826,0.86300004
10525,10525,0.47709662,0.90500003,0.5361919,0.86300004
10526,10526,0.477012,0.90500003,0.5361012,0.86300004
10527,10527,0.47692755,0.90500003,0.5360105,0.86300004
10528,10528,0.47684306,0.90500003,0.5359198,0.86300004
10529,10529,0.4767585,0.90500003,0.53582907,0.86300004
10530,10530,0.47667402,0.90500003,0.5357384,0.86300004
10531,10531,0.4765895,0.906,0.53564775,0.86300004
10532,10532,0.47650504,0.906,0.53555703,0.86300004
10533,10533,0.4764205,0.906,0.5354663,0.86300004
10534,10534,0.47633597,0.906,0.53537565,0.86300004
10535,10535,0.4762513,0.906,0.5352849,0.86300004
10536,10536,0.47616678,0.906,0.53519404,0.86300004
10537,10537,0.47608224,0.906,0.5351033,0.86300004
10538,10538,0.4759976,0.906,0.53501254,0.86300004
10539,10539,0.475913,0.906,0.5349217,0.86300004
10540,10540,0.47582835,0.906,0.53483087,0.86300004
10541,10541,0.47574365,0.906,0.5347401,0.86300004
10542,10542,0.47565904,0.906,0.53464913,0.86300004
10543,10543,0.47557434,0.906,0.5345583,0.86300004
10544,10544,0.47548962,0.906,0.53446746,0.86300004
10545,10545,0.47540492,0.906,0.5343765,0.86300004
10546,10546,0.47532016,0.906,0.5342855,0.86300004
10547,10547,0.47523543,0.906,0.5341946,0.86300004
10548,10548,0.4751507,0.906,0.5341037,0.86300004
10549,10549,0.47506592,0.906,0.5340127,0.86300004
10550,10550,0.47498116,0.906,0.5339217,0.86300004
10551,10551,0.4748964,0.906,0.5338308,0.86300004
10552,10552,0.47481164,0.906,0.53373975,0.86300004
10553,10553,0.4747269,0.906,0.5336488,0.86300004
10554,10554,0.47464207,0.906,0.5335577,0.86300004
10555,10555,0.47455725,0.906,0.5334667,0.86300004
10556,10556,0.47447252,0.906,0.5333756,0.86300004
10557,10557,0.47438765,0.906,0.53328454,0.86300004
10558,10558,0.4743028,0.906,0.5331936,0.86300004
10559,10559,0.47421792,0.906,0.5331024,0.86300004
10560,10560,0.474133,0.906,0.53301126,0.86300004
10561,10561,0.47404808,0.906,0.53292006,0.86300004
10562,10562,0.47396314,0.906,0.532829,0.86300004
10563,10563,0.47387823,0.906,0.5327377,0.86300004
10564,10564,0.47379324,0.906,0.53264654,0.86300004
10565,10565,0.47370818,0.906,0.53255534,0.86300004
10566,10566,0.47362316,0.906,0.5324641,0.86300004
10567,10567,0.4735381,0.906,0.5323727,0.86300004
10568,10568,0.47345304,0.90700006,0.53228146,0.86300004
10569,10569,0.473368,0.90700006,0.53219014,0.86300004
10570,10570,0.47328296,0.90700006,0.53209877,0.86300004
10571,10571,0.47319788,0.90700006,0.5320074,0.86300004
10572,10572,0.4731128,0.90700006,0.5319161,0.864
10573,10573,0.47302768,0.90700006,0.53182465,0.864
10574,10574,0.47294256,0.90700006,0.5317333,0.864
10575,10575,0.4728574,0.90700006,0.53164196,0.864
10576,10576,0.47277224,0.90700006,0.5315506,0.864
10577,10577,0.472687,0.90700006,0.5314593,0.864
10578,10578,0.4726019,0.90700006,0.5313679,0.864
10579,10579,0.4725168,0.90700006,0.53127646,0.864
10580,10580,0.47243163,0.90700006,0.5311851,0.864
10581,10581,0.47234643,0.90700006,0.5310937,0.864
10582,10582,0.47226125,0.90700006,0.5310022,0.864
10583,10583,0.47217596,0.90700006,0.5309108,0.864
10584,10584,0.47209072,0.90700006,0.5308193,0.864
10585,10585,0.47200555,0.90700006,0.53072774,0.864
10586,10586,0.47192022,0.90700006,0.5306362,0.864
10587,10587,0.47183493,0.90700006,0.5305447,0.864
10588,10588,0.47174963,0.90700006,0.53045315,0.864
10589,10589,0.4716643,0.90700006,0.53036153,0.864
10590,10590,0.47157887,0.90700006,0.53026986,0.864
10591,10591,0.47149354,0.90700006,0.53017825,0.86500007
10592,10592,0.47140816,0.90700006,0.53008664,0.86500007
10593,10593,0.47132272,0.90700006,0.5299949,0.86500007
10594,10594,0.47123727,0.90700006,0.5299032,0.86500007
10595,10595,0.47115183,0.90700006,0.5298114,0.86500007
10596,10596,0.4710663,0.90700006,0.52971965,0.86500007
10597,10597,0.4709808,0.90700006,0.5296279,0.86600006
10598,10598,0.47089523,0.90700006,0.529536,0.86600006
10599,10599,0.47080967,0.90700006,0.52944416,0.86600006
10600,10600,0.47072405,0.90700006,0.52935225,0.86600006
10601,10601,0.47063848,0.90700006,0.52926034,0.86600006
10602,10602,0.47055283,0.90700006,0.5291685,0.86600006
10603,10603,0.47046715,0.90700006,0.5290765,0.86600006
10604,10604,0.4703815,0.90700006,0.52898455,0.86600006
10605,10605,0.4702958,0.90700006,0.52889246,0.86600006
10606,10606,0.47021005,0.90700006,0.5288005,0.86600006
10607,10607,0.47012436,0.90700006,0.5287084,0.86700004
10608,10608,0.47003862,0.90700006,0.52861637,0.86700004
10609,10609,0.46995285,0.90700006,0.5285243,0.86700004
10610,10610,0.46986702,0.90700006,0.52843213,0.86700004
10611,10611,0.46978122,0.90700006,0.52834004,0.86700004
10612,10612,0.4696954,0.90700006,0.52824795,0.86700004
10613,10613,0.4696096,0.90700006,0.52815574,0.86700004
10614,10614,0.46952367,0.90700006,0.5280634,0.86700004
10615,10615,0.4694378,0.90700006,0.5279712,0.86700004
10616,10616,0.46935186,0.90700006,0.527879,0.86700004
10617,10617,0.46926585,0.90700006,0.5277867,0.86700004
10618,10618,0.46918,0.90700006,0.52769434,0.86800003
10619,10619,0.46909398,0.90700006,0.5276021,0.86800003
10620,10620,0.46900803,0.90700006,0.52750975,0.86800003
10621,10621,0.46892193,0.90700006,0.5274173,0.86800003
10622,10622,0.46883592,0.90700006,0.5273249,0.86800003
10623,10623,0.46874988,0.90700006,0.5272325,0.86800003
10624,10624,0.46866378,0.90700006,0.52714,0.86800003
10625,10625,0.46857768,0.90700006,0.5270476,0.86800003
10626,10626,0.46849152,0.90700006,0.5269551,0.86800003
10627,10627,0.4684055,0.90700006,0.5268626,0.86800003
10628,10628,0.46831924,0.90700006,0.52677006,0.869
10629,10629,0.46823302,0.90700006,0.5266775,0.869
10630,10630,0.46814686,0.90700006,0.526585,0.869
10631,10631,0.4680606,0.90700006,0.52649236,0.869
10632,10632,0.46797436,0.90700006,0.5263997,0.869
10633,10633,0.4678881,0.90700006,0.52630705,0.869
10634,10634,0.46780172,0.90700006,0.5262143,0.87000006
10635,10635,0.46771544,0.90700006,0.5261216,0.87000006
10636,10636,0.467629,0.90700006,0.5260289,0.87000006
10637,10637,0.46754262,0.90700006,0.52593607,0.87000006
10638,10638,0.4674562,0.90700006,0.5258432,0.87000006
10639,10639,0.46736974,0.90700006,0.5257504,0.87000006
10640,10640,0.46728328,0.90700006,0.5256576,0.87000006
10641,10641,0.46719673,0.90700006,0.52556473,0.87000006
10642,10642,0.46711025,0.90700006,0.52547175,0.87000006
10643,10643,0.46702367,0.90700006,0.5253787,0.87000006
10644,10644,0.46693712,0.90700006,0.5252857,0.87000006
10645,10645,0.4668505,0.90700006,0.52519274,0.87000006
10646,10646,0.46676382,0.90700006,0.5250996,0.87000006
10647,10647,0.46667722,0.90700006,0.5250065,0.87000006
10648,10648,0.4665905,0.90700006,0.5249134,0.87000006
10649,10649,0.46650377,0.90800005,0.52482027,0.87000006
10650,10650,0.46641707,0.90800005,0.52472705,0.87000006
10651,10651,0.46633038,0.90800005,0.5246339,0.87000006
10652,10652,0.46624365,0.90800005,0.52454066,0.87000006
10653,10653,0.4661568,0.90900004,0.52444744,0.87000006
10654,10654,0.46607006,0.90900004,0.5243541,0.87000006
10655,10655,0.4659832,0.90900004,0.5242608,0.87000006
10656,10656,0.46589634,0.90900004,0.5241675,0.87100005
10657,10657,0.46580946,0.91,0.52407414,0.87100005
10658,10658,0.46572262,0.91,0.52398074,0.87100005
10659,10659,0.46563563,0.91,0.52388734,0.87100005
10660,10660,0.46554872,0.91,0.52379394,0.87100005
10661,10661,0.46546176,0.91,0.5237005,0.87100005
10662,10662,0.4653747,0.91,0.5236069,0.87100005
10663,10663,0.46528766,0.91,0.5235133,0.87100005
10664,10664,0.46520063,0.91,0.52341974,0.87100005
10665,10665,0.4651136,0.91,0.5233263,0.87100005
10666,10666,0.46502653,0.91,0.5232327,0.87100005
10667,10667,0.46493945,0.91,0.5231391,0.87100005
10668,10668,0.4648524,0.91,0.5230455,0.87100005
10669,10669,0.46476522,0.91,0.5229518,0.87100005
10670,10670,0.46467805,0.91,0.5228582,0.87100005
10671,10671,0.46459082,0.91,0.52276444,0.87100005
10672,10672,0.46450362,0.91,0.5226706,0.87100005
10673,10673,0.46441635,0.91,0.5225768,0.87100005
10674,10674,0.46432906,0.91,0.522483,0.87100005
10675,10675,0.46424177,0.9110001,0.52238923,0.87100005
10676,10676,0.46415478,0.9110001,0.5222961,0.87100005
10677,10677,0.46406803,0.9110001,0.5222031,0.87100005
10678,10678,0.4639817,0.9110001,0.52211016,0.87100005
10679,10679,0.4638953,0.9110001,0.52201724,0.87100005
10680,10680,0.4638088,0.9110001,0.5219242,0.87100005
10681,10681,0.46372238,0.9110001,0.5218312,0.87100005
10682,10682,0.46363586,0.9110001,0.5217382,0.87100005
10683,10683,0.46354935,0.91200006,0.52164525,0.87100005
10684,10684,0.4634629,0.91300005,0.521552,0.87100005
10685,10685,0.46337628,0.91300005,0.5214589,0.87100005
10686,10686,0.46328968,0.91300005,0.52136576,0.87100005
10687,10687,0.463203,0.91300005,0.5212726,0.87200004
10688,10688,0.4631164,0.91300005,0.5211793,0.87200004
10689,10689,0.46302974,0.91300005,0.52108616,0.87200004
10690,10690,0.46294305,0.91300005,0.5209928,0.87200004
10691,10691,0.46285635,0.91300005,0.5208995,0.87200004
10692,10692,0.4627696,0.91300005,0.5208062,0.87200004
10693,10693,0.46268278,0.91400003,0.52071285,0.87200004
10694,10694,0.46259603,0.91400003,0.5206194,0.87200004
10695,10695,0.46250919,0.91400003,0.52052605,0.87200004
10696,10696,0.46242228,0.91400003,0.5204326,0.87200004
10697,10697,0.46233544,0.91400003,0.520339,0.87200004
10698,10698,0.4622486,0.91400003,0.5202456,0.87200004
10699,10699,0.4621615,0.91400003,0.520152,0.873
10700,10700,0.46207473,0.91400003,0.5200584,0.874
10701,10701,0.46198767,0.91400003,0.5199649,0.87500006
10702,10702,0.46190065,0.91400003,0.51987123,0.87500006
10703,10703,0.4618136,0.91400003,0.51977754,0.87500006
10704,10704,0.46172658,0.91400003,0.51968384,0.87500006
10705,10705,0.46163955,0.915,0.5195902,0.87500006
10706,10706,0.4615524,0.915,0.5194965,0.87500006
10707,10707,0.46146533,0.915,0.5194027,0.87500006
10708,10708,0.46137816,0.915,0.51930887,0.87500006
10709,10709,0.46129104,0.915,0.5192151,0.87500006
10710,10710,0.46120384,0.915,0.5191213,0.87500006
10711,10711,0.4611167,0.915,0.51902765,0.87600005
10712,10712,0.46102962,0.915,0.51893395,0.87600005
10713,10713,0.4609425,0.915,0.51884025,0.87600005
10714,10714,0.46085533,0.915,0.51874644,0.87600005
10715,10715,0.46076816,0.915,0.5186527,0.87600005
10716,10716,0.46068093,0.915,0.5185588,0.87600005
10717,10717,0.4605937,0.915,0.518465,0.87600005
10718,10718,0.46050647,0.915,0.5183711,0.87600005
10719,10719,0.46041918,0.915,0.5182772,0.87600005
10720,10720,0.46033198,0.915,0.5181833,0.87600005
10721,10721,0.46024466,0.915,0.51808935,0.87600005
10722,10722,0.46015733,0.915,0.51799554,0.87600005
10723,10723,0.46006995,0.915,0.5179014,0.87600005
10724,10724,0.45998263,0.915,0.5178075,0.87600005
10725,10725,0.45989528,0.915,0.5177134,0.87600005
10726,10726,0.4598079,0.915,0.5176194,0.87600005
10727,10727,0.4597205,0.915,0.5175253,0.87600005
10728,10728,0.45963308,0.91600007,0.51743126,0.87600005
10729,10729,0.4595456,0.91600007,0.51733714,0.87600005
10730,10730,0.45945817,0.91600007,0.517243,0.87700003
10731,10731,0.45937073,0.91600007,0.51714885,0.87700003
10732,10732,0.45928317,0.91600007,0.5170546,0.87700003
10733,10733,0.4591957,0.91700006,0.51696044,0.87700003
10734,10734,0.45910814,0.91700006,0.51686615,0.87700003
10735,10735,0.4590206,0.91700006,0.51677185,0.87700003
10736,10736,0.4589331,0.91700006,0.5166777,0.87700003
10737,10737,0.45884553,0.91700006,0.51658356,0.878
10738,10738,0.45875797,0.91700006,0.51648927,0.878
10739,10739,0.45867038,0.91700006,0.516395,0.878
10740,10740,0.45858282,0.91700006,0.5163008,0.878
10741,10741,0.45849523,0.91700006,0.5162065,0.878
10742,10742,0.4584076,0.91700006,0.51611215,0.878
10743,10743,0.4583199,0.91700006,0.51601785,0.878
10744,10744,0.4582322,0.91700006,0.5159235,0.878
10745,10745,0.4581445,0.91700006,0.51582915,0.878
10746,10746,0.45805678,0.91700006,0.5157347,0.878
10747,10747,0.45796907,0.91700006,0.5156402,0.878
10748,10748,0.45788133,0.91700006,0.5155458,0.878
10749,10749,0.45779356,0.91700006,0.5154513,0.878
10750,10750,0.45770577,0.91700006,0.51535684,0.878
10751,10751,0.45761794,0.91700006,0.5152623,0.878
10752,10752,0.4575301,0.91700006,0.5151677,0.878
10753,10753,0.45744228,0.91700006,0.5150731,0.878
10754,10754,0.45735443,0.91700006,0.5149786,0.878
10755,10755,0.45726657,0.91700006,0.51488394,0.878
10756,10756,0.45717868,0.91700006,0.51478934,0.878
10757,10757,0.4570907,0.91700006,0.5146947,0.878
10758,10758,0.45700276,0.91700006,0.5146,0.878
10759,10759,0.4569148,0.91700006,0.5145052,0.878
10760,10760,0.45682678,0.91700006,0.5144105,0.878
10761,10761,0.45673877,0.91700006,0.5143157,0.878
10762,10762,0.4566507,0.91700006,0.5142209,0.878
10763,10763,0.4565627,0.91700006,0.51412606,0.878
10764,10764,0.45647463,0.91700006,0.51403135,0.87900007
10765,10765,0.45638654,0.91700006,0.5139364,0.87900007
10766,10766,0.45629844,0.91700006,0.5138415,0.87900007
10767,10767,0.45621026,0.91700006,0.5137466,0.87900007
10768,10768,0.4561221,0.91700006,0.5136516,0.87900007
10769,10769,0.45603392,0.919,0.51355666,0.87900007
10770,10770,0.4559457,0.919,0.5134617,0.87900007
10771,10771,0.45585746,0.919,0.5133666,0.87900007
10772,10772,0.4557692,0.919,0.51327163,0.87900007
10773,10773,0.455681,0.919,0.51317656,0.87900007
10774,10774,0.45559275,0.919,0.51308143,0.87900007
10775,10775,0.45550445,0.919,0.5129864,0.87900007
10776,10776,0.45541614,0.919,0.51289123,0.87900007
10777,10777,0.45532775,0.919,0.5127961,0.87900007
10778,10778,0.45523944,0.919,0.5127009,0.87900007
10779,10779,0.45515108,0.919,0.5126057,0.88000005
10780,10780,0.45506272,0.919,0.5125106,0.88000005
10781,10781,0.45497426,0.919,0.51241523,0.88000005
10782,10782,0.45488596,0.919,0.51232004,0.88000005
10783,10783,0.45479748,0.919,0.5122247,0.88000005
10784,10784,0.454709,0.919,0.5121295,0.88000005
10785,10785,0.45462054,0.919,0.5120342,0.88100004
10786,10786,0.454532,0.919,0.51193887,0.88100004
10787,10787,0.4544435,0.919,0.5118435,0.88100004
10788,10788,0.45435494,0.919,0.51174814,0.88100004
10789,10789,0.45426643,0.919,0.51165277,0.88100004
10790,10790,0.4541779,0.919,0.5115574,0.88100004
10791,10791,0.45408937,0.919,0.511462,0.88100004
10792,10792,0.4540008,0.92,0.5113666,0.88100004
10793,10793,0.45391217,0.92,0.5112711,0.88100004
10794,10794,0.4538235,0.92,0.51117563,0.88100004
10795,10795,0.45373482,0.92,0.51108015,0.88100004
10796,10796,0.45364618,0.92,0.51098466,0.88100004
10797,10797,0.45355746,0.92,0.51088905,0.88100004
10798,10798,0.45346877,0.92,0.5107935,0.88100004
10799,10799,0.45338008,0.92,0.51069796,0.88100004
10800,10800,0.4532914,0.92,0.5106023,0.88100004
10801,10801,0.45320264,0.92,0.51050675,0.88100004
10802,10802,0.45311385,0.92,0.510411,0.88100004
10803,10803,0.45302507,0.92,0.5103154,0.88100004
10804,10804,0.45293623,0.92,0.51021975,0.88100004
10805,10805,0.45284757,0.92,0.51012456,0.88100004
10806,10806,0.45276004,0.92,0.5100303,0.88100004
10807,10807,0.4526727,0.92,0.50993603,0.88100004
10808,10808,0.45258528,0.92,0.5098418,0.88100004
10809,10809,0.4524978,0.92,0.5097475,0.88100004
10810,10810,0.45241037,0.92,0.5096532,0.88100004
10811,10811,0.45232284,0.92,0.50955886,0.88100004
10812,10812,0.4522354,0.92,0.5094644,0.882
10813,10813,0.45214787,0.92,0.5093701,0.882
10814,10814,0.4520603,0.92,0.5092757,0.882
10815,10815,0.4519728,0.92,0.5091814,0.882
10816,10816,0.4518854,0.92,0.5090874,0.882
10817,10817,0.45179805,0.92,0.5089934,0.882
10818,10818,0.4517108,0.92,0.5088993,0.883
10819,10819,0.45162344,0.92,0.5088053,0.883
10820,10820,0.45153612,0.92,0.5087112,0.883
10821,10821,0.45144874,0.92100006,0.50861716,0.883
10822,10822,0.45136142,0.92100006,0.5085231,0.883
10823,10823,0.45127398,0.92100006,0.508429,0.883
10824,10824,0.45118666,0.92100006,0.5083348,0.883
10825,10825,0.45109925,0.92100006,0.5082407,0.883
10826,10826,0.4510118,0.92100006,0.5081466,0.883
10827,10827,0.4509244,0.92100006,0.5080524,0.883
10828,10828,0.45083693,0.92100006,0.5079583,0.883
10829,10829,0.4507499,0.92100006,0.50786424,0.883
10830,10830,0.45066303,0.92100006,0.5077708,0.883
10831,10831,0.45057616,0.92100006,0.50767726,0.883
10832,10832,0.4504894,0.92100006,0.50758374,0.883
10833,10833,0.4504026,0.92100006,0.50749016,0.883
10834,10834,0.45031574,0.92100006,0.5073967,0.883
10835,10835,0.45022887,0.92100006,0.5073032,0.883
10836,10836,0.450142,0.92100006,0.5072096,0.883
10837,10837,0.45005515,0.92100006,0.507116,0.883
10838,10838,0.44996828,0.92100006,0.5070225,0.883
10839,10839,0.44988146,0.92100006,0.50692886,0.883
10840,10840,0.4497946,0.92100006,0.5068353,0.883
10841,10841,0.44970766,0.92100006,0.5067417,0.883
10842,10842,0.4496208,0.92100006,0.5066481,0.883
10843,10843,0.4495339,0.92100006,0.5065545,0.883
10844,10844,0.449447,0.92100006,0.50646085,0.883
10845,10845,0.44936007,0.92100006,0.50636727,0.883
10846,10846,0.44927314,0.92100006,0.50627357,0.883
10847,10847,0.44918627,0.92100006,0.5061799,0.883
10848,10848,0.44909933,0.92100006,0.50608635,0.883
10849,10849,0.44901243,0.92100006,0.50599265,0.883
10850,10850,0.44892544,0.92100006,0.505899,0.883
10851,10851,0.44883853,0.92100006,0.5058053,0.883
10852,10852,0.44875148,0.92100006,0.5057116,0.883
10853,10853,0.44866452,0.92100006,0.505618,0.883
10854,10854,0.44857755,0.92100006,0.5055243,0.883
10855,10855,0.4484906,0.92100006,0.5054306,0.883
10856,10856,0.4484038,0.92100006,0.5053368,0.883
10857,10857,0.44831717,0.92100006,0.5052431,0.883
10858,10858,0.44823074,0.92100006,0.5051502,0.883
10859,10859,0.44814447,0.92100006,0.5050572,0.883
10860,10860,0.44805825,0.92100006,0.50496435,0.883
10861,10861,0.44797206,0.92100006,0.5048713,0.883
10862,10862,0.44788587,0.92100006,0.5047784,0.883
10863,10863,0.44779968,0.92100006,0.5046854,0.883
10864,10864,0.4477134,0.92100006,0.50459254,0.883
10865,10865,0.44762722,0.92100006,0.5044996,0.883
10866,10866,0.447541,0.92100006,0.5044066,0.883
10867,10867,0.44745475,0.92100006,0.5043137,0.883
10868,10868,0.44736862,0.92100006,0.5042207,0.883
10869,10869,0.4472824,0.92100006,0.50412774,0.883
10870,10870,0.4471962,0.92100006,0.50403494,0.883
10871,10871,0.44710997,0.92100006,0.50394195,0.883
10872,10872,0.44702375,0.92100006,0.50384897,0.883
10873,10873,0.44693756,0.92100006,0.50375605,0.883
10874,10874,0.4468513,0.92100006,0.5036631,0.883
10875,10875,0.4467651,0.92100006,0.5035702,0.883
10876,10876,0.44667885,0.92100006,0.5034772,0.883
10877,10877,0.44659254,0.92100006,0.50338423,0.883
10878,10878,0.44650632,0.92100006,0.50329125,0.883
10879,10879,0.44642007,0.92100006,0.50319827,0.883
10880,10880,0.44633374,0.92100006,0.5031053,0.883
10881,10881,0.4462475,0.92100006,0.50301224,0.883
10882,10882,0.4461612,0.92100006,0.5029193,0.883
10883,10883,0.44607493,0.92100006,0.50282633,0.883
10884,10884,0.44598866,0.92100006,0.50273335,0.883
10885,10885,0.44590238,0.92100006,0.50264037,0.883
10886,10886,0.44581613,0.92100006,0.50254744,0.883
10887,10887,0.44572988,0.92100006,0.50245446,0.883
10888,10888,0.44564363,0.92100006,0.50236154,0.883
10889,10889,0.44555733,0.92100006,0.5022686,0.883
10890,10890,0.44547108,0.92100006,0.50217557,0.883
10891,10891,0.4453848,0.92100006,0.50208265,0.883
10892,10892,0.44529852,0.92100006,0.50198966,0.883
10893,10893,0.4452122,0.92100006,0.5018966,0.88400006
10894,10894,0.44512594,0.92100006,0.50180364,0.88400006
10895,10895,0.44503957,0.92100006,0.50171065,0.88400006
10896,10896,0.4449533,0.92100006,0.5016176,0.88400006
10897,10897,0.44486696,0.92100006,0.50152457,0.88400006
10898,10898,0.44478062,0.92100006,0.5014315,0.88400006
10899,10899,0.44469425,0.92100006,0.50133854,0.88500005
10900,10900,0.44460797,0.92100006,0.50124544,0.88500005
10901,10901,0.4445216,0.92100006,0.5011524,0.88500005
10902,10902,0.44443524,0.92100006,0.5010593,0.88500005
10903,10903,0.44434887,0.92100006,0.50096625,0.88500005
10904,10904,0.44426247,0.92100006,0.50087315,0.88500005
10905,10905,0.44417605,0.92100006,0.50078,0.88500005
10906,10906,0.44408965,0.92100006,0.5006869,0.88500005
10907,10907,0.44400325,0.92100006,0.5005938,0.88500005
10908,10908,0.44391686,0.92100006,0.5005006,0.88500005
10909,10909,0.44383043,0.92100006,0.5004075,0.88500005
10910,10910,0.44374397,0.92100006,0.5003144,0.88500005
10911,10911,0.44365755,0.92100006,0.50022125,0.88500005
10912,10912,0.4435711,0.92200005,0.50012803,0.88500005
10913,10913,0.44348466,0.92200005,0.5000349,0.88500005
10914,10914,0.4433982,0.92200005,0.49994174,0.88500005
10915,10915,0.4433117,0.92200005,0.49984866,0.88500005
10916,10916,0.44322526,0.92200005,0.49975547,0.88500005
10917,10917,0.44313887,0.92200005,0.49966237,0.88500005
10918,10918,0.44305247,0.92200005,0.4995693,0.88500005
10919,10919,0.44296604,0.92200005,0.49947616,0.88500005
10920,10920,0.44287965,0.92200005,0.4993831,0.88500005
10921,10921,0.44279322,0.92200005,0.49928993,0.88600004
10922,10922,0.44270676,0.92200005,0.49919683,0.88600004
10923,10923,0.4426204,0.92200005,0.49910364,0.88600004
10924,10924,0.4425339,0.92300004,0.49901056,0.88600004
10925,10925,0.44244748,0.92300004,0.4989174,0.88600004
10926,10926,0.44236106,0.92300004,0.49882427,0.88600004
10927,10927,0.44227457,0.92300004,0.49873126,0.88600004
10928,10928,0.44218835,0.92300004,0.49863857,0.88600004
10929,10929,0.44210228,0.92300004,0.49854586,0.88600004
10930,10930,0.44201618,0.92300004,0.4984532,0.88600004
10931,10931,0.4419301,0.924,0.49836043,0.887
10932,10932,0.44184405,0.924,0.49826768,0.887
10933,10933,0.4417579,0.924,0.4981749,0.887
10934,10934,0.44167182,0.924,0.49808225,0.887
10935,10935,0.44158572,0.924,0.49798942,0.887
10936,10936,0.44149953,0.924,0.49789673,0.887
10937,10937,0.44141334,0.924,0.49780393,0.887
10938,10938,0.44132724,0.924,0.49771112,0.887
10939,10939,0.44124106,0.924,0.49761832,0.887
10940,10940,0.44115487,0.924,0.49752554,0.887
10941,10941,0.44106874,0.924,0.49743274,0.887
10942,10942,0.44098255,0.924,0.4973399,0.887
10943,10943,0.4408964,0.924,0.49724707,0.887
10944,10944,0.4408102,0.924,0.49715427,0.887
10945,10945,0.44072402,0.924,0.49706143,0.887
10946,10946,0.44063783,0.924,0.49696857,0.887
10947,10947,0.4405516,0.924,0.4968757,0.887
10948,10948,0.4404654,0.924,0.49678287,0.887
10949,10949,0.4403792,0.9250001,0.49668998,0.887
10950,10950,0.44029298,0.9250001,0.49659717,0.887
10951,10951,0.44020677,0.9250001,0.49650425,0.8880001
10952,10952,0.44012052,0.9250001,0.4964114,0.8880001
10953,10953,0.44003433,0.9250001,0.4963184,0.8880001
10954,10954,0.43994808,0.9250001,0.4962256,0.8880001
10955,10955,0.43986186,0.9250001,0.4961327,0.8880001
10956,10956,0.4397756,0.9250001,0.4960398,0.8880001
10957,10957,0.43968928,0.9250001,0.49594688,0.8880001
10958,10958,0.4396031,0.9250001,0.49585405,0.8880001
10959,10959,0.43951684,0.9250001,0.49576116,0.8880001
10960,10960,0.43943056,0.9250001,0.49566823,0.8880001
10961,10961,0.43934435,0.9250001,0.4955754,0.8880001
10962,10962,0.43925807,0.9250001,0.4954825,0.8880001
10963,10963,0.43917176,0.9250001,0.4953897,0.8880001
10964,10964,0.4390855,0.9250001,0.49529687,0.8880001
10965,10965,0.4389993,0.9250001,0.495204,0.88900006
10966,10966,0.43891305,0.9250001,0.49511138,0.88900006
10967,10967,0.43882707,0.9250001,0.49501932,0.88900006
10968,10968,0.43874136,0.9250001,0.49492723,0.88900006
10969,10969,0.4386558,0.9250001,0.49483514,0.88900006
10970,10970,0.43857026,0.9250001,0.49474308,0.88900006
10971,10971,0.43848482,0.9250001,0.49465102,0.88900006
10972,10972,0.43839923,0.9250001,0.49455893,0.88900006
10973,10973,0.43831372,0.9250001,0.49446693,0.88900006
10974,10974,0.43822816,0.9250001,0.49437484,0.88900006
10975,10975,0.43814263,0.9250001,0.4942828,0.88900006
10976,10976,0.43805712,0.9250001,0.4941907,0.88900006
10977,10977,0.43797156,0.92600006,0.49409866,0.88900006
10978,10978,0.43788606,0.92600006,0.49400657,0.88900006
10979,10979,0.4378005,0.92600006,0.49391448,0.88900006
10980,10980,0.43771496,0.92600006,0.49382243,0.88900006
10981,10981,0.4376294,0.92600006,0.49373028,0.88900006
10982,10982,0.43754384,0.92600006,0.4936382,0.88900006
10983,10983,0.43745828,0.92600006,0.493546,0.88900006
10984,10984,0.43737277,0.92600006,0.49345413,0.88900006
10985,10985,0.4372873,0.92600006,0.49336234,0.88900006
10986,10986,0.43720186,0.92600006,0.49327046,0.88900006
10987,10987,0.43711647,0.92600006,0.4931786,0.88900006
10988,10988,0.43703106,0.92600006,0.49308676,0.88900006
10989,10989,0.43694568,0.92600006,0.49299487,0.88900006
10990,10990,0.4368602,0.92600006,0.492903,0.88900006
10991,10991,0.43677476,0.92600006,0.49281117,0.88900006
10992,10992,0.43668935,0.92600006,0.49271926,0.89000005
10993,10993,0.4366039,0.92600006,0.4926274,0.89000005
10994,10994,0.43651843,0.92700005,0.49253553,0.89000005
10995,10995,0.43643305,0.92700005,0.49244365,0.89000005
10996,10996,0.43634754,0.92700005,0.49235177,0.89100003
10997,10997,0.43626216,0.92700005,0.49225992,0.89100003
10998,10998,0.43617678,0.92800003,0.49216807,0.89100003
10999,10999,0.43609142,0.92800003,0.4920763,0.89100003
11000,11000,0.43600607,0.92800003,0.49198464,0.89100003
11001,11001,0.43592077,0.92800003,0.49189296,0.89100003
11002,11002,0.43583554,0.92800003,0.4918013,0.89100003
11003,11003,0.4357503,0.92800003,0.49170962,0.89100003
11004,11004,0.435665,0.92800003,0.49161798,0.89100003
11005,11005,0.43557975,0.92800003,0.4915263,0.89100003
11006,11006,0.43549448,0.92800003,0.49143466,0.89100003
11007,11007,0.43540916,0.92800003,0.49134296,0.89100003
11008,11008,0.43532398,0.92800003,0.49125126,0.89100003
11009,11009,0.43523866,0.92800003,0.49115953,0.892
11010,11010,0.43515334,0.92800003,0.4910679,0.892
11011,11011,0.4350681,0.92800003,0.49097618,0.892
11012,11012,0.43498275,0.92800003,0.49088442,0.892
11013,11013,0.43489748,0.92800003,0.49079272,0.892
11014,11014,0.43481213,0.92800003,0.490701,0.892
11015,11015,0.43472686,0.92800003,0.49060926,0.892
11016,11016,0.4346415,0.929,0.49051744,0.892
11017,11017,0.4345562,0.929,0.49042568,0.892
11018,11018,0.43447083,0.93000007,0.49033394,0.892
11019,11019,0.43438548,0.93000007,0.49024215,0.892
11020,11020,0.4343001,0.93000007,0.49015042,0.892
11021,11021,0.43421474,0.93000007,0.49005848,0.892
11022,11022,0.43412927,0.93000007,0.48996675,0.892
11023,11023,0.4340439,0.93000007,0.48987493,0.892
11024,11024,0.43395853,0.93000007,0.4897831,0.892
11025,11025,0.43387303,0.93000007,0.4896913,0.892
11026,11026,0.43378755,0.93000007,0.48959944,0.892
11027,11027,0.43370214,0.93000007,0.4895076,0.892
11028,11028,0.43361673,0.93000007,0.4894158,0.892
11029,11029,0.43353134,0.93000007,0.48932397,0.892
11030,11030,0.4334458,0.93000007,0.48923203,0.892
11031,11031,0.43336046,0.93000007,0.48914024,0.892
11032,11032,0.43327492,0.93000007,0.48904836,0.892
11033,11033,0.43318948,0.93000007,0.4889565,0.89300007
11034,11034,0.43310407,0.93000007,0.48886463,0.89300007
11035,11035,0.43301854,0.93000007,0.48877272,0.89300007
11036,11036,0.43293306,0.93000007,0.48868087,0.89300007
11037,11037,0.43284762,0.93000007,0.48858902,0.89300007
11038,11038,0.43276215,0.93000007,0.48849714,0.89300007
11039,11039,0.43267667,0.93000007,0.48840523,0.89300007
11040,11040,0.4325912,0.93000007,0.48831344,0.89300007
11041,11041,0.43250576,0.93000007,0.4882216,0.89300007
11042,11042,0.4324203,0.93000007,0.4881297,0.89300007
11043,11043,0.4323349,0.93000007,0.48803785,0.89300007
11044,11044,0.4322494,0.93000007,0.48794594,0.89300007
11045,11045,0.43216392,0.93000007,0.4878541,0.89300007
11046,11046,0.43207842,0.93000007,0.4877622,0.89300007
11047,11047,0.43199298,0.93000007,0.48767024,0.89300007
11048,11048,0.4319074,0.93000007,0.4875784,0.89300007
11049,11049,0.4318219,0.93000007,0.4874865,0.89300007
11050,11050,0.43173647,0.93000007,0.4873946,0.89300007
11051,11051,0.43165097,0.93000007,0.48730263,0.89300007
11052,11052,0.43156534,0.93000007,0.48721075,0.89300007
11053,11053,0.4314799,0.93000007,0.48711878,0.89300007
11054,11054,0.4313943,0.93000007,0.48702684,0.89300007
11055,11055,0.43130875,0.93000007,0.48693487,0.89300007
11056,11056,0.43122318,0.93000007,0.48684293,0.89300007
11057,11057,0.43113762,0.93000007,0.48675096,0.89400005
11058,11058,0.43105206,0.929,0.48665905,0.89400005
11059,11059,0.43096653,0.929,0.48656708,0.89400005
11060,11060,0.430881,0.929,0.4864751,0.89400005
11061,11061,0.43079546,0.929,0.48638323,0.89400005
11062,11062,0.43071002,0.929,0.48629153,0.89400005
11063,11063,0.4306247,0.929,0.48619992,0.89400005
11064,11064,0.4305393,0.929,0.48610827,0.89400005
11065,11065,0.43045402,0.929,0.48601666,0.89400005
11066,11066,0.4303687,0.929,0.48592502,0.89400005
11067,11067,0.43028343,0.929,0.48583335,0.89500004
11068,11068,0.43019813,0.929,0.48574167,0.89500004
11069,11069,0.4301128,0.929,0.48565003,0.89500004
11070,11070,0.43002743,0.929,0.4855583,0.89500004
11071,11071,0.42994216,0.929,0.48546675,0.89500004
11072,11072,0.429857,0.929,0.48537526,0.89500004
11073,11073,0.42977175,0.929,0.48528358,0.89500004
11074,11074,0.42968652,0.929,0.485192,0.89500004
11075,11075,0.42960128,0.929,0.48510045,0.89500004
11076,11076,0.42951602,0.929,0.4850089,0.89500004
11077,11077,0.4294308,0.929,0.48491728,0.89500004
11078,11078,0.42934552,0.929,0.48482573,0.89500004
11079,11079,0.42926025,0.929,0.4847341,0.89500004
11080,11080,0.42917502,0.929,0.48464254,0.89500004
11081,11081,0.42908973,0.929,0.4845509,0.89500004
11082,11082,0.42900443,0.929,0.48445925,0.89500004
11083,11083,0.42891914,0.929,0.4843676,0.89500004
11084,11084,0.42883387,0.929,0.484276,0.89500004
11085,11085,0.4287486,0.93000007,0.48418453,0.896
11086,11086,0.42866343,0.93000007,0.48409313,0.896
11087,11087,0.42857826,0.93000007,0.48400167,0.896
11088,11088,0.4284931,0.93000007,0.4839102,0.896
11089,11089,0.4284079,0.93100005,0.48381874,0.896
11090,11090,0.42832276,0.93100005,0.48372728,0.896
11091,11091,0.4282376,0.93100005,0.4836358,0.896
11092,11092,0.4281524,0.93100005,0.4835444,0.896
11093,11093,0.42806718,0.93100005,0.4834529,0.896
11094,11094,0.42798203,0.93100005,0.48336136,0.896
11095,11095,0.4278968,0.93100005,0.48326987,0.896
11096,11096,0.42781156,0.93100005,0.48317838,0.896
11097,11097,0.42772633,0.93100005,0.48308685,0.896
11098,11098,0.4276411,0.93100005,0.48299527,0.896
11099,11099,0.42755583,0.93100005,0.48290375,0.896
11100,11100,0.42747054,0.93100005,0.4828122,0.896
11101,11101,0.42738527,0.93100005,0.48272064,0.896
11102,11102,0.42729998,0.93100005,0.48262906,0.896
11103,11103,0.4272147,0.93100005,0.48253748,0.896
11104,11104,0.42712942,0.93100005,0.482446,0.896
11105,11105,0.42704412,0.93100005,0.48235443,0.896
11106,11106,0.42695886,0.93100005,0.48226294,0.896
11107,11107,0.42687356,0.93100005,0.48217148,0.896
11108,11108,0.42678824,0.93100005,0.48207992,0.896
11109,11109,0.42670295,0.93100005,0.4819884,0.896
11110,11110,0.42661762,0.93100005,0.48189688,0.896
11111,11111,0.42653227,0.93100005,0.48180532,0.896
11112,11112,0.4264469,0.93100005,0.48171374,0.896
11113,11113,0.4263616,0.93100005,0.48162222,0.896
11114,11114,0.42627627,0.93100005,0.48153064,0.896
11115,11115,0.42619094,0.93100005,0.48143905,0.896
11116,11116,0.42610562,0.93100005,0.4813475,0.896
11117,11117,0.4260203,0.93100005,0.4812559,0.896
11118,11118,0.42593488,0.93100005,0.48116437,0.896
11119,11119,0.42584962,0.93100005,0.4810728,0.896
11120,11120,0.42576423,0.93100005,0.4809813,0.896
11121,11121,0.42567885,0.93100005,0.48088965,0.896
11122,11122,0.42559347,0.93100005,0.48079813,0.896
11123,11123,0.4255081,0.93100005,0.4807065,0.896
11124,11124,0.42542276,0.93100005,0.48061496,0.896
11125,11125,0.42533746,0.93100005,0.4805234,0.896
11126,11126,0.42525202,0.93100005,0.48043185,0.896
11127,11127,0.42516664,0.93100005,0.48034027,0.896
11128,11128,0.42508122,0.93100005,0.4802487,0.897
11129,11129,0.4249958,0.93100005,0.48015705,0.897
11130,11130,0.4249105,0.93100005,0.48006546,0.897
11131,11131,0.42482504,0.93100005,0.47997376,0.897
11132,11132,0.42473957,0.93100005,0.47988218,0.897
11133,11133,0.42465416,0.93100005,0.4797906,0.897
11134,11134,0.4245687,0.93100005,0.47969893,0.897
11135,11135,0.42448327,0.93100005,0.4796073,0.897
11136,11136,0.42439783,0.93200004,0.4795157,0.897
11137,11137,0.4243124,0.93200004,0.479424,0.897
11138,11138,0.42422706,0.93200004,0.47933236,0.897
11139,11139,0.42414153,0.93200004,0.4792407,0.897
11140,11140,0.42405614,0.93200004,0.479149,0.89800006
11141,11141,0.42397067,0.93200004,0.4790574,0.89800006
11142,11142,0.42388523,0.93200004,0.47896573,0.89800006
11143,11143,0.42379972,0.93200004,0.47887406,0.89800006
11144,11144,0.42371425,0.93200004,0.47878233,0.89800006
11145,11145,0.42362878,0.93200004,0.47869068,0.89800006
11146,11146,0.4235433,0.93200004,0.47859895,0.89800006
11147,11147,0.4234578,0.93200004,0.47850734,0.89800006
11148,11148,0.42337236,0.93200004,0.4784156,0.89800006
11149,11149,0.42328683,0.93200004,0.47832388,0.89800006
11150,11150,0.42320135,0.933,0.47823215,0.89800006
11151,11151,0.4231158,0.933,0.4781404,0.89800006
11152,11152,0.42303023,0.933,0.47804874,0.89800006
11153,11153,0.42294464,0.933,0.47795692,0.89800006
11154,11154,0.4228591,0.933,0.4778651,0.89800006
11155,11155,0.42277348,0.934,0.47777334,0.89800006
11156,11156,0.4226879,0.934,0.47768155,0.89800006
11157,11157,0.4226022,0.934,0.47758973,0.89800006
11158,11158,0.42251658,0.934,0.47749782,0.89800006
11159,11159,0.42243096,0.934,0.47740602,0.89800006
11160,11160,0.42234537,0.934,0.47731414,0.89800006
11161,11161,0.42225972,0.934,0.47722232,0.89800006
11162,11162,0.42217407,0.934,0.47713044,0.89800006
11163,11163,0.42208835,0.934,0.4770386,0.89800006
11164,11164,0.42200267,0.934,0.47694674,0.89800006
11165,11165,0.42191705,0.934,0.47685492,0.89800006
11166,11166,0.4218313,0.934,0.47676304,0.89800006
11167,11167,0.4217456,0.934,0.47667122,0.89800006
11168,11168,0.42165998,0.934,0.47657943,0.89800006
11169,11169,0.42157435,0.934,0.4764877,0.89800006
11170,11170,0.42148882,0.934,0.4763959,0.89800006
11171,11171,0.4214032,0.934,0.47630417,0.89800006
11172,11172,0.42131758,0.934,0.47621232,0.89800006
11173,11173,0.42123196,0.934,0.47612053,0.89800006
11174,11174,0.42114627,0.934,0.47602874,0.89800006
11175,11175,0.4210606,0.934,0.4759369,0.89900005
11176,11176,0.4209749,0.934,0.47584507,0.89900005
11177,11177,0.42088926,0.934,0.47575322,0.89900005
11178,11178,0.42080355,0.934,0.4756614,0.89900005
11179,11179,0.42071784,0.934,0.47556955,0.89900005
11180,11180,0.42063218,0.93500006,0.47547767,0.89900005
11181,11181,0.42054644,0.93500006,0.47538581,0.90000004
11182,11182,0.4204607,0.93500006,0.47529384,0.90000004
11183,11183,0.4203749,0.93600005,0.47520193,0.90000004
11184,11184,0.42028913,0.93600005,0.47511002,0.90000004
11185,11185,0.42020333,0.93600005,0.4750181,0.90000004
11186,11186,0.4201176,0.93600005,0.4749262,0.90000004
11187,11187,0.42003182,0.93600005,0.4748344,0.90000004
11188,11188,0.41994607,0.93600005,0.47474256,0.90000004
11189,11189,0.41986033,0.93600005,0.4746508,0.90000004
11190,11190,0.4197745,0.93600005,0.47455898,0.90000004
11191,11191,0.4196888,0.93600005,0.47446713,0.90000004
11192,11192,0.41960308,0.93600005,0.4743753,0.901
11193,11193,0.41951728,0.93600005,0.47428343,0.901
11194,11194,0.41943154,0.93600005,0.47419155,0.901
11195,11195,0.41934577,0.93600005,0.47409967,0.901
11196,11196,0.41925994,0.93600005,0.4740078,0.901
11197,11197,0.41917416,0.93600005,0.47391585,0.901
11198,11198,0.41908833,0.93600005,0.4738239,0.901
11199,11199,0.41900253,0.93600005,0.47373202,0.901
11200,11200,0.41891664,0.93600005,0.47364,0.90300006
11201,11201,0.4188308,0.93600005,0.47354805,0.90300006
11202,11202,0.41874498,0.93600005,0.47345614,0.90300006
11203,11203,0.4186591,0.93600005,0.47336423,0.90300006
11204,11204,0.41857323,0.93600005,0.47327223,0.90300006
11205,11205,0.4184874,0.93600005,0.4731802,0.90300006
11206,11206,0.41840148,0.93600005,0.47308823,0.90300006
11207,11207,0.4183156,0.93600005,0.47299626,0.90300006
11208,11208,0.4182297,0.93600005,0.4729042,0.90300006
11209,11209,0.41814378,0.93600005,0.47281224,0.90300006
11210,11210,0.4180578,0.93600005,0.47272018,0.90300006
11211,11211,0.41797188,0.93600005,0.47262818,0.90300006
11212,11212,0.41788593,0.93600005,0.47253615,0.90300006
11213,11213,0.41779995,0.93600005,0.47244406,0.90300006
11214,11214,0.417714,0.93600005,0.472352,0.90300006
11215,11215,0.41762802,0.93600005,0.47226,0.90300006
11216,11216,0.41754204,0.93600005,0.472168,0.90300006
11217,11217,0.4174561,0.93600005,0.47207588,0.90300006
11218,11218,0.4173701,0.93600005,0.47198388,0.90300006
11219,11219,0.4172841,0.93600005,0.47189176,0.90300006
11220,11220,0.41719818,0.93600005,0.47179976,0.90300006
11221,11221,0.4171122,0.93600005,0.47170767,0.90300006
11222,11222,0.41702613,0.93600005,0.47161555,0.90300006
11223,11223,0.41694018,0.93600005,0.47152355,0.90300006
11224,11224,0.41685417,0.93600005,0.4714315,0.90300006
11225,11225,0.41676822,0.93600005,0.47133937,0.90300006
11226,11226,0.4166822,0.93600005,0.47124732,0.90300006
11227,11227,0.41659617,0.93600005,0.4711553,0.90300006
11228,11228,0.41651016,0.93600005,0.47106323,0.90300006
11229,11229,0.41642416,0.93600005,0.4709711,0.90300006
11230,11230,0.41633812,0.93600005,0.47087905,0.90300006
11231,11231,0.41625205,0.93600005,0.47078705,0.90300006
11232,11232,0.41616604,0.93600005,0.47069496,0.90300006
11233,11233,0.41607994,0.93600005,0.47060287,0.90300006
11234,11234,0.41599387,0.93600005,0.47051072,0.90300006
11235,11235,0.4159078,0.93600005,0.47041863,0.90300006
11236,11236,0.41582173,0.93600005,0.4703265,0.90300006
11237,11237,0.41573557,0.93600005,0.47023436,0.90300006
11238,11238,0.4156495,0.93600005,0.47014228,0.90300006
11239,11239,0.4155634,0.93600005,0.4700501,0.90300006
11240,11240,0.41547728,0.93600005,0.469958,0.90300006
11241,11241,0.41539115,0.93600005,0.46986586,0.90300006
11242,11242,0.415305,0.93600005,0.46977377,0.90300006
11243,11243,0.41521883,0.93600005,0.46968162,0.90300006
11244,11244,0.41513276,0.93600005,0.4695895,0.90300006
11245,11245,0.4150466,0.93600005,0.46949723,0.90300006
11246,11246,0.41496077,0.93600005,0.46940678,0.90300006
11247,11247,0.41487667,0.93600005,0.46931827,0.90300006
11248,11248,0.41479388,0.93600005,0.4692297,0.90300006
11249,11249,0.41471112,0.93600005,0.4691412,0.90300006
11250,11250,0.4146283,0.93600005,0.46905267,0.90300006
11251,11251,0.41454548,0.93600005,0.46896413,0.90300006
11252,11252,0.41446266,0.93600005,0.46887556,0.90300006
11253,11253,0.41437984,0.93600005,0.46878704,0.90300006
11254,11254,0.41429695,0.93600005,0.46869856,0.90300006
11255,11255,0.41421422,0.93600005,0.46861008,0.90300006
11256,11256,0.4141314,0.93600005,0.46852162,0.90300006
11257,11257,0.41404867,0.93600005,0.46843317,0.90300006
11258,11258,0.4139659,0.93600005,0.46834466,0.90300006
11259,11259,0.41388312,0.93600005,0.46825618,0.90300006
11260,11260,0.41380042,0.93600005,0.46816766,0.90300006
11261,11261,0.41371766,0.93600005,0.4680792,0.90300006
11262,11262,0.41363487,0.93600005,0.46799073,0.90300006
11263,11263,0.4135521,0.93600005,0.46790218,0.90300006
11264,11264,0.41346934,0.93600005,0.46781367,0.90300006
11265,11265,0.41338655,0.93600005,0.46772522,0.90300006
11266,11266,0.41330376,0.93600005,0.46763667,0.90300006
11267,11267,0.41322097,0.93600005,0.46754816,0.90300006
11268,11268,0.41313818,0.93600005,0.46745977,0.90300006
11269,11269,0.41305554,0.93600005,0.46737146,0.90300006
11270,11270,0.4129729,0.93600005,0.46728304,0.90300006
11271,11271,0.41289026,0.93600005,0.46719474,0.90300006
11272,11272,0.41280767,0.93600005,0.46710643,0.90300006
11273,11273,0.41272506,0.93600005,0.46701807,0.90300006
11274,11274,0.41264242,0.93600005,0.46692964,0.90300006
11275,11275,0.41255978,0.93600005,0.4668413,0.90300006
11276,11276,0.4124772,0.93600005,0.46675292,0.90300006
11277,11277,0.41239452,0.93600005,0.46666452,0.90300006
11278,11278,0.41231188,0.93600005,0.46657616,0.90300006
11279,11279,0.41222927,0.93600005,0.46648782,0.90300006
11280,11280,0.41214657,0.93600005,0.46639928,0.90300006
11281,11281,0.4120639,0.93600005,0.46631095,0.90300006
11282,11282,0.41198117,0.93600005,0.46622247,0.90300006
11283,11283,0.41189852,0.93600005,0.46613413,0.90400004
11284,11284,0.41181588,0.93600005,0.4660458,0.90500003
11285,11285,0.41173327,0.93600005,0.4659574,0.90500003
11286,11286,0.41165063,0.93600005,0.46586904,0.90500003
11287,11287,0.41156796,0.93600005,0.46578068,0.90500003
11288,11288,0.41148528,0.93600005,0.46569222,0.90500003
11289,11289,0.41140267,0.93600005,0.46560407,0.90500003
11290,11290,0.4113201,0.93600005,0.46551582,0.90500003
11291,11291,0.41123754,0.93600005,0.46542752,0.90500003
11292,11292,0.41115507,0.93600005,0.4653394,0.90500003
11293,11293,0.41107264,0.93600005,0.46525127,0.90500003
11294,11294,0.41099027,0.93600005,0.46516326,0.906
11295,11295,0.4109079,0.93600005,0.46507517,0.906
11296,11296,0.41082546,0.93600005,0.46498698,0.906
11297,11297,0.41074306,0.93600005,0.46489885,0.906
11298,11298,0.4106606,0.93600005,0.46481076,0.906
11299,11299,0.4105782,0.93600005,0.4647228,0.906
11300,11300,0.410496,0.93600005,0.4646349,0.906
11301,11301,0.41041368,0.93600005,0.4645469,0.906
11302,11302,0.4103313,0.93600005,0.46445888,0.906
11303,11303,0.410249,0.93600005,0.46437085,0.906
11304,11304,0.41016665,0.93600005,0.4642828,0.906
11305,11305,0.41008425,0.93600005,0.46419472,0.906
11306,11306,0.41000178,0.93600005,0.46410656,0.906
11307,11307,0.40991932,0.93600005,0.46401846,0.906
11308,11308,0.40983686,0.93600005,0.46393025,0.906
11309,11309,0.40975437,0.93600005,0.46384212,0.90700006
11310,11310,0.40967187,0.93600005,0.46375388,0.90700006
11311,11311,0.40958935,0.93600005,0.4636656,0.90700006
11312,11312,0.40950674,0.93600005,0.46357733,0.90700006
11313,11313,0.40942416,0.93600005,0.46348897,0.90800005
11314,11314,0.4093415,0.93600005,0.4634007,0.90800005
11315,11315,0.40925887,0.93700004,0.4633123,0.90800005
11316,11316,0.40917614,0.93700004,0.46322393,0.90800005
11317,11317,0.40909347,0.93700004,0.46313545,0.90800005
11318,11318,0.40901077,0.93700004,0.463047,0.90800005
11319,11319,0.40892798,0.93700004,0.46295848,0.90800005
11320,11320,0.4088452,0.93700004,0.46286994,0.90800005
11321,11321,0.40876234,0.93700004,0.46278146,0.90800005
11322,11322,0.4086796,0.93700004,0.46269283,0.90800005
11323,11323,0.4085967,0.93700004,0.46260434,0.90800005
11324,11324,0.40851387,0.93700004,0.46251562,0.90800005
11325,11325,0.408431,0.93700004,0.46242702,0.90800005
11326,11326,0.40834805,0.93700004,0.46233833,0.90800005
11327,11327,0.4082651,0.93700004,0.46224973,0.90800005
11328,11328,0.40818217,0.93700004,0.462161,0.90800005
11329,11329,0.4080993,0.93700004,0.46207228,0.90800005
11330,11330,0.40801632,0.93700004,0.46198356,0.90800005
11331,11331,0.4079333,0.93700004,0.46189487,0.90800005
11332,11332,0.40785033,0.938,0.46180612,0.90800005
11333,11333,0.4077673,0.938,0.4617173,0.90800005
11334,11334,0.40768424,0.938,0.4616285,0.90800005
11335,11335,0.40760112,0.938,0.4615396,0.90800005
11336,11336,0.407518,0.938,0.46145076,0.90800005
11337,11337,0.40743485,0.938,0.46136183,0.90800005
11338,11338,0.4073517,0.938,0.46127287,0.90800005
11339,11339,0.40726846,0.938,0.46118394,0.90800005
11340,11340,0.40718517,0.938,0.46109495,0.90800005
11341,11341,0.4071019,0.938,0.46100578,0.90800005
11342,11342,0.40701857,0.938,0.46091676,0.90800005
11343,11343,0.4069353,0.938,0.46082768,0.90800005
11344,11344,0.40685186,0.938,0.46073845,0.90800005
11345,11345,0.40676847,0.938,0.4606493,0.90800005
11346,11346,0.40668505,0.938,0.46056014,0.90800005
11347,11347,0.40660158,0.938,0.46047086,0.90800005
11348,11348,0.40651804,0.938,0.46038163,0.90800005
11349,11349,0.40643457,0.938,0.46029228,0.90800005
11350,11350,0.4063511,0.938,0.46020296,0.90900004
11351,11351,0.4062675,0.938,0.4601136,0.90900004
11352,11352,0.406184,0.938,0.46002436,0.90900004
11353,11353,0.4061006,0.938,0.45993528,0.90900004
11354,11354,0.40601724,0.938,0.45984605,0.90900004
11355,11355,0.4059338,0.938,0.4597569,0.90900004
11356,11356,0.40585035,0.938,0.45966762,0.90900004
11357,11357,0.4057669,0.938,0.45957848,0.91
11358,11358,0.4056834,0.938,0.45948917,0.91
11359,11359,0.4055999,0.938,0.45939982,0.91
11360,11360,0.40551636,0.938,0.4593105,0.91
11361,11361,0.40543282,0.938,0.45922124,0.91
11362,11362,0.40534925,0.938,0.45913196,0.91
11363,11363,0.4052657,0.938,0.45904255,0.91
11364,11364,0.40518212,0.938,0.45895317,0.91
11365,11365,0.40509856,0.938,0.45886382,0.91
11366,11366,0.40501496,0.938,0.45877442,0.91
11367,11367,0.4049314,0.938,0.45868495,0.91
11368,11368,0.40484774,0.938,0.45859554,0.9110001
11369,11369,0.40476412,0.938,0.45850605,0.9110001
11370,11370,0.40468037,0.93900007,0.45841655,0.9110001
11371,11371,0.4045967,0.93900007,0.458327,0.91200006
11372,11372,0.40451297,0.93900007,0.45823747,0.91200006
11373,11373,0.4044293,0.93900007,0.4581479,0.91200006
11374,11374,0.40434548,0.93900007,0.4580583,0.91200006
11375,11375,0.4042617,0.93900007,0.45796877,0.91200006
11376,11376,0.4041779,0.93900007,0.4578792,0.91200006
11377,11377,0.40409413,0.93900007,0.45778954,0.91200006
11378,11378,0.40401033,0.93900007,0.45769987,0.91200006
11379,11379,0.40392652,0.93900007,0.45761016,0.91200006
11380,11380,0.4038426,0.93900007,0.45752043,0.91200006
11381,11381,0.40375876,0.93900007,0.45743078,0.91200006
11382,11382,0.40367484,0.93900007,0.45734102,0.91200006
11383,11383,0.40359095,0.93900007,0.45725128,0.91200006
11384,11384,0.40350702,0.94000006,0.45716152,0.91200006
11385,11385,0.40342313,0.94000006,0.45707184,0.91200006
11386,11386,0.40333927,0.94100004,0.45698205,0.91200006
11387,11387,0.40325528,0.94100004,0.45689225,0.91200006
11388,11388,0.4031713,0.94100004,0.45680252,0.91300005
11389,11389,0.4030874,0.94100004,0.45671266,0.91300005
11390,11390,0.40300336,0.94100004,0.45662287,0.91300005
11391,11391,0.40291944,0.94100004,0.45653298,0.91300005
11392,11392,0.40283543,0.94100004,0.45644322,0.91300005
11393,11393,0.4027514,0.94100004,0.45635337,0.91300005
11394,11394,0.40266743,0.94100004,0.45626345,0.91300005
11395,11395,0.40258342,0.94100004,0.45617363,0.91300005
11396,11396,0.40249935,0.94100004,0.45608374,0.91300005
11397,11397,0.4024153,0.94100004,0.45599383,0.91300005
11398,11398,0.40233123,0.94100004,0.45590398,0.91300005
11399,11399,0.40224728,0.94100004,0.45581412,0.91300005
11400,11400,0.40216324,0.94100004,0.45572427,0.91300005
11401,11401,0.40207922,0.94100004,0.4556344,0.91300005
11402,11402,0.40199515,0.94100004,0.45554447,0.91300005
11403,11403,0.40191105,0.94100004,0.45545456,0.91300005
11404,11404,0.40182698,0.94100004,0.4553646,0.91300005
11405,11405,0.40174288,0.94100004,0.45527458,0.91300005
11406,11406,0.4016588,0.94100004,0.45518464,0.91300005
11407,11407,0.4015747,0.94100004,0.45509484,0.91300005
11408,11408,0.40149057,0.94100004,0.45500496,0.91300005
11409,11409,0.4014066,0.94100004,0.4549153,0.91300005
11410,11410,0.4013226,0.94100004,0.4548255,0.91300005
11411,11411,0.40123853,0.94100004,0.45473564,0.91300005
11412,11412,0.4011545,0.94100004,0.45464587,0.91300005
11413,11413,0.40107042,0.94100004,0.454556,0.91300005
11414,11414,0.40098637,0.94100004,0.45446613,0.91300005
11415,11415,0.40090224,0.94100004,0.4543762,0.91300005
11416,11416,0.40081814,0.94100004,0.45428628,0.91300005
11417,11417,0.40073398,0.94100004,0.4541964,0.91300005
11418,11418,0.4006498,0.94100004,0.45410642,0.91300005
11419,11419,0.40056562,0.94100004,0.45401642,0.91300005
11420,11420,0.40048146,0.94100004,0.45392647,0.91300005
11421,11421,0.40039724,0.94100004,0.45383644,0.91300005
11422,11422,0.4003131,0.94100004,0.45374644,0.91300005
11423,11423,0.4002289,0.94100004,0.45365646,0.91300005
11424,11424,0.4001447,0.94100004,0.45356637,0.91300005
11425,11425,0.40006047,0.94100004,0.4534764,0.91300005
11426,11426,0.39997613,0.94100004,0.45338625,0.91300005
11427,11427,0.39989194,0.94100004,0.4532962,0.91300005
11428,11428,0.39980763,0.94100004,0.45320603,0.91300005
11429,11429,0.39972335,0.94100004,0.453116,0.91300005
11430,11430,0.3996391,0.94100004,0.45302588,0.91300005
11431,11431,0.39955476,0.94100004,0.45293573,0.91300005
11432,11432,0.3994705,0.94100004,0.45284557,0.91300005
11433,11433,0.3993862,0.94100004,0.45275563,0.91300005
11434,11434,0.39930195,0.94100004,0.45266557,0.91300005
11435,11435,0.39921778,0.94100004,0.45257556,0.91300005
11436,11436,0.39913353,0.94100004,0.45248553,0.91300005
11437,11437,0.39904928,0.94100004,0.45239547,0.91300005
11438,11438,0.39896512,0.94100004,0.45230544,0.91300005
11439,11439,0.39888084,0.94100004,0.4522154,0.91300005
11440,11440,0.39879662,0.94100004,0.45212537,0.91300005
11441,11441,0.3987124,0.94100004,0.45203528,0.91300005
11442,11442,0.39862815,0.94100004,0.45194516,0.91300005
11443,11443,0.39854386,0.94100004,0.4518551,0.91300005
11444,11444,0.39845955,0.94100004,0.45176497,0.91300005
11445,11445,0.39837533,0.94100004,0.45167488,0.91300005
11446,11446,0.39829102,0.94100004,0.4515847,0.91300005
11447,11447,0.39820674,0.94100004,0.45149463,0.91300005
11448,11448,0.39812243,0.94100004,0.45140445,0.91300005
11449,11449,0.39803803,0.94100004,0.4513143,0.91300005
11450,11450,0.39795372,0.94100004,0.45122415,0.91300005
11451,11451,0.39786938,0.94100004,0.4511339,0.91300005
11452,11452,0.397785,0.94100004,0.45104373,0.91300005
11453,11453,0.39770064,0.94100004,0.45095345,0.91300005
11454,11454,0.3976163,0.94100004,0.45086327,0.91300005
11455,11455,0.39753187,0.94100004,0.45077306,0.91400003
11456,11456,0.39744753,0.94100004,0.4506829,0.91400003
11457,11457,0.39736313,0.94100004,0.45059267,0.91400003
11458,11458,0.3972787,0.94100004,0.45050243,0.91400003
11459,11459,0.39719436,0.94100004,0.4504122,0.91400003
11460,11460,0.39711,0.94100004,0.450322,0.91400003
11461,11461,0.3970256,0.94200003,0.4502318,0.91400003
11462,11462,0.39694113,0.94200003,0.45014146,0.91400003
11463,11463,0.39685676,0.94200003,0.4500512,0.91400003
11464,11464,0.39677233,0.94200003,0.44996095,0.91400003
11465,11465,0.39668795,0.94200003,0.44987074,0.915
11466,11466,0.39660352,0.94200003,0.4497805,0.915
11467,11467,0.39651912,0.94200003,0.4496903,0.915
11468,11468,0.3964347,0.94200003,0.44960004,0.915
11469,11469,0.39635026,0.94200003,0.44950977,0.915
11470,11470,0.3962658,0.94200003,0.44941953,0.915
11471,11471,0.39618134,0.94200003,0.44932923,0.915
11472,11472,0.39609694,0.94200003,0.449239,0.915
11473,11473,0.39601254,0.94200003,0.44914874,0.915
11474,11474,0.3959281,0.94200003,0.44905835,0.915
11475,11475,0.3958437,0.94200003,0.44896808,0.915
11476,11476,0.39575922,0.94200003,0.44887778,0.915
11477,11477,0.39567477,0.94200003,0.44878757,0.915
11478,11478,0.39559034,0.94200003,0.44869727,0.915
11479,11479,0.3955059,0.94200003,0.44860694,0.915
11480,11480,0.39542145,0.94200003,0.44851658,0.915
11481,11481,0.39533687,0.94200003,0.44842628,0.915
11482,11482,0.39525244,0.94200003,0.44833592,0.915
11483,11483,0.39516795,0.94200003,0.44824558,0.915
11484,11484,0.3950834,0.94200003,0.4481552,0.915
11485,11485,0.39499888,0.94200003,0.44806483,0.915
11486,11486,0.39491436,0.94200003,0.44797444,0.915
11487,11487,0.3948298,0.94200003,0.447884,0.915
11488,11488,0.39474526,0.94200003,0.44779366,0.915
11489,11489,0.3946607,0.94200003,0.44770324,0.915
11490,11490,0.39457616,0.94200003,0.44761282,0.915
11491,11491,0.39449158,0.94200003,0.44752243,0.915
11492,11492,0.39440703,0.94200003,0.447432,0.915
11493,11493,0.39432245,0.94200003,0.44734162,0.915
11494,11494,0.39423794,0.94200003,0.4472512,0.915
11495,11495,0.39415333,0.94200003,0.4471608,0.915
11496,11496,0.39406872,0.94200003,0.4470704,0.915
11497,11497,0.39398414,0.94200003,0.44697994,0.915
11498,11498,0.39389956,0.94200003,0.4468895,0.915
11499,11499,0.39381498,0.94200003,0.44679904,0.915
11500,11500,0.39373034,0.94200003,0.4467086,0.915
11501,11501,0.39364576,0.94200003,0.44661817,0.915
11502,11502,0.3935612,0.94200003,0.44652775,0.915
11503,11503,0.39347655,0.94200003,0.44643736,0.915
11504,11504,0.39339218,0.94200003,0.44634718,0.915
11505,11505,0.3933077,0.94200003,0.44625697,0.915
11506,11506,0.3932233,0.94200003,0.4461668,0.915
11507,11507,0.3931389,0.94200003,0.44607654,0.915
11508,11508,0.39305437,0.94200003,0.44598624,0.915
11509,11509,0.39296988,0.94200003,0.44589603,0.915
11510,11510,0.3928854,0.94200003,0.44580582,0.915
11511,11511,0.39280093,0.94200003,0.44571552,0.915
11512,11512,0.39271653,0.94200003,0.44562528,0.915
11513,11513,0.39263207,0.94200003,0.44553497,0.915
11514,11514,0.39254767,0.94200003,0.44544476,0.915
11515,11515,0.39246324,0.94200003,0.44535446,0.915
11516,11516,0.39237884,0.94200003,0.4452643,0.915
11517,11517,0.3922944,0.943,0.445174,0.915
11518,11518,0.39220998,0.943,0.44508377,0.915
11519,11519,0.39212564,0.943,0.44499353,0.915
11520,11520,0.39204115,0.943,0.44490325,0.915
11521,11521,0.3919568,0.943,0.44481304,0.915
11522,11522,0.39187244,0.943,0.44472277,0.915
11523,11523,0.39178798,0.943,0.44463247,0.915
11524,11524,0.39170358,0.943,0.4445422,0.915
11525,11525,0.39161912,0.943,0.4444519,0.915
11526,11526,0.39153472,0.943,0.44436157,0.915
11527,11527,0.39145026,0.943,0.44427127,0.915
11528,11528,0.39136577,0.943,0.444181,0.915
11529,11529,0.3912814,0.943,0.44409066,0.915
11530,11530,0.39119682,0.943,0.44400033,0.915
11531,11531,0.39111245,0.943,0.44391,0.915
11532,11532,0.39102793,0.943,0.44381967,0.915
11533,11533,0.3909434,0.943,0.44372937,0.915
11534,11534,0.39085898,0.943,0.44363895,0.915
11535,11535,0.39077446,0.943,0.44354862,0.915
11536,11536,0.39068997,0.94400007,0.4434583,0.915
11537,11537,0.3906055,0.94400007,0.443368,0.915
11538,11538,0.3905211,0.94600004,0.4432778,0.915
11539,11539,0.39043662,0.94600004,0.44318753,0.915
11540,11540,0.3903522,0.94600004,0.44309723,0.915
11541,11541,0.3902678,0.94600004,0.44300702,0.915
11542,11542,0.3901834,0.94600004,0.44291678,0.915
11543,11543,0.39009896,0.94600004,0.44282657,0.915
11544,11544,0.39001456,0.94600004,0.44273627,0.915
11545,11545,0.38993013,0.94600004,0.44264612,0.91600007
11546,11546,0.38984576,0.94600004,0.44255587,0.91600007
11547,11547,0.38976136,0.94600004,0.4424656,0.91600007
11548,11548,0.389677,0.94600004,0.44237542,0.91600007
11549,11549,0.38959256,0.94600004,0.44228512,0.91600007
11550,11550,0.38950816,0.94600004,0.44219485,0.91600007
11551,11551,0.38942376,0.94600004,0.44210464,0.91700006
11552,11552,0.38933936,0.94600004,0.4420144,0.91700006
11553,11553,0.3892549,0.94600004,0.44192412,0.91700006
11554,11554,0.38917056,0.94600004,0.4418339,0.91700006
11555,11555,0.38908613,0.94600004,0.4417436,0.91700006
11556,11556,0.3890017,0.94600004,0.44165334,0.91700006
11557,11557,0.38891733,0.94600004,0.4415631,0.91700006
11558,11558,0.3888329,0.94600004,0.4414729,0.91700006
11559,11559,0.38874853,0.94600004,0.44138262,0.91700006
11560,11560,0.38866407,0.94600004,0.44129238,0.91700006
11561,11561,0.3885797,0.94600004,0.44120213,0.91700006
11562,11562,0.38849527,0.94600004,0.4411119,0.91700006
11563,11563,0.3884108,0.94600004,0.44102165,0.91700006
11564,11564,0.38832644,0.94600004,0.4409314,0.91700006
11565,11565,0.38824204,0.94600004,0.44084114,0.91700006
11566,11566,0.38815767,0.94600004,0.44075087,0.91700006
11567,11567,0.3880732,0.94600004,0.44066063,0.91700006
11568,11568,0.3879888,0.94600004,0.4405704,0.91700006
11569,11569,0.38790444,0.94600004,0.44048014,0.91800004
11570,11570,0.38781998,0.94600004,0.44038993,0.91800004
11571,11571,0.3877356,0.94600004,0.44029966,0.91800004
11572,11572,0.38765118,0.94600004,0.4402095,0.91800004
11573,11573,0.38756683,0.94600004,0.44011924,0.91800004
11574,11574,0.38748243,0.94600004,0.44002905,0.91800004
11575,11575,0.38739803,0.94600004,0.4399388,0.91800004
11576,11576,0.38731363,0.94600004,0.4398486,0.91800004
11577,11577,0.3872293,0.94600004,0.4397583,0.91800004
11578,11578,0.3871449,0.94600004,0.43966812,0.91800004
11579,11579,0.3870605,0.94600004,0.4395779,0.91800004
11580,11580,0.3869761,0.94600004,0.43948776,0.91800004
11581,11581,0.38689172,0.94600004,0.43939757,0.91800004
11582,11582,0.38680732,0.94600004,0.43930736,0.91800004
11583,11583,0.38672295,0.94600004,0.43921724,0.91800004
11584,11584,0.38663855,0.94600004,0.43912703,0.91800004
11585,11585,0.3865542,0.94600004,0.43903685,0.91800004
11586,11586,0.3864698,0.94600004,0.4389467,0.91800004
11587,11587,0.38638553,0.94600004,0.4388566,0.91800004
11588,11588,0.3863012,0.94600004,0.4387665,0.91800004
11589,11589,0.38621682,0.94600004,0.43867636,0.91800004
11590,11590,0.3861326,0.94600004,0.4385862,0.91800004
11591,11591,0.38604817,0.94600004,0.4384961,0.91800004
11592,11592,0.38596392,0.94600004,0.43840605,0.91800004
11593,11593,0.3858797,0.94600004,0.43831587,0.91800004
11594,11594,0.38579535,0.94600004,0.4382259,0.91800004
11595,11595,0.38571113,0.94600004,0.43813577,0.91800004
11596,11596,0.38562688,0.94600004,0.4380459,0.91800004
11597,11597,0.38554266,0.94600004,0.43795595,0.91800004
11598,11598,0.38545853,0.94600004,0.43786603,0.91800004
11599,11599,0.3853743,0.94600004,0.43777612,0.91800004
11600,11600,0.38529018,0.947,0.43768623,0.91800004
11601,11601,0.38520607,0.947,0.43759638,0.91800004
11602,11602,0.385122,0.947,0.4375065,0.91800004
11603,11603,0.38503784,0.947,0.4374166,0.91800004
11604,11604,0.38495377,0.947,0.43732676,0.91800004
11605,11605,0.3848697,0.947,0.4372369,0.919
11606,11606,0.38478562,0.947,0.4371471,0.919
11607,11607,0.3847016,0.947,0.4370573,0.919
11608,11608,0.3846175,0.947,0.43696743,0.919
11609,11609,0.38453346,0.947,0.43687764,0.919
11610,11610,0.38444942,0.947,0.43678784,0.919
11611,11611,0.38436538,0.947,0.43669802,0.919
11612,11612,0.38428137,0.947,0.4366082,0.919
11613,11613,0.38419732,0.947,0.43651837,0.919
11614,11614,0.38411328,0.947,0.43642855,0.92
11615,11615,0.38402933,0.947,0.43633875,0.92
11616,11616,0.38394526,0.947,0.43624896,0.92
11617,11617,0.38386124,0.947,0.43615916,0.92
11618,11618,0.3837773,0.947,0.4360694,0.92
11619,11619,0.38369328,0.947,0.43597957,0.92
11620,11620,0.3836093,0.947,0.43588987,0.92
11621,11621,0.3835253,0.947,0.43580014,0.92
11622,11622,0.38344136,0.947,0.43571046,0.92
11623,11623,0.3833574,0.947,0.43562073,0.92
11624,11624,0.38327348,0.947,0.43553102,0.92
11625,11625,0.38318953,0.947,0.43544134,0.92
11626,11626,0.38310573,0.947,0.43535176,0.92
11627,11627,0.3830221,0.947,0.4352623,0.92
11628,11628,0.38293844,0.9480001,0.43517286,0.92
11629,11629,0.3828548,0.9480001,0.43508333,0.92
11630,11630,0.38277113,0.9480001,0.43499386,0.92
11631,11631,0.38268757,0.9480001,0.43490443,0.92
11632,11632,0.382604,0.9480001,0.43481532,0.92
11633,11633,0.3825206,0.9480001,0.43472624,0.92
11634,11634,0.3824372,0.9480001,0.43463716,0.92
11635,11635,0.38235387,0.9480001,0.43454808,0.92
11636,11636,0.38227054,0.9480001,0.43445894,0.92
11637,11637,0.38218734,0.9480001,0.43437,0.92
11638,11638,0.38210407,0.9480001,0.43428102,0.92
11639,11639,0.3820208,0.9480001,0.434192,0.92
11640,11640,0.3819376,0.9480001,0.434103,0.92
11641,11641,0.3818543,0.9480001,0.43401405,0.92
11642,11642,0.3817711,0.9480001,0.43392503,0.92
11643,11643,0.3816878,0.9480001,0.433836,0.92
11644,11644,0.38160464,0.9480001,0.43374705,0.92
11645,11645,0.38152143,0.9480001,0.43365815,0.92
11646,11646,0.38143826,0.9480001,0.43356916,0.92
11647,11647,0.381355,0.94900006,0.43348017,0.92
11648,11648,0.3812718,0.94900006,0.43339124,0.92
11649,11649,0.38118863,0.94900006,0.4333023,0.92
11650,11650,0.38110542,0.94900006,0.43321335,0.92
11651,11651,0.38102224,0.94900006,0.43312442,0.92
11652,11652,0.380939,0.94900006,0.43303543,0.92
11653,11653,0.38085586,0.94900006,0.4329465,0.92
11654,11654,0.38077265,0.94900006,0.4328577,0.92
11655,11655,0.38068953,0.94900006,0.4327688,0.92
11656,11656,0.3806064,0.94900006,0.43267995,0.92
11657,11657,0.38052332,0.94900006,0.4325911,0.92
11658,11658,0.38044026,0.94900006,0.43250227,0.92
11659,11659,0.38035715,0.94900006,0.43241337,0.92
11660,11660,0.380274,0.94900006,0.43232462,0.92
11661,11661,0.3801909,0.94900006,0.43223575,0.92100006
11662,11662,0.3801079,0.94900006,0.43214688,0.92100006
11663,11663,0.3800248,0.94900006,0.43205807,0.92100006
11664,11664,0.37994173,0.94900006,0.43196923,0.92100006
11665,11665,0.37985867,0.94900006,0.43188038,0.92100006
11666,11666,0.3797756,0.94900006,0.43179157,0.92100006
11667,11667,0.37969252,0.94900006,0.43170282,0.92100006
11668,11668,0.37960947,0.94900006,0.43161395,0.92100006
11669,11669,0.37952647,0.94900006,0.43152517,0.92100006
11670,11670,0.3794434,0.94900006,0.43143642,0.92100006
11671,11671,0.37936038,0.94900006,0.4313476,0.92100006
11672,11672,0.37927732,0.94900006,0.43125874,0.92100006
11673,11673,0.37919435,0.94900006,0.43117008,0.92100006
11674,11674,0.37911132,0.94900006,0.43108127,0.92200005
11675,11675,0.3790283,0.94900006,0.4309925,0.92200005
11676,11676,0.37894526,0.94900006,0.43090376,0.92200005
11677,11677,0.37886226,0.94900006,0.43081498,0.92200005
11678,11678,0.3787793,0.94900006,0.4307263,0.92200005
11679,11679,0.37869623,0.94900006,0.43063754,0.92200005
11680,11680,0.37861326,0.94900006,0.4305488,0.92200005
11681,11681,0.3785303,0.94900006,0.43046004,0.92200005
11682,11682,0.37844732,0.94900006,0.43037134,0.92200005
11683,11683,0.37836432,0.94900006,0.4302826,0.92200005
11684,11684,0.37828138,0.94900006,0.4301939,0.92200005
11685,11685,0.37819844,0.94900006,0.43010512,0.92200005
11686,11686,0.37811553,0.94900006,0.43001646,0.92200005
11687,11687,0.3780326,0.94900006,0.42992783,0.92200005
11688,11688,0.37794966,0.94900006,0.4298391,0.92200005
11689,11689,0.37786674,0.94900006,0.42975044,0.92200005
11690,11690,0.37778386,0.94900006,0.42966178,0.92200005
11691,11691,0.37770098,0.94900006,0.42957315,0.92200005
11692,11692,0.3776181,0.94900006,0.4294845,0.92200005
11693,11693,0.37753516,0.94900006,0.42939588,0.92200005
11694,11694,0.37745237,0.94900006,0.42930734,0.92200005
11695,11695,0.3773695,0.94900006,0.4292187,0.92200005
11696,11696,0.3772867,0.94900006,0.4291301,0.92200005
11697,11697,0.37720388,0.94900006,0.4290415,0.92200005
11698,11698,0.37712106,0.94900006,0.4289529,0.92200005
11699,11699,0.37703818,0.94900006,0.42886436,0.92200005
11700,11700,0.3769554,0.94900006,0.42877576,0.92200005
11701,11701,0.37687257,0.94900006,0.42868724,0.92200005
11702,11702,0.3767898,0.94900006,0.4285986,0.92200005
11703,11703,0.37670696,0.94900006,0.4285101,0.92200005
11704,11704,0.3766242,0.94900006,0.4284215,0.92200005
11705,11705,0.37654138,0.94900006,0.42833295,0.92200005
11706,11706,0.37645862,0.94900006,0.4282444,0.92200005
11707,11707,0.37637585,0.94900006,0.4281559,0.92200005
11708,11708,0.37629303,0.94900006,0.4280674,0.92200005
11709,11709,0.3762104,0.94900006,0.42797884,0.92200005
11710,11710,0.3761276,0.94900006,0.4278903,0.92200005
11711,11711,0.37604484,0.94900006,0.42780182,0.92200005
11712,11712,0.37596214,0.94900006,0.42771333,0.92200005
11713,11713,0.37587938,0.94900006,0.4276249,0.92200005
11714,11714,0.3757967,0.94900006,0.4275364,0.92200005
11715,11715,0.375714,0.94900006,0.427448,0.92200005
11716,11716,0.37563136,0.94900006,0.4273596,0.92200005
11717,11717,0.37554875,0.94900006,0.42727134,0.92200005
11718,11718,0.37546617,0.94900006,0.42718294,0.92200005
11719,11719,0.37538362,0.94900006,0.4270947,0.92200005
11720,11720,0.37530106,0.94900006,0.42700633,0.92200005
11721,11721,0.37521863,0.94900006,0.42691806,0.92200005
11722,11722,0.37513614,0.94900006,0.42682976,0.92200005
11723,11723,0.37505364,0.94900006,0.42674154,0.92200005
11724,11724,0.37497118,0.94900006,0.42665336,0.92200005
11725,11725,0.37488872,0.94900006,0.42656514,0.92200005
11726,11726,0.3748063,0.94900006,0.42647693,0.92200005
11727,11727,0.37472394,0.94900006,0.4263887,0.92200005
11728,11728,0.37464157,0.94900006,0.4263006,0.92200005
11729,11729,0.37455916,0.95000005,0.4262125,0.92200005
11730,11730,0.37447676,0.95000005,0.42612427,0.92200005
11731,11731,0.37439436,0.95000005,0.42603618,0.92200005
11732,11732,0.3743121,0.95000005,0.42594808,0.92200005
11733,11733,0.37422976,0.95000005,0.42586,0.92200005
11734,11734,0.37414747,0.95000005,0.42577186,0.92200005
11735,11735,0.37406513,0.95000005,0.42568383,0.92200005
11736,11736,0.37398288,0.95000005,0.42559582,0.92200005
11737,11737,0.37390062,0.95000005,0.42550772,0.92200005
11738,11738,0.37381834,0.95000005,0.42541966,0.92200005
11739,11739,0.37373608,0.95000005,0.42533162,0.92200005
11740,11740,0.37365377,0.95000005,0.42524362,0.92200005
11741,11741,0.37357157,0.95000005,0.42515564,0.92200005
11742,11742,0.37348935,0.95000005,0.42506763,0.92200005
11743,11743,0.37340713,0.95100003,0.4249796,0.92200005
11744,11744,0.37332493,0.95100003,0.42489165,0.92200005
11745,11745,0.37324274,0.95100003,0.42480364,0.92200005
11746,11746,0.37316057,0.95100003,0.42471573,0.92200005
11747,11747,0.37307835,0.95100003,0.42462778,0.92200005
11748,11748,0.37299624,0.95100003,0.42453977,0.92200005
11749,11749,0.37291402,0.95100003,0.42445183,0.92200005
11750,11750,0.37283194,0.95100003,0.4243639,0.92200005
11751,11751,0.37274978,0.95100003,0.42427602,0.92200005
11752,11752,0.37266764,0.95100003,0.4241881,0.92200005
11753,11753,0.37258554,0.95100003,0.42410022,0.92300004
11754,11754,0.37250343,0.95100003,0.42401233,0.92300004
11755,11755,0.37242135,0.95100003,0.42392436,0.92300004
11756,11756,0.3723392,0.95100003,0.4238365,0.92300004
11757,11757,0.37225717,0.95100003,0.42374864,0.92300004
11758,11758,0.3721751,0.95100003,0.4236607,0.92300004
11759,11759,0.37209305,0.95100003,0.42357284,0.92300004
11760,11760,0.37201104,0.95100003,0.42348504,0.92300004
11761,11761,0.371929,0.95100003,0.42339712,0.92300004
11762,11762,0.37184697,0.95100003,0.42330936,0.92300004
11763,11763,0.3717649,0.95100003,0.42322147,0.92300004
11764,11764,0.3716829,0.95100003,0.42313367,0.92300004
11765,11765,0.3716009,0.952,0.4230458,0.92300004
11766,11766,0.37151888,0.952,0.42295802,0.92300004
11767,11767,0.37143683,0.952,0.4228702,0.92300004
11768,11768,0.37135488,0.952,0.42278233,0.92300004
11769,11769,0.37127283,0.952,0.4226945,0.92300004
11770,11770,0.37119088,0.952,0.4226067,0.92300004
11771,11771,0.3711089,0.952,0.4225189,0.92300004
11772,11772,0.37102687,0.95300007,0.42243108,0.92300004
11773,11773,0.37094486,0.95300007,0.42234328,0.92300004
11774,11774,0.3708629,0.95300007,0.42225552,0.92300004
11775,11775,0.37078092,0.95300007,0.42216775,0.92300004
11776,11776,0.370699,0.95300007,0.42207998,0.92300004
11777,11777,0.370617,0.95300007,0.4219922,0.92300004
11778,11778,0.370535,0.95300007,0.42190444,0.92300004
11779,11779,0.37045306,0.95300007,0.42181668,0.92300004
11780,11780,0.37037113,0.95300007,0.4217289,0.92300004
11781,11781,0.37028924,0.95300007,0.4216412,0.92300004
11782,11782,0.37020746,0.95300007,0.42155397,0.92300004
11783,11783,0.37012592,0.95300007,0.42146677,0.92300004
11784,11784,0.37004453,0.95300007,0.42137954,0.92300004
11785,11785,0.36996302,0.95300007,0.4212923,0.92300004
11786,11786,0.36988166,0.95300007,0.42120513,0.92300004
11787,11787,0.36980024,0.95400006,0.42111784,0.92300004
11788,11788,0.36971882,0.95400006,0.4210306,0.92300004
11789,11789,0.3696374,0.95400006,0.42094338,0.92300004
11790,11790,0.36955598,0.95400006,0.42085615,0.92300004
11791,11791,0.36947456,0.95400006,0.42076892,0.92300004
11792,11792,0.3693931,0.95400006,0.42068163,0.92300004
11793,11793,0.36931163,0.95400006,0.4205944,0.92300004
11794,11794,0.3692302,0.95400006,0.42050707,0.92300004
11795,11795,0.36914873,0.95400006,0.4204198,0.92300004
11796,11796,0.36906728,0.95400006,0.42033246,0.92300004
11797,11797,0.36898577,0.95400006,0.42024523,0.92300004
11798,11798,0.3689044,0.95400006,0.42015806,0.92300004
11799,11799,0.36882308,0.95400006,0.4200709,0.92300004
11800,11800,0.36874175,0.95400006,0.41998374,0.92300004
11801,11801,0.36866045,0.95400006,0.4198966,0.92300004
11802,11802,0.36857912,0.95400006,0.41980943,0.92300004
11803,11803,0.36849782,0.95400006,0.41972226,0.92300004
11804,11804,0.36841652,0.95400006,0.4196351,0.92300004
11805,11805,0.3683351,0.95400006,0.41954786,0.92300004
11806,11806,0.3682538,0.95400006,0.4194607,0.92300004
11807,11807,0.36817247,0.95400006,0.41937345,0.92300004
11808,11808,0.36809108,0.95400006,0.41928625,0.92300004
11809,11809,0.36800978,0.95400006,0.41919902,0.92300004
11810,11810,0.36792842,0.95500004,0.41911185,0.924
11811,11811,0.36784726,0.95500004,0.41902488,0.9250001
11812,11812,0.3677664,0.95500004,0.41893828,0.9250001
11813,11813,0.3676855,0.95500004,0.41885152,0.9250001
11814,11814,0.3676047,0.95500004,0.41876486,0.9250001
11815,11815,0.36752388,0.95500004,0.4186782,0.9250001
11816,11816,0.36744338,0.95500004,0.41859218,0.9250001
11817,11817,0.36736304,0.95500004,0.41850612,0.9250001
11818,11818,0.3672828,0.95500004,0.41842014,0.9250001
11819,11819,0.36720252,0.95500004,0.418334,0.9250001
11820,11820,0.3671223,0.95500004,0.41824794,0.9250001
11821,11821,0.36704198,0.95500004,0.41816193,0.9250001
11822,11822,0.36696175,0.95500004,0.41807583,0.9250001
11823,11823,0.36688155,0.95500004,0.41798976,0.9250001
11824,11824,0.36680135,0.95500004,0.4179037,0.9250001
11825,11825,0.36672112,0.95500004,0.4178177,0.9250001
11826,11826,0.36664096,0.95500004,0.4177317,0.9250001
11827,11827,0.36656076,0.95500004,0.41764572,0.9250001
11828,11828,0.3664806,0.95500004,0.41755968,0.9250001
11829,11829,0.36640042,0.95500004,0.41747364,0.9250001
11830,11830,0.36632013,0.95500004,0.41738757,0.9250001
11831,11831,0.3662399,0.95500004,0.41730148,0.9250001
11832,11832,0.36615965,0.95500004,0.41721538,0.9250001
11833,11833,0.36607945,0.95500004,0.41712925,0.9250001
11834,11834,0.36599916,0.95500004,0.4170431,0.9250001
11835,11835,0.36591887,0.95600003,0.41695702,0.9250001
11836,11836,0.3658386,0.95600003,0.41687074,0.9250001
11837,11837,0.3657583,0.95600003,0.4167846,0.9250001
11838,11838,0.36567792,0.95600003,0.41669843,0.9250001
11839,11839,0.36559755,0.95600003,0.41661218,0.9250001
11840,11840,0.36551723,0.95600003,0.41652593,0.9250001
11841,11841,0.36543682,0.95600003,0.41643962,0.9250001
11842,11842,0.36535642,0.95600003,0.4163533,0.9250001
11843,11843,0.36527595,0.95600003,0.41626692,0.9250001
11844,11844,0.36519548,0.95600003,0.41618052,0.92600006
11845,11845,0.36511505,0.95600003,0.41609415,0.92600006
11846,11846,0.36503455,0.95600003,0.4160077,0.92600006
11847,11847,0.36495405,0.95600003,0.4159213,0.92600006
11848,11848,0.3648735,0.95600003,0.41583478,0.92600006
11849,11849,0.3647929,0.95600003,0.4157483,0.92600006
11850,11850,0.36471236,0.95600003,0.4156618,0.92600006
11851,11851,0.3646318,0.95600003,0.4155752,0.92600006
11852,11852,0.36455116,0.95600003,0.41548863,0.92600006
11853,11853,0.3644705,0.95600003,0.41540202,0.92600006
11854,11854,0.36438987,0.95600003,0.41531536,0.92600006
11855,11855,0.3643092,0.95600003,0.41522875,0.92600006
11856,11856,0.36422843,0.95600003,0.41514203,0.92600006
11857,11857,0.36414766,0.95600003,0.41505527,0.92600006
11858,11858,0.36406693,0.95600003,0.41496852,0.92600006
11859,11859,0.36398622,0.95600003,0.41488174,0.92600006
11860,11860,0.36390537,0.95600003,0.41479495,0.92600006
11861,11861,0.36382455,0.95600003,0.41470805,0.92600006
11862,11862,0.36374372,0.95600003,0.41462117,0.92600006
11863,11863,0.36366287,0.95600003,0.41453436,0.92600006
11864,11864,0.36358202,0.95600003,0.41444746,0.92600006
11865,11865,0.36350104,0.95600003,0.41436052,0.92600006
11866,11866,0.36342016,0.95600003,0.4142736,0.92600006
11867,11867,0.36333922,0.95600003,0.41418657,0.92600006
11868,11868,0.3632582,0.95600003,0.41409954,0.92600006
11869,11869,0.3631773,0.95600003,0.4140125,0.92600006
11870,11870,0.3630962,0.95600003,0.41392544,0.92600006
11871,11871,0.3630152,0.95600003,0.41383833,0.92600006
11872,11872,0.36293417,0.95600003,0.41375127,0.92600006
11873,11873,0.36285317,0.95600003,0.41366413,0.92600006
11874,11874,0.36277205,0.95600003,0.41357702,0.92600006
11875,11875,0.362691,0.95600003,0.4134898,0.92600006
11876,11876,0.36260983,0.95600003,0.41340268,0.92600006
11877,11877,0.3625287,0.95600003,0.4133154,0.92600006
11878,11878,0.3624476,0.95600003,0.41322815,0.92600006
11879,11879,0.36236638,0.95600003,0.4131409,0.92600006
11880,11880,0.36228523,0.95600003,0.41305354,0.92600006
11881,11881,0.36220402,0.95600003,0.41296625,0.92600006
11882,11882,0.3621228,0.95600003,0.4128789,0.92600006
11883,11883,0.36204153,0.95600003,0.41279143,0.92600006
11884,11884,0.3619603,0.95600003,0.41270405,0.92600006
11885,11885,0.36187902,0.95600003,0.4126166,0.92600006
11886,11886,0.3617977,0.95600003,0.41252908,0.92600006
11887,11887,0.36171633,0.95600003,0.41244158,0.92600006
11888,11888,0.36163503,0.95600003,0.41235402,0.92600006
11889,11889,0.3615536,0.957,0.41226643,0.92600006
11890,11890,0.36147216,0.957,0.41217875,0.92600006
11891,11891,0.36139074,0.957,0.41209114,0.92600006
11892,11892,0.3613093,0.957,0.41200343,0.92600006
11893,11893,0.36122784,0.957,0.41191575,0.92600006
11894,11894,0.3611463,0.957,0.41182798,0.92700005
11895,11895,0.36106476,0.957,0.41174024,0.92700005
11896,11896,0.36098322,0.957,0.41165248,0.92700005
11897,11897,0.36090162,0.957,0.4115646,0.92700005
11898,11898,0.36082008,0.957,0.4114767,0.92700005
11899,11899,0.36073843,0.957,0.41138884,0.92700005
11900,11900,0.3606568,0.957,0.41130093,0.92700005
11901,11901,0.36057505,0.957,0.41121298,0.92700005
11902,11902,0.36049348,0.957,0.41112506,0.92700005
11903,11903,0.36041176,0.957,0.41103706,0.92700005
11904,11904,0.36033008,0.957,0.41094908,0.92700005
11905,11905,0.3602483,0.957,0.41086102,0.92700005
11906,11906,0.36016658,0.957,0.41077298,0.92700005
11907,11907,0.36008483,0.957,0.41068485,0.92700005
11908,11908,0.36000302,0.957,0.41059676,0.92700005
11909,11909,0.35992122,0.957,0.4105086,0.92700005
11910,11910,0.35983944,0.957,0.41042048,0.92700005
11911,11911,0.35975757,0.957,0.41033226,0.92700005
11912,11912,0.35967574,0.957,0.41024408,0.92700005
11913,11913,0.3595939,0.957,0.41015583,0.92700005
11914,11914,0.35951194,0.957,0.4100676,0.92700005
11915,11915,0.35943007,0.957,0.40997928,0.92700005
11916,11916,0.3593481,0.957,0.409891,0.92700005
11917,11917,0.35926616,0.957,0.4098027,0.92700005
11918,11918,0.35918424,0.957,0.4097143,0.92700005
11919,11919,0.35910225,0.957,0.4096259,0.92700005
11920,11920,0.35902023,0.957,0.40953755,0.92700005
11921,11921,0.3589382,0.957,0.4094491,0.92700005
11922,11922,0.3588561,0.957,0.4093607,0.92700005
11923,11923,0.35877413,0.957,0.4092722,0.92700005
11924,11924,0.35869202,0.957,0.40918368,0.92700005
11925,11925,0.35860997,0.957,0.40909523,0.92700005
11926,11926,0.35852784,0.957,0.4090067,0.92700005
11927,11927,0.35844582,0.957,0.40891823,0.92700005
11928,11928,0.3583637,0.957,0.40882963,0.92700005
11929,11929,0.35828158,0.957,0.40874118,0.92700005
11930,11930,0.35819948,0.957,0.40865257,0.92700005
11931,11931,0.35811737,0.957,0.40856397,0.92700005
11932,11932,0.35803518,0.957,0.40847537,0.92700005
11933,11933,0.35795304,0.957,0.40838677,0.92700005
11934,11934,0.35787088,0.957,0.40829808,0.92700005
11935,11935,0.35778868,0.957,0.4082094,0.92700005
11936,11936,0.35770667,0.957,0.4081207,0.92700005
11937,11937,0.35762453,0.957,0.40803218,0.92700005
11938,11938,0.35754254,0.957,0.40794376,0.92700005
11939,11939,0.35746056,0.957,0.40785527,0.92700005
11940,11940,0.35737863,0.957,0.40776685,0.92700005
11941,11941,0.3572966,0.957,0.4076783,0.92700005
11942,11942,0.35721463,0.957,0.40758982,0.92700005
11943,11943,0.35713255,0.957,0.40750134,0.92700005
11944,11944,0.35705048,0.957,0.4074128,0.92700005
11945,11945,0.35696846,0.957,0.4073242,0.92700005
11946,11946,0.35688642,0.957,0.40723562,0.92700005
11947,11947,0.35680437,0.957,0.40714705,0.92700005
11948,11948,0.35672227,0.957,0.40705842,0.92700005
11949,11949,0.35664022,0.957,0.40696982,0.92700005
11950,11950,0.3565581,0.957,0.40688112,0.92700005
11951,11951,0.35647604,0.957,0.40679246,0.92700005
11952,11952,0.35639393,0.957,0.40670374,0.92700005
11953,11953,0.35631183,0.957,0.406615,0.92700005
11954,11954,0.35622966,0.957,0.40652636,0.92700005
11955,11955,0.35614756,0.957,0.4064376,0.92700005
11956,11956,0.3560654,0.957,0.40634882,0.92700005
11957,11957,0.35598323,0.957,0.40626004,0.92700005
11958,11958,0.35590106,0.957,0.4061717,0.92700005
11959,11959,0.3558191,0.957,0.40608332,0.92700005
11960,11960,0.35573733,0.957,0.40599492,0.92700005
11961,11961,0.35565546,0.957,0.40590653,0.92700005
11962,11962,0.3555736,0.957,0.40581813,0.92700005
11963,11963,0.3554918,0.957,0.40572965,0.92700005
11964,11964,0.3554099,0.957,0.4056412,0.92700005
11965,11965,0.35532802,0.957,0.40555277,0.92700005
11966,11966,0.3552461,0.957,0.4054643,0.92700005
11967,11967,0.3551642,0.957,0.4053758,0.92700005
11968,11968,0.35508236,0.957,0.40528738,0.92700005
11969,11969,0.35500038,0.957,0.40519887,0.92700005
11970,11970,0.35491854,0.957,0.40511027,0.92700005
11971,11971,0.35483655,0.957,0.40502185,0.92700005
11972,11972,0.35475472,0.957,0.40493324,0.92700005
11973,11973,0.35467282,0.957,0.40484467,0.92800003
11974,11974,0.35459086,0.957,0.4047561,0.92800003
11975,11975,0.3545089,0.957,0.40466744,0.92800003
11976,11976,0.35442695,0.957,0.40457892,0.92800003
11977,11977,0.354345,0.957,0.40449035,0.92800003
11978,11978,0.35426298,0.957,0.4044017,0.92800003
11979,11979,0.35418108,0.957,0.40431303,0.92800003
11980,11980,0.3540991,0.957,0.40422443,0.92800003
11981,11981,0.35401714,0.957,0.40413573,0.92800003
11982,11982,0.35393512,0.957,0.40404713,0.92800003
11983,11983,0.35385323,0.957,0.40395838,0.92800003
11984,11984,0.3537712,0.957,0.40386972,0.92800003
11985,11985,0.35368922,0.957,0.403781,0.92800003
11986,11986,0.3536072,0.957,0.4036923,0.92800003
11987,11987,0.35352522,0.957,0.40360352,0.92800003
11988,11988,0.35344324,0.957,0.40351483,0.929
11989,11989,0.35336122,0.957,0.40342605,0.929
11990,11990,0.35327926,0.957,0.40333733,0.929
11991,11991,0.35319725,0.957,0.4032485,0.929
11992,11992,0.3531153,0.957,0.4031597,0.929
11993,11993,0.35303333,0.957,0.403071,0.929
11994,11994,0.35295132,0.957,0.40298223,0.929
11995,11995,0.35286927,0.957,0.40289345,0.929
11996,11996,0.3527873,0.957,0.40280464,0.929
11997,11997,0.35270536,0.957,0.40271586,0.929
11998,11998,0.3526233,0.957,0.40262708,0.929
11999,11999,0.35254133,0.957,0.40253827,0.929
12000,12000,0.3524593,0.957,0.4024495,0.929
12001,12001,0.35237733,0.957,0.40236068,0.929
12002,12002,0.35229528,0.957,0.4022718,0.929
12003,12003,0.35221326,0.957,0.402183,0.929
12004,12004,0.3521313,0.957,0.40209416,0.929
12005,12005,0.35204923,0.957,0.40200526,0.93000007
12006,12006,0.3519672,0.957,0.40191647,0.93000007
12007,12007,0.35188517,0.957,0.40182757,0.93000007
12008,12008,0.35180315,0.957,0.40173864,0.93000007
12009,12009,0.3517211,0.957,0.40164974,0.93000007
12010,12010,0.35163906,0.957,0.40156084,0.93000007
12011,12011,0.351557,0.957,0.4014719,0.93000007
12012,12012,0.35147494,0.957,0.401383,0.93000007
12013,12013,0.35139284,0.957,0.40129405,0.93100005
12014,12014,0.3513108,0.957,0.40120515,0.93100005
12015,12015,0.35122874,0.957,0.40111622,0.93100005
12016,12016,0.3511467,0.957,0.40102723,0.93100005
12017,12017,0.35106465,0.957,0.40093833,0.93100005
12018,12018,0.35098258,0.957,0.40084934,0.93100005
12019,12019,0.35090047,0.957,0.40076038,0.93100005
12020,12020,0.3508184,0.957,0.4006714,0.93100005
12021,12021,0.35073632,0.957,0.4005824,0.93100005
12022,12022,0.35065427,0.957,0.4004934,0.93100005
12023,12023,0.35057214,0.957,0.40040436,0.93100005
12024,12024,0.35049003,0.957,0.40031537,0.93100005
12025,12025,0.35040796,0.957,0.40022635,0.93100005
12026,12026,0.35032582,0.95800006,0.40013728,0.93100005
12027,12027,0.35024372,0.95800006,0.40004823,0.93100005
12028,12028,0.35016158,0.95800006,0.39995918,0.93100005
12029,12029,0.35007942,0.95800006,0.3998701,0.93100005
12030,12030,0.34999734,0.95900005,0.39978102,0.93100005
12031,12031,0.3499152,0.95900005,0.39969197,0.93100005
12032,12032,0.34983304,0.95900005,0.39960286,0.93100005
12033,12033,0.3497509,0.95900005,0.39951375,0.93100005
12034,12034,0.34966877,0.95900005,0.39942464,0.93100005
12035,12035,0.34958664,0.95900005,0.39933553,0.93100005
12036,12036,0.3495045,0.95900005,0.3992464,0.93100005
12037,12037,0.3494223,0.95900005,0.39915732,0.93100005
12038,12038,0.34934026,0.95900005,0.3990682,0.93100005
12039,12039,0.34925807,0.95900005,0.398979,0.93100005
12040,12040,0.349176,0.95900005,0.3988899,0.93100005
12041,12041,0.34909385,0.95900005,0.3988008,0.93100005
12042,12042,0.34901175,0.95900005,0.3987117,0.93100005
12043,12043,0.34892955,0.95900005,0.39862248,0.93100005
12044,12044,0.3488474,0.95900005,0.3985334,0.93100005
12045,12045,0.3487653,0.95900005,0.39844424,0.93100005
12046,12046,0.34868315,0.95900005,0.39835507,0.93100005
12047,12047,0.348601,0.95900005,0.3982659,0.93100005
12048,12048,0.34851888,0.95900005,0.39817676,0.93100005
12049,12049,0.34843665,0.95900005,0.39808756,0.93100005
12050,12050,0.34835452,0.95900005,0.3979983,0.93100005
12051,12051,0.34827232,0.95900005,0.39790913,0.93100005
12052,12052,0.34819016,0.95900005,0.39781997,0.93100005
12053,12053,0.348108,0.95900005,0.39773065,0.93100005
12054,12054,0.34802583,0.95900005,0.39764148,0.93100005
12055,12055,0.34794363,0.95900005,0.3975522,0.93100005
12056,12056,0.34786144,0.95900005,0.3974629,0.93100005
12057,12057,0.3477792,0.95900005,0.3973737,0.93100005
12058,12058,0.34769705,0.95900005,0.39728445,0.93100005
12059,12059,0.34761482,0.95900005,0.39719513,0.93100005
12060,12060,0.34753266,0.95900005,0.39710584,0.93100005
12061,12061,0.34745046,0.95900005,0.3970166,0.93100005
12062,12062,0.34736824,0.95900005,0.39692733,0.93100005
12063,12063,0.347286,0.95900005,0.396838,0.93100005
12064,12064,0.34720382,0.95900005,0.39674866,0.93100005
12065,12065,0.3471216,0.95900005,0.39665937,0.93100005
12066,12066,0.34703937,0.95900005,0.3965701,0.93100005
12067,12067,0.34695712,0.95900005,0.3964808,0.93100005
12068,12068,0.34687495,0.95900005,0.39639154,0.93100005
12069,12069,0.34679273,0.95900005,0.39630216,0.93100005
12070,12070,0.34671053,0.95900005,0.39621288,0.93100005
12071,12071,0.3466283,0.95900005,0.39612362,0.93100005
12072,12072,0.34654614,0.95900005,0.39603427,0.93200004
12073,12073,0.3464639,0.95900005,0.3959449,0.93200004
12074,12074,0.34638166,0.96000004,0.3958556,0.93200004
12075,12075,0.3462994,0.96000004,0.3957662,0.933
12076,12076,0.34621722,0.96000004,0.3956769,0.933
12077,12077,0.34613496,0.96000004,0.39558753,0.933
12078,12078,0.3460527,0.96000004,0.3954981,0.933
12079,12079,0.34597045,0.96000004,0.3954087,0.933
12080,12080,0.34588817,0.96000004,0.39531928,0.933
12081,12081,0.3458059,0.96000004,0.39522988,0.933
12082,12082,0.3457236,0.96000004,0.39514047,0.933
12083,12083,0.34564131,0.96000004,0.395051,0.933
12084,12084,0.34555903,0.96000004,0.3949616,0.933
12085,12085,0.3454767,0.96000004,0.3948721,0.933
12086,12086,0.34539437,0.96000004,0.3947826,0.933
12087,12087,0.34531203,0.96000004,0.3946931,0.933
12088,12088,0.3452297,0.96000004,0.39460367,0.933
12089,12089,0.34514734,0.96000004,0.39451417,0.933
12090,12090,0.34506506,0.96000004,0.39442465,0.933
12091,12091,0.34498268,0.96000004,0.39433515,0.933
12092,12092,0.3449003,0.96000004,0.39424562,0.933
12093,12093,0.34481794,0.96000004,0.39415613,0.933
12094,12094,0.34473562,0.96000004,0.3940665,0.933
12095,12095,0.34465322,0.96000004,0.39397696,0.933
12096,12096,0.34457088,0.96000004,0.3938874,0.933
12097,12097,0.34448847,0.96000004,0.39379779,0.933
12098,12098,0.3444061,0.96000004,0.39370817,0.933
12099,12099,0.34432366,0.96000004,0.39361858,0.933
12100,12100,0.3442413,0.96000004,0.39352894,0.933
12101,12101,0.3441589,0.96000004,0.39343935,0.933
12102,12102,0.34407642,0.96000004,0.3933497,0.933
12103,12103,0.343994,0.961,0.39326006,0.933
12104,12104,0.3439116,0.961,0.39317036,0.933
12105,12105,0.34382918,0.961,0.39308065,0.933
12106,12106,0.34374672,0.961,0.39299098,0.934
12107,12107,0.34366426,0.961,0.39290133,0.934
12108,12108,0.3435817,0.961,0.3928116,0.934
12109,12109,0.3434992,0.961,0.39272192,0.934
12110,12110,0.34341678,0.961,0.39263234,0.934
12111,12111,0.3433344,0.961,0.3925427,0.934
12112,12112,0.34325197,0.961,0.39245304,0.934
12113,12113,0.34316957,0.961,0.3923634,0.934
12114,12114,0.34308714,0.961,0.39227372,0.934
12115,12115,0.3430047,0.961,0.39218408,0.934
12116,12116,0.34292233,0.961,0.39209437,0.934
12117,12117,0.3428399,0.961,0.39200473,0.934
12118,12118,0.3427574,0.961,0.39191496,0.934
12119,12119,0.34267494,0.961,0.39182526,0.934
12120,12120,0.34259248,0.961,0.39173555,0.934
12121,12121,0.34250996,0.961,0.39164576,0.934
12122,12122,0.3424275,0.961,0.39155608,0.934
12123,12123,0.342345,0.961,0.39146626,0.934
12124,12124,0.34226248,0.961,0.39137644,0.934
12125,12125,0.34217998,0.961,0.39128664,0.934
12126,12126,0.34209743,0.961,0.39119682,0.934
12127,12127,0.34201488,0.961,0.39110702,0.934
12128,12128,0.3419323,0.961,0.39101714,0.934
12129,12129,0.34184974,0.961,0.39092726,0.934
12130,12130,0.34176716,0.961,0.3908374,0.934
12131,12131,0.34168464,0.961,0.39074746,0.934
12132,12132,0.34160203,0.961,0.3906576,0.934
12133,12133,0.34151947,0.961,0.39056772,0.934
12134,12134,0.34143683,0.961,0.39047784,0.934
12135,12135,0.34135425,0.961,0.39038783,0.934
12136,12136,0.34127164,0.961,0.39029795,0.934
12137,12137,0.34118897,0.961,0.390208,0.934
12138,12138,0.34110633,0.961,0.39011803,0.934
12139,12139,0.34102368,0.961,0.39002803,0.934
12140,12140,0.34094104,0.961,0.38993803,0.934
12141,12141,0.3408584,0.961,0.3898481,0.934
12142,12142,0.3407757,0.961,0.38975805,0.934
12143,12143,0.34069306,0.961,0.38966805,0.934
12144,12144,0.34061036,0.961,0.38957798,0.93500006
12145,12145,0.34052768,0.961,0.3894881,0.93600005
12146,12146,0.340445,0.961,0.3893983,0.93600005
12147,12147,0.34036243,0.961,0.38930842,0.93600005
12148,12148,0.34027982,0.961,0.38921863,0.93600005
12149,12149,0.34019718,0.961,0.38912868,0.93600005
12150,12150,0.3401146,0.961,0.38903877,0.93600005
12151,12151,0.34003195,0.9620001,0.3889488,0.93600005
12152,12152,0.33994928,0.9620001,0.3888589,0.93600005
12153,12153,0.33986664,0.9620001,0.38876897,0.93600005
12154,12154,0.33978397,0.9620001,0.3886789,0.93600005
12155,12155,0.33970124,0.9620001,0.38858896,0.93600005
12156,12156,0.3396185,0.9620001,0.38849896,0.93600005
12157,12157,0.33953577,0.9620001,0.38840887,0.93600005
12158,12158,0.339453,0.9620001,0.38831878,0.93600005
12159,12159,0.3393703,0.9620001,0.38822874,0.93600005
12160,12160,0.3392875,0.9620001,0.38813862,0.93600005
12161,12161,0.33920467,0.9620001,0.38804847,0.93600005
12162,12162,0.33912188,0.9620001,0.38795838,0.93600005
12163,12163,0.3390391,0.9620001,0.38786823,0.93600005
12164,12164,0.33895624,0.9620001,0.38777807,0.93600005
12165,12165,0.3388734,0.9620001,0.38768792,0.93600005
12166,12166,0.33879048,0.9620001,0.38759768,0.93600005
12167,12167,0.33870763,0.9620001,0.38750744,0.93600005
12168,12168,0.33862478,0.9620001,0.38741723,0.93600005
12169,12169,0.33854187,0.9620001,0.387327,0.93600005
12170,12170,0.3384589,0.9620001,0.3872367,0.93600005
12171,12171,0.33837593,0.9620001,0.3871464,0.93600005
12172,12172,0.338293,0.9620001,0.3870561,0.93700004
12173,12173,0.33821002,0.9620001,0.38696575,0.93700004
12174,12174,0.338127,0.9620001,0.38687542,0.93700004
12175,12175,0.33804402,0.96300006,0.38678503,0.93700004
12176,12176,0.33796102,0.96300006,0.38669464,0.93700004
12177,12177,0.33787796,0.96300006,0.38660422,0.93700004
12178,12178,0.3377948,0.96300006,0.3865137,0.93700004
12179,12179,0.3377118,0.96300006,0.38642326,0.93700004
12180,12180,0.3376287,0.96300006,0.38633275,0.93700004
12181,12181,0.33754554,0.96300006,0.38624227,0.93700004
12182,12182,0.33746243,0.96300006,0.38615173,0.93700004
12183,12183,0.33737925,0.96300006,0.3860611,0.93700004
12184,12184,0.33729604,0.96300006,0.38597047,0.93700004
12185,12185,0.3372128,0.96300006,0.38587984,0.93700004
12186,12186,0.33712956,0.96300006,0.38578925,0.93700004
12187,12187,0.33704636,0.96300006,0.38569856,0.93700004
12188,12188,0.3369631,0.96400005,0.3856079,0.93700004
12189,12189,0.33687976,0.96400005,0.38551718,0.93700004
12190,12190,0.33679643,0.96400005,0.3854264,0.93700004
12191,12191,0.33671308,0.96400005,0.38533565,0.93700004
12192,12192,0.33662975,0.96400005,0.38524485,0.93700004
12193,12193,0.33654633,0.96400005,0.385154,0.93700004
12194,12194,0.33646297,0.96400005,0.38506314,0.93700004
12195,12195,0.33637953,0.96400005,0.38497227,0.93700004
12196,12196,0.3362961,0.96400005,0.3848814,0.93700004
12197,12197,0.33621266,0.96400005,0.38479048,0.93700004
12198,12198,0.3361292,0.96400005,0.38469967,0.93700004
12199,12199,0.33604586,0.96400005,0.38460878,0.93700004
12200,12200,0.3359624,0.96400005,0.384518,0.93700004
12201,12201,0.3358791,0.96400005,0.38442707,0.93700004
12202,12202,0.3357956,0.96400005,0.3843362,0.93700004
12203,12203,0.3357121,0.96400005,0.38424522,0.93700004
12204,12204,0.33562872,0.96400005,0.38415456,0.93700004
12205,12205,0.33554554,0.96400005,0.3840643,0.93700004
12206,12206,0.3354626,0.96400005,0.38397396,0.93700004
12207,12207,0.33537957,0.96500003,0.38388354,0.93700004
12208,12208,0.33529663,0.96500003,0.3837932,0.93700004
12209,12209,0.3352135,0.96500003,0.3837027,0.93700004
12210,12210,0.33513045,0.96500003,0.3836123,0.93700004
12211,12211,0.33504727,0.96500003,0.38352177,0.93700004
12212,12212,0.3349642,0.96500003,0.3834313,0.93700004
12213,12213,0.33488107,0.96500003,0.3833407,0.93700004
12214,12214,0.3347978,0.96500003,0.3832501,0.93700004
12215,12215,0.33471453,0.96500003,0.3831595,0.93700004
12216,12216,0.33463135,0.96500003,0.38306877,0.93700004
12217,12217,0.33454803,0.96500003,0.3829781,0.93700004
12218,12218,0.33446467,0.96500003,0.38288733,0.938
12219,12219,0.33438134,0.96500003,0.38279653,0.938
12220,12220,0.33429793,0.966,0.38270572,0.938
12221,12221,0.33421445,0.966,0.3826149,0.938
12222,12222,0.3341311,0.966,0.38252404,0.938
12223,12223,0.3340476,0.966,0.38243312,0.938
12224,12224,0.3339641,0.966,0.3823422,0.938
12225,12225,0.33388057,0.966,0.38225117,0.938
12226,12226,0.33379695,0.96700007,0.38216022,0.938
12227,12227,0.33371338,0.96700007,0.38206917,0.938
12228,12228,0.3336298,0.96700007,0.38197803,0.938
12229,12229,0.33354613,0.96700007,0.38188702,0.938
12230,12230,0.33346245,0.96800005,0.38179585,0.938
12231,12231,0.33337876,0.96800005,0.3817047,0.938
12232,12232,0.333295,0.96800005,0.3816135,0.938
12233,12233,0.33321127,0.96800005,0.38152227,0.938
12234,12234,0.33312747,0.96800005,0.38143098,0.938
12235,12235,0.33304366,0.96800005,0.38133988,0.938
12236,12236,0.3329599,0.96800005,0.38124916,0.938
12237,12237,0.33287635,0.96800005,0.38115838,0.938
12238,12238,0.33279297,0.96800005,0.3810676,0.938
12239,12239,0.33270952,0.96800005,0.38097677,0.93900007
12240,12240,0.33262604,0.96800005,0.38088593,0.94000006
12241,12241,0.3325426,0.96800005,0.38079503,0.94000006
12242,12242,0.332459,0.96800005,0.38070405,0.94000006
12243,12243,0.3323754,0.96800005,0.38061318,0.94000006
12244,12244,0.33229184,0.96800005,0.38052216,0.94000006
12245,12245,0.33220822,0.96800005,0.38043106,0.94000006
12246,12246,0.3321245,0.96800005,0.38034004,0.94000006
12247,12247,0.3320408,0.96800005,0.38024884,0.94000006
12248,12248,0.331957,0.96800005,0.38015762,0.94000006
12249,12249,0.33187327,0.96800005,0.38006648,0.94000006
12250,12250,0.33178946,0.96800005,0.37997523,0.94000006
12251,12251,0.33170566,0.96800005,0.379884,0.94000006
12252,12252,0.33162186,0.96800005,0.37979272,0.94000006
12253,12253,0.33153796,0.96800005,0.37970135,0.94000006
12254,12254,0.33145407,0.96800005,0.37960997,0.94000006
12255,12255,0.3313701,0.96800005,0.37951863,0.94000006
12256,12256,0.3312862,0.96800005,0.37942758,0.94000006
12257,12257,0.33120295,0.96800005,0.3793376,0.94000006
12258,12258,0.33112022,0.96800005,0.3792476,0.94000006
12259,12259,0.33103746,0.96800005,0.37915763,0.94000006
12260,12260,0.3309549,0.96800005,0.37906817,0.94000006
12261,12261,0.3308725,0.96800005,0.37897852,0.94000006
12262,12262,0.33079004,0.96800005,0.3788889,0.94000006
12263,12263,0.3307075,0.96800005,0.37879908,0.94000006
12264,12264,0.33062494,0.96800005,0.37870932,0.94000006
12265,12265,0.3305423,0.96800005,0.3786194,0.94000006
12266,12266,0.33045954,0.96800005,0.37852946,0.94000006
12267,12267,0.3303768,0.96800005,0.37843937,0.94000006
12268,12268,0.33029395,0.96800005,0.37834933,0.94000006
12269,12269,0.3302111,0.96800005,0.37825918,0.94000006
12270,12270,0.33012816,0.96800005,0.37816894,0.94100004
12271,12271,0.33004516,0.96800005,0.37807864,0.94100004
12272,12272,0.32996213,0.96800005,0.37798834,0.94100004
12273,12273,0.32987908,0.96800005,0.37789795,0.94100004
12274,12274,0.32979593,0.96800005,0.37780753,0.94100004
12275,12275,0.3297128,0.96800005,0.3777169,0.94100004
12276,12276,0.32962966,0.96800005,0.3776264,0.94100004
12277,12277,0.32954648,0.96800005,0.37753576,0.94100004
12278,12278,0.32946342,0.96800005,0.3774455,0.94100004
12279,12279,0.32938048,0.96800005,0.3773552,0.94100004
12280,12280,0.32929745,0.96800005,0.3772649,0.94100004
12281,12281,0.32921448,0.96800005,0.3771746,0.94100004
12282,12282,0.32913145,0.96800005,0.3770842,0.94100004
12283,12283,0.3290484,0.96800005,0.37699375,0.94100004
12284,12284,0.32896528,0.96800005,0.3769033,0.94100004
12285,12285,0.32888207,0.96800005,0.37681276,0.94100004
12286,12286,0.32879883,0.96800005,0.37672222,0.94100004
12287,12287,0.3287156,0.96800005,0.3766316,0.94100004
12288,12288,0.32863232,0.96800005,0.37654093,0.94100004
12289,12289,0.32854906,0.96800005,0.3764502,0.94100004
12290,12290,0.3284657,0.96800005,0.3763595,0.94100004
12291,12291,0.32838228,0.96800005,0.37626866,0.94100004
12292,12292,0.32829887,0.96800005,0.3761779,0.94100004
12293,12293,0.32821545,0.96800005,0.37608698,0.94100004
12294,12294,0.328132,0.96800005,0.37599608,0.94100004
12295,12295,0.32804847,0.96800005,0.37590522,0.94100004
12296,12296,0.32796502,0.96800005,0.37581435,0.94100004
12297,12297,0.32788137,0.96800005,0.3757234,0.94100004
12298,12298,0.3277978,0.96800005,0.3756324,0.94100004
12299,12299,0.3277142,0.96800005,0.3755414,0.94100004
12300,12300,0.32763058,0.96800005,0.37545034,0.94100004
12301,12301,0.32754695,0.96800005,0.37535924,0.94100004
12302,12302,0.32746324,0.96800005,0.37526804,0.94100004
12303,12303,0.3273795,0.96800005,0.37517685,0.94100004
12304,12304,0.32729572,0.96800005,0.3750856,0.94100004
12305,12305,0.32721195,0.96800005,0.37499434,0.94100004
12306,12306,0.3271281,0.96800005,0.37490302,0.94100004
12307,12307,0.32704422,0.96800005,0.37481165,0.94100004
12308,12308,0.32696033,0.96800005,0.37472028,0.94100004
12309,12309,0.32687643,0.96800005,0.3746288,0.94100004
12310,12310,0.32679245,0.96800005,0.37453732,0.94100004
12311,12311,0.32670844,0.96800005,0.37444583,0.94100004
12312,12312,0.32662442,0.96800005,0.3743542,0.94100004
12313,12313,0.32654038,0.96800005,0.37426257,0.94100004
12314,12314,0.32645628,0.96800005,0.37417096,0.94100004
12315,12315,0.3263721,0.96800005,0.3740792,0.94100004
12316,12316,0.32628796,0.96800005,0.37398744,0.94100004
12317,12317,0.32620367,0.96800005,0.37389565,0.94100004
12318,12318,0.3261194,0.96800005,0.37380382,0.94100004
12319,12319,0.32603508,0.96800005,0.3737119,0.94100004
12320,12320,0.3259507,0.96800005,0.37362,0.94100004
12321,12321,0.32586637,0.96800005,0.37352794,0.94100004
12322,12322,0.3257819,0.96800005,0.37343594,0.94100004
12323,12323,0.32569745,0.96800005,0.37334386,0.94100004
12324,12324,0.32561296,0.96800005,0.3732517,0.94100004
12325,12325,0.32552838,0.96800005,0.3731595,0.94100004
12326,12326,0.32544374,0.96800005,0.3730673,0.94100004
12327,12327,0.3253591,0.96800005,0.37297493,0.94100004
12328,12328,0.3252745,0.96800005,0.37288257,0.94100004
12329,12329,0.32518974,0.96800005,0.3727902,0.94100004
12330,12330,0.32510495,0.96800005,0.37269783,0.94100004
12331,12331,0.32502016,0.96800005,0.37260526,0.94100004
12332,12332,0.32493526,0.96800005,0.3725127,0.94100004
12333,12333,0.32485035,0.96800005,0.37242007,0.94100004
12334,12334,0.32476538,0.96800005,0.37232745,0.94100004
12335,12335,0.3246804,0.96900004,0.37223467,0.94100004
12336,12336,0.3245953,0.96900004,0.3721419,0.94100004
12337,12337,0.32451016,0.96900004,0.37204903,0.94100004
12338,12338,0.32442498,0.96900004,0.37195623,0.94100004
12339,12339,0.32433978,0.96900004,0.37186325,0.94100004
12340,12340,0.32425454,0.96900004,0.37177044,0.94100004
12341,12341,0.32416946,0.96900004,0.3716776,0.94100004
12342,12342,0.32408425,0.96900004,0.3715847,0.94100004
12343,12343,0.32399902,0.96900004,0.37149167,0.94100004
12344,12344,0.3239137,0.96900004,0.3713986,0.94100004
12345,12345,0.32382834,0.96900004,0.3713055,0.94100004
12346,12346,0.32374296,0.96900004,0.37121233,0.94100004
12347,12347,0.32365754,0.96900004,0.3711193,0.94100004
12348,12348,0.32357222,0.96900004,0.37102613,0.94100004
12349,12349,0.323487,0.96900004,0.37093362,0.94100004
12350,12350,0.32340232,0.96900004,0.37084126,0.94100004
12351,12351,0.3233176,0.96900004,0.37074888,0.94100004
12352,12352,0.32323277,0.96900004,0.37065646,0.94100004
12353,12353,0.32314792,0.96900004,0.37056395,0.94100004
12354,12354,0.323063,0.96900004,0.3704713,0.94100004
12355,12355,0.322978,0.96900004,0.37037864,0.94100004
12356,12356,0.3228929,0.96900004,0.37028584,0.94100004
12357,12357,0.32280773,0.96900004,0.370193,0.94100004
12358,12358,0.3227225,0.96900004,0.37010002,0.94100004
12359,12359,0.32263717,0.96900004,0.37000704,0.94100004
12360,12360,0.32255182,0.96900004,0.36991388,0.94100004
12361,12361,0.3224663,0.96900004,0.36982062,0.94100004
12362,12362,0.3223807,0.96900004,0.36972734,0.94100004
12363,12363,0.3222951,0.96900004,0.36963385,0.94100004
12364,12364,0.3222093,0.96900004,0.36954042,0.94100004
12365,12365,0.32212347,0.96900004,0.36944675,0.94100004
12366,12366,0.32203758,0.96900004,0.36935306,0.94100004
12367,12367,0.3219516,0.96900004,0.36925927,0.94100004
12368,12368,0.32186547,0.96900004,0.3691653,0.94100004
12369,12369,0.32177922,0.96900004,0.3690713,0.94100004
12370,12370,0.3216929,0.96900004,0.36897722,0.94100004
12371,12371,0.32160655,0.96900004,0.368883,0.94100004
12372,12372,0.3215201,0.96900004,0.36878872,0.94100004
12373,12373,0.32143354,0.96900004,0.3686943,0.94100004
12374,12374,0.3213469,0.96900004,0.3685999,0.94100004
12375,12375,0.32126024,0.96900004,0.3685054,0.94100004
12376,12376,0.3211734,0.96900004,0.36841077,0.94100004
12377,12377,0.32108647,0.96900004,0.368316,0.94100004
12378,12378,0.32100067,0.96900004,0.36822763,0.94100004
12379,12379,0.32092386,0.96900004,0.36814657,0.94100004
12380,12380,0.32084942,0.96900004,0.3680656,0.94100004
12381,12381,0.3207752,0.96900004,0.36798495,0.94100004
12382,12382,0.32070115,0.96900004,0.36790437,0.94100004
12383,12383,0.3206273,0.96900004,0.36782402,0.94100004
12384,12384,0.3205536,0.96900004,0.36774388,0.94100004
12385,12385,0.32048002,0.96900004,0.3676639,0.94100004
12386,12386,0.32040662,0.96900004,0.36758405,0.94100004
12387,12387,0.3203334,0.96900004,0.36750445,0.94100004
12388,12388,0.32026023,0.97,0.36742494,0.94100004
12389,12389,0.32018724,0.97,0.36734554,0.94100004
12390,12390,0.3201144,0.97,0.36726636,0.94100004
12391,12391,0.32004163,0.97,0.36718732,0.94100004
12392,12392,0.31996906,0.97,0.3671084,0.94100004
12393,12393,0.31989658,0.97,0.3670297,0.94100004
12394,12394,0.3198242,0.97,0.36695102,0.94100004
12395,12395,0.31975195,0.97,0.3668725,0.94100004
12396,12396,0.31967983,0.97,0.36679414,0.94100004
12397,12397,0.31960776,0.97,0.36671588,0.94100004
12398,12398,0.31953585,0.97,0.3666378,0.94100004
12399,12399,0.31946406,0.97,0.3665598,0.94100004
12400,12400,0.31939235,0.97,0.36648196,0.94100004
12401,12401,0.31932077,0.97,0.3664041,0.94100004
12402,12402,0.31924915,0.97,0.36632642,0.94100004
12403,12403,0.31917775,0.97,0.36624873,0.94100004
12404,12404,0.31910634,0.97,0.3661712,0.94100004
12405,12405,0.31903493,0.97,0.36609372,0.94100004
12406,12406,0.3189636,0.97,0.36601624,0.94100004
12407,12407,0.31889233,0.97,0.36593887,0.94100004
12408,12408,0.3188211,0.97,0.36586148,0.94100004
12409,12409,0.31874987,0.97,0.36578414,0.94100004
12410,12410,0.3186787,0.97,0.36570686,0.94100004
12411,12411,0.31860754,0.97,0.3656296,0.94100004
12412,12412,0.31853637,0.97,0.36555237,0.94100004
12413,12413,0.31846526,0.97,0.36547512,0.94100004
12414,12414,0.31839415,0.97,0.36539787,0.94100004
12415,12415,0.31832296,0.97,0.36532062,0.94100004
12416,12416,0.31825185,0.97,0.3652434,0.94100004
12417,12417,0.31818065,0.97,0.36516607,0.94100004
12418,12418,0.31810945,0.97,0.36508873,0.94100004
12419,12419,0.3180382,0.97,0.3650114,0.94100004
12420,12420,0.3179669,0.97,0.3649339,0.94100004
12421,12421,0.31789556,0.97,0.3648564,0.94100004
12422,12422,0.31782416,0.97,0.36477882,0.94100004
12423,12423,0.31775266,0.97,0.36470115,0.94100004
12424,12424,0.3176811,0.97,0.3646234,0.94100004
12425,12425,0.3176095,0.97,0.3645455,0.94100004
12426,12426,0.3175377,0.97,0.36446744,0.94100004
12427,12427,0.31746584,0.97,0.36438933,0.94100004
12428,12428,0.31739384,0.97,0.36431104,0.94200003
12429,12429,0.31732175,0.97,0.36423263,0.94200003
12430,12430,0.31724948,0.97,0.364154,0.94200003
12431,12431,0.3171771,0.97,0.3640752,0.94200003
12432,12432,0.31710455,0.97,0.36399624,0.94200003
12433,12433,0.3170319,0.97,0.36391708,0.94200003
12434,12434,0.31695896,0.97,0.36383775,0.94200003
12435,12435,0.31688592,0.97,0.36375818,0.94200003
12436,12436,0.31681272,0.97,0.36367846,0.94200003
12437,12437,0.31673932,0.97,0.3635985,0.94200003
12438,12438,0.3166658,0.97,0.36351836,0.94200003
12439,12439,0.31659204,0.97,0.363438,0.94200003
12440,12440,0.3165181,0.97,0.3633575,0.94200003
12441,12441,0.316444,0.97,0.36327678,0.94200003
12442,12442,0.31636977,0.97,0.36319572,0.94200003
12443,12443,0.3162953,0.97,0.36311442,0.94200003
12444,12444,0.31622052,0.97,0.36303282,0.94200003
12445,12445,0.31614563,0.97,0.36295095,0.94200003
12446,12446,0.31607035,0.97,0.3628688,0.94200003
12447,12447,0.3159949,0.97,0.3627863,0.94200003
12448,12448,0.31591913,0.97,0.3627035,0.94200003
12449,12449,0.31584316,0.97,0.3626204,0.94200003
12450,12450,0.3157669,0.97,0.36253694,0.94200003
12451,12451,0.3156903,0.97,0.36245316,0.94200003
12452,12452,0.31561348,0.97,0.3623691,0.94200003
12453,12453,0.31553638,0.97,0.36228472,0.94200003
12454,12454,0.31545907,0.97,0.3622,0.94200003
12455,12455,0.31538144,0.97,0.362115,0.94200003
12456,12456,0.3153035,0.97,0.3620296,0.94200003
12457,12457,0.3152253,0.97,0.3619439,0.94200003
12458,12458,0.3151468,0.97,0.36185786,0.94200003
12459,12459,0.31506804,0.97,0.3617714,0.94200003
12460,12460,0.31498897,0.97,0.3616847,0.94200003
12461,12461,0.31490967,0.97,0.3615976,0.94200003
12462,12462,0.31483,0.97,0.36151022,0.94200003
12463,12463,0.31475002,0.97,0.36142248,0.94200003
12464,12464,0.31466988,0.97,0.36133444,0.94200003
12465,12465,0.31458944,0.97,0.36124602,0.94200003
12466,12466,0.3145088,0.97,0.36115772,0.94200003
12467,12467,0.31442812,0.97,0.36106908,0.94200003
12468,12468,0.31434718,0.97,0.3609801,0.94200003
12469,12469,0.314266,0.97,0.36089075,0.94200003
12470,12470,0.31418446,0.97,0.36080107,0.94200003
12471,12471,0.31410274,0.97,0.3607111,0.94200003
12472,12472,0.31402066,0.97,0.3606208,0.94200003
12473,12473,0.3139384,0.97,0.36053014,0.94200003
12474,12474,0.31385583,0.97,0.36043927,0.94200003
12475,12475,0.313773,0.97,0.360348,0.94200003
12476,12476,0.31368992,0.97,0.36025646,0.94200003
12477,12477,0.31360662,0.97,0.36016467,0.94200003
12478,12478,0.31352305,0.97,0.3600725,0.94200003
12479,12479,0.31343928,0.97,0.3599801,0.94200003
12480,12480,0.3133553,0.97,0.35988742,0.94200003
12481,12481,0.3132711,0.97,0.35979447,0.94200003
12482,12482,0.31318665,0.97,0.35970128,0.94200003
12483,12483,0.313102,0.97,0.35960793,0.94200003
12484,12484,0.31301716,0.97,0.35951418,0.94200003
12485,12485,0.3129321,0.97,0.35942024,0.94200003
12486,12486,0.31284684,0.97,0.359326,0.94200003
12487,12487,0.3127614,0.97,0.35923168,0.94200003
12488,12488,0.3126758,0.97,0.35913706,0.94200003
12489,12489,0.31259,0.97,0.35904226,0.94200003
12490,12490,0.31250402,0.97,0.35894722,0.943
12491,12491,0.31241786,0.97,0.3588519,0.943
12492,12492,0.3123315,0.97,0.35875642,0.943
12493,12493,0.312245,0.97,0.3586608,0.943
12494,12494,0.3121584,0.97,0.3585649,0.943
12495,12495,0.3120716,0.97,0.35846883,0.943
12496,12496,0.3119846,0.97,0.3583726,0.943
12497,12497,0.31189752,0.97,0.35827613,0.943
12498,12498,0.31181026,0.97,0.3581795,0.943
12499,12499,0.31172282,0.97,0.35808268,0.943
12500,12500,0.31163532,0.97,0.35798576,0.943
12501,12501,0.31154767,0.97,0.3578887,0.943
12502,12502,0.31145984,0.97,0.35779136,0.943
12503,12503,0.31137192,0.97,0.35769388,0.943
12504,12504,0.3112839,0.97,0.3575963,0.943
12505,12505,0.3111957,0.9710001,0.3574986,0.943
12506,12506,0.31110746,0.9710001,0.3574007,0.943
12507,12507,0.31101903,0.9710001,0.35730264,0.943
12508,12508,0.31093052,0.9710001,0.35720447,0.943
12509,12509,0.31084186,0.9710001,0.35710615,0.943
12510,12510,0.3107532,0.9710001,0.3570077,0.943
12511,12511,0.31066436,0.9710001,0.35690916,0.943
12512,12512,0.31057546,0.9710001,0.35681057,0.943
12513,12513,0.3104865,0.9710001,0.35671175,0.943
12514,12514,0.3103974,0.9710001,0.3566129,0.943
12515,12515,0.3103083,0.9710001,0.35651395,0.943
12516,12516,0.31021905,0.9710001,0.35641485,0.943
12517,12517,0.3101297,0.9710001,0.3563157,0.943
12518,12518,0.31004035,0.9710001,0.35621643,0.943
12519,12519,0.30995092,0.9710001,0.35611704,0.943
12520,12520,0.3098614,0.9710001,0.35601762,0.943
12521,12521,0.30977178,0.9710001,0.3559181,0.943
12522,12522,0.30968216,0.9710001,0.35581854,0.943
12523,12523,0.30959246,0.9710001,0.3557188,0.943
12524,12524,0.30950266,0.9710001,0.35561904,0.943
12525,12525,0.3094128,0.9710001,0.35551912,0.943
12526,12526,0.30932286,0.9710001,0.35541928,0.943
12527,12527,0.3092329,0.9710001,0.3553192,0.943
12528,12528,0.30914286,0.9710001,0.35521907,0.943
12529,12529,0.30905274,0.9710001,0.3551189,0.943
12530,12530,0.30896264,0.9710001,0.3550187,0.943
12531,12531,0.30887243,0.9710001,0.35491842,0.943
12532,12532,0.30878216,0.9710001,0.35481805,0.943
12533,12533,0.30869186,0.9710001,0.35471767,0.943
12534,12534,0.30860153,0.9710001,0.3546172,0.943
12535,12535,0.30851117,0.9710001,0.35451666,0.943
12536,12536,0.30842075,0.9710001,0.35441613,0.943
12537,12537,0.3083303,0.9710001,0.35431555,0.943
12538,12538,0.30823985,0.9710001,0.35421517,0.943
12539,12539,0.30814943,0.9710001,0.35411474,0.943
12540,12540,0.30805904,0.9710001,0.35401434,0.943
12541,12541,0.30796865,0.9710001,0.3539139,0.943
12542,12542,0.30787823,0.9710001,0.35381338,0.943
12543,12543,0.3077879,0.9710001,0.3537129,0.94400007
12544,12544,0.30769753,0.9710001,0.35361242,0.94400007
12545,12545,0.30760717,0.9710001,0.3535118,0.94400007
12546,12546,0.3075167,0.9710001,0.3534112,0.94400007
12547,12547,0.30742633,0.9710001,0.35331056,0.94400007
12548,12548,0.30733585,0.9710001,0.35320988,0.94400007
12549,12549,0.3072454,0.9710001,0.35310915,0.94400007
12550,12550,0.30715495,0.9710001,0.35300845,0.94400007
12551,12551,0.30706444,0.9710001,0.3529076,0.94400007
12552,12552,0.30697387,0.9710001,0.3528068,0.94400007
12553,12553,0.3068833,0.9710001,0.35270596,0.94400007
12554,12554,0.30679274,0.9710001,0.35260504,0.94400007
12555,12555,0.30670208,0.9710001,0.3525041,0.94400007
12556,12556,0.30661148,0.9710001,0.35240316,0.94400007
12557,12557,0.3065208,0.9710001,0.35230216,0.94400007
12558,12558,0.3064301,0.9710001,0.35220113,0.94400007
12559,12559,0.30633935,0.9710001,0.35210007,0.94400007
12560,12560,0.3062486,0.9710001,0.35199896,0.94400007
12561,12561,0.3061578,0.9710001,0.3518978,0.94400007
12562,12562,0.306067,0.9710001,0.35179666,0.94400007
12563,12563,0.30597615,0.9710001,0.35169545,0.94400007
12564,12564,0.30588537,0.9710001,0.35159427,0.94400007
12565,12565,0.30579445,0.9710001,0.35149297,0.94500005
12566,12566,0.3057036,0.9710001,0.3513917,0.94500005
12567,12567,0.30561268,0.9710001,0.35129037,0.94500005
12568,12568,0.30552182,0.9710001,0.35118905,0.94500005
12569,12569,0.30543086,0.9710001,0.35108766,0.94500005
12570,12570,0.30534,0.9710001,0.35098627,0.94500005
12571,12571,0.30524904,0.9710001,0.35088497,0.94500005
12572,12572,0.30515808,0.9710001,0.35078356,0.94500005
12573,12573,0.3050671,0.9710001,0.35068214,0.94500005
12574,12574,0.3049761,0.9710001,0.35058066,0.94500005
12575,12575,0.3048851,0.9710001,0.35047922,0.94500005
12576,12576,0.30479404,0.9710001,0.35037774,0.94500005
12577,12577,0.304703,0.9710001,0.35027617,0.94500005
12578,12578,0.3046119,0.9710001,0.35017464,0.94500005
12579,12579,0.30452076,0.9710001,0.350073,0.94500005
12580,12580,0.30442965,0.9710001,0.34997138,0.94500005
12581,12581,0.30433854,0.9710001,0.34986973,0.94500005
12582,12582,0.3042473,0.9710001,0.34976795,0.94500005
12583,12583,0.30415612,0.9710001,0.34966627,0.94500005
12584,12584,0.30406484,0.9710001,0.34956452,0.94500005
12585,12585,0.3039736,0.9710001,0.34946272,0.94500005
12586,12586,0.3038823,0.9710001,0.3493609,0.94500005
12587,12587,0.30379096,0.9710001,0.34925908,0.94500005
12588,12588,0.30369967,0.9710001,0.3491572,0.94500005
12589,12589,0.30360836,0.9710001,0.34905532,0.94500005
12590,12590,0.30351698,0.9710001,0.34895343,0.94500005
12591,12591,0.30342564,0.9710001,0.3488515,0.94500005
12592,12592,0.30333424,0.9710001,0.34874952,0.94500005
12593,12593,0.3032428,0.9710001,0.34864742,0.94500005
12594,12594,0.30315134,0.9710001,0.34854537,0.94600004
12595,12595,0.30305985,0.9710001,0.34844318,0.94600004
12596,12596,0.3029683,0.9710001,0.34834105,0.94600004
12597,12597,0.3028767,0.9710001,0.34823883,0.94600004
12598,12598,0.3027851,0.9710001,0.34813657,0.94600004
12599,12599,0.30269346,0.9710001,0.3480343,0.94600004
12600,12600,0.30260175,0.9710001,0.3479319,0.94600004
12601,12601,0.30251005,0.9710001,0.3478295,0.94600004
12602,12602,0.30241826,0.9710001,0.34772706,0.94600004
12603,12603,0.30232644,0.9710001,0.34762457,0.94600004
12604,12604,0.30223456,0.9710001,0.34752205,0.94600004
12605,12605,0.3021427,0.9710001,0.34741944,0.94600004
12606,12606,0.3020508,0.9710001,0.34731683,0.94600004
12607,12607,0.3019589,0.9710001,0.34721422,0.94600004
12608,12608,0.301867,0.9710001,0.34711164,0.94600004
12609,12609,0.30177504,0.9710001,0.3470089,0.94600004
12610,12610,0.301683,0.9710001,0.34690616,0.94600004
12611,12611,0.30159095,0.9710001,0.34680334,0.94600004
12612,12612,0.30149883,0.9710001,0.34670046,0.94600004
12613,12613,0.30140668,0.9710001,0.3465975,0.94600004
12614,12614,0.30131444,0.9710001,0.34649444,0.94600004
12615,12615,0.30122212,0.9710001,0.34639138,0.94600004
12616,12616,0.30112976,0.9710001,0.34628817,0.94600004
12617,12617,0.3010373,0.9710001,0.3461849,0.94600004
12618,12618,0.30094483,0.9710001,0.34608158,0.94600004
12619,12619,0.30085227,0.9710001,0.34597817,0.94600004
12620,12620,0.30075964,0.9710001,0.3458747,0.94600004
12621,12621,0.30066696,0.9710001,0.3457711,0.94600004
12622,12622,0.30057418,0.9710001,0.34566745,0.94600004
12623,12623,0.30048135,0.9710001,0.3455637,0.94600004
12624,12624,0.30038851,0.9710001,0.34545985,0.94600004
12625,12625,0.30029547,0.9710001,0.3453559,0.94600004
12626,12626,0.3002024,0.9710001,0.34525195,0.94600004
12627,12627,0.30011114,0.9710001,0.3451562,0.94600004
12628,12628,0.3000292,0.9710001,0.34506544,0.94600004
12629,12629,0.2999482,0.9710001,0.3449747,0.94600004
12630,12630,0.2998672,0.9710001,0.34488407,0.94600004
12631,12631,0.29978636,0.9710001,0.34479344,0.94600004
12632,12632,0.2997055,0.9710001,0.34470296,0.94600004
12633,12633,0.2996248,0.97200006,0.34461245,0.94600004
12634,12634,0.2995441,0.97200006,0.34452206,0.94600004
12635,12635,0.29946345,0.97200006,0.3444318,0.94600004
12636,12636,0.29938295,0.97200006,0.34434152,0.94600004
12637,12637,0.2993025,0.97200006,0.34425142,0.94600004
12638,12638,0.29922205,0.97200006,0.34416133,0.94600004
12639,12639,0.2991417,0.97200006,0.34407127,0.94600004
12640,12640,0.29906145,0.97200006,0.34398124,0.94600004
12641,12641,0.29898116,0.97200006,0.34389135,0.94600004
12642,12642,0.29890096,0.97200006,0.34380165,0.94600004
12643,12643,0.29882103,0.97200006,0.3437123,0.94600004
12644,12644,0.2987413,0.97200006,0.34362316,0.94600004
12645,12645,0.29866174,0.97200006,0.34353414,0.94600004
12646,12646,0.2985822,0.97200006,0.34344512,0.94600004
12647,12647,0.29850274,0.97200006,0.3433561,0.94600004
12648,12648,0.29842335,0.97200006,0.34326708,0.94600004
12649,12649,0.298344,0.97200006,0.3431781,0.94600004
12650,12650,0.29826468,0.97200006,0.34308913,0.94600004
12651,12651,0.29818535,0.97200006,0.34300017,0.94600004
12652,12652,0.29810604,0.97200006,0.34291118,0.94600004
12653,12653,0.29802677,0.97200006,0.34282225,0.94600004
12654,12654,0.29794753,0.97200006,0.34273335,0.94600004
12655,12655,0.29786828,0.97200006,0.34264436,0.94600004
12656,12656,0.29778904,0.97200006,0.3425555,0.94600004
12657,12657,0.29770982,0.97200006,0.34246656,0.94600004
12658,12658,0.2976306,0.97200006,0.3423776,0.94600004
12659,12659,0.29755142,0.97200006,0.34228864,0.94600004
12660,12660,0.29747224,0.97200006,0.34219968,0.94600004
12661,12661,0.29739305,0.97200006,0.34211072,0.94600004
12662,12662,0.297314,0.97200006,0.34202173,0.94600004
12663,12663,0.29723483,0.97200006,0.34193277,0.94600004
12664,12664,0.29715574,0.97200006,0.34184372,0.94600004
12665,12665,0.2970766,0.97200006,0.34175465,0.94600004
12666,12666,0.29699752,0.97200006,0.3416656,0.94600004
12667,12667,0.29691848,0.97200006,0.34157655,0.94600004
12668,12668,0.2968394,0.97200006,0.3414875,0.94600004
12669,12669,0.2967603,0.97200006,0.3413984,0.94600004
12670,12670,0.29668117,0.97200006,0.34130928,0.94600004
12671,12671,0.29660207,0.97200006,0.34122014,0.94600004
12672,12672,0.29652292,0.97200006,0.34113094,0.94600004
12673,12673,0.29644373,0.97200006,0.34104168,0.94600004
12674,12674,0.29636455,0.97200006,0.34095234,0.94600004
12675,12675,0.29628527,0.97200006,0.3408629,0.94600004
12676,12676,0.29620597,0.97200006,0.3407734,0.94600004
12677,12677,0.29612666,0.97200006,0.34068385,0.94600004
12678,12678,0.29604733,0.97200006,0.3405942,0.94600004
12679,12679,0.29596788,0.97200006,0.34050444,0.94600004
12680,12680,0.29588845,0.97200006,0.3404146,0.94600004
12681,12681,0.2958089,0.97200006,0.3403247,0.94600004
12682,12682,0.29572928,0.97200006,0.3402347,0.94600004
12683,12683,0.29564965,0.97200006,0.34014454,0.94600004
12684,12684,0.2955699,0.97200006,0.34005427,0.94600004
12685,12685,0.29549012,0.97200006,0.3399639,0.94600004
12686,12686,0.2954102,0.97200006,0.3398734,0.94600004
12687,12687,0.29533026,0.97200006,0.33978274,0.94600004
12688,12688,0.29525015,0.97200006,0.33969194,0.94600004
12689,12689,0.29516995,0.97200006,0.33960098,0.947
12690,12690,0.2950896,0.97200006,0.33950984,0.947
12691,12691,0.29500914,0.97200006,0.3394185,0.947
12692,12692,0.29492852,0.97200006,0.33932692,0.947
12693,12693,0.29484773,0.97200006,0.33923522,0.947
12694,12694,0.29476687,0.97200006,0.33914328,0.947
12695,12695,0.2946858,0.97200006,0.33905104,0.947
12696,12696,0.2946045,0.97200006,0.33895874,0.947
12697,12697,0.29452315,0.97200006,0.33886606,0.947
12698,12698,0.29444152,0.97200006,0.33877313,0.947
12699,12699,0.29435965,0.97200006,0.3386799,0.947
12700,12700,0.29427764,0.97200006,0.33858654,0.947
12701,12701,0.29419547,0.97200006,0.33849296,0.947
12702,12702,0.29411307,0.97200006,0.33839908,0.947
12703,12703,0.29403046,0.97200006,0.33830488,0.947
12704,12704,0.29394755,0.97200006,0.33821034,0.947
12705,12705,0.29386443,0.97200006,0.33811596,0.947
12706,12706,0.29378185,0.97200006,0.33802232,0.947
12707,12707,0.29369953,0.97200006,0.3379284,0.947
12708,12708,0.2936169,0.97200006,0.33783418,0.947
12709,12709,0.293534,0.97200006,0.33773956,0.947
12710,12710,0.29345077,0.97200006,0.33764458,0.947
12711,12711,0.29336727,0.97200006,0.3375493,0.947
12712,12712,0.29328346,0.97200006,0.3374536,0.947
12713,12713,0.29319933,0.97200006,0.33735755,0.947
12714,12714,0.29311484,0.97200006,0.33726108,0.9480001
12715,12715,0.29303008,0.97200006,0.33716425,0.9480001
12716,12716,0.29294488,0.97200006,0.33706698,0.94900006
12717,12717,0.29285935,0.97200006,0.33696932,0.94900006
12718,12718,0.29277351,0.97200006,0.3368713,0.94900006
12719,12719,0.2926874,0.97300005,0.33677307,0.94900006
12720,12720,0.29260105,0.97300005,0.33667442,0.94900006
12721,12721,0.29251453,0.97300005,0.33657652,0.94900006
12722,12722,0.29242948,0.97300005,0.33648047,0.94900006
12723,12723,0.292345,0.97300005,0.33638403,0.94900006
12724,12724,0.29226008,0.97300005,0.33628726,0.94900006
12725,12725,0.29217482,0.97300005,0.33619002,0.94900006
12726,12726,0.29208913,0.97300005,0.33609235,0.94900006
12727,12727,0.2920031,0.97300005,0.33599433,0.94900006
12728,12728,0.29191673,0.97300005,0.3358959,0.94900006
12729,12729,0.29182994,0.97300005,0.335797,0.94900006
12730,12730,0.29174283,0.97300005,0.33569777,0.94900006
12731,12731,0.29165542,0.97300005,0.3355982,0.94900006
12732,12732,0.2915676,0.97300005,0.33549824,0.94900006
12733,12733,0.29147947,0.97300005,0.33539787,0.94900006
12734,12734,0.29139107,0.97300005,0.3352973,0.94900006
12735,12735,0.29130232,0.97300005,0.33519635,0.94900006
12736,12736,0.2912133,0.97300005,0.33509523,0.94900006
12737,12737,0.29112414,0.97300005,0.3349939,0.94900006
12738,12738,0.29103467,0.97300005,0.3348922,0.94900006
12739,12739,0.29094502,0.97400004,0.33479035,0.94900006
12740,12740,0.2908551,0.97400004,0.3346884,0.94900006
12741,12741,0.29076505,0.97400004,0.33458614,0.94900006
12742,12742,0.2906748,0.97400004,0.3344839,0.94900006
12743,12743,0.29058456,0.97400004,0.3343818,0.94900006
12744,12744,0.29049438,0.97400004,0.3342795,0.94900006
12745,12745,0.29040393,0.97400004,0.33417708,0.94900006
12746,12746,0.29031342,0.97400004,0.3340746,0.94900006
12747,12747,0.29022276,0.97400004,0.33397207,0.94900006
12748,12748,0.29013205,0.97400004,0.3338695,0.94900006
12749,12749,0.29004142,0.97400004,0.33376765,0.94900006
12750,12750,0.28995106,0.97400004,0.33366582,0.94900006
12751,12751,0.2898606,0.97400004,0.33356398,0.94900006
12752,12752,0.28977036,0.97400004,0.33346307,0.94900006
12753,12753,0.28968108,0.97400004,0.33336273,0.94900006
12754,12754,0.2895918,0.97400004,0.3332624,0.94900006
12755,12755,0.28950244,0.97400004,0.33316204,0.94900006
12756,12756,0.28941306,0.97400004,0.33306164,0.94900006
12757,12757,0.2893236,0.97400004,0.3329612,0.94900006
12758,12758,0.2892341,0.97400004,0.33286086,0.94900006
12759,12759,0.2891446,0.97400004,0.3327605,0.94900006
12760,12760,0.2890552,0.97400004,0.3326603,0.94900006
12761,12761,0.2889657,0.97400004,0.33256003,0.94900006
12762,12762,0.2888763,0.97400004,0.33246,0.95000005
12763,12763,0.28878686,0.97400004,0.3323599,0.95000005
12764,12764,0.28869748,0.97400004,0.33225995,0.95000005
12765,12765,0.28860813,0.97400004,0.3321601,0.95000005
12766,12766,0.28851885,0.97400004,0.33206025,0.95000005
12767,12767,0.2884295,0.97400004,0.33196053,0.95000005
12768,12768,0.28834018,0.97400004,0.33186087,0.95000005
12769,12769,0.28825098,0.97400004,0.33176133,0.95000005
12770,12770,0.28816175,0.97400004,0.33166185,0.95100003
12771,12771,0.28807262,0.97400004,0.33156246,0.95100003
12772,12772,0.28798348,0.97400004,0.3314633,0.95100003
12773,12773,0.28789443,0.97400004,0.33136418,0.95100003
12774,12774,0.2878055,0.97400004,0.3312652,0.95100003
12775,12775,0.2877166,0.97400004,0.3311664,0.95100003
12776,12776,0.28762776,0.97400004,0.33106765,0.95100003
12777,12777,0.28753904,0.97400004,0.33096915,0.95100003
12778,12778,0.2874504,0.97400004,0.3308708,0.95100003
12779,12779,0.28736183,0.97400004,0.33077252,0.95100003
12780,12780,0.28727332,0.97400004,0.3306744,0.95100003
12781,12781,0.28718495,0.97400004,0.33057645,0.95100003
12782,12782,0.28709665,0.97400004,0.33047873,0.95100003
12783,12783,0.28700843,0.97400004,0.330381,0.95100003
12784,12784,0.2869203,0.97400004,0.3302835,0.95100003
12785,12785,0.28683227,0.97400004,0.33018616,0.95100003
12786,12786,0.28674433,0.97400004,0.330089,0.95100003
12787,12787,0.2866565,0.97400004,0.32999194,0.95100003
12788,12788,0.2865687,0.97400004,0.32989505,0.95100003
12789,12789,0.286481,0.97400004,0.32979834,0.952
12790,12790,0.28639343,0.97400004,0.3297018,0.952
12791,12791,0.28630596,0.97400004,0.3296053,0.952
12792,12792,0.2862185,0.97400004,0.32950902,0.952
12793,12793,0.28613123,0.97400004,0.32941285,0.952
12794,12794,0.28604397,0.97400004,0.3293168,0.952
12795,12795,0.28595674,0.97400004,0.3292209,0.952
12796,12796,0.2858696,0.97400004,0.32912505,0.952
12797,12797,0.2857826,0.97400004,0.32902944,0.952
12798,12798,0.28569576,0.97400004,0.328934,0.952
12799,12799,0.2856089,0.97400004,0.32883865,0.952
12800,12800,0.28552213,0.97400004,0.32874337,0.952
12801,12801,0.28543538,0.97400004,0.32864818,0.952
12802,12802,0.28534865,0.97400004,0.32855302,0.952
12803,12803,0.28526205,0.97400004,0.32845846,0.952
12804,12804,0.2851761,0.97400004,0.32836494,0.952
12805,12805,0.28509077,0.97400004,0.32827157,0.952
12806,12806,0.28500536,0.97400004,0.32817817,0.952
12807,12807,0.28492007,0.97400004,0.32808506,0.952
12808,12808,0.28483486,0.97400004,0.327992,0.952
12809,12809,0.28474966,0.97400004,0.32789895,0.952
12810,12810,0.28466442,0.97400004,0.32780594,0.952
12811,12811,0.28457916,0.97400004,0.32771292,0.952
12812,12812,0.28449392,0.97400004,0.32761994,0.952
12813,12813,0.2844087,0.97400004,0.327527,0.952
12814,12814,0.28432336,0.97400004,0.327434,0.952
12815,12815,0.28423795,0.97400004,0.32734108,0.952
12816,12816,0.2841526,0.97400004,0.327248,0.952
12817,12817,0.28406712,0.97400004,0.3271549,0.952
12818,12818,0.28398162,0.97400004,0.32706177,0.952
12819,12819,0.283896,0.97400004,0.32696858,0.952
12820,12820,0.28381032,0.97400004,0.3268753,0.952
12821,12821,0.2837245,0.97400004,0.3267819,0.952
12822,12822,0.28363857,0.97400004,0.3266884,0.95300007
12823,12823,0.28355253,0.97400004,0.32659483,0.95300007
12824,12824,0.2834664,0.97400004,0.32650113,0.95300007
12825,12825,0.28338015,0.97400004,0.32640737,0.95300007
12826,12826,0.28329375,0.97400004,0.32631347,0.95300007
12827,12827,0.2832072,0.97400004,0.3262194,0.95300007
12828,12828,0.28312042,0.97400004,0.32612512,0.95300007
12829,12829,0.28303352,0.97400004,0.32603064,0.95300007
12830,12830,0.28294644,0.97400004,0.32593596,0.95300007
12831,12831,0.28285906,0.97400004,0.32584107,0.95300007
12832,12832,0.2827715,0.97400004,0.32574597,0.95300007
12833,12833,0.2826837,0.97400004,0.32565057,0.95300007
12834,12834,0.28259566,0.97400004,0.3255549,0.95300007
12835,12835,0.28250727,0.975,0.32545894,0.95300007
12836,12836,0.28241876,0.975,0.32536268,0.95300007
12837,12837,0.28232986,0.975,0.32526618,0.95300007
12838,12838,0.28224072,0.975,0.32516932,0.95300007
12839,12839,0.28215125,0.975,0.32507217,0.95300007
12840,12840,0.28206155,0.975,0.32497466,0.95300007
12841,12841,0.28197148,0.975,0.32487684,0.95300007
12842,12842,0.281881,0.975,0.32477862,0.95300007
12843,12843,0.28179023,0.975,0.32468,0.95300007
12844,12844,0.28169915,0.9760001,0.3245811,0.95300007
12845,12845,0.2816078,0.9760001,0.3244818,0.95300007
12846,12846,0.28151634,0.9760001,0.32438397,0.95300007
12847,12847,0.28142703,0.9760001,0.32428768,0.95300007
12848,12848,0.28133777,0.9760001,0.32419094,0.95300007
12849,12849,0.28124806,0.9760001,0.32409376,0.95300007
12850,12850,0.28115803,0.9760001,0.3239961,0.95400006
12851,12851,0.28106752,0.9760001,0.32389808,0.95400006
12852,12852,0.28097653,0.9760001,0.32379943,0.95400006
12853,12853,0.28088516,0.9760001,0.32370034,0.95400006
12854,12854,0.28079325,0.9760001,0.32360062,0.95400006
12855,12855,0.2807009,0.9760001,0.32350042,0.95400006
12856,12856,0.28060806,0.9760001,0.32339957,0.95400006
12857,12857,0.2805147,0.9760001,0.32329828,0.95400006
12858,12858,0.28042093,0.9760001,0.32319635,0.95400006
12859,12859,0.28032672,0.9760001,0.32309413,0.95500004
12860,12860,0.28023213,0.9760001,0.32299137,0.95500004
12861,12861,0.28013706,0.9760001,0.32288802,0.95500004
12862,12862,0.2800415,0.9760001,0.32278407,0.95500004
12863,12863,0.27994537,0.9760001,0.32267952,0.95500004
12864,12864,0.27984878,0.9760001,0.32257444,0.95500004
12865,12865,0.2797517,0.9760001,0.32246876,0.95500004
12866,12866,0.27965412,0.9760001,0.3223625,0.95500004
12867,12867,0.27955613,0.9760001,0.32225567,0.95500004
12868,12868,0.27945757,0.9760001,0.3221484,0.95500004
12869,12869,0.27935883,0.9760001,0.32204106,0.95600003
12870,12870,0.2792599,0.9760001,0.32193324,0.95600003
12871,12871,0.2791605,0.9760001,0.32182485,0.95600003
12872,12872,0.27906066,0.9760001,0.32171592,0.95600003
12873,12873,0.27896038,0.9760001,0.32160655,0.95600003
12874,12874,0.278871,0.9760001,0.32153052,0.95600003
12875,12875,0.27880475,0.9760001,0.32145968,0.95600003
12876,12876,0.27873915,0.9760001,0.32138875,0.95600003
12877,12877,0.27867353,0.9760001,0.32131782,0.95600003
12878,12878,0.27860817,0.9760001,0.3212476,0.95600003
12879,12879,0.27854383,0.9760001,0.3211787,0.95600003
12880,12880,0.27847993,0.9760001,0.3211096,0.95600003
12881,12881,0.27841592,0.9760001,0.3210404,0.95600003
12882,12882,0.27835175,0.9760001,0.32097098,0.95600003
12883,12883,0.27828747,0.9760001,0.32090136,0.95600003
12884,12884,0.27822298,0.9760001,0.3208315,0.95600003
12885,12885,0.2781583,0.9760001,0.32076138,0.95600003
12886,12886,0.27809343,0.9760001,0.32069093,0.95600003
12887,12887,0.27802828,0.9760001,0.32062012,0.95600003
12888,12888,0.27796277,0.9760001,0.32054895,0.95600003
12889,12889,0.27789694,0.9760001,0.32047728,0.95600003
12890,12890,0.27783075,0.9760001,0.32040522,0.95600003
12891,12891,0.27776423,0.9760001,0.3203326,0.95600003
12892,12892,0.27769724,0.9760001,0.32025954,0.95600003
12893,12893,0.27762988,0.9760001,0.320186,0.95600003
12894,12894,0.2775621,0.9760001,0.32011226,0.95600003
12895,12895,0.27749407,0.9760001,0.320038,0.95600003
12896,12896,0.27742556,0.9760001,0.3199631,0.95600003
12897,12897,0.27735665,0.9760001,0.31988758,0.95600003
12898,12898,0.27728721,0.9760001,0.31981155,0.95600003
12899,12899,0.2772173,0.9760001,0.3197348,0.95600003
12900,12900,0.27714697,0.9760001,0.31965747,0.95600003
12901,12901,0.27707607,0.9760001,0.31957954,0.95600003
12902,12902,0.2770047,0.9760001,0.31950098,0.95600003
12903,12903,0.27693275,0.9760001,0.31942168,0.95600003
12904,12904,0.27686024,0.9760001,0.31934175,0.95600003
12905,12905,0.2767872,0.97700006,0.31926116,0.95600003
12906,12906,0.27671364,0.97700006,0.31917983,0.95600003
12907,12907,0.27663952,0.97700006,0.31909794,0.95600003
12908,12908,0.2765648,0.97700006,0.31901532,0.95600003
12909,12909,0.2764896,0.97700006,0.3189321,0.95600003
12910,12910,0.27641383,0.97700006,0.3188481,0.95600003
12911,12911,0.27633747,0.97700006,0.3187634,0.95600003
12912,12912,0.27626064,0.97700006,0.3186781,0.95600003
12913,12913,0.27618325,0.97700006,0.3185922,0.95600003
12914,12914,0.27610528,0.97800004,0.31850556,0.95600003
12915,12915,0.27602682,0.97800004,0.3184183,0.95600003
12916,12916,0.27594778,0.97800004,0.31833038,0.95600003
12917,12917,0.27586827,0.97800004,0.3182419,0.95600003
12918,12918,0.27578828,0.97800004,0.31815276,0.95600003
12919,12919,0.27570775,0.97800004,0.31806305,0.95600003
12920,12920,0.27562678,0.97800004,0.31797278,0.95600003
12921,12921,0.27554536,0.97800004,0.3178819,0.95600003
12922,12922,0.27546346,0.97800004,0.31779048,0.95600003
12923,12923,0.27538106,0.97900003,0.31769845,0.95600003
12924,12924,0.2752982,0.97900003,0.31760585,0.95600003
12925,12925,0.2752149,0.97900003,0.31751263,0.95600003
12926,12926,0.2751311,0.97900003,0.31741893,0.95600003
12927,12927,0.27504689,0.97900003,0.31732464,0.95600003
12928,12928,0.27496228,0.97900003,0.31722984,0.95600003
12929,12929,0.27487713,0.97900003,0.3171345,0.95600003
12930,12930,0.27479166,0.97900003,0.3170387,0.95600003
12931,12931,0.27470577,0.97900003,0.31694233,0.95600003
12932,12932,0.2746195,0.97900003,0.3168455,0.95600003
12933,12933,0.27453277,0.97900003,0.3167482,0.95600003
12934,12934,0.27444568,0.97900003,0.31665048,0.95600003
12935,12935,0.27435824,0.97900003,0.3165522,0.95600003
12936,12936,0.27427036,0.97900003,0.31645352,0.95600003
12937,12937,0.2741822,0.97900003,0.3163544,0.95600003
12938,12938,0.2740936,0.97900003,0.3162548,0.95600003
12939,12939,0.27400467,0.97900003,0.3161548,0.95600003
12940,12940,0.27391547,0.97900003,0.3160544,0.95600003
12941,12941,0.27382588,0.97900003,0.31595355,0.95600003
12942,12942,0.27373597,0.97900003,0.3158523,0.95600003
12943,12943,0.27364573,0.97900003,0.31575066,0.957
12944,12944,0.27355516,0.97900003,0.31564867,0.957
12945,12945,0.27346438,0.97900003,0.31554624,0.957
12946,12946,0.2733732,0.97900003,0.3154435,0.957
12947,12947,0.27328175,0.97900003,0.3153404,0.957
12948,12948,0.27319002,0.97900003,0.31523693,0.957
12949,12949,0.2730981,0.97900003,0.31513318,0.957
12950,12950,0.2730058,0.97900003,0.31502905,0.957
12951,12951,0.27291334,0.97900003,0.31492463,0.957
12952,12952,0.27282056,0.97900003,0.3148199,0.957
12953,12953,0.27272758,0.97900003,0.31471482,0.957
12954,12954,0.2726344,0.97900003,0.3146095,0.957
12955,12955,0.27254087,0.97900003,0.31450385,0.957
12956,12956,0.27244717,0.97900003,0.3143979,0.957
12957,12957,0.27235326,0.97900003,0.31429175,0.957
12958,12958,0.2722591,0.97900003,0.3141853,0.957
12959,12959,0.2721647,0.97900003,0.3140785,0.957
12960,12960,0.27207014,0.97900003,0.31397152,0.957
12961,12961,0.27197537,0.97900003,0.31386423,0.957
12962,12962,0.2718804,0.97900003,0.31375676,0.957
12963,12963,0.2717852,0.97900003,0.31364897,0.957
12964,12964,0.2716898,0.97900003,0.31354108,0.957
12965,12965,0.27159432,0.97900003,0.31343287,0.957
12966,12966,0.27149862,0.97900003,0.3133245,0.957
12967,12967,0.2714027,0.97900003,0.31321585,0.957
12968,12968,0.2713066,0.97900003,0.31310704,0.957
12969,12969,0.27121034,0.97900003,0.3129979,0.957
12970,12970,0.27111396,0.97900003,0.3128887,0.957
12971,12971,0.27101734,0.97900003,0.3127792,0.957
12972,12972,0.2709206,0.97900003,0.31266952,0.957
12973,12973,0.2708237,0.97900003,0.31255963,0.957
12974,12974,0.27072665,0.97900003,0.3124495,0.957
12975,12975,0.2706294,0.97900003,0.3123393,0.957
12976,12976,0.270532,0.97900003,0.31222883,0.957
12977,12977,0.27043453,0.97900003,0.31211817,0.957
12978,12978,0.27033687,0.97900003,0.3120074,0.957
12979,12979,0.27023906,0.97900003,0.31189638,0.957
12980,12980,0.27014107,0.97900003,0.31178522,0.957
12981,12981,0.27004302,0.97900003,0.3116739,0.957
12982,12982,0.26994482,0.97900003,0.31156236,0.957
12983,12983,0.26984647,0.97900003,0.3114508,0.957
12984,12984,0.26974803,0.97900003,0.31133902,0.957
12985,12985,0.26964945,0.97900003,0.31122714,0.957
12986,12986,0.2695508,0.97900003,0.31111515,0.957
12987,12987,0.269452,0.97900003,0.31100306,0.957
12988,12988,0.26935315,0.97900003,0.31089076,0.957
12989,12989,0.26925418,0.97900003,0.31077835,0.957
12990,12990,0.26915506,0.97900003,0.31066576,0.957
12991,12991,0.26905584,0.97900003,0.31055304,0.957
12992,12992,0.2689565,0.97900003,0.3104402,0.957
12993,12993,0.26885706,0.97900003,0.3103272,0.957
12994,12994,0.2687575,0.97900003,0.31021404,0.957
12995,12995,0.26865783,0.97900003,0.3101008,0.957
12996,12996,0.26855803,0.97900003,0.30998734,0.957
12997,12997,0.2684581,0.97900003,0.30987373,0.95800006
12998,12998,0.2683581,0.97900003,0.3097601,0.95800006
12999,12999,0.26825798,0.97900003,0.3096462,0.95800006
13000,13000,0.26815772,0.97900003,0.30953228,0.95800006
13001,13001,0.26805738,0.97900003,0.3094181,0.95800006
13002,13002,0.2679569,0.97900003,0.30930385,0.95800006
13003,13003,0.26785633,0.97900003,0.30918944,0.95800006
13004,13004,0.26775566,0.97900003,0.3090749,0.95800006
13005,13005,0.2676549,0.97900003,0.3089603,0.95800006
13006,13006,0.267554,0.97900003,0.30884546,0.95800006
13007,13007,0.26745304,0.97900003,0.30873057,0.95800006
13008,13008,0.26735204,0.97900003,0.30861557,0.95800006
13009,13009,0.26725098,0.97900003,0.30850038,0.95800006
13010,13010,0.26714993,0.97900003,0.30838522,0.95800006
13011,13011,0.26704878,0.97900003,0.30827022,0.95800006
13012,13012,0.26694763,0.97900003,0.30815512,0.95900005
13013,13013,0.2668464,0.97900003,0.30803987,0.95900005
13014,13014,0.26674506,0.97900003,0.30792454,0.95900005
13015,13015,0.26664358,0.97900003,0.30780903,0.95900005
13016,13016,0.26654214,0.97900003,0.30769348,0.95900005
13017,13017,0.26644054,0.97900003,0.30757782,0.95900005
13018,13018,0.26633886,0.97900003,0.30746204,0.95900005
13019,13019,0.26623702,0.97900003,0.30734617,0.96000004
13020,13020,0.26613513,0.97900003,0.30723017,0.96000004
13021,13021,0.2660331,0.97900003,0.30711406,0.96000004
13022,13022,0.265931,0.97900003,0.30699778,0.96000004
13023,13023,0.26582882,0.97900003,0.3068814,0.96000004
13024,13024,0.26572648,0.97900003,0.30676484,0.96000004
13025,13025,0.2656241,0.98,0.30664825,0.96000004
13026,13026,0.26552162,0.98,0.30653158,0.96000004
13027,13027,0.26541904,0.98,0.3064147,0.96000004
13028,13028,0.26531637,0.98,0.30629778,0.96000004
13029,13029,0.26521355,0.98,0.3061807,0.96000004
13030,13030,0.26511067,0.98,0.3060635,0.96000004
13031,13031,0.26500764,0.98,0.3059461,0.96000004
13032,13032,0.2649046,0.98,0.30582866,0.96000004
13033,13033,0.26480138,0.98,0.30571106,0.96000004
13034,13034,0.26469803,0.98,0.3055933,0.96000004
13035,13035,0.2645946,0.98,0.3054754,0.96000004
13036,13036,0.26449105,0.98,0.30535737,0.96000004
13037,13037,0.26438734,0.98,0.3052392,0.96000004
13038,13038,0.26428354,0.98,0.3051209,0.96000004
13039,13039,0.26417965,0.98,0.30500248,0.96000004
13040,13040,0.2640756,0.98,0.3048839,0.96000004
13041,13041,0.26397145,0.98,0.30476516,0.96000004
13042,13042,0.2638672,0.98,0.30464625,0.96000004
13043,13043,0.26376277,0.98,0.30452722,0.96000004
13044,13044,0.26365823,0.98,0.3044081,0.96000004
13045,13045,0.26355356,0.98,0.30428874,0.96000004
13046,13046,0.26344875,0.98,0.3041693,0.96000004
13047,13047,0.26334387,0.98,0.30404964,0.96000004
13048,13048,0.26323882,0.98,0.30392987,0.96000004
13049,13049,0.26313365,0.98,0.30380988,0.96000004
13050,13050,0.2630283,0.98,0.3036898,0.96000004
13051,13051,0.26292282,0.98,0.3035695,0.96000004
13052,13052,0.26281726,0.98,0.30344912,0.96000004
13053,13053,0.26271152,0.98,0.30332848,0.96000004
13054,13054,0.26260567,0.98,0.30320773,0.96000004
13055,13055,0.2624997,0.98,0.30308676,0.96000004
13056,13056,0.2623935,0.98,0.30296567,0.96000004
13057,13057,0.2622872,0.98,0.3028444,0.96000004
13058,13058,0.2621808,0.98,0.30272293,0.96000004
13059,13059,0.26207417,0.98,0.30260134,0.96000004
13060,13060,0.26196742,0.98,0.3024795,0.96000004
13061,13061,0.26186052,0.98,0.30235752,0.96000004
13062,13062,0.26175347,0.98,0.30223536,0.96000004
13063,13063,0.26164627,0.98,0.30211303,0.96000004
13064,13064,0.261539,0.98,0.30199295,0.96000004
13065,13065,0.26144016,0.98,0.30188638,0.96000004
13066,13066,0.26134706,0.98,0.30177978,0.96000004
13067,13067,0.261254,0.98,0.30167314,0.96000004
13068,13068,0.26116246,0.98,0.3015712,0.96000004
13069,13069,0.26107642,0.98,0.30147317,0.96000004
13070,13070,0.26099116,0.98,0.3013753,0.96000004
13071,13071,0.26090598,0.98,0.30127743,0.96000004
13072,13072,0.26082087,0.98,0.30117968,0.96000004
13073,13073,0.26073584,0.98,0.301082,0.96000004
13074,13074,0.2606509,0.98,0.3009844,0.96000004
13075,13075,0.26056603,0.98,0.3008868,0.96000004
13076,13076,0.26048115,0.98,0.30078936,0.96000004
13077,13077,0.26039633,0.98,0.3006919,0.96000004
13078,13078,0.2603116,0.98,0.3005945,0.96000004
13079,13079,0.2602269,0.98,0.3004971,0.96000004
13080,13080,0.2601422,0.98,0.30039972,0.96000004
13081,13081,0.26005757,0.98,0.30030322,0.96000004
13082,13082,0.259974,0.98,0.30020753,0.96000004
13083,13083,0.25989082,0.98,0.3001119,0.96000004
13084,13084,0.25980765,0.98,0.3000163,0.96000004
13085,13085,0.2597245,0.98,0.29992074,0.96000004
13086,13086,0.25964147,0.98,0.2998252,0.96000004
13087,13087,0.25955832,0.98,0.29972965,0.961
13088,13088,0.25947526,0.98,0.29963413,0.961
13089,13089,0.25939214,0.98,0.29953852,0.961
13090,13090,0.25930908,0.98100007,0.29944295,0.961
13091,13091,0.25922608,0.98100007,0.2993474,0.961
13092,13092,0.2591431,0.98100007,0.29925194,0.961
13093,13093,0.2590601,0.98100007,0.2991565,0.961
13094,13094,0.2589771,0.98100007,0.29906094,0.961
13095,13095,0.2588941,0.98100007,0.29896536,0.961
13096,13096,0.258811,0.98100007,0.2988697,0.961
13097,13097,0.25872788,0.98100007,0.29877406,0.961
13098,13098,0.2586448,0.98100007,0.29867828,0.961
13099,13099,0.2585616,0.98100007,0.29858243,0.961
13100,13100,0.2584784,0.98100007,0.29848656,0.961
13101,13101,0.25839517,0.98100007,0.29839054,0.961
13102,13102,0.2583118,0.98100007,0.2982945,0.961
13103,13103,0.25822848,0.98100007,0.29819837,0.961
13104,13104,0.25814506,0.98100007,0.29810217,0.961
13105,13105,0.25806162,0.98100007,0.29800594,0.961
13106,13106,0.2579781,0.98100007,0.29790953,0.961
13107,13107,0.25789526,0.98100007,0.2978169,0.961
13108,13108,0.2578165,0.98100007,0.29772732,0.961
13109,13109,0.25773913,0.98100007,0.2976376,0.961
13110,13110,0.25766173,0.98100007,0.29754803,0.961
13111,13111,0.25758424,0.98100007,0.2974584,0.961
13112,13112,0.25750685,0.98100007,0.2973687,0.961
13113,13113,0.25742942,0.98100007,0.29727897,0.961
13114,13114,0.25735193,0.98100007,0.29718918,0.961
13115,13115,0.25727478,0.98100007,0.297101,0.961
13116,13116,0.25719908,0.98100007,0.29701328,0.9620001
13117,13117,0.25712338,0.98100007,0.29692551,0.9620001
13118,13118,0.25704762,0.98100007,0.29683775,0.9620001
13119,13119,0.2569718,0.98100007,0.29674983,0.9620001
13120,13120,0.25689596,0.98100007,0.29666182,0.9620001
13121,13121,0.25681996,0.98100007,0.29657373,0.9620001
13122,13122,0.25674397,0.98100007,0.2964855,0.9620001
13123,13123,0.25666788,0.98100007,0.2963972,0.96300006
13124,13124,0.25659174,0.98100007,0.29630873,0.96300006
13125,13125,0.25651544,0.98100007,0.29622012,0.96300006
13126,13126,0.25643912,0.98100007,0.29613137,0.96300006
13127,13127,0.25636262,0.98100007,0.29604244,0.96400005
13128,13128,0.256286,0.98100007,0.29595333,0.96400005
13129,13129,0.25620928,0.98100007,0.29586414,0.96400005
13130,13130,0.25613248,0.98100007,0.29577476,0.96400005
13131,13131,0.25605553,0.98100007,0.29568523,0.96400005
13132,13132,0.25597844,0.98100007,0.29559547,0.96400005
13133,13133,0.2559012,0.98100007,0.29550555,0.96400005
13134,13134,0.25582382,0.98100007,0.2954156,0.96400005
13135,13135,0.25574642,0.98100007,0.29532546,0.96400005
13136,13136,0.25566882,0.98100007,0.29523504,0.96400005
13137,13137,0.25559103,0.98100007,0.2951444,0.96400005
13138,13138,0.25551307,0.98100007,0.29505345,0.96400005
13139,13139,0.25543487,0.98100007,0.2949623,0.96400005
13140,13140,0.25535643,0.98100007,0.29487082,0.96400005
13141,13141,0.25527778,0.98100007,0.29477912,0.96400005
13142,13142,0.25519925,0.98100007,0.29468855,0.96400005
13143,13143,0.25512147,0.98100007,0.29459786,0.96400005
13144,13144,0.25504345,0.98100007,0.29450685,0.96400005
13145,13145,0.2549652,0.98100007,0.29441562,0.96400005
13146,13146,0.2548869,0.98100007,0.29432446,0.96400005
13147,13147,0.25480852,0.98100007,0.294233,0.96500003
13148,13148,0.25472987,0.98100007,0.29414114,0.96500003
13149,13149,0.25465086,0.98100007,0.29404905,0.96500003
13150,13150,0.2545717,0.98100007,0.29395664,0.96500003
13151,13151,0.25449228,0.98100007,0.29386392,0.96500003
13152,13152,0.25441256,0.98100007,0.29377085,0.96500003
13153,13153,0.25433254,0.98100007,0.29367745,0.96500003
13154,13154,0.25425228,0.98100007,0.29358363,0.966
13155,13155,0.25417164,0.98100007,0.29348958,0.966
13156,13156,0.25409076,0.98100007,0.29339516,0.966
13157,13157,0.25400963,0.98100007,0.29330048,0.966
13158,13158,0.2539283,0.98100007,0.2932056,0.966
13159,13159,0.2538467,0.98100007,0.29311037,0.966
13160,13160,0.2537648,0.98100007,0.29301473,0.966
13161,13161,0.25368264,0.98100007,0.29291883,0.966
13162,13162,0.2536002,0.98100007,0.29282275,0.966
13163,13163,0.25351757,0.98100007,0.29272628,0.96700007
13164,13164,0.2534346,0.98100007,0.29262954,0.96700007
13165,13165,0.25335142,0.98100007,0.29253232,0.96700007
13166,13166,0.25326782,0.98100007,0.29243493,0.96700007
13167,13167,0.25318402,0.98100007,0.29233712,0.96700007
13168,13168,0.25309992,0.98100007,0.29223937,0.96700007
13169,13169,0.25301698,0.98100007,0.292144,0.96700007
13170,13170,0.2529348,0.98100007,0.29204825,0.96700007
13171,13171,0.25285235,0.98100007,0.29195222,0.96700007
13172,13172,0.2527696,0.98100007,0.2918559,0.96700007
13173,13173,0.25268668,0.98100007,0.29175934,0.96800005
13174,13174,0.2526034,0.98100007,0.29166248,0.96800005
13175,13175,0.25251997,0.98100007,0.2915654,0.96800005
13176,13176,0.25243616,0.98100007,0.29146796,0.96800005
13177,13177,0.25235212,0.98100007,0.29137027,0.96800005
13178,13178,0.2522678,0.98100007,0.29127225,0.96800005
13179,13179,0.2521833,0.98100007,0.29117408,0.96800005
13180,13180,0.25209862,0.98100007,0.29107645,0.96800005
13181,13181,0.2520154,0.98100007,0.29098094,0.96800005
13182,13182,0.25193286,0.98100007,0.2908852,0.96800005
13183,13183,0.25185004,0.98100007,0.2907892,0.96800005
13184,13184,0.251767,0.98100007,0.290693,0.96800005
13185,13185,0.25168374,0.98100007,0.29059646,0.96800005
13186,13186,0.2516002,0.98100007,0.29049978,0.96800005
13187,13187,0.25151652,0.98100007,0.29040286,0.96800005
13188,13188,0.2514325,0.98100007,0.29030564,0.96800005
13189,13189,0.25134832,0.98100007,0.29020828,0.96800005
13190,13190,0.25126392,0.98100007,0.29011068,0.96800005
13191,13191,0.2511793,0.98100007,0.29001296,0.96800005
13192,13192,0.25109455,0.98100007,0.28991497,0.96800005
13193,13193,0.25100958,0.98100007,0.28981686,0.96900004
13194,13194,0.25092447,0.98100007,0.2897193,0.96900004
13195,13195,0.25084066,0.98100007,0.28962398,0.96900004
13196,13196,0.25075725,0.98100007,0.28952846,0.96900004
13197,13197,0.25067368,0.98100007,0.28943282,0.96900004
13198,13198,0.25059,0.98100007,0.28933695,0.96900004
13199,13199,0.25050616,0.98100007,0.28924096,0.96900004
13200,13200,0.2504222,0.98100007,0.28914478,0.96900004
13201,13201,0.25033808,0.98100007,0.28904843,0.96900004
13202,13202,0.2502539,0.98100007,0.288952,0.96900004
13203,13203,0.2501697,0.98100007,0.28885567,0.96900004
13204,13204,0.25008547,0.98100007,0.28875914,0.96900004
13205,13205,0.25000113,0.98100007,0.2886626,0.96900004
13206,13206,0.24991675,0.98100007,0.28856593,0.96900004
13207,13207,0.24983223,0.98100007,0.28846925,0.96900004
13208,13208,0.24974765,0.98100007,0.28837246,0.96900004
13209,13209,0.24966298,0.98100007,0.28827563,0.96900004
13210,13210,0.24957824,0.98100007,0.28817898,0.96900004
13211,13211,0.24949382,0.98100007,0.2880832,0.96900004
13212,13212,0.24940994,0.98100007,0.2879874,0.96900004
13213,13213,0.24932602,0.98100007,0.28789157,0.96900004
13214,13214,0.24924202,0.98100007,0.2877957,0.96900004
13215,13215,0.24915798,0.98100007,0.28769982,0.96900004
13216,13216,0.2490739,0.98100007,0.28760397,0.96900004
13217,13217,0.24898982,0.98100007,0.28750822,0.96900004
13218,13218,0.24890578,0.98100007,0.28741238,0.96900004
13219,13219,0.24882166,0.98100007,0.28731647,0.96900004
13220,13220,0.24873751,0.98100007,0.28722078,0.96900004
13221,13221,0.24865346,0.98100007,0.28712502,0.96900004
13222,13222,0.2485693,0.98100007,0.2870292,0.96900004
13223,13223,0.24848504,0.98100007,0.28693345,0.96900004
13224,13224,0.24840078,0.98100007,0.2868376,0.96900004
13225,13225,0.24831648,0.98100007,0.28674173,0.96900004
13226,13226,0.24823208,0.98100007,0.28664595,0.96900004
13227,13227,0.24814765,0.98100007,0.28655007,0.97
13228,13228,0.24806318,0.98100007,0.28645417,0.97
13229,13229,0.2479787,0.98100007,0.2863583,0.97
13230,13230,0.24789417,0.98100007,0.28626242,0.97
13231,13231,0.24780957,0.98100007,0.28616652,0.97
13232,13232,0.24772492,0.98100007,0.28607062,0.97
13233,13233,0.24764024,0.98100007,0.2859747,0.97
13234,13234,0.24755551,0.98100007,0.28587872,0.97
13235,13235,0.24747069,0.98100007,0.28578275,0.97
13236,13236,0.24738583,0.98100007,0.2856868,0.97
13237,13237,0.24730097,0.98100007,0.28559083,0.97
13238,13238,0.24721603,0.98100007,0.28549486,0.97
13239,13239,0.24713103,0.98100007,0.28539878,0.97
13240,13240,0.24704592,0.98200005,0.28530276,0.97
13241,13241,0.2469608,0.98200005,0.2852067,0.9710001
13242,13242,0.24687569,0.98200005,0.2851106,0.97200006
13243,13243,0.24679045,0.98200005,0.2850145,0.97200006
13244,13244,0.24670516,0.98200005,0.2849183,0.97200006
13245,13245,0.24661975,0.98200005,0.28482208,0.97200006
13246,13246,0.24653429,0.98200005,0.28472576,0.97200006
13247,13247,0.24644865,0.98200005,0.2846294,0.97200006
13248,13248,0.24636301,0.98200005,0.284533,0.97200006
13249,13249,0.24627723,0.98200005,0.2844364,0.97200006
13250,13250,0.24619132,0.98200005,0.28433985,0.97200006
13251,13251,0.24610536,0.98200005,0.28424314,0.97200006
13252,13252,0.24601924,0.98200005,0.28414637,0.97200006
13253,13253,0.245933,0.98200005,0.28404948,0.97200006
13254,13254,0.24584663,0.98200005,0.28395253,0.97200006
13255,13255,0.24576008,0.98200005,0.2838554,0.97200006
13256,13256,0.24567343,0.98200005,0.2837582,0.97200006
13257,13257,0.24558662,0.98200005,0.28366077,0.97200006
13258,13258,0.24549966,0.98200005,0.28356335,0.97200006
13259,13259,0.24541251,0.98300004,0.28346565,0.97300005
13260,13260,0.2453252,0.98300004,0.2833678,0.97300005
13261,13261,0.24523768,0.98300004,0.2832698,0.97300005
13262,13262,0.24514998,0.98300004,0.28317156,0.97300005
13263,13263,0.24506205,0.98300004,0.28307313,0.97300005
13264,13264,0.24497394,0.98300004,0.2829745,0.97300005
13265,13265,0.24488555,0.98300004,0.2828757,0.97300005
13266,13266,0.24479692,0.98300004,0.28277653,0.97300005
13267,13267,0.24470806,0.98300004,0.28267717,0.97300005
13268,13268,0.24461891,0.98300004,0.28257748,0.97300005
13269,13269,0.24452946,0.98300004,0.2824776,0.97300005
13270,13270,0.24443974,0.98300004,0.28237736,0.97300005
13271,13271,0.24434973,0.98300004,0.2822768,0.97300005
13272,13272,0.24425939,0.98300004,0.282176,0.97300005
13273,13273,0.24416877,0.98300004,0.28207484,0.97300005
13274,13274,0.24407782,0.98300004,0.28197333,0.97300005
13275,13275,0.24398656,0.984,0.28187156,0.97300005
13276,13276,0.24389493,0.984,0.28176942,0.97300005
13277,13277,0.24380304,0.9850001,0.28166693,0.97300005
13278,13278,0.24371174,0.9850001,0.28156704,0.97300005
13279,13279,0.24362193,0.9850001,0.28146803,0.97300005
13280,13280,0.24353395,0.9850001,0.28137153,0.97300005
13281,13281,0.24344675,0.9850001,0.28127488,0.97300005
13282,13282,0.24335925,0.9850001,0.28117788,0.97300005
13283,13283,0.24327146,0.9850001,0.28108057,0.97300005
13284,13284,0.24318328,0.9850001,0.28098297,0.97300005
13285,13285,0.24309477,0.9850001,0.280885,0.97300005
13286,13286,0.24300593,0.9850001,0.2807866,0.97300005
13287,13287,0.2429166,0.9850001,0.2806877,0.97300005
13288,13288,0.2428269,0.9850001,0.2805884,0.97300005
13289,13289,0.2427368,0.9850001,0.2804886,0.97300005
13290,13290,0.24264622,0.9850001,0.28038836,0.97300005
13291,13291,0.24255523,0.9850001,0.28028762,0.97300005
13292,13292,0.24246377,0.9850001,0.28018633,0.97400004
13293,13293,0.24237187,0.9850001,0.28008467,0.97400004
13294,13294,0.24227972,0.9850001,0.27998278,0.97400004
13295,13295,0.24218722,0.9850001,0.27988034,0.97400004
13296,13296,0.24209435,0.9850001,0.27977756,0.97400004
13297,13297,0.24200097,0.9850001,0.27967417,0.97400004
13298,13298,0.24190715,0.9850001,0.27957028,0.97400004
13299,13299,0.24181284,0.9850001,0.27946582,0.97400004
13300,13300,0.24171802,0.9850001,0.27936092,0.97400004
13301,13301,0.24162279,0.9850001,0.27925542,0.97400004
13302,13302,0.24152702,0.9850001,0.27914935,0.97400004
13303,13303,0.24143077,0.9850001,0.27904278,0.97400004
13304,13304,0.241334,0.9850001,0.27893558,0.97400004
13305,13305,0.24123675,0.9850001,0.2788279,0.97400004
13306,13306,0.241139,0.9850001,0.2787195,0.97400004
13307,13307,0.24104069,0.9850001,0.27861065,0.97400004
13308,13308,0.24094187,0.9850001,0.27850118,0.97400004
13309,13309,0.24084248,0.9850001,0.2783911,0.97400004
13310,13310,0.24074265,0.9850001,0.27828047,0.97400004
13311,13311,0.24064228,0.9850001,0.2781692,0.97400004
13312,13312,0.24054141,0.9850001,0.2780574,0.97400004
13313,13313,0.24044003,0.9850001,0.277945,0.97400004
13314,13314,0.24033816,0.9850001,0.2778321,0.97400004
13315,13315,0.2402358,0.9850001,0.27771866,0.97400004
13316,13316,0.24013302,0.9850001,0.27760467,0.97400004
13317,13317,0.24003603,0.9850001,0.27751657,0.97400004
13318,13318,0.23996536,0.9850001,0.2774422,0.97400004
13319,13319,0.23989767,0.9850001,0.27736765,0.97400004
13320,13320,0.23982997,0.9850001,0.27729324,0.97400004
13321,13321,0.23976235,0.9850001,0.27721873,0.975
13322,13322,0.23969465,0.9850001,0.2771441,0.975
13323,13323,0.23962684,0.9850001,0.2770694,0.975
13324,13324,0.23955889,0.9850001,0.27699447,0.975
13325,13325,0.23949079,0.9850001,0.2769194,0.975
13326,13326,0.2394225,0.9850001,0.276844,0.975
13327,13327,0.23935398,0.9850001,0.27676848,0.975
13328,13328,0.23928529,0.9850001,0.27669257,0.975
13329,13329,0.23921628,0.9850001,0.27661633,0.975
13330,13330,0.2391469,0.9850001,0.27653974,0.975
13331,13331,0.23907721,0.9850001,0.27646273,0.975
13332,13332,0.23900719,0.9850001,0.27638522,0.975
13333,13333,0.23893678,0.9850001,0.27630728,0.975
13334,13334,0.23886594,0.9850001,0.27622893,0.975
13335,13335,0.23879474,0.9850001,0.27615005,0.975
13336,13336,0.23872307,0.9850001,0.2760706,0.975
13337,13337,0.23865093,0.9850001,0.2759906,0.975
13338,13338,0.23857835,0.9850001,0.2759101,0.975
13339,13339,0.23850536,0.9850001,0.27582908,0.975
13340,13340,0.23843183,0.9850001,0.27574742,0.975
13341,13341,0.23835781,0.9850001,0.27566516,0.975
13342,13342,0.23828329,0.9850001,0.27558228,0.975
13343,13343,0.23820826,0.9850001,0.27549884,0.975
13344,13344,0.2381327,0.9850001,0.27541468,0.975
13345,13345,0.23805656,0.9850001,0.2753299,0.975
13346,13346,0.23797993,0.9850001,0.2752444,0.975
13347,13347,0.23790272,0.9850001,0.27515835,0.975
13348,13348,0.23782498,0.9850001,0.27507162,0.975
13349,13349,0.23774672,0.9850001,0.27498424,0.975
13350,13350,0.23766789,0.9850001,0.27489626,0.975
13351,13351,0.23758858,0.9850001,0.27480754,0.975
13352,13352,0.23750865,0.98600006,0.27471823,0.975
13353,13353,0.23742819,0.98600006,0.27462825,0.975
13354,13354,0.23734722,0.98700005,0.27453765,0.975
13355,13355,0.23726566,0.98700005,0.27444637,0.975
13356,13356,0.2371836,0.98700005,0.27435446,0.975
13357,13357,0.23710105,0.98700005,0.27426192,0.975
13358,13358,0.237018,0.98700005,0.27416888,0.975
13359,13359,0.23693457,0.98700005,0.27407542,0.975
13360,13360,0.23685072,0.98700005,0.2739814,0.975
13361,13361,0.2367664,0.98700005,0.2738867,0.975
13362,13362,0.2366816,0.98700005,0.2737915,0.975
13363,13363,0.23659624,0.98700005,0.27369562,0.975
13364,13364,0.23651046,0.98700005,0.27359924,0.975
13365,13365,0.2364242,0.98700005,0.27350223,0.975
13366,13366,0.23633747,0.98700005,0.27340472,0.9760001
13367,13367,0.23625025,0.98700005,0.27330667,0.9760001
13368,13368,0.23616259,0.98700005,0.27320802,0.9760001
13369,13369,0.2360745,0.98700005,0.2731088,0.9760001
13370,13370,0.2359859,0.98700005,0.27300912,0.9760001
13371,13371,0.23589693,0.98700005,0.2729089,0.9760001
13372,13372,0.2358075,0.98700005,0.27280813,0.9760001
13373,13373,0.23571768,0.98700005,0.27270684,0.9760001
13374,13374,0.23562746,0.98700005,0.2726052,0.9760001
13375,13375,0.23553693,0.98700005,0.27250323,0.9760001
13376,13376,0.23544608,0.98700005,0.27240074,0.9760001
13377,13377,0.23535481,0.98700005,0.27229774,0.9760001
13378,13378,0.23526315,0.98700005,0.2721943,0.9760001
13379,13379,0.23517111,0.98700005,0.27209038,0.9760001
13380,13380,0.23507863,0.98700005,0.27198595,0.9760001
13381,13381,0.23498587,0.98700005,0.2718811,0.9760001
13382,13382,0.23489277,0.98700005,0.27177602,0.9760001
13383,13383,0.2347994,0.98700005,0.27167043,0.9760001
13384,13384,0.23470564,0.98700005,0.2715645,0.9760001
13385,13385,0.23461156,0.98800004,0.2714582,0.9760001
13386,13386,0.2345171,0.98800004,0.27135143,0.9760001
13387,13387,0.23442233,0.98800004,0.2712443,0.9760001
13388,13388,0.23432724,0.98800004,0.27113673,0.9760001
13389,13389,0.23423186,0.98800004,0.27102876,0.9760001
13390,13390,0.23413612,0.98800004,0.27092046,0.9760001
13391,13391,0.23404008,0.98800004,0.27081168,0.9760001
13392,13392,0.23394373,0.98800004,0.27070263,0.9760001
13393,13393,0.23384711,0.98800004,0.27059317,0.9760001
13394,13394,0.23375016,0.98800004,0.27048334,0.9760001
13395,13395,0.23365292,0.98800004,0.27037317,0.9760001
13396,13396,0.23355542,0.98800004,0.27026272,0.9760001
13397,13397,0.23345765,0.98800004,0.27015194,0.9760001
13398,13398,0.23335971,0.98800004,0.27004087,0.9760001
13399,13399,0.23326151,0.98800004,0.26992953,0.9760001
13400,13400,0.23316307,0.98800004,0.2698179,0.9760001
13401,13401,0.2330644,0.98800004,0.26970595,0.97700006
13402,13402,0.23296547,0.98800004,0.26959372,0.97700006
13403,13403,0.23286632,0.98800004,0.26948118,0.97700006
13404,13404,0.23276697,0.98800004,0.26936838,0.97700006
13405,13405,0.23266743,0.98800004,0.2692554,0.97700006
13406,13406,0.23256762,0.98800004,0.26914212,0.97700006
13407,13407,0.23246764,0.98800004,0.26902857,0.97700006
13408,13408,0.23236746,0.98800004,0.2689148,0.97700006
13409,13409,0.23226696,0.98800004,0.26880068,0.97700006
13410,13410,0.23216629,0.98800004,0.26868626,0.97700006
13411,13411,0.23206535,0.98800004,0.2685716,0.97700006
13412,13412,0.23196422,0.98800004,0.26845664,0.97700006
13413,13413,0.23186283,0.989,0.26834145,0.97700006
13414,13414,0.23176134,0.989,0.26822597,0.97700006
13415,13415,0.23165955,0.989,0.26811022,0.97700006
13416,13416,0.2315576,0.989,0.26799425,0.97700006
13417,13417,0.23145552,0.989,0.26787803,0.97700006
13418,13418,0.23135325,0.989,0.26776162,0.97700006
13419,13419,0.23125085,0.989,0.2676451,0.97700006
13420,13420,0.23114823,0.989,0.2675284,0.97700006
13421,13421,0.23104547,0.989,0.2674115,0.97700006
13422,13422,0.23094253,0.989,0.26729438,0.97700006
13423,13423,0.23083945,0.989,0.26717705,0.97700006
13424,13424,0.23073617,0.989,0.26705953,0.97700006
13425,13425,0.23063277,0.989,0.26694176,0.97700006
13426,13426,0.2305292,0.989,0.26682377,0.97700006
13427,13427,0.23042546,0.989,0.2667056,0.97700006
13428,13428,0.23032154,0.989,0.26658726,0.97700006
13429,13429,0.2302175,0.989,0.2664687,0.97700006
13430,13430,0.23011327,0.989,0.26634994,0.97700006
13431,13431,0.23000889,0.989,0.26623094,0.97700006
13432,13432,0.22990432,0.989,0.26611176,0.97700006
13433,13433,0.2297996,0.989,0.2659924,0.97700006
13434,13434,0.22969471,0.989,0.26587284,0.97700006
13435,13435,0.22958966,0.989,0.26575315,0.97700006
13436,13436,0.22948453,0.989,0.2656332,0.97700006
13437,13437,0.22937922,0.989,0.26551306,0.97700006
13438,13438,0.22927374,0.989,0.26539275,0.97700006
13439,13439,0.22916812,0.989,0.26527223,0.97700006
13440,13440,0.22906236,0.989,0.26515153,0.97700006
13441,13441,0.22895639,0.989,0.26503062,0.97700006
13442,13442,0.22885028,0.989,0.26490957,0.97700006
13443,13443,0.22874399,0.989,0.26478824,0.97700006
13444,13444,0.22863753,0.989,0.26466674,0.97700006
13445,13445,0.2285309,0.989,0.26454502,0.97700006
13446,13446,0.22842418,0.989,0.26442304,0.97800004
13447,13447,0.22831726,0.989,0.26430097,0.97800004
13448,13448,0.22821018,0.989,0.26417866,0.97800004
13449,13449,0.228103,0.989,0.26405618,0.97800004
13450,13450,0.22799566,0.989,0.26393354,0.97800004
13451,13451,0.22788818,0.99000007,0.26381075,0.97800004
13452,13452,0.22778055,0.99000007,0.2636877,0.97800004
13453,13453,0.2276727,0.99000007,0.2635645,0.97800004
13454,13454,0.22756469,0.99000007,0.263441,0.97900003
13455,13455,0.22745654,0.99000007,0.2633173,0.97900003
13456,13456,0.22734815,0.99000007,0.26319334,0.97900003
13457,13457,0.22723962,0.99000007,0.26306915,0.97900003
13458,13458,0.22713089,0.99000007,0.26294473,0.97900003
13459,13459,0.22702193,0.99000007,0.26282,0.97900003
13460,13460,0.2269128,0.99000007,0.26269513,0.97900003
13461,13461,0.22680344,0.99000007,0.26256996,0.97900003
13462,13462,0.22669399,0.99000007,0.2624446,0.97900003
13463,13463,0.22658427,0.99000007,0.26231897,0.97900003
13464,13464,0.22647442,0.99000007,0.26219314,0.97900003
13465,13465,0.22636437,0.99000007,0.26206708,0.97900003
13466,13466,0.22625415,0.99000007,0.26194194,0.97900003
13467,13467,0.2261553,0.99000007,0.26184225,0.97900003
13468,13468,0.22606874,0.99000007,0.26174262,0.97900003
13469,13469,0.22598226,0.99000007,0.26164317,0.97900003
13470,13470,0.22589599,0.99000007,0.2615439,0.97900003
13471,13471,0.22580993,0.99000007,0.26144478,0.97900003
13472,13472,0.22572398,0.99000007,0.2613458,0.97900003
13473,13473,0.22563823,0.99000007,0.26124704,0.97900003
13474,13474,0.22555262,0.99000007,0.2611484,0.97900003
13475,13475,0.22546706,0.99000007,0.26104987,0.98
13476,13476,0.22538169,0.99000007,0.26095143,0.98
13477,13477,0.22529641,0.99000007,0.2608531,0.98
13478,13478,0.22521123,0.99000007,0.26075488,0.98
13479,13479,0.22512612,0.99000007,0.26065674,0.98
13480,13480,0.22504112,0.99000007,0.2605587,0.98
13481,13481,0.22495614,0.99000007,0.26046067,0.98
13482,13482,0.22487126,0.99000007,0.26036265,0.98
13483,13483,0.22478636,0.99000007,0.26026464,0.98
13484,13484,0.22470151,0.99000007,0.26016662,0.98
13485,13485,0.22461666,0.99000007,0.2600686,0.98
13486,13486,0.22453183,0.99000007,0.2599705,0.98
13487,13487,0.22444697,0.99000007,0.2598724,0.98
13488,13488,0.2243621,0.99000007,0.2597742,0.98
13489,13489,0.2242772,0.99000007,0.259676,0.98
13490,13490,0.22419226,0.99000007,0.2595778,0.98
13491,13491,0.22410738,0.99000007,0.25947946,0.98
13492,13492,0.22402243,0.99000007,0.25938106,0.98
13493,13493,0.22393739,0.99000007,0.25928253,0.98
13494,13494,0.22385228,0.99000007,0.25918385,0.98
13495,13495,0.22376707,0.99000007,0.25908506,0.98
13496,13496,0.22368175,0.99000007,0.25898606,0.98
13497,13497,0.22359626,0.99100006,0.25888684,0.98
13498,13498,0.2235107,0.99100006,0.25878745,0.98
13499,13499,0.22342494,0.99100006,0.25868788,0.98
13500,13500,0.22333899,0.99100006,0.25858802,0.98
13501,13501,0.22325288,0.99100006,0.258488,0.98
13502,13502,0.2231666,0.99100006,0.25838763,0.98
13503,13503,0.22308011,0.99100006,0.25828704,0.98
13504,13504,0.22299342,0.99100006,0.2581862,0.98
13505,13505,0.2229065,0.99100006,0.25808504,0.98
13506,13506,0.2228194,0.99100006,0.25798365,0.98
13507,13507,0.22273213,0.99100006,0.25788194,0.98
13508,13508,0.22264454,0.99100006,0.25777996,0.98
13509,13509,0.22255671,0.99100006,0.25767753,0.98
13510,13510,0.22246854,0.99100006,0.25757483,0.98
13511,13511,0.22238013,0.99100006,0.25747174,0.98
13512,13512,0.22229142,0.99100006,0.25736836,0.98
13513,13513,0.2222025,0.99100006,0.2572646,0.98
13514,13514,0.2221132,0.99100006,0.25716045,0.98
13515,13515,0.22202358,0.99100006,0.25705582,0.98
13516,13516,0.22193365,0.99100006,0.25695086,0.98
13517,13517,0.22184329,0.99100006,0.25684538,0.98
13518,13518,0.2217526,0.99100006,0.25673953,0.98
13519,13519,0.22166158,0.99100006,0.25663316,0.98
13520,13520,0.22157016,0.99100006,0.25652647,0.98
13521,13521,0.2214784,0.99100006,0.25641927,0.98
13522,13522,0.22138622,0.99100006,0.25631163,0.98
13523,13523,0.22129369,0.99100006,0.2562035,0.98
13524,13524,0.22120076,0.99100006,0.25609502,0.98
13525,13525,0.22110744,0.99100006,0.25598598,0.98
13526,13526,0.22101372,0.99100006,0.2558765,0.98
13527,13527,0.2209196,0.99100006,0.25576657,0.98
13528,13528,0.22082685,0.99100006,0.25566107,0.98
13529,13529,0.22073622,0.99100006,0.25555527,0.98
13530,13530,0.22064519,0.99100006,0.2554491,0.98
13531,13531,0.2205538,0.99100006,0.25534245,0.98
13532,13532,0.220462,0.99100006,0.2552354,0.98
13533,13533,0.22036985,0.99100006,0.255128,0.98
13534,13534,0.2202774,0.99200004,0.25502023,0.98
13535,13535,0.22018468,0.99200004,0.25491217,0.98
13536,13536,0.22009163,0.99200004,0.25480375,0.98
13537,13537,0.21999818,0.99200004,0.25469482,0.98
13538,13538,0.21990442,0.99200004,0.25458553,0.98
13539,13539,0.21981063,0.99200004,0.25447696,0.98
13540,13540,0.21971746,0.99200004,0.254369,0.98100007
13541,13541,0.21962406,0.99200004,0.2542606,0.98100007
13542,13542,0.2195304,0.99200004,0.2541519,0.98100007
13543,13543,0.2194364,0.99200004,0.2540429,0.98100007
13544,13544,0.2193422,0.99200004,0.25393355,0.98100007
13545,13545,0.21924762,0.99200004,0.2538239,0.98100007
13546,13546,0.2191528,0.99200004,0.2537139,0.98100007
13547,13547,0.21905777,0.99200004,0.25360364,0.98100007
13548,13548,0.21896248,0.99200004,0.2534932,0.98100007
13549,13549,0.21886702,0.99200004,0.25338244,0.98100007
13550,13550,0.21877132,0.99200004,0.2532715,0.98100007
13551,13551,0.2186754,0.99200004,0.2531603,0.98200005
13552,13552,0.21857932,0.99200004,0.253049,0.98200005
13553,13553,0.21848305,0.99200004,0.2529375,0.98200005
13554,13554,0.21838664,0.99200004,0.25282586,0.98200005
13555,13555,0.21829008,0.99200004,0.25271407,0.98200005
13556,13556,0.2181934,0.99200004,0.25260252,0.98200005
13557,13557,0.21809775,0.99200004,0.2524931,0.98200005
13558,13558,0.21800297,0.99200004,0.25238353,0.98300004
13559,13559,0.21790808,0.99200004,0.2522739,0.98300004
13560,13560,0.21781322,0.99200004,0.25216526,0.98300004
13561,13561,0.21772012,0.99200004,0.2520587,0.98300004
13562,13562,0.21762808,0.99200004,0.25195315,0.98300004
13563,13563,0.21753617,0.99200004,0.25184745,0.98300004
13564,13564,0.21744414,0.99200004,0.25174162,0.98300004
13565,13565,0.21735194,0.99200004,0.25163558,0.98300004
13566,13566,0.21725966,0.99200004,0.2515295,0.98300004
13567,13567,0.21716727,0.99200004,0.25142327,0.98300004
13568,13568,0.21707477,0.99200004,0.2513169,0.98300004
13569,13569,0.21698213,0.99200004,0.25121042,0.98300004
13570,13570,0.21688938,0.99200004,0.25110388,0.98300004
13571,13571,0.21679653,0.99200004,0.25099716,0.98300004
13572,13572,0.21670353,0.99300003,0.25089043,0.98300004
13573,13573,0.21661049,0.99300003,0.25078356,0.98300004
13574,13574,0.21651737,0.99300003,0.25067666,0.98300004
13575,13575,0.21642417,0.99300003,0.2505697,0.98300004
13576,13576,0.21633095,0.99300003,0.25046268,0.98300004
13577,13577,0.21623765,0.99300003,0.25035602,0.98300004
13578,13578,0.21614482,0.99300003,0.2502497,0.98300004
13579,13579,0.21605209,0.99300003,0.2501435,0.98300004
13580,13580,0.21595946,0.99300003,0.2500373,0.98300004
13581,13581,0.21586677,0.99300003,0.2499312,0.98300004
13582,13582,0.21577412,0.99300003,0.24982513,0.98300004
13583,13583,0.21568145,0.99300003,0.249719,0.98300004
13584,13584,0.21558872,0.99300003,0.24961293,0.98300004
13585,13585,0.21549603,0.99300003,0.24950682,0.98300004
13586,13586,0.21540329,0.99300003,0.2494008,0.98300004
13587,13587,0.21531053,0.99300003,0.24929471,0.98300004
13588,13588,0.21521783,0.99300003,0.24918891,0.98300004
13589,13589,0.21512528,0.99300003,0.24908312,0.98300004
13590,13590,0.2150329,0.99300003,0.24897826,0.98300004
13591,13591,0.21494195,0.99300003,0.24887453,0.98300004
13592,13592,0.21485113,0.99300003,0.24877083,0.98300004
13593,13593,0.21476036,0.99300003,0.24866712,0.98300004
13594,13594,0.2146695,0.99300003,0.2485635,0.98300004
13595,13595,0.21457869,0.99300003,0.24845994,0.98300004
13596,13596,0.21448782,0.99300003,0.24835639,0.98300004
13597,13597,0.21439697,0.99300003,0.2482528,0.98300004
13598,13598,0.21430612,0.99300003,0.24814926,0.98300004
13599,13599,0.2142152,0.99300003,0.2480457,0.98300004
13600,13600,0.21412425,0.99300003,0.24794216,0.98300004
13601,13601,0.21403329,0.99300003,0.2478386,0.98300004
13602,13602,0.21394232,0.99300003,0.2477351,0.984
13603,13603,0.21385132,0.99300003,0.24763155,0.984
13604,13604,0.21376026,0.99300003,0.24752799,0.984
13605,13605,0.21366917,0.99300003,0.24742438,0.984
13606,13606,0.21357799,0.99300003,0.24732077,0.984
13607,13607,0.21348673,0.99300003,0.24721707,0.984
13608,13608,0.21339545,0.99300003,0.24711342,0.984
13609,13609,0.21330413,0.99300003,0.24700968,0.984
13610,13610,0.21321274,0.99300003,0.24690594,0.984
13611,13611,0.21312127,0.99300003,0.24680212,0.984
13612,13612,0.21302968,0.99300003,0.24669825,0.984
13613,13613,0.212938,0.99300003,0.24659422,0.984
13614,13614,0.21284623,0.99300003,0.24649018,0.984
13615,13615,0.21275431,0.99300003,0.24638599,0.984
13616,13616,0.21266231,0.99300003,0.24628174,0.9850001
13617,13617,0.21257019,0.99300003,0.24617733,0.9850001
13618,13618,0.21247788,0.99300003,0.24607289,0.9850001
13619,13619,0.2123855,0.99300003,0.24596822,0.9850001
13620,13620,0.21229298,0.99300003,0.24586356,0.9850001
13621,13621,0.21220036,0.99300003,0.24575876,0.9850001
13622,13622,0.21210766,0.99300003,0.24565384,0.9850001
13623,13623,0.21201481,0.99300003,0.24554877,0.9850001
13624,13624,0.21192178,0.99300003,0.24544352,0.9850001
13625,13625,0.21182947,0.99300003,0.24534024,0.9850001
13626,13626,0.21173795,0.99300003,0.24523686,0.9850001
13627,13627,0.21164624,0.99300003,0.24513339,0.9850001
13628,13628,0.2115544,0.99300003,0.24502978,0.9850001
13629,13629,0.2114624,0.99300003,0.24492598,0.9850001
13630,13630,0.21137021,0.99300003,0.24482207,0.9850001
13631,13631,0.21127786,0.99300003,0.24471793,0.9850001
13632,13632,0.21118529,0.99300003,0.24461362,0.9850001
13633,13633,0.21109256,0.99300003,0.24450907,0.9850001
13634,13634,0.21099958,0.99300003,0.24440435,0.9850001
13635,13635,0.21090645,0.99300003,0.24429955,0.9850001
13636,13636,0.2108132,0.99300003,0.24419454,0.9850001
13637,13637,0.2107197,0.99300003,0.24408929,0.98600006
13638,13638,0.21062599,0.99300003,0.24398383,0.98600006
13639,13639,0.21053204,0.99300003,0.24387808,0.98600006
13640,13640,0.21043785,0.99300003,0.24377206,0.98600006
13641,13641,0.21034333,0.99300003,0.24366575,0.98600006
13642,13642,0.21024862,0.99300003,0.24355915,0.98600006
13643,13643,0.21015358,0.99300003,0.24345227,0.98600006
13644,13644,0.21005824,0.99300003,0.24334511,0.98700005
13645,13645,0.20996264,0.99300003,0.24323758,0.98700005
13646,13646,0.20986694,0.99300003,0.24313137,0.98700005
13647,13647,0.2097732,0.99300003,0.24302673,0.98700005
13648,13648,0.20967977,0.99300003,0.24292192,0.98700005
13649,13649,0.20958607,0.99300003,0.24281682,0.98700005
13650,13650,0.20949212,0.99300003,0.24271151,0.98700005
13651,13651,0.20939788,0.99300003,0.24260587,0.98700005
13652,13652,0.20930341,0.99300003,0.24249999,0.98700005
13653,13653,0.20920862,0.99300003,0.24239372,0.98700005
13654,13654,0.20911351,0.99300003,0.24228722,0.98700005
13655,13655,0.20901814,0.99300003,0.24218032,0.98700005
13656,13656,0.20892243,0.99300003,0.24207312,0.98700005
13657,13657,0.20882644,0.99300003,0.2419655,0.98700005
13658,13658,0.2087301,0.99300003,0.2418576,0.98700005
13659,13659,0.20863342,0.99300003,0.2417493,0.98700005
13660,13660,0.20853642,0.99300003,0.24164079,0.98700005
13661,13661,0.2084393,0.99300003,0.24153203,0.98700005
13662,13662,0.20834191,0.99300003,0.24142292,0.98700005
13663,13663,0.20824412,0.99300003,0.24131344,0.98700005
13664,13664,0.2081461,0.99300003,0.24120367,0.98700005
13665,13665,0.20804772,0.99300003,0.24109344,0.98700005
13666,13666,0.20794903,0.99300003,0.24098289,0.98700005
13667,13667,0.20784993,0.99300003,0.24087189,0.98700005
13668,13668,0.20775166,0.99300003,0.24076416,0.98700005
13669,13669,0.20765576,0.99300003,0.24065721,0.98700005
13670,13670,0.20755984,0.99300003,0.24055001,0.98700005
13671,13671,0.20746362,0.99300003,0.24044251,0.98700005
13672,13672,0.20736717,0.99300003,0.2403348,0.98700005
13673,13673,0.20727037,0.99300003,0.24022664,0.98700005
13674,13674,0.2071733,0.99300003,0.2401182,0.98700005
13675,13675,0.20707591,0.99300003,0.24000935,0.98700005
13676,13676,0.20697822,0.99300003,0.23990019,0.98700005
13677,13677,0.20688021,0.99300003,0.23979066,0.98700005
13678,13678,0.20678191,0.99300003,0.23968077,0.98700005
13679,13679,0.20668326,0.99300003,0.23957056,0.98700005
13680,13680,0.20658438,0.99300003,0.23945996,0.98700005
13681,13681,0.20648518,0.99300003,0.239349,0.98700005
13682,13682,0.20638566,0.99300003,0.23923768,0.98700005
13683,13683,0.20628583,0.99300003,0.23912603,0.98700005
13684,13684,0.20618577,0.99300003,0.23901422,0.98700005
13685,13685,0.20608555,0.99300003,0.23890208,0.98700005
13686,13686,0.20598505,0.99300003,0.2387897,0.98700005
13687,13687,0.2058844,0.99300003,0.23867713,0.98700005
13688,13688,0.2057835,0.99300003,0.2385643,0.98700005
13689,13689,0.20568238,0.99300003,0.23845114,0.98700005
13690,13690,0.20558102,0.99300003,0.23833773,0.98700005
13691,13691,0.20547946,0.99300003,0.23822403,0.98800004
13692,13692,0.20537764,0.99300003,0.2381101,0.98800004
13693,13693,0.2052757,0.99300003,0.23799598,0.98800004
13694,13694,0.20517366,0.99300003,0.2378818,0.98800004
13695,13695,0.2050715,0.99300003,0.23776734,0.98800004
13696,13696,0.20496917,0.99300003,0.23765273,0.98800004
13697,13697,0.20486668,0.99300003,0.2375379,0.98800004
13698,13698,0.20476405,0.99300003,0.23742293,0.98800004
13699,13699,0.20466127,0.99300003,0.23730777,0.98800004
13700,13700,0.20455839,0.99300003,0.23719239,0.98800004
13701,13701,0.20445539,0.99300003,0.23707855,0.98800004
13702,13702,0.20436504,0.99300003,0.23699276,0.98800004
13703,13703,0.20428826,0.99300003,0.23690678,0.98800004
13704,13704,0.20421134,0.99300003,0.23682079,0.98800004
13705,13705,0.20413439,0.99300003,0.23673464,0.98800004
13706,13706,0.20405732,0.99300003,0.23664837,0.98800004
13707,13707,0.2039802,0.99300003,0.236562,0.98800004
13708,13708,0.20390296,0.99300003,0.23647551,0.98800004
13709,13709,0.20382562,0.99300003,0.2363888,0.98800004
13710,13710,0.20374817,0.99300003,0.23630203,0.98800004
13711,13711,0.20367052,0.99300003,0.23621498,0.98800004
13712,13712,0.20359273,0.99300003,0.23612767,0.98800004
13713,13713,0.20351471,0.99300003,0.23604012,0.98800004
13714,13714,0.2034364,0.99300003,0.23595229,0.98800004
13715,13715,0.20335798,0.99300003,0.23586424,0.98800004
13716,13716,0.20327935,0.99300003,0.23577592,0.98800004
13717,13717,0.20320043,0.99300003,0.2356873,0.98800004
13718,13718,0.20312127,0.99300003,0.23559831,0.98800004
13719,13719,0.20304175,0.99300003,0.23550887,0.98800004
13720,13720,0.2029619,0.99300003,0.23541908,0.98800004
13721,13721,0.20288177,0.99300003,0.23532887,0.98800004
13722,13722,0.20280132,0.99300003,0.23523831,0.98800004
13723,13723,0.2027205,0.99300003,0.23514742,0.98800004
13724,13724,0.2026394,0.99300003,0.23505612,0.98800004
13725,13725,0.20255797,0.99300003,0.23496436,0.98800004
13726,13726,0.20247616,0.99300003,0.23487216,0.98800004
13727,13727,0.202394,0.99300003,0.23477958,0.98800004
13728,13728,0.20231153,0.99300003,0.23468655,0.98800004
13729,13729,0.20222874,0.99300003,0.2345932,0.98800004
13730,13730,0.20214562,0.99300003,0.23449942,0.98800004
13731,13731,0.20206214,0.99300003,0.23440523,0.98800004
13732,13732,0.20197831,0.99300003,0.23431055,0.98800004
13733,13733,0.20189415,0.99300003,0.23421551,0.98800004
13734,13734,0.20180964,0.99300003,0.23411997,0.98800004
13735,13735,0.20172481,0.99300003,0.23402399,0.98800004
13736,13736,0.20163956,0.99300003,0.23392752,0.98800004
13737,13737,0.20155391,0.99300003,0.2338306,0.98800004
13738,13738,0.20146786,0.99300003,0.23373328,0.98800004
13739,13739,0.20138153,0.99300003,0.23363549,0.98800004
13740,13740,0.20129482,0.99300003,0.23353715,0.98800004
13741,13741,0.20120765,0.99300003,0.23343837,0.98800004
13742,13742,0.2011201,0.99300003,0.23333912,0.98800004
13743,13743,0.20103218,0.99300003,0.23323943,0.98800004
13744,13744,0.20094393,0.99300003,0.23313928,0.98800004
13745,13745,0.2008553,0.99300003,0.23303866,0.98800004
13746,13746,0.20076631,0.99300003,0.23293763,0.98800004
13747,13747,0.2006769,0.99300003,0.23283614,0.98800004
13748,13748,0.20058715,0.99300003,0.23273414,0.98800004
13749,13749,0.20049699,0.99300003,0.23263167,0.98800004
13750,13750,0.20040643,0.99300003,0.23252873,0.98800004
13751,13751,0.20031554,0.99300003,0.2324253,0.98800004
13752,13752,0.2002242,0.99300003,0.23232143,0.98800004
13753,13753,0.20013249,0.99300003,0.23221712,0.98800004
13754,13754,0.20004047,0.99300003,0.23211235,0.98800004
13755,13755,0.19994806,0.99300003,0.23200712,0.98800004
13756,13756,0.19985527,0.99300003,0.23190144,0.98800004
13757,13757,0.1997621,0.99300003,0.23179534,0.98800004
13758,13758,0.19966862,0.99300003,0.23168881,0.98800004
13759,13759,0.19957517,0.99300003,0.2315818,0.98800004
13760,13760,0.19948304,0.99300003,0.23147745,0.98800004
13761,13761,0.19939154,0.99300003,0.23137341,0.98800004
13762,13762,0.19930056,0.99300003,0.23126958,0.98800004
13763,13763,0.19920929,0.99300003,0.23116538,0.98800004
13764,13764,0.19911769,0.99300003,0.2310607,0.98800004
13765,13765,0.19902574,0.99300003,0.23095566,0.98800004
13766,13766,0.19893344,0.99300003,0.23085016,0.98800004
13767,13767,0.19884077,0.99300003,0.2307443,0.98800004
13768,13768,0.19874778,0.99300003,0.23063794,0.98800004
13769,13769,0.19865446,0.99300003,0.23053123,0.98800004
13770,13770,0.1985608,0.99300003,0.23042408,0.98800004
13771,13771,0.19846682,0.99300003,0.23031645,0.98800004
13772,13772,0.19837248,0.99300003,0.23020849,0.98800004
13773,13773,0.19827779,0.99300003,0.23010013,0.98800004
13774,13774,0.19818275,0.99300003,0.22999135,0.98800004
13775,13775,0.19808747,0.99300003,0.22988218,0.98800004
13776,13776,0.19799183,0.99300003,0.22977261,0.98800004
13777,13777,0.19789588,0.99300003,0.22966261,0.98800004
13778,13778,0.19779953,0.99300003,0.2295522,0.98800004
13779,13779,0.1977029,0.99300003,0.22944137,0.98800004
13780,13780,0.19760591,0.99300003,0.22933015,0.98800004
13781,13781,0.19750859,0.99300003,0.22921856,0.98800004
13782,13782,0.19741096,0.99300003,0.22910653,0.98800004
13783,13783,0.19731298,0.99300003,0.22899412,0.98800004
13784,13784,0.19721471,0.99300003,0.22888128,0.98800004
13785,13785,0.19711606,0.994,0.22876807,0.98800004
13786,13786,0.19701712,0.994,0.22865444,0.98800004
13787,13787,0.19691788,0.994,0.22854047,0.98800004
13788,13788,0.19681828,0.994,0.228426,0.98800004
13789,13789,0.19671835,0.994,0.2283112,0.98800004
13790,13790,0.1966181,0.994,0.228196,0.98800004
13791,13791,0.19651751,0.994,0.22808036,0.98800004
13792,13792,0.19641663,0.994,0.22796437,0.98800004
13793,13793,0.19631541,0.994,0.22784795,0.98800004
13794,13794,0.19621386,0.994,0.22773114,0.98800004
13795,13795,0.19611199,0.994,0.22761397,0.98800004
13796,13796,0.1960098,0.994,0.22749634,0.98800004
13797,13797,0.19590728,0.994,0.22737834,0.98800004
13798,13798,0.19580443,0.994,0.22725992,0.98800004
13799,13799,0.19570123,0.994,0.2271411,0.98800004
13800,13800,0.19559771,0.994,0.22702187,0.98800004
13801,13801,0.1954939,0.994,0.22690229,0.98800004
13802,13802,0.19538973,0.994,0.22678222,0.98800004
13803,13803,0.19528528,0.994,0.2266618,0.98800004
13804,13804,0.19518042,0.994,0.22654095,0.98800004
13805,13805,0.19507521,0.994,0.22641969,0.98800004
13806,13806,0.1949697,0.994,0.22629802,0.98800004
13807,13807,0.19486383,0.994,0.2261759,0.98800004
13808,13808,0.19475763,0.994,0.22605337,0.98800004
13809,13809,0.1946511,0.994,0.2259305,0.98800004
13810,13810,0.19454426,0.994,0.22580719,0.98800004
13811,13811,0.19443707,0.994,0.22568338,0.98800004
13812,13812,0.19432947,0.994,0.22555918,0.98800004
13813,13813,0.19422154,0.994,0.22543456,0.98800004
13814,13814,0.19411322,0.994,0.22530939,0.98800004
13815,13815,0.19400454,0.994,0.22518381,0.98800004
13816,13816,0.19389541,0.994,0.22505775,0.98800004
13817,13817,0.19378951,0.994,0.22494806,0.98800004
13818,13818,0.19370206,0.994,0.22484958,0.989
13819,13819,0.19361715,0.994,0.22475117,0.989
13820,13820,0.19353251,0.994,0.22465296,0.989
13821,13821,0.19344802,0.994,0.22455491,0.989
13822,13822,0.19336368,0.994,0.22445694,0.989
13823,13823,0.19327947,0.994,0.22435912,0.989
13824,13824,0.19319536,0.994,0.22426134,0.989
13825,13825,0.1931113,0.994,0.22416368,0.989
13826,13826,0.19302738,0.994,0.22406608,0.989
13827,13827,0.1929435,0.994,0.22396852,0.989
13828,13828,0.19285968,0.994,0.22387101,0.989
13829,13829,0.19277592,0.994,0.22377345,0.989
13830,13830,0.1926921,0.994,0.22367589,0.989
13831,13831,0.19260833,0.994,0.2235783,0.989
13832,13832,0.19252458,0.994,0.22348069,0.989
13833,13833,0.19244081,0.994,0.22338302,0.989
13834,13834,0.192357,0.994,0.22328527,0.989
13835,13835,0.19227315,0.994,0.22318742,0.989
13836,13836,0.19218923,0.994,0.22308946,0.989
13837,13837,0.19210522,0.994,0.22299138,0.989
13838,13838,0.19202116,0.994,0.22289316,0.989
13839,13839,0.19193704,0.994,0.22279489,0.989
13840,13840,0.19185281,0.994,0.22269638,0.989
13841,13841,0.19176847,0.994,0.22259769,0.989
13842,13842,0.19168398,0.994,0.22249879,0.989
13843,13843,0.1915993,0.994,0.22239967,0.989
13844,13844,0.19151448,0.994,0.2223003,0.989
13845,13845,0.1914295,0.994,0.22220072,0.989
13846,13846,0.19134453,0.994,0.22210132,0.989
13847,13847,0.1912595,0.994,0.22200158,0.989
13848,13848,0.1911743,0.994,0.22190157,0.989
13849,13849,0.19108886,0.994,0.2218012,0.989
13850,13850,0.19100314,0.994,0.2217005,0.989
13851,13851,0.19091713,0.994,0.22159941,0.989
13852,13852,0.19083086,0.994,0.22149797,0.989
13853,13853,0.19074428,0.994,0.2213961,0.989
13854,13854,0.19065733,0.994,0.22129382,0.989
13855,13855,0.19057007,0.994,0.22119105,0.989
13856,13856,0.19048245,0.994,0.22108784,0.989
13857,13857,0.19039442,0.99500006,0.22098416,0.989
13858,13858,0.19030602,0.99500006,0.22088,0.989
13859,13859,0.1902172,0.99500006,0.22077529,0.989
13860,13860,0.19012798,0.99500006,0.22067013,0.989
13861,13861,0.19003834,0.99500006,0.22056442,0.989
13862,13862,0.18994825,0.99500006,0.22045812,0.989
13863,13863,0.18985772,0.99500006,0.22035132,0.989
13864,13864,0.18976676,0.99500006,0.22024396,0.989
13865,13865,0.18967532,0.99500006,0.22013608,0.989
13866,13866,0.18958339,0.99500006,0.22002758,0.989
13867,13867,0.18949105,0.99500006,0.21991856,0.989
13868,13868,0.1893982,0.99500006,0.21980892,0.989
13869,13869,0.18930486,0.99500006,0.21969876,0.989
13870,13870,0.18921125,0.99500006,0.21959051,0.989
13871,13871,0.18912148,0.99500006,0.21948619,0.989
13872,13872,0.18903272,0.99500006,0.21938144,0.989
13873,13873,0.18894358,0.99500006,0.21927637,0.989
13874,13874,0.18885401,0.99500006,0.21917084,0.989
13875,13875,0.18876415,0.99500006,0.21906488,0.989
13876,13876,0.18867405,0.99500006,0.2189586,0.989
13877,13877,0.18858354,0.99500006,0.21885182,0.989
13878,13878,0.18849261,0.99500006,0.2187447,0.989
13879,13879,0.18840139,0.99500006,0.2186371,0.989
13880,13880,0.18830976,0.99500006,0.2185291,0.989
13881,13881,0.18821776,0.99500006,0.21842061,0.989
13882,13882,0.18812531,0.99500006,0.21831167,0.989
13883,13883,0.18803248,0.99500006,0.21820226,0.989
13884,13884,0.1879393,0.99500006,0.21809252,0.989
13885,13885,0.18784575,0.99500006,0.21798234,0.989
13886,13886,0.18775186,0.99500006,0.2178718,0.989
13887,13887,0.18765764,0.99500006,0.21776095,0.989
13888,13888,0.18756315,0.99500006,0.21764982,0.989
13889,13889,0.18746838,0.99500006,0.2175384,0.989
13890,13890,0.18737336,0.99500006,0.21742667,0.989
13891,13891,0.18727814,0.99500006,0.2173148,0.989
13892,13892,0.18718268,0.99500006,0.21720266,0.989
13893,13893,0.18708825,0.99500006,0.21709433,0.989
13894,13894,0.18699592,0.99500006,0.21698597,0.989
13895,13895,0.18690337,0.99500006,0.21687745,0.989
13896,13896,0.18681066,0.99500006,0.21676876,0.989
13897,13897,0.18671782,0.99500006,0.21665998,0.989
13898,13898,0.1866248,0.99500006,0.21655102,0.989
13899,13899,0.18653163,0.99500006,0.21644196,0.989
13900,13900,0.18643835,0.99500006,0.21633284,0.989
13901,13901,0.186345,0.99500006,0.21622361,0.989
13902,13902,0.18625154,0.99500006,0.21611436,0.989
13903,13903,0.186158,0.99500006,0.21600503,0.989
13904,13904,0.18606445,0.99500006,0.21589577,0.989
13905,13905,0.18597083,0.99500006,0.21578647,0.989
13906,13906,0.18587731,0.99500006,0.21567734,0.989
13907,13907,0.18578377,0.99500006,0.21556818,0.989
13908,13908,0.18569058,0.99500006,0.21546097,0.989
13909,13909,0.1855999,0.99500006,0.2153561,0.989
13910,13910,0.18550986,0.99500006,0.2152513,0.989
13911,13911,0.1854198,0.99500006,0.21514648,0.989
13912,13912,0.18532977,0.99500006,0.21504179,0.989
13913,13913,0.18523972,0.99500006,0.21493706,0.989
13914,13914,0.18514973,0.99500006,0.21483253,0.989
13915,13915,0.18505983,0.99500006,0.21472807,0.989
13916,13916,0.18496999,0.99500006,0.21462378,0.989
13917,13917,0.1848802,0.99500006,0.21451953,0.989
13918,13918,0.18479045,0.99500006,0.21441536,0.989
13919,13919,0.18470073,0.99500006,0.21431127,0.989
13920,13920,0.18461104,0.99500006,0.2142073,0.989
13921,13921,0.18452138,0.99500006,0.21410337,0.989
13922,13922,0.18443179,0.99500006,0.21399957,0.989
13923,13923,0.18434225,0.99500006,0.21389584,0.989
13924,13924,0.18425272,0.99500006,0.21379222,0.989
13925,13925,0.18416329,0.99500006,0.21368873,0.989
13926,13926,0.18407388,0.99500006,0.21358529,0.989
13927,13927,0.18398453,0.99500006,0.21348204,0.989
13928,13928,0.18389526,0.99500006,0.2133789,0.989
13929,13929,0.18380615,0.99500006,0.21327597,0.989
13930,13930,0.1837171,0.99500006,0.21317312,0.989
13931,13931,0.18362808,0.99500006,0.2130704,0.989
13932,13932,0.1835391,0.99500006,0.21296775,0.989
13933,13933,0.1834502,0.99500006,0.21286525,0.989
13934,13934,0.18336137,0.99500006,0.2127628,0.989
13935,13935,0.18327253,0.99500006,0.21266048,0.989
13936,13936,0.1831838,0.99500006,0.21255825,0.989
13937,13937,0.18309507,0.99500006,0.21245608,0.989
13938,13938,0.1830064,0.99500006,0.21235402,0.989
13939,13939,0.18291774,0.99500006,0.21225204,0.989
13940,13940,0.18282916,0.99500006,0.21215017,0.989
13941,13941,0.1827406,0.99500006,0.21204835,0.989
13942,13942,0.18265203,0.99500006,0.2119466,0.989
13943,13943,0.1825635,0.99500006,0.2118449,0.989
13944,13944,0.18247502,0.99500006,0.21174335,0.989
13945,13945,0.18238665,0.99500006,0.211642,0.989
13946,13946,0.18229832,0.99500006,0.21154062,0.989
13947,13947,0.18220997,0.99500006,0.21143925,0.989
13948,13948,0.18212162,0.99600005,0.21133801,0.989
13949,13949,0.1820333,0.99600005,0.21123673,0.99000007
13950,13950,0.18194486,0.99600005,0.21113549,0.99000007
13951,13951,0.18185642,0.99600005,0.21103422,0.99000007
13952,13952,0.18176797,0.99600005,0.21093303,0.99000007
13953,13953,0.18167962,0.99600005,0.21083194,0.99000007
13954,13954,0.18159118,0.99600005,0.21073087,0.99000007
13955,13955,0.18150271,0.99600005,0.21062973,0.99000007
13956,13956,0.1814142,0.99600005,0.21052854,0.99000007
13957,13957,0.18132555,0.99600005,0.21042731,0.99000007
13958,13958,0.18123685,0.99600005,0.21032599,0.99000007
13959,13959,0.18114805,0.99600005,0.2102246,0.99000007
13960,13960,0.18105914,0.99700004,0.21012314,0.99000007
13961,13961,0.1809701,0.99700004,0.21002157,0.99000007
13962,13962,0.180881,0.99700004,0.20991988,0.99000007
13963,13963,0.1807917,0.99700004,0.2098181,0.99000007
13964,13964,0.18070231,0.99700004,0.20971616,0.99000007
13965,13965,0.18061276,0.99700004,0.20961411,0.99000007
13966,13966,0.18052308,0.99700004,0.20951192,0.99000007
13967,13967,0.18043318,0.99700004,0.20940958,0.99000007
13968,13968,0.18034318,0.99700004,0.20930706,0.99000007
13969,13969,0.18025297,0.99700004,0.20920439,0.99000007
13970,13970,0.1801626,0.99700004,0.20910151,0.99000007
13971,13971,0.18007201,0.99700004,0.20899849,0.99000007
13972,13972,0.17998126,0.99700004,0.2088952,0.99000007
13973,13973,0.1798903,0.99700004,0.20879175,0.99000007
13974,13974,0.17979911,0.99700004,0.2086881,0.99000007
13975,13975,0.17970768,0.99700004,0.20858422,0.99000007
13976,13976,0.17961606,0.998,0.20848008,0.99000007
13977,13977,0.1795242,0.998,0.20837568,0.99000007
13978,13978,0.17943208,0.998,0.20827112,0.99000007
13979,13979,0.17933972,0.998,0.20816632,0.99000007
13980,13980,0.17924808,0.998,0.20806397,0.99000007
13981,13981,0.17915793,0.998,0.20796192,0.99000007
13982,13982,0.17906764,0.998,0.20785972,0.99000007
13983,13983,0.17897713,0.998,0.20775723,0.99000007
13984,13984,0.1788864,0.998,0.20765452,0.99000007
13985,13985,0.17879537,0.998,0.20755145,0.99000007
13986,13986,0.17870407,0.998,0.20744812,0.99000007
13987,13987,0.1786125,0.998,0.20734449,0.99000007
13988,13988,0.17852065,0.998,0.20724054,0.99000007
13989,13989,0.17842844,0.998,0.2071363,0.99000007
13990,13990,0.17833596,0.998,0.20703164,0.99000007
13991,13991,0.17824318,0.998,0.20692667,0.99000007
13992,13992,0.17815007,0.998,0.20682138,0.99000007
13993,13993,0.17805664,0.998,0.20671637,0.99000007
13994,13994,0.177965,0.998,0.20661442,0.99000007
13995,13995,0.17787445,0.998,0.20651224,0.99000007
13996,13996,0.17778379,0.998,0.20641004,0.99000007
13997,13997,0.177693,0.998,0.2063076,0.99000007
13998,13998,0.17760195,0.998,0.20620497,0.99000007
13999,13999,0.17751066,0.998,0.20610203,0.99000007
14000,14000,0.17741911,0.998,0.2059988,0.99000007
14001,14001,0.17732726,0.998,0.20589525,0.99000007
14002,14002,0.17723514,0.998,0.20579134,0.99000007
14003,14003,0.17714271,0.998,0.20568715,0.99000007
14004,14004,0.17705004,0.998,0.20558266,0.99000007
14005,14005,0.17695704,0.998,0.20547776,0.99000007
14006,14006,0.17686374,0.998,0.20537257,0.99000007
14007,14007,0.17677012,0.998,0.20526701,0.99000007
14008,14008,0.17667621,0.998,0.20516117,0.99000007
14009,14009,0.17658208,0.998,0.20505495,0.99000007
14010,14010,0.17648762,0.998,0.20494841,0.99000007
14011,14011,0.1763928,0.998,0.2048415,0.99000007
14012,14012,0.17629771,0.998,0.20473425,0.99000007
14013,14013,0.1762023,0.998,0.2046267,0.99000007
14014,14014,0.1761066,0.9990001,0.20451881,0.99000007
14015,14015,0.17601065,0.9990001,0.20441055,0.99000007
14016,14016,0.17591488,0.9990001,0.20430435,0.99000007
14017,14017,0.17582203,0.9990001,0.2042008,0.99000007
14018,14018,0.1757299,0.9990001,0.20409705,0.99000007
14019,14019,0.17563751,0.9990001,0.20399313,0.99000007
14020,14020,0.17554496,0.9990001,0.20388898,0.99000007
14021,14021,0.1754522,0.9990001,0.20378458,0.99000007
14022,14022,0.17535922,0.9990001,0.20367992,0.99000007
14023,14023,0.175266,0.9990001,0.20357509,0.99000007
14024,14024,0.17517264,0.9990001,0.20347002,0.99000007
14025,14025,0.1750791,0.9990001,0.20336467,0.99000007
14026,14026,0.17498536,0.9990001,0.20325913,0.99000007
14027,14027,0.1748914,0.9990001,0.20315328,0.99000007
14028,14028,0.17479727,0.9990001,0.20304777,0.99000007
14029,14029,0.17470399,0.9990001,0.20294441,0.99000007
14030,14030,0.17461213,0.9990001,0.20284085,0.99000007
14031,14031,0.17452027,0.9990001,0.20273735,0.99000007
14032,14032,0.17442834,0.9990001,0.20263377,0.99000007
14033,14033,0.17433633,0.9990001,0.20253007,0.99000007
14034,14034,0.1742442,0.9990001,0.20242621,0.99000007
14035,14035,0.17415196,0.9990001,0.20232219,0.99000007
14036,14036,0.1740596,0.9990001,0.20221807,0.99000007
14037,14037,0.17396714,0.9990001,0.20211382,0.99000007
14038,14038,0.1738746,0.9990001,0.20200945,0.99000007
14039,14039,0.173782,0.9990001,0.20190501,0.99000007
14040,14040,0.17368942,0.9990001,0.20180064,0.99000007
14041,14041,0.1735969,0.9990001,0.20169635,0.99000007
14042,14042,0.17350444,0.9990001,0.20159206,0.99000007
14043,14043,0.17341194,0.9990001,0.20148766,0.99000007
14044,14044,0.1733194,0.9990001,0.20138334,0.99000007
14045,14045,0.17322694,0.9990001,0.20127897,0.99000007
14046,14046,0.17313445,0.9990001,0.2011746,0.99000007
14047,14047,0.17304194,0.9990001,0.20107017,0.99000007
14048,14048,0.17294942,0.9990001,0.20096569,0.99000007
14049,14049,0.17285688,0.9990001,0.20086125,0.99000007
14050,14050,0.17276436,0.9990001,0.20075673,0.99000007
14051,14051,0.17267187,0.9990001,0.20065226,0.99000007
14052,14052,0.17257936,0.9990001,0.20054775,0.99000007
14053,14053,0.17248689,0.9990001,0.20044327,0.99000007
14054,14054,0.17239445,0.9990001,0.20033924,0.99000007
14055,14055,0.17230973,0.9990001,0.20025432,0.99000007
14056,14056,0.17223431,0.9990001,0.20016897,0.99000007
14057,14057,0.17215855,0.9990001,0.20008329,0.99000007
14058,14058,0.17208253,0.9990001,0.19999728,0.99000007
14059,14059,0.1720062,0.9990001,0.19991083,0.99000007
14060,14060,0.17192957,0.9990001,0.19982406,0.99000007
14061,14061,0.1718531,0.9990001,0.19973879,0.99000007
14062,14062,0.17177753,0.9990001,0.19965369,0.99000007
14063,14063,0.17170201,0.9990001,0.19956823,0.99000007
14064,14064,0.17162618,0.9990001,0.19948238,0.99000007
14065,14065,0.17154998,0.9990001,0.19939607,0.99000007
14066,14066,0.17147346,0.9990001,0.19930936,0.99000007
14067,14067,0.17139654,0.9990001,0.19922215,0.99000007
14068,14068,0.17131923,0.9990001,0.1991345,0.99000007
14069,14069,0.17124148,0.9990001,0.19904627,0.99000007
14070,14070,0.1711633,0.9990001,0.19895753,0.99000007
14071,14071,0.17108467,0.9990001,0.19886824,0.99000007
14072,14072,0.17100559,0.9990001,0.19877844,0.99000007
14073,14073,0.17092608,0.9990001,0.19868803,0.99000007
14074,14074,0.17084606,0.9990001,0.19859707,0.99000007
14075,14075,0.17076561,0.9990001,0.1985056,0.99000007
14076,14076,0.17068481,0.9990001,0.19841352,0.99100006
14077,14077,0.17060347,0.9990001,0.19832101,0.99100006
14078,14078,0.17052183,0.9990001,0.19822799,0.99100006
14079,14079,0.17043976,0.9990001,0.19813442,0.99100006
14080,14080,0.17035726,0.9990001,0.19804043,0.99100006
14081,14081,0.17027432,0.9990001,0.19794592,0.99100006
14082,14082,0.17019105,0.9990001,0.19785085,0.99100006
14083,14083,0.1701073,0.9990001,0.19775519,0.99100006
14084,14084,0.17002311,0.9990001,0.19765927,0.99100006
14085,14085,0.16993849,0.9990001,0.19756287,0.99100006
14086,14086,0.16985348,0.9990001,0.19746622,0.99100006
14087,14087,0.16976823,0.9990001,0.19736896,0.99100006
14088,14088,0.16968241,0.9990001,0.19727117,0.99100006
14089,14089,0.1695961,0.9990001,0.19717278,0.99100006
14090,14090,0.1695093,0.9990001,0.19707376,0.99100006
14091,14091,0.16942206,0.9990001,0.19697432,0.99100006
14092,14092,0.16933443,0.9990001,0.19687435,0.99100006
14093,14093,0.16924627,0.9990001,0.19677375,0.99100006
14094,14094,0.16915768,0.9990001,0.19667254,0.99100006
14095,14095,0.16906862,0.9990001,0.19657074,0.99100006
14096,14096,0.16897911,0.9990001,0.1964684,0.99100006
14097,14097,0.16888915,0.9990001,0.19636552,0.99100006
14098,14098,0.16879891,0.9990001,0.19626257,0.99100006
14099,14099,0.1687097,0.9990001,0.19616076,0.99100006
14100,14100,0.16862042,0.9990001,0.19605845,0.99100006
14101,14101,0.1685307,0.9990001,0.19595565,0.99100006
14102,14102,0.16844057,0.9990001,0.19585234,0.99100006
14103,14103,0.16834997,0.9990001,0.19574851,0.99100006
14104,14104,0.16825894,0.9990001,0.19564417,0.99100006
14105,14105,0.16816744,0.9990001,0.1955393,0.99100006
14106,14106,0.16807547,0.9990001,0.19543383,0.99100006
14107,14107,0.16798306,0.9990001,0.1953278,0.99100006
14108,14108,0.16789015,0.9990001,0.19522122,0.99100006
14109,14109,0.16779673,0.9990001,0.19511402,0.99100006
14110,14110,0.16770285,0.9990001,0.19500627,0.99100006
14111,14111,0.16760851,0.9990001,0.19489808,0.99100006
14112,14112,0.16751407,0.9990001,0.19479002,0.99200004
14113,14113,0.16741954,0.9990001,0.19468127,0.99200004
14114,14114,0.16732438,0.9990001,0.19457191,0.99200004
14115,14115,0.1672287,0.9990001,0.19446196,0.99200004
14116,14116,0.16713248,0.9990001,0.19435138,0.99200004
14117,14117,0.16703576,0.9990001,0.19424015,0.99200004
14118,14118,0.16693848,0.9990001,0.19412826,0.99200004
14119,14119,0.16684066,0.9990001,0.19401577,0.99300003
14120,14120,0.16674235,0.9990001,0.19390263,0.99300003
14121,14121,0.16664349,0.9990001,0.19378892,0.99300003
14122,14122,0.16654408,0.9990001,0.19367453,0.99300003
14123,14123,0.16644418,0.9990001,0.19355953,0.99300003
14124,14124,0.16634372,0.9990001,0.19344391,0.99300003
14125,14125,0.16624276,0.9990001,0.19332771,0.99300003
14126,14126,0.16614126,0.9990001,0.19321087,0.99300003
14127,14127,0.16603929,0.9990001,0.19309342,0.99300003
14128,14128,0.1659378,0.9990001,0.19298312,0.99300003
14129,14129,0.16584803,0.9990001,0.1928837,0.99300003
14130,14130,0.16576155,0.9990001,0.1927842,0.99300003
14131,14131,0.16567497,0.9990001,0.19268456,0.99300003
14132,14132,0.1655883,0.9990001,0.19258475,0.99300003
14133,14133,0.16550164,0.9990001,0.19248492,0.99300003
14134,14134,0.16541503,0.9990001,0.192385,0.99300003
14135,14135,0.16532828,0.9990001,0.19228502,0.99300003
14136,14136,0.16524152,0.9990001,0.19218491,0.99300003
14137,14137,0.1651547,0.9990001,0.19208474,0.99300003
14138,14138,0.16506776,0.9990001,0.19198442,0.99300003
14139,14139,0.16498072,0.9990001,0.191884,0.99300003
14140,14140,0.16489361,0.9990001,0.19178352,0.99300003
14141,14141,0.16480647,0.9990001,0.19168301,0.99300003
14142,14142,0.1647193,0.9990001,0.1915825,0.99300003
14143,14143,0.16463214,0.9990001,0.19148178,0.99300003
14144,14144,0.16454488,0.9990001,0.1913809,0.99300003
14145,14145,0.16445746,0.9990001,0.19127975,0.99300003
14146,14146,0.16436985,0.9990001,0.19117844,0.99300003
14147,14147,0.16428205,0.9990001,0.1910769,0.99300003
14148,14148,0.16419403,0.9990001,0.19097501,0.99300003
14149,14149,0.16410582,0.9990001,0.19087292,0.99300003
14150,14150,0.16401741,0.9990001,0.19077048,0.99300003
14151,14151,0.16392878,0.9990001,0.19066781,0.994
14152,14152,0.16384001,0.9990001,0.19056489,0.994
14153,14153,0.16375102,0.9990001,0.19046174,0.994
14154,14154,0.16366181,0.9990001,0.1903582,0.994
14155,14155,0.16357234,0.9990001,0.19025442,0.994
14156,14156,0.16348268,0.9990001,0.19015035,0.994
14157,14157,0.16339275,0.9990001,0.19004594,0.994
14158,14158,0.16330256,0.9990001,0.18994117,0.994
14159,14159,0.16321205,0.9990001,0.18983608,0.994
14160,14160,0.16312127,0.9990001,0.18973066,0.994
14161,14161,0.16303027,0.9990001,0.18962486,0.994
14162,14162,0.16293891,0.9990001,0.18951865,0.994
14163,14163,0.16284724,0.9990001,0.18941201,0.994
14164,14164,0.16275527,0.9990001,0.18930511,0.994
14165,14165,0.16266291,0.9990001,0.18919772,0.994
14166,14166,0.16257028,0.9990001,0.18908991,0.994
14167,14167,0.16247736,0.9990001,0.18898165,0.994
14168,14168,0.16238414,0.9990001,0.18887298,0.994
14169,14169,0.16229048,0.9990001,0.18876387,0.994
14170,14170,0.16219658,0.9990001,0.1886543,0.994
14171,14171,0.16210221,0.9990001,0.18854423,0.994
14172,14172,0.16201095,0.9990001,0.18844736,0.994
14173,14173,0.16192909,0.9990001,0.18835184,0.994
14174,14174,0.16184717,0.9990001,0.18825637,0.994
14175,14175,0.16176532,0.9990001,0.18816055,0.994
14176,14176,0.16168317,0.9990001,0.18806441,0.994
14177,14177,0.16160083,0.9990001,0.18796803,0.994
14178,14178,0.16151822,0.9990001,0.18787132,0.994
14179,14179,0.16143535,0.9990001,0.18777427,0.994
14180,14180,0.16135223,0.9990001,0.18767686,0.994
14181,14181,0.16126886,0.9990001,0.18757913,0.994
14182,14182,0.16118519,0.9990001,0.18748106,0.994
14183,14183,0.16110122,0.9990001,0.18738261,0.994
14184,14184,0.16101697,0.9990001,0.18728375,0.994
14185,14185,0.16093244,0.9990001,0.18718453,0.994
14186,14186,0.16084757,0.9990001,0.18708496,0.994
14187,14187,0.16076237,0.9990001,0.18698491,0.994
14188,14188,0.16067682,0.9990001,0.18688452,0.994
14189,14189,0.16059099,0.9990001,0.1867837,0.994
14190,14190,0.16050486,0.9990001,0.18668354,0.994
14191,14191,0.16042058,0.9990001,0.18658647,0.994
14192,14192,0.16033778,0.9990001,0.18648903,0.994
14193,14193,0.1602547,0.9990001,0.18639126,0.994
14194,14194,0.16017164,0.9990001,0.18629618,0.994
14195,14195,0.16009249,0.9990001,0.18620408,0.994
14196,14196,0.160014,0.9990001,0.18611182,0.994
14197,14197,0.1599353,0.9990001,0.18601932,0.994
14198,14198,0.15985635,0.9990001,0.18592656,0.994
14199,14199,0.15977708,0.9990001,0.18583344,0.994
14200,14200,0.15969758,0.9990001,0.18574005,0.994
14201,14201,0.15961775,0.9990001,0.18564633,0.994
14202,14202,0.15953769,0.9990001,0.18555225,0.994
14203,14203,0.15945736,0.9990001,0.18545799,0.994
14204,14204,0.15937686,0.9990001,0.18536344,0.994
14205,14205,0.15929617,0.9990001,0.18526886,0.994
14206,14206,0.15921558,0.9990001,0.18517451,0.994
14207,14207,0.15913512,0.9990001,0.18508007,0.994
14208,14208,0.15905452,0.9990001,0.1849854,0.994
14209,14209,0.15897372,0.9990001,0.18489046,0.994
14210,14210,0.15889274,0.9990001,0.18479542,0.994
14211,14211,0.15881155,0.9990001,0.1847002,0.994
14212,14212,0.15873031,0.9990001,0.18460476,0.994
14213,14213,0.15864877,0.9990001,0.18450914,0.994
14214,14214,0.15856716,0.9990001,0.18441346,0.994
14215,14215,0.1584854,0.9990001,0.18431766,0.994
14216,14216,0.15840358,0.9990001,0.18422173,0.994
14217,14217,0.15832162,0.9990001,0.1841257,0.994
14218,14218,0.15823959,0.9990001,0.18402967,0.994
14219,14219,0.15815748,0.9990001,0.18393351,0.994
14220,14220,0.1580753,0.9990001,0.18383737,0.994
14221,14221,0.15799312,0.9990001,0.18374133,0.994
14222,14222,0.1579112,0.9990001,0.1836465,0.994
14223,14223,0.15783098,0.9990001,0.18355362,0.994
14224,14224,0.15775156,0.9990001,0.18346067,0.994
14225,14225,0.15767203,0.9990001,0.18336777,0.994
14226,14226,0.1575925,0.9990001,0.18327487,0.994
14227,14227,0.15751298,0.9990001,0.18318205,0.994
14228,14228,0.15743345,0.9990001,0.18308923,0.994
14229,14229,0.15735403,0.9990001,0.18299656,0.994
14230,14230,0.15727794,0.9990001,0.18291064,0.994
14231,14231,0.15720445,0.9990001,0.18282488,0.994
14232,14232,0.15713102,0.9990001,0.18273923,0.994
14233,14233,0.15705772,0.9990001,0.18265375,0.994
14234,14234,0.15698458,0.9990001,0.18256842,0.994
14235,14235,0.15691158,0.9990001,0.18248326,0.994
14236,14236,0.15683876,0.9990001,0.1823982,0.994
14237,14237,0.15676594,0.9990001,0.18231356,0.994
14238,14238,0.15669331,0.9990001,0.18222909,0.994
14239,14239,0.15662083,0.9990001,0.18214469,0.994
14240,14240,0.15654841,0.9990001,0.18206047,0.994
14241,14241,0.15647605,0.9990001,0.18197626,0.994
14242,14242,0.15640372,0.9990001,0.18189222,0.994
14243,14243,0.15633148,0.9990001,0.1818082,0.994
14244,14244,0.15625927,0.9990001,0.18172431,0.994
14245,14245,0.15618715,0.9990001,0.18164074,0.994
14246,14246,0.15611598,0.9990001,0.18155906,0.994
14247,14247,0.15604563,0.9990001,0.18147737,0.994
14248,14248,0.15597524,0.9990001,0.1813957,0.994
14249,14249,0.1559048,0.9990001,0.18131398,0.994
14250,14250,0.1558343,0.9990001,0.18123218,0.99500006
14251,14251,0.15576372,0.9990001,0.18115035,0.99500006
14252,14252,0.15569308,0.9990001,0.18106844,0.99500006
14253,14253,0.15562233,0.9990001,0.18098655,0.99500006
14254,14254,0.15555158,0.9990001,0.18090458,0.99500006
14255,14255,0.1554807,0.9990001,0.18082254,0.99500006
14256,14256,0.15540978,0.9990001,0.1807405,0.99500006
14257,14257,0.15533887,0.9990001,0.18065839,0.99500006
14258,14258,0.15526779,0.9990001,0.18057604,0.99500006
14259,14259,0.15519656,0.9990001,0.1804937,0.99500006
14260,14260,0.15512517,0.9990001,0.18041115,0.99500006
14261,14261,0.15505366,0.9990001,0.18032846,0.99500006
14262,14262,0.15498199,0.9990001,0.1802456,0.99500006
14263,14263,0.15491016,0.9990001,0.18016262,0.99500006
14264,14264,0.15483817,0.9990001,0.18007943,0.99500006
14265,14265,0.154766,0.9990001,0.17999604,0.99500006
14266,14266,0.1546936,0.9990001,0.17991254,0.99500006
14267,14267,0.1546211,0.9990001,0.17982885,0.99500006
14268,14268,0.15454842,0.9990001,0.17974497,0.99500006
14269,14269,0.15447553,0.9990001,0.17966092,0.99500006
14270,14270,0.15440264,0.9990001,0.17957668,0.99500006
14271,14271,0.1543297,0.9990001,0.1794933,0.99500006
14272,14272,0.15425745,0.9990001,0.17941095,0.99500006
14273,14273,0.1541859,0.9990001,0.17932838,0.99500006
14274,14274,0.1541141,0.9990001,0.17924565,0.99500006
14275,14275,0.15404207,0.9990001,0.17916276,0.99500006
14276,14276,0.15396988,0.9990001,0.17907974,0.99500006
14277,14277,0.15389755,0.9990001,0.1789966,0.99500006
14278,14278,0.15382512,0.9990001,0.17891325,0.99500006
14279,14279,0.1537526,0.9990001,0.17882955,0.99500006
14280,14280,0.1536797,0.9990001,0.1787456,0.99500006
14281,14281,0.15360647,0.9990001,0.1786613,0.99500006
14282,14282,0.15353297,0.9990001,0.1785767,0.99500006
14283,14283,0.15345916,0.9990001,0.17849177,0.99600005
14284,14284,0.1533853,0.9990001,0.17840733,0.99600005
14285,14285,0.1533126,0.9990001,0.17832443,0.99600005
14286,14286,0.15324019,0.9990001,0.17824128,0.99600005
14287,14287,0.15316758,0.9990001,0.17815816,0.99600005
14288,14288,0.15309577,0.9990001,0.1780767,0.99600005
14289,14289,0.15302457,0.9990001,0.17799509,0.99600005
14290,14290,0.15295322,0.9990001,0.17791334,0.99600005
14291,14291,0.15288182,1.0,0.17783186,0.99600005
14292,14292,0.15281065,1.0,0.17775041,0.99600005
14293,14293,0.15273933,1.0,0.1776687,0.99600005
14294,14294,0.15266773,1.0,0.17758676,0.99600005
14295,14295,0.15259588,1.0,0.17750455,0.99600005
14296,14296,0.15252385,1.0,0.17742209,0.99600005
14297,14297,0.15245153,1.0,0.17733936,0.99600005
14298,14298,0.15237899,1.0,0.1772564,0.99600005
14299,14299,0.15230629,1.0,0.17717326,0.99600005
14300,14300,0.15223345,1.0,0.17709002,0.99600005
14301,14301,0.15216047,1.0,0.17700651,0.99600005
14302,14302,0.15208724,1.0,0.17692275,0.99600005
14303,14303,0.15201378,1.0,0.17683874,0.99600005
14304,14304,0.15194008,1.0,0.17675446,0.99600005
14305,14305,0.15186612,1.0,0.1766699,0.99600005
14306,14306,0.15179195,1.0,0.17658508,0.99600005
14307,14307,0.1517175,1.0,0.17650002,0.99600005
14308,14308,0.15164301,1.0,0.17641476,0.99600005
14309,14309,0.15156834,1.0,0.17632926,0.99600005
14310,14310,0.15149355,1.0,0.1762436,0.99600005
14311,14311,0.1514185,1.0,0.17615794,0.99600005
14312,14312,0.15134335,1.0,0.17607214,0.99600005
14313,14313,0.15126808,1.0,0.17598619,0.99600005
14314,14314,0.15119265,1.0,0.17589992,0.99600005
14315,14315,0.15111698,1.0,0.17581347,0.99600005
14316,14316,0.15104106,1.0,0.17572673,0.99600005
14317,14317,0.1509649,1.0,0.17563966,0.99600005
14318,14318,0.15088852,1.0,0.17555238,0.99600005
14319,14319,0.15081193,1.0,0.17546494,0.99600005
14320,14320,0.15073514,1.0,0.17537723,0.99600005
14321,14321,0.15065818,1.0,0.17528932,0.99600005
14322,14322,0.15058143,1.0,0.17520307,0.99600005
14323,14323,0.15050745,1.0,0.17511983,0.99600005
14324,14324,0.15043439,1.0,0.17503648,0.99600005
14325,14325,0.15036131,1.0,0.17495339,0.99600005
14326,14326,0.15028848,1.0,0.1748704,0.99600005
14327,14327,0.1502155,1.0,0.17478718,0.99600005
14328,14328,0.15014228,1.0,0.17470375,0.99600005
14329,14329,0.15006888,1.0,0.17462002,0.99600005
14330,14330,0.14999528,1.0,0.174536,0.99600005
14331,14331,0.1499214,1.0,0.17445175,0.99600005
14332,14332,0.14984736,1.0,0.17436728,0.99600005
14333,14333,0.1497731,1.0,0.1742825,0.99600005
14334,14334,0.14969866,1.0,0.17419757,0.99600005
14335,14335,0.14962402,1.0,0.1741124,0.99600005
14336,14336,0.14954926,1.0,0.17402716,0.99600005
14337,14337,0.14947441,1.0,0.17394178,0.99600005
14338,14338,0.1493994,1.0,0.17385615,0.99600005
14339,14339,0.14932428,1.0,0.1737704,0.99600005
14340,14340,0.14924908,1.0,0.17368478,0.99600005
14341,14341,0.14917396,1.0,0.17359936,0.99600005
14342,14342,0.14909892,1.0,0.17351376,0.99600005
14343,14343,0.14902374,1.0,0.173428,0.99600005
14344,14344,0.14894848,1.0,0.17334217,0.99600005
14345,14345,0.14887315,1.0,0.17325619,0.99600005
14346,14346,0.14879774,1.0,0.17317007,0.99600005
14347,14347,0.1487222,1.0,0.17308381,0.99600005
14348,14348,0.14864655,1.0,0.17299742,0.99700004
14349,14349,0.14857087,1.0,0.1729109,0.99700004
14350,14350,0.14849511,1.0,0.17282431,0.99700004
14351,14351,0.14841928,1.0,0.17273778,0.99700004
14352,14352,0.14834355,1.0,0.17265132,0.99700004
14353,14353,0.14826788,1.0,0.17256477,0.99700004
14354,14354,0.1481922,1.0,0.17247872,0.99700004
14355,14355,0.14811727,1.0,0.17239372,0.99700004
14356,14356,0.14804277,1.0,0.17230862,0.99700004
14357,14357,0.14796814,1.0,0.17222343,0.998
14358,14358,0.14789347,1.0,0.1721382,0.998
14359,14359,0.14781876,1.0,0.17205283,0.998
14360,14360,0.14774406,1.0,0.1719675,0.998
14361,14361,0.14766935,1.0,0.1718821,0.998
14362,14362,0.14759459,1.0,0.17179655,0.998
14363,14363,0.14751975,1.0,0.17171094,0.998
14364,14364,0.14744483,1.0,0.17162521,0.998
14365,14365,0.14736982,1.0,0.17153934,0.998
14366,14366,0.14729476,1.0,0.17145342,0.998
14367,14367,0.14721967,1.0,0.17136742,0.998
14368,14368,0.14714454,1.0,0.17128137,0.998
14369,14369,0.14706935,1.0,0.17119522,0.998
14370,14370,0.1469941,1.0,0.17110902,0.998
14371,14371,0.14691883,1.0,0.17102282,0.998
14372,14372,0.14684363,1.0,0.17093664,0.998
14373,14373,0.14676838,1.0,0.17085037,0.998
14374,14374,0.14669307,1.0,0.17076404,0.998
14375,14375,0.14661781,1.0,0.17067786,0.998
14376,14376,0.14654261,1.0,0.17059155,0.998
14377,14377,0.1464673,1.0,0.17050518,0.998
14378,14378,0.146392,1.0,0.17041874,0.998
14379,14379,0.14631663,1.0,0.17033222,0.998
14380,14380,0.1462412,1.0,0.17024565,0.998
14381,14381,0.14616574,1.0,0.17015903,0.998
14382,14382,0.14609025,1.0,0.17007239,0.998
14383,14383,0.14601476,1.0,0.16998567,0.998
14384,14384,0.1459392,1.0,0.16989887,0.998
14385,14385,0.14586361,1.0,0.16981205,0.998
14386,14386,0.145788,1.0,0.16972515,0.998
14387,14387,0.14571236,1.0,0.1696382,0.998
14388,14388,0.14563666,1.0,0.16955125,0.998
14389,14389,0.14556098,1.0,0.1694642,0.998
14390,14390,0.14548539,1.0,0.16937718,0.998
14391,14391,0.14540967,1.0,0.16929008,0.9990001
14392,14392,0.14533399,1.0,0.16920295,0.9990001
14393,14393,0.14525825,1.0,0.16911577,0.9990001
14394,14394,0.14518242,1.0,0.1690285,0.9990001
14395,14395,0.14510658,1.0,0.16894121,0.9990001
14396,14396,0.14503074,1.0,0.16885383,0.9990001
14397,14397,0.14495488,1.0,0.16876638,0.9990001
14398,14398,0.1448789,1.0,0.16867882,0.9990001
14399,14399,0.1448029,1.0,0.16859125,0.9990001
14400,14400,0.14472684,1.0,0.16850354,0.9990001
14401,14401,0.14465067,1.0,0.16841576,0.9990001
14402,14402,0.14457446,1.0,0.16832785,0.9990001
14403,14403,0.1444982,1.0,0.1682399,0.9990001
14404,14404,0.14442186,1.0,0.16815183,0.9990001
14405,14405,0.14434543,1.0,0.16806369,0.9990001
14406,14406,0.14426896,1.0,0.1679754,0.9990001
14407,14407,0.14419237,1.0,0.16788702,0.9990001
14408,14408,0.14411575,1.0,0.16779855,0.9990001
14409,14409,0.144039,1.0,0.16770996,0.9990001
14410,14410,0.14396222,1.0,0.16762125,0.9990001
14411,14411,0.14388531,1.0,0.16753244,0.9990001
14412,14412,0.14380832,1.0,0.16744351,0.9990001
14413,14413,0.14373124,1.0,0.16735442,0.9990001
14414,14414,0.14365406,1.0,0.16726524,0.9990001
14415,14415,0.14357679,1.0,0.16717593,0.9990001
14416,14416,0.1434995,1.0,0.16708645,0.9990001
14417,14417,0.1434221,1.0,0.16699693,0.9990001
14418,14418,0.14334457,1.0,0.16690722,0.9990001
14419,14419,0.14326698,1.0,0.1668174,0.9990001
14420,14420,0.1431892,1.0,0.16672742,0.9990001
14421,14421,0.14311136,1.0,0.16663727,0.9990001
14422,14422,0.14303336,1.0,0.16654706,0.9990001
14423,14423,0.14295533,1.0,0.16645665,0.9990001
14424,14424,0.14287718,1.0,0.16636609,0.9990001
14425,14425,0.14279887,1.0,0.16627531,0.9990001
14426,14426,0.14272045,1.0,0.1661845,0.9990001
14427,14427,0.14264189,1.0,0.16609345,0.9990001
14428,14428,0.14256315,1.0,0.16600223,0.9990001
14429,14429,0.14248435,1.0,0.16591093,0.9990001
14430,14430,0.14240578,1.0,0.16582002,0.9990001
14431,14431,0.14232723,1.0,0.16572887,0.9990001
14432,14432,0.14224842,1.0,0.16563755,0.9990001
14433,14433,0.1421695,1.0,0.165546,0.9990001
14434,14434,0.14209038,1.0,0.16545418,0.9990001
14435,14435,0.14201108,1.0,0.16536213,0.9990001
14436,14436,0.14193153,1.0,0.16526979,0.9990001
14437,14437,0.14185178,1.0,0.16517724,0.9990001
14438,14438,0.14177203,1.0,0.16508515,0.9990001
14439,14439,0.14169274,1.0,0.1649935,0.9990001
14440,14440,0.14161348,1.0,0.16490148,0.9990001
14441,14441,0.14153396,1.0,0.16480918,0.9990001
14442,14442,0.14145419,1.0,0.16471666,0.9990001
14443,14443,0.14137425,1.0,0.16462381,0.9990001
14444,14444,0.14129406,1.0,0.16453059,0.9990001
14445,14445,0.14121358,1.0,0.16443713,0.9990001
14446,14446,0.14113289,1.0,0.16434336,0.9990001
14447,14447,0.14105193,1.0,0.16424932,0.9990001
14448,14448,0.14097074,1.0,0.1641549,0.9990001
14449,14449,0.14088926,1.0,0.16406016,0.9990001
14450,14450,0.14080752,1.0,0.16396508,0.9990001
14451,14451,0.14072546,1.0,0.16386963,0.9990001
14452,14452,0.14064316,1.0,0.16377388,0.9990001
14453,14453,0.14056057,1.0,0.16367778,0.9990001
14454,14454,0.14047769,1.0,0.16358136,0.9990001
14455,14455,0.14039454,1.0,0.1634846,0.9990001
14456,14456,0.14031112,1.0,0.16338746,0.9990001
14457,14457,0.14022756,1.0,0.16329041,0.9990001
14458,14458,0.1401439,1.0,0.1631931,0.9990001
14459,14459,0.14005998,1.0,0.16309546,0.9990001
14460,14460,0.13997573,1.0,0.1629974,0.9990001
14461,14461,0.1398912,1.0,0.162899,0.9990001
14462,14462,0.13980636,1.0,0.16280022,0.9990001
14463,14463,0.13972123,1.0,0.16270112,0.9990001
14464,14464,0.13963583,1.0,0.16260163,0.9990001
14465,14465,0.13955009,1.0,0.1625018,0.9990001
14466,14466,0.13946408,1.0,0.16240159,0.9990001
14467,14467,0.13937779,1.0,0.16230108,0.9990001
14468,14468,0.1392912,1.0,0.16220021,0.9990001
14469,14469,0.13920434,1.0,0.16209903,0.9990001
14470,14470,0.13911723,1.0,0.16199751,0.9990001
14471,14471,0.13902977,1.0,0.1618956,0.9990001
14472,14472,0.13894206,1.0,0.16179335,0.9990001
14473,14473,0.13885401,1.0,0.16169077,0.9990001
14474,14474,0.13876565,1.0,0.1615878,0.9990001
14475,14475,0.13867702,1.0,0.16148447,0.9990001
14476,14476,0.13858804,1.0,0.16138083,0.9990001
14477,14477,0.1384988,1.0,0.16127682,0.9990001
14478,14478,0.13840926,1.0,0.16117246,0.9990001
14479,14479,0.13831942,1.0,0.16106777,0.9990001
14480,14480,0.13822928,1.0,0.16096276,0.9990001
14481,14481,0.1381389,1.0,0.16085741,0.9990001
14482,14482,0.13804826,1.0,0.16075177,0.9990001
14483,14483,0.13795732,1.0,0.16064584,0.9990001
14484,14484,0.13786611,1.0,0.16053955,0.9990001
14485,14485,0.13777462,1.0,0.16043304,0.9990001
14486,14486,0.13768293,1.0,0.16032621,0.9990001
14487,14487,0.13759099,1.0,0.16021913,0.9990001
14488,14488,0.13749881,1.0,0.1601118,0.9990001
14489,14489,0.13740642,1.0,0.1600042,0.9990001
14490,14490,0.13731383,1.0,0.15989642,0.9990001
14491,14491,0.13722102,1.0,0.15978844,0.9990001
14492,14492,0.13712806,1.0,0.15968028,0.9990001
14493,14493,0.13703492,1.0,0.15957184,0.9990001
14494,14494,0.13694161,1.0,0.15946332,0.9990001
14495,14495,0.13684814,1.0,0.15935463,0.9990001
14496,14496,0.13675454,1.0,0.15924579,0.9990001
14497,14497,0.13666081,1.0,0.15913682,0.9990001
14498,14498,0.136567,1.0,0.15902779,0.9990001
14499,14499,0.13647309,1.0,0.15891871,0.9990001
14500,14500,0.13638087,1.0,0.15881461,0.9990001
14501,14501,0.13629124,1.0,0.15871094,0.9990001
14502,14502,0.13620196,1.0,0.15860726,0.9990001
14503,14503,0.13611263,1.0,0.15850356,0.9990001
14504,14504,0.13602324,1.0,0.15839985,0.9990001
14505,14505,0.13593383,1.0,0.15829614,0.9990001
14506,14506,0.13584438,1.0,0.15819241,0.9990001
14507,14507,0.13575488,1.0,0.15808861,0.9990001
14508,14508,0.13566537,1.0,0.15798484,0.9990001
14509,14509,0.13557582,1.0,0.15788104,0.9990001
14510,14510,0.13548626,1.0,0.15777725,0.9990001
14511,14511,0.13539673,1.0,0.15767358,0.9990001
14512,14512,0.1353073,1.0,0.15757,0.9990001
14513,14513,0.13521788,1.0,0.15746644,0.9990001
14514,14514,0.13512848,1.0,0.15736297,0.9990001
14515,14515,0.1350391,1.0,0.15725954,0.9990001
14516,14516,0.13494977,1.0,0.15715618,0.9990001
14517,14517,0.13486049,1.0,0.15705289,0.9990001
14518,14518,0.13477124,1.0,0.15694974,0.9990001
14519,14519,0.13468209,1.0,0.1568467,0.9990001
14520,14520,0.13459301,1.0,0.15674378,0.9990001
14521,14521,0.13450402,1.0,0.15664096,0.9990001
14522,14522,0.13441513,1.0,0.15653835,0.9990001
14523,14523,0.13432637,1.0,0.15643588,0.9990001
14524,14524,0.1342377,1.0,0.15633354,0.9990001
14525,14525,0.13414915,1.0,0.15623137,0.9990001
14526,14526,0.13406071,1.0,0.15612936,0.9990001
14527,14527,0.13397239,1.0,0.15602751,0.9990001
14528,14528,0.13388419,1.0,0.15592586,0.9990001
14529,14529,0.13379614,1.0,0.1558244,0.9990001
14530,14530,0.13370825,1.0,0.15572311,0.9990001
14531,14531,0.1336205,1.0,0.15562202,0.9990001
14532,14532,0.13353287,1.0,0.15552118,0.9990001
14533,14533,0.13344547,1.0,0.15542056,0.9990001
14534,14534,0.13335823,1.0,0.15532014,0.9990001
14535,14535,0.13327113,1.0,0.15521994,0.9990001
14536,14536,0.13318415,1.0,0.15511991,0.9990001
14537,14537,0.13309735,1.0,0.15502013,0.9990001
14538,14538,0.13301073,1.0,0.15492055,0.9990001
14539,14539,0.13292426,1.0,0.15482116,0.9990001
14540,14540,0.13283794,1.0,0.15472202,0.9990001
14541,14541,0.13275178,1.0,0.15462308,0.9990001
14542,14542,0.1326658,1.0,0.15452433,0.9990001
14543,14543,0.13257998,1.0,0.15442581,0.9990001
14544,14544,0.13249433,1.0,0.15432754,0.9990001
14545,14545,0.13240881,1.0,0.15422945,0.9990001
14546,14546,0.13232349,1.0,0.1541316,0.9990001
14547,14547,0.13223833,1.0,0.15403394,0.9990001
14548,14548,0.13215338,1.0,0.15393652,0.9990001
14549,14549,0.13206851,1.0,0.1538393,0.9990001
14550,14550,0.13198385,1.0,0.15374225,0.9990001
14551,14551,0.13189933,1.0,0.15364546,0.9990001
14552,14552,0.13181497,1.0,0.1535488,0.9990001
14553,14553,0.13173074,1.0,0.15345238,0.9990001
14554,14554,0.13164668,1.0,0.15335616,0.9990001
14555,14555,0.13156275,1.0,0.1532601,0.9990001
14556,14556,0.13147895,1.0,0.15316421,0.9990001
14557,14557,0.13139534,1.0,0.15306851,0.9990001
14558,14558,0.13131185,1.0,0.15297301,0.9990001
14559,14559,0.13122846,1.0,0.15287769,0.9990001
14560,14560,0.13114524,1.0,0.15278254,0.9990001
14561,14561,0.13106215,1.0,0.15268753,0.9990001
14562,14562,0.13097917,1.0,0.15259269,0.9990001
14563,14563,0.13089629,1.0,0.15249802,0.9990001
14564,14564,0.13081357,1.0,0.15240349,0.9990001
14565,14565,0.13073102,1.0,0.15230916,0.9990001
14566,14566,0.13064855,1.0,0.15221497,0.9990001
14567,14567,0.13056618,1.0,0.15212092,0.9990001
14568,14568,0.13048393,1.0,0.15202698,0.9990001
14569,14569,0.13040178,1.0,0.15193315,0.9990001
14570,14570,0.13031971,1.0,0.15183946,0.9990001
14571,14571,0.13023774,1.0,0.15174592,0.9990001
14572,14572,0.13015586,1.0,0.15165249,0.9990001
14573,14573,0.13007411,1.0,0.15155917,0.9990001
14574,14574,0.12999244,1.0,0.15146598,0.9990001
14575,14575,0.1299108,1.0,0.15137284,0.9990001
14576,14576,0.12982926,1.0,0.1512798,0.9990001
14577,14577,0.12974775,1.0,0.15118685,0.9990001
14578,14578,0.12966631,1.0,0.15109399,0.9990001
14579,14579,0.12958494,1.0,0.15100116,0.9990001
14580,14580,0.1295036,1.0,0.15090844,0.9990001
14581,14581,0.1294223,1.0,0.15081578,0.9990001
14582,14582,0.12934107,1.0,0.15072319,0.9990001
14583,14583,0.1292599,1.0,0.15063064,0.9990001
14584,14584,0.12917873,1.0,0.15053813,0.9990001
14585,14585,0.12909763,1.0,0.15044568,0.9990001
14586,14586,0.12901655,1.0,0.15035331,0.9990001
14587,14587,0.12893553,1.0,0.15026098,0.9990001
14588,14588,0.12885454,1.0,0.15016867,0.9990001
14589,14589,0.12877357,1.0,0.1500764,0.9990001
14590,14590,0.12869258,1.0,0.14998417,0.9990001
14591,14591,0.12861164,1.0,0.14989194,0.9990001
14592,14592,0.12853073,1.0,0.14979972,0.9990001
14593,14593,0.12844978,1.0,0.14970754,0.9990001
14594,14594,0.12836923,1.0,0.14961672,0.9990001
14595,14595,0.12829071,1.0,0.14952818,0.9990001
14596,14596,0.12821297,1.0,0.14943975,0.9990001
14597,14597,0.1281353,1.0,0.14935143,0.9990001
14598,14598,0.12805769,1.0,0.14926322,0.9990001
14599,14599,0.12798014,1.0,0.14917511,0.9990001
14600,14600,0.12790267,1.0,0.14908698,0.9990001
14601,14601,0.12782522,1.0,0.14899896,0.9990001
14602,14602,0.12774783,1.0,0.14891095,0.9990001
14603,14603,0.12767069,1.0,0.14882372,0.9990001
14604,14604,0.12759382,1.0,0.14873666,0.9990001
14605,14605,0.12751712,1.0,0.14864959,0.9990001
14606,14606,0.12744045,1.0,0.14856255,0.9990001
14607,14607,0.12736386,1.0,0.14847554,0.9990001
14608,14608,0.12728731,1.0,0.1483885,0.9990001
14609,14609,0.12721078,1.0,0.14830151,0.9990001
14610,14610,0.12713423,1.0,0.14821449,0.9990001
14611,14611,0.1270577,1.0,0.14812745,0.9990001
14612,14612,0.1269812,1.0,0.14804043,0.9990001
14613,14613,0.12690468,1.0,0.1479534,0.9990001
14614,14614,0.12682821,1.0,0.1478664,0.9990001
14615,14615,0.12675172,1.0,0.14777936,0.9990001
14616,14616,0.12667525,1.0,0.14769235,0.9990001
14617,14617,0.12659879,1.0,0.14760534,0.9990001
14618,14618,0.12652232,1.0,0.14751835,0.9990001
14619,14619,0.12644587,1.0,0.14743133,0.9990001
14620,14620,0.12636945,1.0,0.14734432,0.9990001
14621,14621,0.12629303,1.0,0.1472573,0.9990001
14622,14622,0.12621659,1.0,0.1471703,0.9990001
14623,14623,0.12614022,1.0,0.1470833,0.9990001
14624,14624,0.12606382,1.0,0.1469963,0.9990001
14625,14625,0.12598749,1.0,0.14690931,0.9990001
14626,14626,0.12591118,1.0,0.14682235,0.9990001
14627,14627,0.12583487,1.0,0.14673541,0.9990001
14628,14628,0.1257586,1.0,0.14664853,0.9990001
14629,14629,0.12568234,1.0,0.14656162,0.9990001
14630,14630,0.1256061,1.0,0.14647472,0.9990001
14631,14631,0.12552993,1.0,0.14638792,0.9990001
14632,14632,0.12545379,1.0,0.14630117,0.9990001
14633,14633,0.12537771,1.0,0.14621443,0.9990001
14634,14634,0.12530164,1.0,0.14612767,0.9990001
14635,14635,0.1252256,1.0,0.14604096,0.9990001
14636,14636,0.1251496,1.0,0.14595455,0.9990001
14637,14637,0.1250738,1.0,0.14586824,0.9990001
14638,14638,0.124998115,1.0,0.145782,0.9990001
14639,14639,0.12492244,1.0,0.14569576,0.9990001
14640,14640,0.12484681,1.0,0.1456096,0.9990001
14641,14641,0.12477128,1.0,0.14552343,0.9990001
14642,14642,0.12469576,1.0,0.1454373,0.9990001
14643,14643,0.12462025,1.0,0.14535119,0.9990001
14644,14644,0.12454478,1.0,0.1452651,0.9990001
14645,14645,0.12446938,1.0,0.14517903,0.9990001
14646,14646,0.12439398,1.0,0.14509298,0.9990001
14647,14647,0.12431863,1.0,0.145007,0.9990001
14648,14648,0.124243386,1.0,0.14492105,0.9990001
14649,14649,0.12416812,1.0,0.14483511,0.9990001
14650,14650,0.12409294,1.0,0.14474918,0.9990001
14651,14651,0.124017775,1.0,0.1446633,0.9990001
14652,14652,0.123942666,1.0,0.14457744,0.9990001
14653,14653,0.1238676,1.0,0.14449161,0.9990001
14654,14654,0.12379254,1.0,0.14440583,0.9990001
14655,14655,0.12371758,1.0,0.14432012,0.9990001
14656,14656,0.12364266,1.0,0.1442345,0.9990001
14657,14657,0.12356782,1.0,0.14414887,0.9990001
14658,14658,0.123492986,1.0,0.14406331,0.9990001
14659,14659,0.123418234,1.0,0.14397775,0.9990001
14660,14660,0.12334348,1.0,0.14389217,0.9990001
14661,14661,0.12326879,1.0,0.14380665,0.9990001
14662,14662,0.12319412,1.0,0.14372118,0.9990001
14663,14663,0.123119526,1.0,0.14363573,0.9990001
14664,14664,0.123044975,1.0,0.14355029,0.9990001
14665,14665,0.12297045,1.0,0.1434649,0.9990001
14666,14666,0.12289595,1.0,0.14337951,0.9990001
14667,14667,0.12282152,1.0,0.14329417,0.9990001
14668,14668,0.12274709,1.0,0.1432088,0.9990001
14669,14669,0.12267269,1.0,0.1431235,0.9990001
14670,14670,0.122598335,1.0,0.14303815,0.9990001
14671,14671,0.122523986,1.0,0.14295287,0.9990001
14672,14672,0.12244968,1.0,0.14286754,0.9990001
14673,14673,0.122375354,1.0,0.14278218,0.9990001
14674,14674,0.12230106,1.0,0.14269684,0.9990001
14675,14675,0.12222676,1.0,0.1426115,0.9990001
14676,14676,0.122152455,1.0,0.1425261,0.9990001
14677,14677,0.12207814,1.0,0.14244072,0.9990001
14678,14678,0.12200387,1.0,0.14235526,0.9990001
14679,14679,0.12192955,1.0,0.14226978,0.9990001
14680,14680,0.12185522,1.0,0.1421843,0.9990001
14681,14681,0.12178089,1.0,0.14209877,0.9990001
14682,14682,0.12170654,1.0,0.14201318,0.9990001
14683,14683,0.121632166,1.0,0.14192756,0.9990001
14684,14684,0.12155778,1.0,0.14184186,0.9990001
14685,14685,0.12148335,1.0,0.14175616,0.9990001
14686,14686,0.121408924,1.0,0.14167038,0.9990001
14687,14687,0.12133446,1.0,0.14158456,0.9990001
14688,14688,0.12125996,1.0,0.14149868,0.9990001
14689,14689,0.12118539,1.0,0.1414127,0.9990001
14690,14690,0.12111081,1.0,0.1413267,0.9990001
14691,14691,0.1210362,1.0,0.14124061,0.9990001
14692,14692,0.120961525,1.0,0.14115442,0.9990001
14693,14693,0.1208868,1.0,0.14106816,0.9990001
14694,14694,0.120812036,1.0,0.14098182,0.9990001
14695,14695,0.12073721,1.0,0.1408954,0.9990001
14696,14696,0.12066231,1.0,0.1408089,0.9990001
14697,14697,0.12058735,1.0,0.14072227,0.9990001
14698,14698,0.120512344,1.0,0.14063558,0.9990001
14699,14699,0.12043727,1.0,0.14054878,0.9990001
14700,14700,0.1203621,1.0,0.14046186,0.9990001
14701,14701,0.12028689,1.0,0.14037485,0.9990001
14702,14702,0.12021158,1.0,0.1402877,0.9990001
14703,14703,0.12013619,1.0,0.14020045,0.9990001
14704,14704,0.12006072,1.0,0.14011309,0.9990001
14705,14705,0.11998514,1.0,0.1400256,0.9990001
14706,14706,0.119909495,1.0,0.13993798,0.9990001
14707,14707,0.119833745,1.0,0.13985024,0.9990001
14708,14708,0.11975787,1.0,0.13976234,0.9990001
14709,14709,0.119681895,1.0,0.13967429,0.9990001
14710,14710,0.119605854,1.0,0.13958609,0.9990001
14711,14711,0.11952966,1.0,0.13949777,0.9990001
14712,14712,0.11945335,1.0,0.13940924,0.9990001
14713,14713,0.11937692,1.0,0.13932063,0.9990001
14714,14714,0.11930039,1.0,0.13923182,0.9990001
14715,14715,0.11922374,1.0,0.13914289,0.9990001
14716,14716,0.11914696,1.0,0.13905376,0.9990001
14717,14717,0.119070046,1.0,0.13896449,0.9990001
14718,14718,0.118993,1.0,0.13887502,0.9990001
14719,14719,0.11891584,1.0,0.1387854,0.9990001
14720,14720,0.118838504,1.0,0.1386956,0.9990001
14721,14721,0.11876106,1.0,0.13860558,0.9990001
14722,14722,0.11868347,1.0,0.13851541,0.9990001
14723,14723,0.118605725,1.0,0.13842507,0.9990001
14724,14724,0.11852781,1.0,0.1383345,0.9990001
14725,14725,0.118449755,1.0,0.13824378,0.9990001
14726,14726,0.11837162,1.0,0.13815293,0.9990001
14727,14727,0.118293345,1.0,0.1380619,0.9990001
14728,14728,0.11821498,1.0,0.13797064,0.9990001
14729,14729,0.11813643,1.0,0.13787924,0.9990001
14730,14730,0.11805771,1.0,0.13778765,0.9990001
14731,14731,0.11797888,1.0,0.13769595,0.9990001
14732,14732,0.11789993,1.0,0.13760413,0.9990001
14733,14733,0.11782085,1.0,0.13751204,0.9990001
14734,14734,0.117741585,1.0,0.1374198,0.9990001
14735,14735,0.11766214,1.0,0.13732733,0.9990001
14736,14736,0.117582604,1.0,0.13723484,0.9990001
14737,14737,0.117502935,1.0,0.1371422,0.9990001
14738,14738,0.11742323,1.0,0.13704945,0.9990001
14739,14739,0.11734339,1.0,0.13695647,0.9990001
14740,14740,0.117263384,1.0,0.13686332,0.9990001
14741,14741,0.11718322,1.0,0.13676998,0.9990001
14742,14742,0.1171029,1.0,0.13667646,0.9990001
14743,14743,0.11702242,1.0,0.13658276,0.9990001
14744,14744,0.11694181,1.0,0.13648887,0.9990001
14745,14745,0.11686107,1.0,0.13639481,0.9990001
14746,14746,0.11678015,1.0,0.1363006,0.9990001
14747,14747,0.11669911,1.0,0.13620618,0.9990001
14748,14748,0.116617925,1.0,0.13611165,0.9990001
14749,14749,0.11653673,1.0,0.136017,0.9990001
14750,14750,0.116455376,1.0,0.1359222,0.9990001
14751,14751,0.116373904,1.0,0.13582724,0.9990001
14752,14752,0.11629234,1.0,0.13573217,0.9990001
14753,14753,0.11621062,1.0,0.135637,0.9990001
14754,14754,0.1161288,1.0,0.13554166,0.9990001
14755,14755,0.11604689,1.0,0.13544624,0.9990001
14756,14756,0.115964875,1.0,0.1353507,0.9990001
14757,14757,0.11588277,1.0,0.13525504,0.9990001
14758,14758,0.115800604,1.0,0.13515933,0.9990001
14759,14759,0.11571836,1.0,0.13506359,0.9990001
14760,14760,0.11563608,1.0,0.13496771,0.9990001
14761,14761,0.11555371,1.0,0.13487181,0.9990001
14762,14762,0.11547132,1.0,0.13477586,0.9990001
14763,14763,0.115388885,1.0,0.13467985,0.9990001
14764,14764,0.11530638,1.0,0.13458379,0.9990001
14765,14765,0.115223855,1.0,0.13448772,0.9990001
14766,14766,0.115141295,1.0,0.13439159,0.9990001
14767,14767,0.11505872,1.0,0.13429548,0.9990001
14768,14768,0.1149761,1.0,0.13419937,0.9990001
14769,14769,0.1148935,1.0,0.13410325,0.9990001
14770,14770,0.11481092,1.0,0.13400711,0.9990001
14771,14771,0.11472835,1.0,0.13391109,0.9990001
14772,14772,0.1146458,1.0,0.13381512,0.9990001
14773,14773,0.114563294,1.0,0.13371924,0.9990001
14774,14774,0.11448087,1.0,0.13362338,0.9990001
14775,14775,0.11439844,1.0,0.13352756,0.9990001
14776,14776,0.114316106,1.0,0.13343179,0.9990001
14777,14777,0.1142338,1.0,0.13333614,0.9990001
14778,14778,0.11415155,1.0,0.13324055,0.9990001
14779,14779,0.1140694,1.0,0.13314505,0.9990001
14780,14780,0.11398733,1.0,0.13304968,0.9990001
14781,14781,0.11390532,1.0,0.13295442,0.9990001
14782,14782,0.1138234,1.0,0.13285924,0.9990001
14783,14783,0.11374157,1.0,0.13276422,0.9990001
14784,14784,0.113659866,1.0,0.13266931,0.9990001
14785,14785,0.11357827,1.0,0.13257457,0.9990001
14786,14786,0.11349678,1.0,0.13247995,0.9990001
14787,14787,0.11341542,1.0,0.13238548,0.9990001
14788,14788,0.11333418,1.0,0.13229117,0.9990001
14789,14789,0.113253094,1.0,0.13219705,0.9990001
14790,14790,0.11317209,1.0,0.13210312,0.9990001
14791,14791,0.11309127,1.0,0.1320093,0.9990001
14792,14792,0.11301057,1.0,0.13191564,0.9990001
14793,14793,0.11293001,1.0,0.1318222,0.9990001
14794,14794,0.11284971,1.0,0.13172975,0.9990001
14795,14795,0.11277022,1.0,0.13163766,0.9990001
14796,14796,0.112690926,1.0,0.13154566,0.9990001
14797,14797,0.112611696,1.0,0.1314538,0.9990001
14798,14798,0.112532586,1.0,0.131362,0.9990001
14799,14799,0.11245356,1.0,0.13127036,0.9990001
14800,14800,0.11237463,1.0,0.13117884,0.9990001
14801,14801,0.11229578,1.0,0.13108741,0.9990001
14802,14802,0.11221701,1.0,0.13099611,0.9990001
14803,14803,0.112138316,1.0,0.13090491,0.9990001
14804,14804,0.112059735,1.0,0.13081382,1.0
14805,14805,0.11198122,1.0,0.13072284,1.0
14806,14806,0.111902826,1.0,0.13063198,1.0
14807,14807,0.11182448,1.0,0.13054122,1.0
14808,14808,0.11174627,1.0,0.13045058,1.0
14809,14809,0.11166811,1.0,0.13036002,1.0
14810,14810,0.11159005,1.0,0.13026962,1.0
14811,14811,0.1115121,1.0,0.13017938,1.0
14812,14812,0.1114343,1.0,0.13008922,1.0
14813,14813,0.11135658,1.0,0.1299992,1.0
14814,14814,0.11127893,1.0,0.12990926,1.0
14815,14815,0.11120136,1.0,0.12981945,1.0
14816,14816,0.111123905,1.0,0.12972972,1.0
14817,14817,0.11104652,1.0,0.1296401,1.0
14818,14818,0.11096921,1.0,0.12955058,1.0
14819,14819,0.11089196,1.0,0.12946114,1.0
14820,14820,0.11081481,1.0,0.12937184,1.0
14821,14821,0.11073773,1.0,0.12928256,1.0
14822,14822,0.110660724,1.0,0.12919343,1.0
14823,14823,0.110583834,1.0,0.1291044,1.0
14824,14824,0.110507384,1.0,0.12901619,1.0
14825,14825,0.110431425,1.0,0.1289284,1.0
14826,14826,0.11035569,1.0,0.12884076,1.0
14827,14827,0.11028005,1.0,0.12875329,1.0
14828,14828,0.11020455,1.0,0.12866595,1.0
14829,14829,0.11012923,1.0,0.12857881,1.0
14830,14830,0.110054046,1.0,0.12849176,1.0
14831,14831,0.10997902,1.0,0.12840489,1.0
14832,14832,0.10990412,1.0,0.12831825,1.0
14833,14833,0.10982937,1.0,0.12823176,1.0
14834,14834,0.10975472,1.0,0.12814537,1.0
14835,14835,0.109680176,1.0,0.12805907,1.0
14836,14836,0.109605685,1.0,0.12797289,1.0
14837,14837,0.109531306,1.0,0.12788679,1.0
14838,14838,0.10945697,1.0,0.1278008,1.0
14839,14839,0.10938275,1.0,0.1277149,1.0
14840,14840,0.10930857,1.0,0.12762909,1.0
14841,14841,0.10923449,1.0,0.12754336,1.0
14842,14842,0.10916045,1.0,0.12745771,1.0
14843,14843,0.10908649,1.0,0.12737213,1.0
14844,14844,0.10901261,1.0,0.12728664,1.0
14845,14845,0.10893876,1.0,0.12720121,1.0
14846,14846,0.108864985,1.0,0.12711585,1.0
14847,14847,0.10879125,1.0,0.12703055,1.0
14848,14848,0.10871757,1.0,0.1269453,1.0
14849,14849,0.10864395,1.0,0.1268601,1.0
14850,14850,0.108570375,1.0,0.12677498,1.0
14851,14851,0.108496815,1.0,0.1266899,1.0
14852,14852,0.10842333,1.0,0.12660487,1.0
14853,14853,0.108349875,1.0,0.12651984,1.0
14854,14854,0.108276434,1.0,0.12643489,1.0
14855,14855,0.10820306,1.0,0.12634994,1.0
14856,14856,0.108129725,1.0,0.12626503,1.0
14857,14857,0.108056396,1.0,0.12618019,1.0
14858,14858,0.10798308,1.0,0.12609538,1.0
14859,14859,0.10790981,1.0,0.12601061,1.0
14860,14860,0.10783655,1.0,0.12592588,1.0
14861,14861,0.10776335,1.0,0.12584114,1.0
14862,14862,0.10769015,1.0,0.12575643,1.0
14863,14863,0.10761695,1.0,0.12567171,1.0
14864,14864,0.107543774,1.0,0.12558703,1.0
14865,14865,0.10747062,1.0,0.12550232,1.0
14866,14866,0.10739747,1.0,0.12541765,1.0
14867,14867,0.10732433,1.0,0.12533298,1.0
14868,14868,0.10725118,1.0,0.12524831,1.0
14869,14869,0.107178055,1.0,0.12516364,1.0
14870,14870,0.10710494,1.0,0.125079,1.0
14871,14871,0.10703181,1.0,0.12499435,1.0
14872,14872,0.1069587,1.0,0.1249097,1.0
14873,14873,0.10688561,1.0,0.124825045,1.0
14874,14874,0.10681252,1.0,0.12474041,1.0
14875,14875,0.10673945,1.0,0.12465575,1.0
14876,14876,0.10666637,1.0,0.124571115,1.0
14877,14877,0.10659333,1.0,0.12448646,1.0
14878,14878,0.10652026,1.0,0.124401845,1.0
14879,14879,0.10644722,1.0,0.12431719,1.0
14880,14880,0.106374174,1.0,0.124232575,1.0
14881,14881,0.10630114,1.0,0.124148,1.0
14882,14882,0.106228106,1.0,0.12406339,1.0
14883,14883,0.10615511,1.0,0.12397876,1.0
14884,14884,0.10608209,1.0,0.12389416,1.0
14885,14885,0.106009066,1.0,0.123809665,1.0
14886,14886,0.10593609,1.0,0.12372523,1.0
14887,14887,0.105863154,1.0,0.12364078,1.0
14888,14888,0.10579024,1.0,0.12355635,1.0
14889,14889,0.10571734,1.0,0.12347191,1.0
14890,14890,0.10564441,1.0,0.12338743,1.0
14891,14891,0.10557149,1.0,0.12330295,1.0
14892,14892,0.10549857,1.0,0.123218484,1.0
14893,14893,0.10542564,1.0,0.123133965,1.0
14894,14894,0.10535272,1.0,0.123049445,1.0
14895,14895,0.10527979,1.0,0.122964896,1.0
14896,14896,0.10520687,1.0,0.122880384,1.0
14897,14897,0.10513394,1.0,0.122795835,1.0
14898,14898,0.10506098,1.0,0.12271125,1.0
14899,14899,0.104988016,1.0,0.12262666,1.0
14900,14900,0.104915075,1.0,0.12254209,1.0
14901,14901,0.10484211,1.0,0.12245748,1.0
14902,14902,0.10476916,1.0,0.12237287,1.0
14903,14903,0.104696184,1.0,0.122288264,1.0
14904,14904,0.10462324,1.0,0.12220366,1.0
14905,14905,0.10455029,1.0,0.12211905,1.0
14906,14906,0.10447735,1.0,0.12203445,1.0
14907,14907,0.10440443,1.0,0.12194986,1.0
14908,14908,0.104331486,1.0,0.12186523,1.0
14909,14909,0.10425855,1.0,0.12178059,1.0
14910,14910,0.10418561,1.0,0.12169596,1.0
14911,14911,0.10411266,1.0,0.12161133,1.0
14912,14912,0.1040397,1.0,0.12152665,1.0
14913,14913,0.10396672,1.0,0.12144199,1.0
14914,14914,0.10389379,1.0,0.12135731,1.0
14915,14915,0.10382078,1.0,0.12127262,1.0
14916,14916,0.10374781,1.0,0.12118795,1.0
14917,14917,0.103674814,1.0,0.12110323,1.0
14918,14918,0.10360183,1.0,0.12101849,1.0
14919,14919,0.10352881,1.0,0.12093374,1.0
14920,14920,0.103455804,1.0,0.12084899,1.0
14921,14921,0.10338279,1.0,0.12076421,1.0
14922,14922,0.103309736,1.0,0.12067943,1.0
14923,14923,0.10323668,1.0,0.120594636,1.0
14924,14924,0.10316366,1.0,0.12050984,1.0
14925,14925,0.1030906,1.0,0.12042501,1.0
14926,14926,0.103017524,1.0,0.12034016,1.0
14927,14927,0.10294443,1.0,0.12025532,1.0
14928,14928,0.10287137,1.0,0.120170444,1.0
14929,14929,0.10279824,1.0,0.120085575,1.0
14930,14930,0.102725126,1.0,0.12000066,1.0
14931,14931,0.10265201,1.0,0.11991575,1.0
14932,14932,0.10257886,1.0,0.119830824,1.0
14933,14933,0.102505706,1.0,0.11974583,1.0
14934,14934,0.102432534,1.0,0.11966086,1.0
14935,14935,0.10235934,1.0,0.11957586,1.0
14936,14936,0.102286145,1.0,0.11949081,1.0
14937,14937,0.10221291,1.0,0.11940576,1.0
14938,14938,0.10213967,1.0,0.1193207,1.0
14939,14939,0.10206643,1.0,0.11923562,1.0
14940,14940,0.101993136,1.0,0.11915051,1.0
14941,14941,0.10191985,1.0,0.11906535,1.0
14942,14942,0.101846516,1.0,0.1189802,1.0
14943,14943,0.1017732,1.0,0.11889501,1.0
14944,14944,0.10169984,1.0,0.11880978,1.0
14945,14945,0.10162644,1.0,0.11872452,1.0
14946,14946,0.101553045,1.0,0.118639275,1.0
14947,14947,0.101479635,1.0,0.11855399,1.0
14948,14948,0.10140621,1.0,0.11846872,1.0
14949,14949,0.10133277,1.0,0.11838341,1.0
14950,14950,0.10125933,1.0,0.11829807,1.0
14951,14951,0.10118586,1.0,0.118212745,1.0
14952,14952,0.101112455,1.0,0.1181274,1.0
14953,14953,0.101039,1.0,0.118042044,1.0
14954,14954,0.10096555,1.0,0.11795667,1.0
14955,14955,0.10089205,1.0,0.117871255,1.0
14956,14956,0.10081851,1.0,0.117785804,1.0
14957,14957,0.10074493,1.0,0.11770031,1.0
14958,14958,0.100671306,1.0,0.11761477,1.0
14959,14959,0.100597665,1.0,0.1175292,1.0
14960,14960,0.100524,1.0,0.117443606,1.0
14961,14961,0.10045029,1.0,0.11735798,1.0
14962,14962,0.10037655,1.0,0.117272295,1.0
14963,14963,0.10030277,1.0,0.117186576,1.0
14964,14964,0.10022894,1.0,0.11710082,1.0
14965,14965,0.10015511,1.0,0.117015034,1.0
14966,14966,0.100081235,1.0,0.11692917,1.0
14967,14967,0.10000731,1.0,0.11684331,1.0
14968,14968,0.09993337,1.0,0.11675739,1.0
14969,14969,0.0998594,1.0,0.11667147,1.0
14970,14970,0.099785395,1.0,0.11658554,1.0
14971,14971,0.099711396,1.0,0.11649956,1.0
14972,14972,0.09963733,1.0,0.11641356,1.0
14973,14973,0.09956323,1.0,0.116327524,1.0
14974,14974,0.09948914,1.0,0.11624146,1.0
14975,14975,0.099415,1.0,0.11615534,1.0
14976,14976,0.09934085,1.0,0.11606922,1.0
14977,14977,0.099266656,1.0,0.11598308,1.0
14978,14978,0.09919245,1.0,0.11589689,1.0
14979,14979,0.0991182,1.0,0.11581069,1.0
14980,14980,0.09904393,1.0,0.11572445,1.0
14981,14981,0.098969646,1.0,0.115638204,1.0
14982,14982,0.098895326,1.0,0.11555193,1.0
14983,14983,0.09882099,1.0,0.11546562,1.0
14984,14984,0.09874663,1.0,0.11537934,1.0
14985,14985,0.09867226,1.0,0.11529301,1.0
14986,14986,0.098597854,1.0,0.115206696,1.0
14987,14987,0.098523445,1.0,0.11512035,1.0
14988,14988,0.098449074,1.0,0.11503401,1.0
14989,14989,0.09837472,1.0,0.11494765,1.0
14990,14990,0.09830041,1.0,0.114861354,1.0
14991,14991,0.09822614,1.0,0.11477521,1.0
14992,14992,0.09815188,1.0,0.11468908,1.0
14993,14993,0.098077655,1.0,0.11460299,1.0
14994,14994,0.09800344,1.0,0.114516854,1.0
14995,14995,0.09792919,1.0,0.11443074,1.0
14996,14996,0.097854964,1.0,0.11434463,1.0
14997,14997,0.09778075,1.0,0.11425855,1.0
14998,14998,0.09770653,1.0,0.11417248,1.0
14999,14999,0.09763231,1.0,0.11408641,1.0
15000,15000,0.09755809,1.0,0.11400034,1.0
15001,15001,0.0974839,1.0,0.11391429,1.0
15002,15002,0.09740969,1.0,0.11382828,1.0
15003,15003,0.0973355,1.0,0.11374229,1.0
15004,15004,0.09726134,1.0,0.11365633,1.0
15005,15005,0.09718719,1.0,0.1135704,1.0
15006,15006,0.09711306,1.0,0.1134845,1.0
15007,15007,0.09703897,1.0,0.113398634,1.0
15008,15008,0.096964866,1.0,0.11331282,1.0
15009,15009,0.09689082,1.0,0.11322701,1.0
15010,15010,0.09681678,1.0,0.11314127,1.0
15011,15011,0.096742764,1.0,0.11305557,1.0
15012,15012,0.096668795,1.0,0.112969905,1.0
15013,15013,0.096594855,1.0,0.11288429,1.0
15014,15014,0.09652094,1.0,0.11279874,1.0
15015,15015,0.09644707,1.0,0.11271322,1.0
15016,15016,0.096373245,1.0,0.11262779,1.0
15017,15017,0.09629944,1.0,0.11254238,1.0
15018,15018,0.0962257,1.0,0.11245706,1.0
15019,15019,0.09615201,1.0,0.11237177,1.0
15020,15020,0.096078336,1.0,0.11228657,1.0
15021,15021,0.09600473,1.0,0.112201475,1.0
15022,15022,0.09593122,1.0,0.112116456,1.0
15023,15023,0.09585779,1.0,0.11203154,1.0
15024,15024,0.0957844,1.0,0.111946695,1.0
15025,15025,0.09571109,1.0,0.11186193,1.0
15026,15026,0.09563783,1.0,0.11177723,1.0
15027,15027,0.09556461,1.0,0.111692615,1.0
15028,15028,0.09549148,1.0,0.11160811,1.0
15029,15029,0.0954184,1.0,0.11152365,1.0
15030,15030,0.09534538,1.0,0.1114393,1.0
15031,15031,0.09527244,1.0,0.111355044,1.0
15032,15032,0.09519957,1.0,0.11127087,1.0
15033,15033,0.09512676,1.0,0.111186795,1.0
15034,15034,0.09505402,1.0,0.11110279,1.0
15035,15035,0.09498135,1.0,0.11101889,1.0
15036,15036,0.094908744,1.0,0.11093508,1.0
15037,15037,0.09483622,1.0,0.11085134,1.0
15038,15038,0.09476377,1.0,0.1107677,1.0
15039,15039,0.09469139,1.0,0.110684186,1.0
15040,15040,0.09461908,1.0,0.110600725,1.0
15041,15041,0.09454685,1.0,0.11051746,1.0
15042,15042,0.09447473,1.0,0.110434234,1.0
15043,15043,0.094402716,1.0,0.11035114,1.0
15044,15044,0.094330736,1.0,0.11026815,1.0
15045,15045,0.09425886,1.0,0.11018528,1.0
15046,15046,0.09418705,1.0,0.1101025,1.0
15047,15047,0.094115354,1.0,0.11001981,1.0
15048,15048,0.094043724,1.0,0.1099372,1.0
15049,15049,0.093972154,1.0,0.10985472,1.0
15050,15050,0.09390066,1.0,0.109772295,1.0
15051,15051,0.09382924,1.0,0.10968995,1.0
15052,15052,0.093757875,1.0,0.10960773,1.0
15053,15053,0.09368658,1.0,0.10952556,1.0
15054,15054,0.09361537,1.0,0.10944349,1.0
15055,15055,0.09354422,1.0,0.1093615,1.0
15056,15056,0.093473166,1.0,0.10927955,1.0
15057,15057,0.09340216,1.0,0.10919776,1.0
15058,15058,0.09333121,1.0,0.10911601,1.0
15059,15059,0.0932603,1.0,0.109034345,1.0
15060,15060,0.09318947,1.0,0.10895274,1.0
15061,15061,0.09311868,1.0,0.10887123,1.0
15062,15062,0.09304795,1.0,0.10878975,1.0
15063,15063,0.092977256,1.0,0.10870835,1.0
15064,15064,0.09290658,1.0,0.10862698,1.0
15065,15065,0.092835985,1.0,0.10854569,1.0
15066,15066,0.092765406,1.0,0.10846445,1.0
15067,15067,0.09269487,1.0,0.10838326,1.0
15068,15068,0.092624396,1.0,0.10830211,1.0
15069,15069,0.09255394,1.0,0.10822102,1.0
15070,15070,0.09248352,1.0,0.10813997,1.0
15071,15071,0.09241321,1.0,0.108058974,1.0
15072,15072,0.09234301,1.0,0.107978046,1.0
15073,15073,0.09227291,1.0,0.10789734,1.0
15074,15074,0.09220309,1.0,0.1078174,1.0
15075,15075,0.092134036,1.0,0.10773806,1.0
15076,15076,0.092065126,1.0,0.10765882,1.0
15077,15077,0.09199632,1.0,0.10757964,1.0
15078,15078,0.09192753,1.0,0.10750054,1.0
15079,15079,0.091858804,1.0,0.10742151,1.0
15080,15080,0.09179013,1.0,0.1073425,1.0
15081,15081,0.09172148,1.0,0.10726356,1.0
15082,15082,0.09165284,1.0,0.10718463,1.0
15083,15083,0.09158425,1.0,0.10710573,1.0
15084,15084,0.09151565,1.0,0.10702683,1.0
15085,15085,0.091447055,1.0,0.10694793,1.0
15086,15086,0.091378465,1.0,0.10686906,1.0
15087,15087,0.09130985,1.0,0.106790155,1.0
15088,15088,0.09124125,1.0,0.106711276,1.0
15089,15089,0.091172636,1.0,0.10663239,1.0
15090,15090,0.09110402,1.0,0.1065535,1.0
15091,15091,0.09103539,1.0,0.106474586,1.0
15092,15092,0.09096675,1.0,0.10639562,1.0
15093,15093,0.09089809,1.0,0.10631667,1.0
15094,15094,0.090829395,1.0,0.10623769,1.0
15095,15095,0.09076067,1.0,0.10615867,1.0
15096,15096,0.090691924,1.0,0.10607959,1.0
15097,15097,0.09062312,1.0,0.1060005,1.0
15098,15098,0.090554275,1.0,0.10592133,1.0
15099,15099,0.09048537,1.0,0.10584208,1.0
15100,15100,0.09041643,1.0,0.10576281,1.0
15101,15101,0.090347424,1.0,0.10568348,1.0
15102,15102,0.09027838,1.0,0.10560404,1.0
15103,15103,0.09020927,1.0,0.10552452,1.0
15104,15104,0.09014011,1.0,0.105444975,1.0
15105,15105,0.09007085,1.0,0.10536533,1.0
15106,15106,0.090001546,1.0,0.10528557,1.0
15107,15107,0.08993212,1.0,0.10520585,1.0
15108,15108,0.0898627,1.0,0.105126135,1.0
15109,15109,0.08979329,1.0,0.10504632,1.0
15110,15110,0.08972376,1.0,0.1049664,1.0
15111,15111,0.08965417,1.0,0.10488638,1.0
15112,15112,0.089584485,1.0,0.10480627,1.0
15113,15113,0.089514695,1.0,0.104726054,1.0
15114,15114,0.089444846,1.0,0.10464572,1.0
15115,15115,0.08937488,1.0,0.10456526,1.0
15116,15116,0.089304805,1.0,0.10448467,1.0
15117,15117,0.08923463,1.0,0.104403935,1.0
15118,15118,0.08916435,1.0,0.1043231,1.0
15119,15119,0.08909394,1.0,0.10424209,1.0
15120,15120,0.08902342,1.0,0.104160935,1.0
15121,15121,0.08895276,1.0,0.10407964,1.0
15122,15122,0.088881984,1.0,0.10399818,1.0
15123,15123,0.08881106,1.0,0.10391657,1.0
15124,15124,0.08873999,1.0,0.10383478,1.0
15125,15125,0.0886688,1.0,0.10375283,1.0
15126,15126,0.08859747,1.0,0.10367069,1.0
15127,15127,0.08852599,1.0,0.10358842,1.0
15128,15128,0.08845434,1.0,0.10350593,1.0
15129,15129,0.08838256,1.0,0.10342328,1.0
15130,15130,0.08831113,1.0,0.103341624,1.0
15131,15131,0.08824088,1.0,0.10326091,1.0
15132,15132,0.08817066,1.0,0.10318007,1.0
15133,15133,0.08810033,1.0,0.10309913,1.0
15134,15134,0.088029906,1.0,0.10301799,1.0
15135,15135,0.08795929,1.0,0.102936715,1.0
15136,15136,0.08788851,1.0,0.102855206,1.0
15137,15137,0.08781759,1.0,0.10277351,1.0
15138,15138,0.08774649,1.0,0.10269161,1.0
15139,15139,0.08767524,1.0,0.10260952,1.0
15140,15140,0.087603785,1.0,0.1025272,1.0
15141,15141,0.08753217,1.0,0.10244468,1.0
15142,15142,0.08746036,1.0,0.10236191,1.0
15143,15143,0.08738837,1.0,0.10227898,1.0
15144,15144,0.0873162,1.0,0.10219583,1.0
15145,15145,0.08724385,1.0,0.1021124,1.0
15146,15146,0.08717129,1.0,0.10202876,1.0
15147,15147,0.08709851,1.0,0.10194485,1.0
15148,15148,0.0870255,1.0,0.1018607,1.0
15149,15149,0.08695232,1.0,0.10177629,1.0
15150,15150,0.086878926,1.0,0.101691626,1.0
15151,15151,0.08680535,1.0,0.10160673,1.0
15152,15152,0.0867315,1.0,0.101521544,1.0
15153,15153,0.08665743,1.0,0.10143609,1.0
15154,15154,0.08658313,1.0,0.10135037,1.0
15155,15155,0.08650858,1.0,0.10126434,1.0
15156,15156,0.08643378,1.0,0.10117803,1.0
15157,15157,0.08635875,1.0,0.10109144,1.0
15158,15158,0.08628348,1.0,0.10100503,1.0
15159,15159,0.08620887,1.0,0.10091934,1.0
15160,15160,0.08613443,1.0,0.10083339,1.0
15161,15161,0.08605971,1.0,0.100747146,1.0
15162,15162,0.08598604,1.0,0.10066483,1.0
15163,15163,0.08591604,1.0,0.10058408,1.0
15164,15164,0.08584616,1.0,0.10050317,1.0
15165,15165,0.08577649,1.0,0.10042261,1.0
15166,15166,0.085707836,1.0,0.10034675,1.0
15167,15167,0.08564524,1.0,0.10027636,1.0
15168,15168,0.085584484,1.0,0.100206085,1.0
15169,15169,0.08552381,1.0,0.100135915,1.0
15170,15170,0.085463114,1.0,0.10006581,1.0
15171,15171,0.085402414,1.0,0.09999568,1.0
15172,15172,0.08534168,1.0,0.09992552,1.0
15173,15173,0.08528089,1.0,0.09985525,1.0
15174,15174,0.08521999,1.0,0.09978484,1.0
15175,15175,0.08515898,1.0,0.09971433,1.0
15176,15176,0.08509792,1.0,0.09964383,1.0
15177,15177,0.08503681,1.0,0.09957319,1.0
15178,15178,0.084975585,1.0,0.09950237,1.0
15179,15179,0.08491423,1.0,0.09943138,1.0
15180,15180,0.0848527,1.0,0.09936025,1.0
15181,15181,0.084791094,1.0,0.09928893,1.0
15182,15182,0.084729366,1.0,0.09921752,1.0
15183,15183,0.08466748,1.0,0.09914594,1.0
15184,15184,0.08460554,1.0,0.09907419,1.0
15185,15185,0.084543385,1.0,0.09900226,1.0
15186,15186,0.08448114,1.0,0.098930165,1.0
15187,15187,0.08441874,1.0,0.0988579,1.0
15188,15188,0.08435619,1.0,0.098785475,1.0
15189,15189,0.08429351,1.0,0.09871286,1.0
15190,15190,0.0842307,1.0,0.0986401,1.0
15191,15191,0.08416776,1.0,0.098567165,1.0
15192,15192,0.08410468,1.0,0.098494045,1.0
15193,15193,0.08404143,1.0,0.098420754,1.0
15194,15194,0.08398187,1.0,0.09835842,1.0
15195,15195,0.08393074,1.0,0.09830049,1.0
15196,15196,0.083880745,1.0,0.09824263,1.0
15197,15197,0.08383074,1.0,0.09818488,1.0
15198,15198,0.08378076,1.0,0.09812715,1.0
15199,15199,0.08373077,1.0,0.0980694,1.0
15200,15200,0.08368079,1.0,0.09801166,1.0
15201,15201,0.08363074,1.0,0.097953826,1.0
15202,15202,0.08358063,1.0,0.09789594,1.0
15203,15203,0.0835305,1.0,0.09783796,1.0
15204,15204,0.08348029,1.0,0.0977799,1.0
15205,15205,0.08343007,1.0,0.097721815,1.0
15206,15206,0.083379775,1.0,0.097663596,1.0
15207,15207,0.0833294,1.0,0.09760529,1.0
15208,15208,0.083278984,1.0,0.097546846,1.0
15209,15209,0.08322882,1.0,0.09748872,1.0
15210,15210,0.08317896,1.0,0.09743073,1.0
15211,15211,0.08312901,1.0,0.097372636,1.0
15212,15212,0.08307896,1.0,0.09731444,1.0
15213,15213,0.083028756,1.0,0.09725611,1.0
15214,15214,0.082978465,1.0,0.097197644,1.0
15215,15215,0.08292806,1.0,0.09713905,1.0
15216,15216,0.08287751,1.0,0.097080305,1.0
15217,15217,0.08282682,1.0,0.09702138,1.0
15218,15218,0.082776,1.0,0.09696233,1.0
15219,15219,0.08272507,1.0,0.09690309,1.0
15220,15220,0.082673974,1.0,0.0968437,1.0
15221,15221,0.08262274,1.0,0.09678411,1.0
15222,15222,0.082571365,1.0,0.09672438,1.0
15223,15223,0.08251983,1.0,0.09666446,1.0
15224,15224,0.08246816,1.0,0.096604325,1.0
15225,15225,0.08241631,1.0,0.09654404,1.0
15226,15226,0.08236433,1.0,0.096483566,1.0
15227,15227,0.082312234,1.0,0.09642296,1.0
15228,15228,0.08225997,1.0,0.0963623,1.0
15229,15229,0.08220768,1.0,0.09630184,1.0
15230,15230,0.082155466,1.0,0.09624117,1.0
15231,15231,0.08210311,1.0,0.09618026,1.0
15232,15232,0.082050554,1.0,0.09611909,1.0
15233,15233,0.081997804,1.0,0.09605768,1.0
15234,15234,0.08194489,1.0,0.095996045,1.0
15235,15235,0.081891745,1.0,0.095934145,1.0
15236,15236,0.081838414,1.0,0.09587204,1.0
15237,15237,0.0817849,1.0,0.09580966,1.0
15238,15238,0.08173121,1.0,0.09574709,1.0
15239,15239,0.08167733,1.0,0.09568428,1.0
15240,15240,0.081623286,1.0,0.09562122,1.0
15241,15241,0.08156902,1.0,0.09555796,1.0
15242,15242,0.0815146,1.0,0.09549446,1.0
15243,15243,0.08145999,1.0,0.09543075,1.0
15244,15244,0.081405185,1.0,0.09536681,1.0
15245,15245,0.08135022,1.0,0.095302664,1.0
15246,15246,0.08129507,1.0,0.09523829,1.0
15247,15247,0.08123974,1.0,0.09517368,1.0
15248,15248,0.08118421,1.0,0.095108874,1.0
15249,15249,0.081128515,1.0,0.09504386,1.0
15250,15250,0.08107266,1.0,0.094978645,1.0
15251,15251,0.08101665,1.0,0.094913214,1.0
15252,15252,0.08096048,1.0,0.09484763,1.0
15253,15253,0.08090414,1.0,0.09478182,1.0
15254,15254,0.080847636,1.0,0.0947158,1.0
15255,15255,0.080790974,1.0,0.09464959,1.0
15256,15256,0.080734104,1.0,0.09458315,1.0
15257,15257,0.080677085,1.0,0.094516516,1.0
15258,15258,0.0806199,1.0,0.0944497,1.0
15259,15259,0.08056258,1.0,0.0943827,1.0
15260,15260,0.08050509,1.0,0.09431552,1.0
15261,15261,0.080447435,1.0,0.094248116,1.0
15262,15262,0.08038963,1.0,0.09418052,1.0
15263,15263,0.08033166,1.0,0.094112724,1.0
15264,15264,0.08027352,1.0,0.09404475,1.0
15265,15265,0.08021522,1.0,0.09397658,1.0
15266,15266,0.080156766,1.0,0.0939082,1.0
15267,15267,0.080098145,1.0,0.09383963,1.0
15268,15268,0.08003939,1.0,0.09377089,1.0
15269,15269,0.079980455,1.0,0.09370196,1.0
15270,15270,0.079921365,1.0,0.09363287,1.0
15271,15271,0.07986216,1.0,0.09356357,1.0
15272,15272,0.07980275,1.0,0.09349408,1.0
15273,15273,0.07974325,1.0,0.09342448,1.0
15274,15274,0.07968357,1.0,0.09335464,1.0
15275,15275,0.079623766,1.0,0.09328465,1.0
15276,15276,0.07956382,1.0,0.09321447,1.0
15277,15277,0.07950369,1.0,0.09314415,1.0
15278,15278,0.07944347,1.0,0.093073666,1.0
15279,15279,0.07938309,1.0,0.09300298,1.0
15280,15280,0.07932257,1.0,0.092932165,1.0
15281,15281,0.079261914,1.0,0.09286117,1.0
15282,15282,0.07920112,1.0,0.09279,1.0
15283,15283,0.07914022,1.0,0.0927188,1.0
15284,15284,0.07907933,1.0,0.09264768,1.0
15285,15285,0.079018354,1.0,0.09257637,1.0
15286,15286,0.07895726,1.0,0.09250489,1.0
15287,15287,0.07889605,1.0,0.09243352,1.0
15288,15288,0.07883528,1.0,0.09236261,1.0
15289,15289,0.07877459,1.0,0.09229159,1.0
15290,15290,0.07871378,1.0,0.092220396,1.0
15291,15291,0.07865287,1.0,0.092149064,1.0
15292,15292,0.07859184,1.0,0.09207761,1.0
15293,15293,0.07853067,1.0,0.092006005,1.0
15294,15294,0.07846941,1.0,0.091934256,1.0
15295,15295,0.078407995,1.0,0.091862425,1.0
15296,15296,0.07834653,1.0,0.0917904,1.0
15297,15297,0.07828491,1.0,0.09171825,1.0
15298,15298,0.078223124,1.0,0.09164593,1.0
15299,15299,0.078161255,1.0,0.09157348,1.0
15300,15300,0.078099236,1.0,0.09150087,1.0
15301,15301,0.0780371,1.0,0.091428146,1.0
15302,15302,0.07797483,1.0,0.09135526,1.0
15303,15303,0.07791248,1.0,0.09128225,1.0
15304,15304,0.07784998,1.0,0.09120911,1.0
15305,15305,0.07778736,1.0,0.09113583,1.0
15306,15306,0.0777247,1.0,0.091062434,1.0
15307,15307,0.07766189,1.0,0.09098891,1.0
15308,15308,0.07759893,1.0,0.09091525,1.0
15309,15309,0.077535875,1.0,0.09084145,1.0
15310,15310,0.0774727,1.0,0.0907675,1.0
15311,15311,0.07740942,1.0,0.09069347,1.0
15312,15312,0.07734604,1.0,0.09061931,1.0
15313,15313,0.07728257,1.0,0.09054505,1.0
15314,15314,0.07721901,1.0,0.09047067,1.0
15315,15315,0.07715534,1.0,0.09039619,1.0
15316,15316,0.07709159,1.0,0.09032158,1.0
15317,15317,0.07702772,1.0,0.090246886,1.0
15318,15318,0.076963775,1.0,0.09017209,1.0
15319,15319,0.07689974,1.0,0.090097204,1.0
15320,15320,0.076835625,1.0,0.09002221,1.0
15321,15321,0.07677143,1.0,0.089947164,1.0
15322,15322,0.076707155,1.0,0.089871995,1.0
15323,15323,0.07664281,1.0,0.089796774,1.0
15324,15324,0.07657839,1.0,0.089721486,1.0
15325,15325,0.0765139,1.0,0.089646116,1.0
15326,15326,0.07644936,1.0,0.089570686,1.0
15327,15327,0.07638476,1.0,0.089495175,1.0
15328,15328,0.0763201,1.0,0.08941962,1.0
15329,15329,0.07625537,1.0,0.089343995,1.0
15330,15330,0.07619061,1.0,0.089268334,1.0
15331,15331,0.0761258,1.0,0.08919264,1.0
15332,15332,0.07606094,1.0,0.08911687,1.0
15333,15333,0.07599603,1.0,0.089041084,1.0
15334,15334,0.07593109,1.0,0.08896523,1.0
15335,15335,0.07586611,1.0,0.08888936,1.0
15336,15336,0.0758011,1.0,0.08881347,1.0
15337,15337,0.075736076,1.0,0.08873754,1.0
15338,15338,0.075671,1.0,0.08866161,1.0
15339,15339,0.07560592,1.0,0.08858566,1.0
15340,15340,0.075540826,1.0,0.088509694,1.0
15341,15341,0.07547572,1.0,0.088433735,1.0
15342,15342,0.0754106,1.0,0.08835775,1.0
15343,15343,0.07534546,1.0,0.08828179,1.0
15344,15344,0.07528033,1.0,0.08820581,1.0
15345,15345,0.075215176,1.0,0.08812981,1.0
15346,15346,0.07515004,1.0,0.08805387,1.0
15347,15347,0.075084895,1.0,0.08797788,1.0
15348,15348,0.07501974,1.0,0.08790195,1.0
15349,15349,0.07495461,1.0,0.08782603,1.0
15350,15350,0.07488948,1.0,0.08775012,1.0
15351,15351,0.07482438,1.0,0.087674215,1.0
15352,15352,0.07475926,1.0,0.08759834,1.0
15353,15353,0.074694164,1.0,0.087522484,1.0
15354,15354,0.07462909,1.0,0.087446645,1.0
15355,15355,0.074564025,1.0,0.087370835,1.0
15356,15356,0.07449897,1.0,0.08729506,1.0
15357,15357,0.07443394,1.0,0.08721932,1.0
15358,15358,0.07436894,1.0,0.08714361,1.0
15359,15359,0.07430395,1.0,0.087067924,1.0
15360,15360,0.074238986,1.0,0.08699224,1.0
15361,15361,0.07417403,1.0,0.08691663,1.0
15362,15362,0.074109115,1.0,0.08684104,1.0
15363,15363,0.074044436,1.0,0.08676575,1.0
15364,15364,0.07397991,1.0,0.086691,1.0
15365,15365,0.07391563,1.0,0.08661623,1.0
15366,15366,0.07385138,1.0,0.086541496,1.0
15367,15367,0.07378715,1.0,0.086466804,1.0
15368,15368,0.07372295,1.0,0.08639215,1.0
15369,15369,0.07365877,1.0,0.08631752,1.0
15370,15370,0.07359463,1.0,0.08624292,1.0
15371,15371,0.07353051,1.0,0.08616837,1.0
15372,15372,0.07346644,1.0,0.08609383,1.0
15373,15373,0.073402375,1.0,0.08601934,1.0
15374,15374,0.07333833,1.0,0.08594488,1.0
15375,15375,0.0732743,1.0,0.085870445,1.0
15376,15376,0.073210314,1.0,0.08579602,1.0
15377,15377,0.07314634,1.0,0.08572167,1.0
15378,15378,0.07308239,1.0,0.08564731,1.0
15379,15379,0.073018424,1.0,0.08557296,1.0
15380,15380,0.072954506,1.0,0.08549866,1.0
15381,15381,0.072890595,1.0,0.08542435,1.0
15382,15382,0.072826676,1.0,0.08535008,1.0
15383,15383,0.07276278,1.0,0.0852758,1.0
15384,15384,0.072698906,1.0,0.08520154,1.0
15385,15385,0.072635025,1.0,0.08512732,1.0
15386,15386,0.07257115,1.0,0.085053094,1.0
15387,15387,0.07250729,1.0,0.084978886,1.0
15388,15388,0.07244343,1.0,0.08490468,1.0
15389,15389,0.07237958,1.0,0.08483046,1.0
15390,15390,0.072315715,1.0,0.08475628,1.0
15391,15391,0.07225185,1.0,0.08468207,1.0
15392,15392,0.07218798,1.0,0.08460784,1.0
15393,15393,0.07212411,1.0,0.08453361,1.0
15394,15394,0.07206021,1.0,0.08445937,1.0
15395,15395,0.071996324,1.0,0.084385104,1.0
15396,15396,0.071932375,1.0,0.08431083,1.0
15397,15397,0.07186844,1.0,0.084236555,1.0
15398,15398,0.0718045,1.0,0.08416227,1.0
15399,15399,0.07174055,1.0,0.08408797,1.0
15400,15400,0.071676575,1.0,0.08401364,1.0
15401,15401,0.07161256,1.0,0.08393929,1.0
15402,15402,0.071548514,1.0,0.08386493,1.0
15403,15403,0.071484484,1.0,0.08379053,1.0
15404,15404,0.07142042,1.0,0.083716124,1.0
15405,15405,0.07135633,1.0,0.083641626,1.0
15406,15406,0.071292184,1.0,0.083567105,1.0
15407,15407,0.07122799,1.0,0.0834925,1.0
15408,15408,0.07116372,1.0,0.08341786,1.0
15409,15409,0.071099445,1.0,0.083343126,1.0
15410,15410,0.0710351,1.0,0.08326837,1.0
15411,15411,0.070970684,1.0,0.08319353,1.0
15412,15412,0.07090624,1.0,0.08311863,1.0
15413,15413,0.07084171,1.0,0.08304365,1.0
15414,15414,0.07077713,1.0,0.08296862,1.0
15415,15415,0.07071251,1.0,0.08289352,1.0
15416,15416,0.0706478,1.0,0.08281833,1.0
15417,15417,0.07058304,1.0,0.08274308,1.0
15418,15418,0.070518225,1.0,0.08266777,1.0
15419,15419,0.07045367,1.0,0.08259323,1.0
15420,15420,0.0703897,1.0,0.08251895,1.0
15421,15421,0.070325926,1.0,0.0824451,1.0
15422,15422,0.07026231,1.0,0.082371235,1.0
15423,15423,0.070198685,1.0,0.082297295,1.0
15424,15424,0.07013504,1.0,0.08222334,1.0
15425,15425,0.07007134,1.0,0.08214928,1.0
15426,15426,0.070007555,1.0,0.08207518,1.0
15427,15427,0.06994374,1.0,0.08200101,1.0
15428,15428,0.06987988,1.0,0.08192676,1.0
15429,15429,0.06981596,1.0,0.081852525,1.0
15430,15430,0.06975199,1.0,0.08177825,1.0
15431,15431,0.06968796,1.0,0.08170389,1.0
15432,15432,0.06962388,1.0,0.08162946,1.0
15433,15433,0.06955976,1.0,0.08155496,1.0
15434,15434,0.06949556,1.0,0.081480406,1.0
15435,15435,0.06943131,1.0,0.08140575,1.0
15436,15436,0.06936702,1.0,0.08133103,1.0
15437,15437,0.06930263,1.0,0.08125623,1.0
15438,15438,0.06923821,1.0,0.081181385,1.0
15439,15439,0.06917371,1.0,0.081106454,1.0
15440,15440,0.06910914,1.0,0.08103149,1.0
15441,15441,0.06904455,1.0,0.080956414,1.0
15442,15442,0.06897988,1.0,0.080881305,1.0
15443,15443,0.068915166,1.0,0.080806114,1.0
15444,15444,0.0688504,1.0,0.08073087,1.0
15445,15445,0.06878558,1.0,0.080655575,1.0
15446,15446,0.06872072,1.0,0.080580235,1.0
15447,15447,0.068655826,1.0,0.08050484,1.0
15448,15448,0.0685909,1.0,0.08042942,1.0
15449,15449,0.06852593,1.0,0.080353945,1.0
15450,15450,0.06846093,1.0,0.08027841,1.0
15451,15451,0.06839588,1.0,0.08020284,1.0
15452,15452,0.06833078,1.0,0.080127254,1.0
15453,15453,0.068265714,1.0,0.08005162,1.0
15454,15454,0.068200566,1.0,0.07997597,1.0
15455,15455,0.0681354,1.0,0.07990029,1.0
15456,15456,0.06807026,1.0,0.079824634,1.0
15457,15457,0.068005115,1.0,0.07974897,1.0
15458,15458,0.067939945,1.0,0.079673275,1.0
15459,15459,0.06787478,1.0,0.0795976,1.0
15460,15460,0.06780962,1.0,0.0795219,1.0
15461,15461,0.06774445,1.0,0.07944623,1.0
15462,15462,0.06767929,1.0,0.079370566,1.0
15463,15463,0.06761564,1.0,0.07930455,1.0
15464,15464,0.067563355,1.0,0.07924609,1.0
15465,15465,0.06751286,1.0,0.079187445,1.0
15466,15466,0.06746223,1.0,0.07912863,1.0
15467,15467,0.06741151,1.0,0.0790698,1.0
15468,15468,0.067360684,1.0,0.07901086,1.0
15469,15469,0.067309804,1.0,0.078951806,1.0
15470,15470,0.06725884,1.0,0.078892685,1.0
15471,15471,0.06720784,1.0,0.07883347,1.0
15472,15472,0.067156784,1.0,0.07877418,1.0
15473,15473,0.06710566,1.0,0.07871482,1.0
15474,15474,0.06705447,1.0,0.078655355,1.0
15475,15475,0.06700323,1.0,0.07859582,1.0
15476,15476,0.06695192,1.0,0.07853618,1.0
15477,15477,0.06690052,1.0,0.07847646,1.0
15478,15478,0.066849075,1.0,0.07841663,1.0
15479,15479,0.06679754,1.0,0.07835671,1.0
15480,15480,0.066745944,1.0,0.07829672,1.0
15481,15481,0.066694275,1.0,0.07823661,1.0
15482,15482,0.066642515,1.0,0.07817641,1.0
15483,15483,0.0665907,1.0,0.07811612,1.0
15484,15484,0.06653879,1.0,0.07805571,1.0
15485,15485,0.06648683,1.0,0.07799525,1.0
15486,15486,0.06643481,1.0,0.07793476,1.0
15487,15487,0.06638276,1.0,0.07787413,1.0
15488,15488,0.06633063,1.0,0.07781342,1.0
15489,15489,0.06627842,1.0,0.0777526,1.0
15490,15490,0.06622612,1.0,0.0776917,1.0
15491,15491,0.066173926,1.0,0.07763081,1.0
15492,15492,0.06612161,1.0,0.07756985,1.0
15493,15493,0.06606929,1.0,0.077508785,1.0
15494,15494,0.06601687,1.0,0.0774476,1.0
15495,15495,0.065964326,1.0,0.077386335,1.0
15496,15496,0.06591169,1.0,0.07732494,1.0
15497,15497,0.06585897,1.0,0.077263415,1.0
15498,15498,0.06580613,1.0,0.07720181,1.0
15499,15499,0.06575322,1.0,0.07714011,1.0
15500,15500,0.06570025,1.0,0.0770783,1.0
15501,15501,0.065647185,1.0,0.07701638,1.0
15502,15502,0.06559403,1.0,0.076954395,1.0
15503,15503,0.065540805,1.0,0.0768923,1.0
15504,15504,0.06548753,1.0,0.07683012,1.0
15505,15505,0.06543417,1.0,0.07676785,1.0
15506,15506,0.06538074,1.0,0.076705515,1.0
15507,15507,0.06532724,1.0,0.07664311,1.0
15508,15508,0.06527373,1.0,0.07658064,1.0
15509,15509,0.065220155,1.0,0.076518126,1.0
15510,15510,0.06516654,1.0,0.07645556,1.0
15511,15511,0.06511287,1.0,0.076392904,1.0
15512,15512,0.06505912,1.0,0.07633021,1.0
15513,15513,0.06500534,1.0,0.076267414,1.0
15514,15514,0.0649515,1.0,0.076204576,1.0
15515,15515,0.064897634,1.0,0.07614167,1.0
15516,15516,0.06484371,1.0,0.076078735,1.0
15517,15517,0.06478974,1.0,0.076015756,1.0
15518,15518,0.06473574,1.0,0.075952716,1.0
15519,15519,0.0646817,1.0,0.07588964,1.0
15520,15520,0.064627625,1.0,0.075826496,1.0
15521,15521,0.06457352,1.0,0.075763345,1.0
15522,15522,0.06451936,1.0,0.07570013,1.0
15523,15523,0.06446519,1.0,0.07563688,1.0
15524,15524,0.06441097,1.0,0.07557358,1.0
15525,15525,0.06435673,1.0,0.075510286,1.0
15526,15526,0.06430244,1.0,0.075446926,1.0
15527,15527,0.06424814,1.0,0.07538353,1.0
15528,15528,0.06419381,1.0,0.07532012,1.0
15529,15529,0.064139426,1.0,0.07525664,1.0
15530,15530,0.06408502,1.0,0.07519317,1.0
15531,15531,0.064030595,1.0,0.07512961,1.0
15532,15532,0.06397613,1.0,0.07506603,1.0
15533,15533,0.06392166,1.0,0.07500241,1.0
15534,15534,0.06386714,1.0,0.07493873,1.0
15535,15535,0.06381257,1.0,0.074875034,1.0
15536,15536,0.06375798,1.0,0.074811295,1.0
15537,15537,0.06370334,1.0,0.0747475,1.0
15538,15538,0.06364869,1.0,0.074683666,1.0
15539,15539,0.06359398,1.0,0.0746198,1.0
15540,15540,0.06353925,1.0,0.074555874,1.0
15541,15541,0.06348446,1.0,0.07449189,1.0
15542,15542,0.063429624,1.0,0.07442786,1.0
15543,15543,0.06337475,1.0,0.07436377,1.0
15544,15544,0.06331984,1.0,0.07429961,1.0
15545,15545,0.06326486,1.0,0.07423539,1.0
15546,15546,0.06320983,1.0,0.074171126,1.0
15547,15547,0.06315473,1.0,0.07410675,1.0
15548,15548,0.06309957,1.0,0.074042305,1.0
15549,15549,0.06304435,1.0,0.07397779,1.0
15550,15550,0.062989056,1.0,0.07391317,1.0
15551,15551,0.06293367,1.0,0.07384849,1.0
15552,15552,0.06287822,1.0,0.073783696,1.0
15553,15553,0.0628227,1.0,0.073718786,1.0
15554,15554,0.06276708,1.0,0.07365378,1.0
15555,15555,0.062711366,1.0,0.07358867,1.0
15556,15556,0.062655546,1.0,0.07352344,1.0
15557,15557,0.06259962,1.0,0.07345809,1.0
15558,15558,0.0625436,1.0,0.0733926,1.0
15559,15559,0.06248746,1.0,0.073326975,1.0
15560,15560,0.062431216,1.0,0.07326123,1.0
15561,15561,0.062374856,1.0,0.07319538,1.0
15562,15562,0.062318396,1.0,0.07312934,1.0
15563,15563,0.06226179,1.0,0.073063165,1.0
15564,15564,0.062205065,1.0,0.07299718,1.0
15565,15565,0.06214832,1.0,0.072931156,1.0
15566,15566,0.06209167,1.0,0.072864965,1.0
15567,15567,0.06203487,1.0,0.072798565,1.0
15568,15568,0.061977904,1.0,0.07273196,1.0
15569,15569,0.061920792,1.0,0.072665155,1.0
15570,15570,0.061863475,1.0,0.07259812,1.0
15571,15571,0.06180597,1.0,0.07253084,1.0
15572,15572,0.061748255,1.0,0.07246333,1.0
15573,15573,0.061690334,1.0,0.07239555,1.0
15574,15574,0.06163221,1.0,0.07232749,1.0
15575,15575,0.061573848,1.0,0.07225918,1.0
15576,15576,0.061515246,1.0,0.0721906,1.0
15577,15577,0.0614564,1.0,0.0721217,1.0
15578,15578,0.061397295,1.0,0.07205251,1.0
15579,15579,0.061337937,1.0,0.07198301,1.0
15580,15580,0.06127831,1.0,0.07191318,1.0
15581,15581,0.061218392,1.0,0.07184304,1.0
15582,15582,0.0611582,1.0,0.07177254,1.0
15583,15583,0.061097704,1.0,0.071701676,1.0
15584,15584,0.061036922,1.0,0.07163048,1.0
15585,15585,0.060975842,1.0,0.0715589,1.0
15586,15586,0.060914412,1.0,0.07148698,1.0
15587,15587,0.06085346,1.0,0.071421295,1.0
15588,15588,0.060804494,1.0,0.07136972,1.0
15589,15589,0.06076025,1.0,0.071318015,1.0
15590,15590,0.06071583,1.0,0.0712661,1.0
15591,15591,0.060671274,1.0,0.071214,1.0
15592,15592,0.06062655,1.0,0.07116171,1.0
15593,15593,0.060581695,1.0,0.07110924,1.0
15594,15594,0.06053669,1.0,0.07105661,1.0
15595,15595,0.060491562,1.0,0.071003824,1.0
15596,15596,0.060446292,1.0,0.07095087,1.0
15597,15597,0.060400866,1.0,0.0708977,1.0
15598,15598,0.060355328,1.0,0.07084442,1.0
15599,15599,0.060309675,1.0,0.07079097,1.0
15600,15600,0.06026387,1.0,0.070737325,1.0
15601,15601,0.060217895,1.0,0.07068344,1.0
15602,15602,0.060171742,1.0,0.070629336,1.0
15603,15603,0.0601254,1.0,0.07057497,1.0
15604,15604,0.06007885,1.0,0.070520416,1.0
15605,15605,0.060032114,1.0,0.070465624,1.0
15606,15606,0.059985176,1.0,0.07041056,1.0
15607,15607,0.059938014,1.0,0.070355214,1.0
15608,15608,0.05989061,1.0,0.07029956,1.0
15609,15609,0.05984296,1.0,0.0702436,1.0
15610,15610,0.059795097,1.0,0.070187405,1.0
15611,15611,0.059746966,1.0,0.07013089,1.0
15612,15612,0.05969911,1.0,0.07007563,1.0
15613,15613,0.059652466,1.0,0.07002077,1.0
15614,15614,0.059605733,1.0,0.06996564,1.0
15615,15615,0.05955878,1.0,0.06991008,1.0
15616,15616,0.059511308,1.0,0.06985414,1.0
15617,15617,0.059463475,1.0,0.06979773,1.0
15618,15618,0.059415285,1.0,0.06974087,1.0
15619,15619,0.05936664,1.0,0.06968352,1.0
15620,15620,0.059317645,1.0,0.069625735,1.0
15621,15621,0.059268262,1.0,0.069567464,1.0
15622,15622,0.059218466,1.0,0.06950876,1.0
15623,15623,0.05916826,1.0,0.06944956,1.0
15624,15624,0.05911768,1.0,0.06939001,1.0
15625,15625,0.059066907,1.0,0.06933003,1.0
15626,15626,0.059015717,1.0,0.069269605,1.0
15627,15627,0.058964185,1.0,0.06920871,1.0
15628,15628,0.058912206,1.0,0.06914733,1.0
15629,15629,0.058859814,1.0,0.06908549,1.0
15630,15630,0.058806993,1.0,0.06902317,1.0
15631,15631,0.058753792,1.0,0.06896038,1.0
15632,15632,0.058700174,1.0,0.06889715,1.0
15633,15633,0.058646183,1.0,0.068833485,1.0
15634,15634,0.05859182,1.0,0.06876939,1.0
15635,15635,0.058537085,1.0,0.068704866,1.0
15636,15636,0.058481995,1.0,0.06863995,1.0
15637,15637,0.05842657,1.0,0.06857466,1.0
15638,15638,0.058370825,1.0,0.068509035,1.0
15639,15639,0.0583148,1.0,0.0684431,1.0
15640,15640,0.058258478,1.0,0.06837678,1.0
15641,15641,0.058201853,1.0,0.06831016,1.0
15642,15642,0.058144946,1.0,0.068243206,1.0
15643,15643,0.058087755,1.0,0.06817599,1.0
15644,15644,0.058030345,1.0,0.068108484,1.0
15645,15645,0.057972692,1.0,0.06804072,1.0
15646,15646,0.057914827,1.0,0.06797268,1.0
15647,15647,0.057856705,1.0,0.067904405,1.0
15648,15648,0.05779838,1.0,0.0678359,1.0
15649,15649,0.057739854,1.0,0.0677672,1.0
15650,15650,0.057681147,1.0,0.06769829,1.0
15651,15651,0.057622284,1.0,0.06762922,1.0
15652,15652,0.05756351,1.0,0.06756162,1.0
15653,15653,0.057509247,1.0,0.06750249,1.0
15654,15654,0.05745864,1.0,0.06744296,1.0
15655,15655,0.05740762,1.0,0.067382984,1.0
15656,15656,0.057356253,1.0,0.06732258,1.0
15657,15657,0.057304613,1.0,0.06726196,1.0
15658,15658,0.057252835,1.0,0.067201056,1.0
15659,15659,0.05720075,1.0,0.06713984,1.0
15660,15660,0.05714835,1.0,0.067078285,1.0
15661,15661,0.05709565,1.0,0.06701645,1.0
15662,15662,0.057042714,1.0,0.06695434,1.0
15663,15663,0.05698951,1.0,0.066891894,1.0
15664,15664,0.05693603,1.0,0.0668292,1.0
15665,15665,0.056882303,1.0,0.06676621,1.0
15666,15666,0.05682835,1.0,0.06670296,1.0
15667,15667,0.05677416,1.0,0.066639476,1.0
15668,15668,0.05671975,1.0,0.06657576,1.0
15669,15669,0.056665126,1.0,0.06651179,1.0
15670,15670,0.05661031,1.0,0.06644762,1.0
15671,15671,0.056555294,1.0,0.06638323,1.0
15672,15672,0.05650009,1.0,0.06631864,1.0
15673,15673,0.056444712,1.0,0.06625385,1.0
15674,15674,0.056389157,1.0,0.0661889,1.0
15675,15675,0.056333456,1.0,0.06612378,1.0
15676,15676,0.0562776,1.0,0.06605847,1.0
15677,15677,0.056221597,1.0,0.06599304,1.0
15678,15678,0.05616547,1.0,0.06592748,1.0
15679,15679,0.056109212,1.0,0.06586176,1.0
15680,15680,0.05605285,1.0,0.06579591,1.0
15681,15681,0.055996347,1.0,0.06572995,1.0
15682,15682,0.055939723,1.0,0.06566387,1.0
15683,15683,0.055883005,1.0,0.06559763,1.0
15684,15684,0.055826154,1.0,0.06553129,1.0
15685,15685,0.055769213,1.0,0.06546488,1.0
15686,15686,0.055712197,1.0,0.06539835,1.0
15687,15687,0.05565508,1.0,0.06533175,1.0
15688,15688,0.05559788,1.0,0.065265,1.0
15689,15689,0.055540573,1.0,0.06519819,1.0
15690,15690,0.05548317,1.0,0.065131254,1.0
15691,15691,0.055425692,1.0,0.06506423,1.0
15692,15692,0.055368114,1.0,0.06499711,1.0
15693,15693,0.05531045,1.0,0.06492989,1.0
15694,15694,0.055252694,1.0,0.06486256,1.0
15695,15695,0.05519485,1.0,0.06479515,1.0
15696,15696,0.05513691,1.0,0.06472763,1.0
15697,15697,0.055078864,1.0,0.06466001,1.0
15698,15698,0.055020746,1.0,0.06459228,1.0
15699,15699,0.054962505,1.0,0.06452448,1.0
15700,15700,0.054904226,1.0,0.064456545,1.0
15701,15701,0.054845806,1.0,0.06438853,1.0
15702,15702,0.05478735,1.0,0.06432044,1.0
15703,15703,0.054728795,1.0,0.06425224,1.0
15704,15704,0.054670125,1.0,0.064183936,1.0
15705,15705,0.054611374,1.0,0.0641155,1.0
15706,15706,0.054552503,1.0,0.064046964,1.0
15707,15707,0.054493543,1.0,0.0639783,1.0
15708,15708,0.054434467,1.0,0.063909486,1.0
15709,15709,0.05437526,1.0,0.06384059,1.0
15710,15710,0.05431596,1.0,0.06377151,1.0
15711,15711,0.054256525,1.0,0.06370231,1.0
15712,15712,0.05419699,1.0,0.06363305,1.0
15713,15713,0.05413738,1.0,0.06356363,1.0
15714,15714,0.054077648,1.0,0.06349408,1.0
15715,15715,0.054017782,1.0,0.06342436,1.0
15716,15716,0.05395778,1.0,0.06335451,1.0
15717,15717,0.05389761,1.0,0.06328449,1.0
15718,15718,0.05383739,1.0,0.06321554,1.0
15719,15719,0.05378149,1.0,0.06315446,1.0
15720,15720,0.053728916,1.0,0.06309345,1.0
15721,15721,0.053676378,1.0,0.06303253,1.0
15722,15722,0.053623904,1.0,0.06297168,1.0
15723,15723,0.053571504,1.0,0.06291088,1.0
15724,15724,0.053519145,1.0,0.06285015,1.0
15725,15725,0.05346686,1.0,0.06278949,1.0
15726,15726,0.053414647,1.0,0.06272893,1.0
15727,15727,0.05336249,1.0,0.06266841,1.0
15728,15728,0.05331041,1.0,0.062607974,1.0
15729,15729,0.05325847,1.0,0.06254789,1.0
15730,15730,0.05320714,1.0,0.06248882,1.0
15731,15731,0.053156313,1.0,0.06242982,1.0
15732,15732,0.05310556,1.0,0.06237092,1.0
15733,15733,0.05305489,1.0,0.062312067,1.0
15734,15734,0.053004272,1.0,0.062253315,1.0
15735,15735,0.05295372,1.0,0.062194616,1.0
15736,15736,0.05290322,1.0,0.06213598,1.0
15737,15737,0.052852754,1.0,0.062077373,1.0
15738,15738,0.052802335,1.0,0.062018853,1.0
15739,15739,0.05275197,1.0,0.061960354,1.0
15740,15740,0.05270162,1.0,0.06190189,1.0
15741,15741,0.05265133,1.0,0.061843477,1.0
15742,15742,0.052601043,1.0,0.06178509,1.0
15743,15743,0.052550822,1.0,0.061726727,1.0
15744,15744,0.05250062,1.0,0.061668403,1.0
15745,15745,0.05245041,1.0,0.061610084,1.0
15746,15746,0.052400235,1.0,0.061551772,1.0
15747,15747,0.05235007,1.0,0.06149348,1.0
15748,15748,0.052299913,1.0,0.061435156,1.0
15749,15749,0.052249752,1.0,0.06137685,1.0
15750,15750,0.052199572,1.0,0.061318524,1.0
15751,15751,0.05214941,1.0,0.06126017,1.0
15752,15752,0.052099224,1.0,0.061201807,1.0
15753,15753,0.052049022,1.0,0.061143428,1.0
15754,15754,0.051998813,1.0,0.061084993,1.0
15755,15755,0.051948644,1.0,0.06102679,1.0
15756,15756,0.051898602,1.0,0.060968697,1.0
15757,15757,0.051848598,1.0,0.060910515,1.0
15758,15758,0.051798537,1.0,0.06085224,1.0
15759,15759,0.051748436,1.0,0.060793962,1.0
15760,15760,0.05170009,1.0,0.0607402,1.0
15761,15761,0.05165381,1.0,0.06068632,1.0
15762,15762,0.051607437,1.0,0.060632367,1.0
15763,15763,0.051560976,1.0,0.060578257,1.0
15764,15764,0.051514406,1.0,0.060524013,1.0
15765,15765,0.0514677,1.0,0.060469594,1.0
15766,15766,0.051420867,1.0,0.060415015,1.0
15767,15767,0.051373903,1.0,0.06036029,1.0
15768,15768,0.051326808,1.0,0.060305323,1.0
15769,15769,0.05127953,1.0,0.060250193,1.0
15770,15770,0.051232085,1.0,0.060194857,1.0
15771,15771,0.05118449,1.0,0.060139284,1.0
15772,15772,0.0511367,1.0,0.060083494,1.0
15773,15773,0.051088717,1.0,0.060027424,1.0
15774,15774,0.05104051,1.0,0.05997114,1.0
15775,15775,0.050992098,1.0,0.059914555,1.0
15776,15776,0.05094347,1.0,0.059857734,1.0
15777,15777,0.050894603,1.0,0.059800614,1.0
15778,15778,0.0508455,1.0,0.05974318,1.0
15779,15779,0.05079614,1.0,0.05968547,1.0
15780,15780,0.050746538,1.0,0.05962742,1.0
15781,15781,0.050696667,1.0,0.059569065,1.0
15782,15782,0.050646532,1.0,0.05951037,1.0
15783,15783,0.05059611,1.0,0.059451345,1.0
15784,15784,0.05054558,1.0,0.059392996,1.0
15785,15785,0.05049613,1.0,0.059335478,1.0
15786,15786,0.050446767,1.0,0.059277643,1.0
15787,15787,0.050397146,1.0,0.059219494,1.0
15788,15788,0.050347194,1.0,0.05916101,1.0
15789,15789,0.05029694,1.0,0.05910214,1.0
15790,15790,0.050246388,1.0,0.05904292,1.0
15791,15791,0.050195508,1.0,0.058983315,1.0
15792,15792,0.05014437,1.0,0.058923364,1.0
15793,15793,0.050092924,1.0,0.058863055,1.0
15794,15794,0.050041173,1.0,0.058802392,1.0
15795,15795,0.049989123,1.0,0.05874139,1.0
15796,15796,0.049936824,1.0,0.058680058,1.0
15797,15797,0.04988424,1.0,0.058618434,1.0
15798,15798,0.0498314,1.0,0.05855649,1.0
15799,15799,0.04977834,1.0,0.058494303,1.0
15800,15800,0.049725033,1.0,0.058431856,1.0
15801,15801,0.04967153,1.0,0.058369175,1.0
15802,15802,0.049617827,1.0,0.05830624,1.0
15803,15803,0.049563944,1.0,0.0582431,1.0
15804,15804,0.049509887,1.0,0.058179785,1.0
15805,15805,0.04945567,1.0,0.058116287,1.0
15806,15806,0.049401335,1.0,0.05805263,1.0
15807,15807,0.04934686,1.0,0.057988856,1.0
15808,15808,0.049292307,1.0,0.05792496,1.0
15809,15809,0.049237665,1.0,0.05786097,1.0
15810,15810,0.04918293,1.0,0.057796918,1.0
15811,15811,0.049128164,1.0,0.05773283,1.0
15812,15812,0.049073398,1.0,0.05766873,1.0
15813,15813,0.049018603,1.0,0.05760459,1.0
15814,15814,0.048963785,1.0,0.057540454,1.0
15815,15815,0.04890901,1.0,0.057476338,1.0
15816,15816,0.04885423,1.0,0.05741229,1.0
15817,15817,0.048799522,1.0,0.057348277,1.0
15818,15818,0.048744865,1.0,0.057284344,1.0
15819,15819,0.048690274,1.0,0.057220526,1.0
15820,15820,0.048635792,1.0,0.05715678,1.0
15821,15821,0.04858138,1.0,0.057093162,1.0
15822,15822,0.048527054,1.0,0.05702967,1.0
15823,15823,0.048472863,1.0,0.05696632,1.0
15824,15824,0.0484188,1.0,0.05690311,1.0
15825,15825,0.048364867,1.0,0.056840084,1.0
15826,15826,0.04831111,1.0,0.056777257,1.0
15827,15827,0.048257522,1.0,0.056714654,1.0
15828,15828,0.04820411,1.0,0.056652233,1.0
15829,15829,0.04815094,1.0,0.05659011,1.0
15830,15830,0.048098024,1.0,0.056528274,1.0
15831,15831,0.048045594,1.0,0.056466952,1.0
15832,15832,0.047993418,1.0,0.056405853,1.0
15833,15833,0.04794157,1.0,0.05634499,1.0
15834,15834,0.04788982,1.0,0.056284323,1.0
15835,15835,0.047838166,1.0,0.056223877,1.0
15836,15836,0.04778672,1.0,0.0561636,1.0
15837,15837,0.047735397,1.0,0.056103542,1.0
15838,15838,0.047684286,1.0,0.0560437,1.0
15839,15839,0.04763337,1.0,0.055984087,1.0
15840,15840,0.047582623,1.0,0.055924743,1.0
15841,15841,0.047532108,1.0,0.055865664,1.0
15842,15842,0.047481805,1.0,0.055806812,1.0
15843,15843,0.04743171,1.0,0.055748228,1.0
15844,15844,0.047381844,1.0,0.055689905,1.0
15845,15845,0.047332194,1.0,0.055631857,1.0
15846,15846,0.047282808,1.0,0.05557411,1.0
15847,15847,0.047233645,1.0,0.055516627,1.0
15848,15848,0.047184736,1.0,0.05545945,1.0
15849,15849,0.047136065,1.0,0.055402562,1.0
15850,15850,0.047087632,1.0,0.055345953,1.0
15851,15851,0.047039475,1.0,0.055289637,1.0
15852,15852,0.046991557,1.0,0.055233635,1.0
15853,15853,0.046943884,1.0,0.055177923,1.0
15854,15854,0.046896484,1.0,0.055122517,1.0
15855,15855,0.046849355,1.0,0.055067424,1.0
15856,15856,0.04680248,1.0,0.05501263,1.0
15857,15857,0.04675585,1.0,0.05495813,1.0
15858,15858,0.04670951,1.0,0.054903936,1.0
15859,15859,0.046663396,1.0,0.054850053,1.0
15860,15860,0.04661757,1.0,0.05479645,1.0
15861,15861,0.04657199,1.0,0.05474318,1.0
15862,15862,0.046526663,1.0,0.0546902,1.0
15863,15863,0.046481602,1.0,0.054637503,1.0
15864,15864,0.046436764,1.0,0.054585133,1.0
15865,15865,0.046392217,1.0,0.05453305,1.0
15866,15866,0.046347942,1.0,0.054481287,1.0
15867,15867,0.04630392,1.0,0.05442983,1.0
15868,15868,0.04626022,1.0,0.05437863,1.0
15869,15869,0.046216883,1.0,0.05432797,1.0
15870,15870,0.046173964,1.0,0.05427786,1.0
15871,15871,0.046131365,1.0,0.054228064,1.0
15872,15872,0.046089027,1.0,0.054178555,1.0
15873,15873,0.04604692,1.0,0.054129317,1.0
15874,15874,0.046005048,1.0,0.054080345,1.0
15875,15875,0.045963395,1.0,0.05403165,1.0
15876,15876,0.045921993,1.0,0.05398325,1.0
15877,15877,0.04588084,1.0,0.05393508,1.0
15878,15878,0.045839854,1.0,0.05388716,1.0
15879,15879,0.04579912,1.0,0.053839475,1.0
15880,15880,0.045758564,1.0,0.053792033,1.0
15881,15881,0.045718234,1.0,0.05374484,1.0
15882,15882,0.045678094,1.0,0.053697865,1.0
15883,15883,0.04563817,1.0,0.053651135,1.0
15884,15884,0.045598436,1.0,0.05360461,1.0
15885,15885,0.045558892,1.0,0.0535583,1.0
15886,15886,0.045519553,1.0,0.053512204,1.0
15887,15887,0.04548036,1.0,0.05346628,1.0
15888,15888,0.04544134,1.0,0.05342056,1.0
15889,15889,0.04540247,1.0,0.053375024,1.0
15890,15890,0.045363784,1.0,0.05332966,1.0
15891,15891,0.04532522,1.0,0.053284466,1.0
15892,15892,0.045286834,1.0,0.053239428,1.0
15893,15893,0.045248576,1.0,0.053194586,1.0
15894,15894,0.045210462,1.0,0.05314987,1.0
15895,15895,0.045172464,1.0,0.053105287,1.0
15896,15896,0.045134597,1.0,0.05306085,1.0
15897,15897,0.04509684,1.0,0.053016532,1.0
15898,15898,0.04505917,1.0,0.052972347,1.0
15899,15899,0.045021635,1.0,0.05292824,1.0
15900,15900,0.044984158,1.0,0.05288426,1.0
15901,15901,0.04494678,1.0,0.05284034,1.0
15902,15902,0.04490944,1.0,0.052796494,1.0
15903,15903,0.044872176,1.0,0.052752722,1.0
15904,15904,0.04483499,1.0,0.052708995,1.0
15905,15905,0.044797827,1.0,0.052665323,1.0
15906,15906,0.044760715,1.0,0.052621678,1.0
15907,15907,0.044723608,1.0,0.052578066,1.0
15908,15908,0.044686534,1.0,0.052534454,1.0
15909,15909,0.044649478,1.0,0.05249084,1.0
15910,15910,0.04461238,1.0,0.052447204,1.0
15911,15911,0.04457531,1.0,0.052403536,1.0
15912,15912,0.044538166,1.0,0.052359834,1.0
15913,15913,0.044501,1.0,0.05231608,1.0
15914,15914,0.044463787,1.0,0.05227225,1.0
15915,15915,0.044426505,1.0,0.052228365,1.0
15916,15916,0.04438917,1.0,0.052184355,1.0
15917,15917,0.04435173,1.0,0.05214026,1.0
15918,15918,0.04431424,1.0,0.052096058,1.0
15919,15919,0.044276632,1.0,0.052051775,1.0
15920,15920,0.04423902,1.0,0.052007414,1.0
15921,15921,0.044201344,1.0,0.051962923,1.0
15922,15922,0.04416352,1.0,0.05191825,1.0
15923,15923,0.04412554,1.0,0.051873364,1.0
15924,15924,0.044087335,1.0,0.051828235,1.0
15925,15925,0.04404895,1.0,0.05178289,1.0
15926,15926,0.044010337,1.0,0.0517373,1.0
15927,15927,0.043971524,1.0,0.051691417,1.0
15928,15928,0.043932453,1.0,0.051645283,1.0
15929,15929,0.043893155,1.0,0.051598836,1.0
15930,15930,0.043853585,1.0,0.05155213,1.0
15931,15931,0.043813772,1.0,0.051505085,1.0
15932,15932,0.043773692,1.0,0.05145775,1.0
15933,15933,0.043733314,1.0,0.05141007,1.0
15934,15934,0.043692674,1.0,0.051362064,1.0
15935,15935,0.04365172,1.0,0.051313702,1.0
15936,15936,0.043610476,1.0,0.051264998,1.0
15937,15937,0.043568913,1.0,0.051215917,1.0
15938,15938,0.04352704,1.0,0.05116648,1.0
15939,15939,0.043484844,1.0,0.05111666,1.0
15940,15940,0.043442313,1.0,0.051066484,1.0
15941,15941,0.04339946,1.0,0.05101594,1.0
15942,15942,0.043356664,1.0,0.050965365,1.0
15943,15943,0.043313596,1.0,0.050914463,1.0
15944,15944,0.04327037,1.0,0.050863177,1.0
15945,15945,0.043226738,1.0,0.050811525,1.0
15946,15946,0.043182664,1.0,0.050759424,1.0
15947,15947,0.043138374,1.0,0.05070801,1.0
15948,15948,0.04309559,1.0,0.050658017,1.0
15949,15949,0.04305295,1.0,0.050607715,1.0
15950,15950,0.04301005,1.0,0.050557062,1.0
15951,15951,0.042966798,1.0,0.050506003,1.0
15952,15952,0.042923108,1.0,0.05045447,1.0
15953,15953,0.042879064,1.0,0.05040251,1.0
15954,15954,0.04283466,1.0,0.05035015,1.0
15955,15955,0.042789854,1.0,0.050297353,1.0
15956,15956,0.042744722,1.0,0.050244175,1.0
15957,15957,0.042699262,1.0,0.050190624,1.0
15958,15958,0.042653464,1.0,0.05013673,1.0
15959,15959,0.042607386,1.0,0.05008251,1.0
15960,15960,0.04256103,1.0,0.05002797,1.0
15961,15961,0.04251439,1.0,0.049973156,1.0
15962,15962,0.042467523,1.0,0.04991807,1.0
15963,15963,0.042420406,1.0,0.04986273,1.0
15964,15964,0.042373076,1.0,0.0498072,1.0
15965,15965,0.04232557,1.0,0.049751446,1.0
15966,15966,0.042277873,1.0,0.04969553,1.0
15967,15967,0.04223007,1.0,0.049639482,1.0
15968,15968,0.04218211,1.0,0.049583245,1.0
15969,15969,0.04213401,1.0,0.049526885,1.0
15970,15970,0.0420858,1.0,0.04947042,1.0
15971,15971,0.04203746,1.0,0.049413837,1.0
15972,15972,0.041989036,1.0,0.049357172,1.0
15973,15973,0.041940533,1.0,0.049300417,1.0
15974,15974,0.041891918,1.0,0.04924361,1.0
15975,15975,0.04184557,1.0,0.04919713,1.0
15976,15976,0.041809026,1.0,0.049155578,1.0
15977,15977,0.041773215,1.0,0.049113743,1.0
15978,15978,0.041737143,1.0,0.049071603,1.0
15979,15979,0.0417008,1.0,0.049029168,1.0
15980,15980,0.0416642,1.0,0.048986454,1.0
15981,15981,0.04162738,1.0,0.048943456,1.0
15982,15982,0.041590337,1.0,0.048900224,1.0
15983,15983,0.041553088,1.0,0.048856743,1.0
15984,15984,0.041515626,1.0,0.048813026,1.0
15985,15985,0.041477967,1.0,0.04876907,1.0
15986,15986,0.04144012,1.0,0.048725046,1.0
15987,15987,0.041402176,1.0,0.04868101,1.0
15988,15988,0.0413641,1.0,0.04863673,1.0
15989,15989,0.041325867,1.0,0.04859216,1.0
15990,15990,0.041287415,1.0,0.048547372,1.0
15991,15991,0.04124878,1.0,0.04850231,1.0
15992,15992,0.041209947,1.0,0.048457045,1.0
15993,15993,0.04117091,1.0,0.04841155,1.0
15994,15994,0.041131716,1.0,0.048365816,1.0
15995,15995,0.041092325,1.0,0.04831987,1.0
15996,15996,0.041052762,1.0,0.048273727,1.0
15997,15997,0.041013006,1.0,0.04822736,1.0
15998,15998,0.040973086,1.0,0.048180796,1.0
15999,15999,0.040933,1.0,0.04813402,1.0
16000,16000,0.04089273,1.0,0.048087053,1.0
16001,16001,0.040852282,1.0,0.04803989,1.0
16002,16002,0.040811706,1.0,0.047992542,1.0
16003,16003,0.04077094,1.0,0.04794501,1.0
16004,16004,0.04073004,1.0,0.047897287,1.0
16005,16005,0.040688977,1.0,0.047849383,1.0
16006,16006,0.040647753,1.0,0.047801305,1.0
16007,16007,0.040606372,1.0,0.047753166,1.0
16008,16008,0.040565033,1.0,0.047704883,1.0
16009,16009,0.040523477,1.0,0.047656428,1.0
16010,16010,0.040481783,1.0,0.047607783,1.0
16011,16011,0.040439937,1.0,0.04755898,1.0
16012,16012,0.040398084,1.0,0.04751038,1.0
16013,16013,0.04035611,1.0,0.047461547,1.0
16014,16014,0.04031401,1.0,0.047412507,1.0
16015,16015,0.04027173,1.0,0.047363244,1.0
16016,16016,0.040229302,1.0,0.047313783,1.0
16017,16017,0.04018668,1.0,0.047264118,1.0
16018,16018,0.04014396,1.0,0.047214262,1.0
16019,16019,0.040101074,1.0,0.04716423,1.0
16020,16020,0.040058043,1.0,0.04711413,1.0
16021,16021,0.040015064,1.0,0.047064092,1.0
16022,16022,0.039972015,1.0,0.04701389,1.0
16023,16023,0.039928854,1.0,0.04696351,1.0
16024,16024,0.039885547,1.0,0.04691296,1.0
16025,16025,0.0398421,1.0,0.046862245,1.0
16026,16026,0.0397985,1.0,0.046811365,1.0
16027,16027,0.039754804,1.0,0.046760358,1.0
16028,16028,0.039710972,1.0,0.046709184,1.0
16029,16029,0.03966704,1.0,0.046657886,1.0
16030,16030,0.03962297,1.0,0.04660645,1.0
16031,16031,0.039578807,1.0,0.046554904,1.0
16032,16032,0.039534524,1.0,0.04650323,1.0
16033,16033,0.039490122,1.0,0.046451416,1.0
16034,16034,0.039445605,1.0,0.046399433,1.0
16035,16035,0.039400972,1.0,0.046347316,1.0
16036,16036,0.03935621,1.0,0.046295054,1.0
16037,16037,0.039311342,1.0,0.046242658,1.0
16038,16038,0.039266355,1.0,0.04619011,1.0
16039,16039,0.039221246,1.0,0.04613745,1.0
16040,16040,0.03917605,1.0,0.046084642,1.0
16041,16041,0.039130792,1.0,0.046031706,1.0
16042,16042,0.039085496,1.0,0.045978833,1.0
16043,16043,0.03904007,1.0,0.045925807,1.0
16044,16044,0.038994573,1.0,0.045872666,1.0
16045,16045,0.03894898,1.0,0.045819443,1.0
16046,16046,0.038903277,1.0,0.045766067,1.0
16047,16047,0.038857445,1.0,0.045712534,1.0
16048,16048,0.0388115,1.0,0.045658868,1.0
16049,16049,0.038765464,1.0,0.04560507,1.0
16050,16050,0.038719304,1.0,0.045551132,1.0
16051,16051,0.03867306,1.0,0.045497064,1.0
16052,16052,0.038626667,1.0,0.045442868,1.0
16053,16053,0.03858021,1.0,0.04538857,1.0
16054,16054,0.038533624,1.0,0.045334134,1.0
16055,16055,0.038486976,1.0,0.045279585,1.0
16056,16056,0.038440194,1.0,0.04522491,1.0
16057,16057,0.03839332,1.0,0.045170177,1.0
16058,16058,0.038346373,1.0,0.045115344,1.0
16059,16059,0.038299315,1.0,0.04506038,1.0
16060,16060,0.038252186,1.0,0.045005303,1.0
16061,16061,0.038204957,1.0,0.044950094,1.0
16062,16062,0.038157623,1.0,0.044894755,1.0
16063,16063,0.038110208,1.0,0.04483928,1.0
16064,16064,0.038062673,1.0,0.044783678,1.0
16065,16065,0.038015027,1.0,0.044727977,1.0
16066,16066,0.037967302,1.0,0.044672146,1.0
16067,16067,0.03791948,1.0,0.04461619,1.0
16068,16068,0.037871554,1.0,0.04456013,1.0
16069,16069,0.037823517,1.0,0.04450393,1.0
16070,16070,0.037775386,1.0,0.044447612,1.0
16071,16071,0.037727166,1.0,0.04439117,1.0
16072,16072,0.037678834,1.0,0.04433462,1.0
16073,16073,0.03763043,1.0,0.04427797,1.0
16074,16074,0.037581928,1.0,0.04422119,1.0
16075,16075,0.037533317,1.0,0.044164315,1.0
16076,16076,0.037484612,1.0,0.044107318,1.0
16077,16077,0.037435822,1.0,0.044050183,1.0
16078,16078,0.037386943,1.0,0.04399295,1.0
16079,16079,0.037337948,1.0,0.04393561,1.0
16080,16080,0.037288863,1.0,0.043878127,1.0
16081,16081,0.03723966,1.0,0.043820553,1.0
16082,16082,0.037190404,1.0,0.043764368,1.0
16083,16083,0.037147,1.0,0.04371911,1.0
16084,16084,0.037108235,1.0,0.043673884,1.0
16085,16085,0.03706949,1.0,0.04362871,1.0
16086,16086,0.03703076,1.0,0.043583598,1.0
16087,16087,0.036992025,1.0,0.043538503,1.0
16088,16088,0.03695336,1.0,0.0434934,1.0
16089,16089,0.036914676,1.0,0.043448333,1.0
16090,16090,0.036876045,1.0,0.04340329,1.0
16091,16091,0.03683746,1.0,0.043358255,1.0
16092,16092,0.036798928,1.0,0.04331325,1.0
16093,16093,0.03676041,1.0,0.04326827,1.0
16094,16094,0.036721934,1.0,0.04322331,1.0
16095,16095,0.036683466,1.0,0.043178353,1.0
16096,16096,0.036645032,1.0,0.043133408,1.0
16097,16097,0.036606584,1.0,0.043088462,1.0
16098,16098,0.03656816,1.0,0.043043528,1.0
16099,16099,0.03652974,1.0,0.042998586,1.0
16100,16100,0.036491312,1.0,0.04295365,1.0
16101,16101,0.036452904,1.0,0.042908687,1.0
16102,16102,0.036414504,1.0,0.042863727,1.0
16103,16103,0.036376078,1.0,0.04281876,1.0
16104,16104,0.03633766,1.0,0.04277377,1.0
16105,16105,0.036299214,1.0,0.042728756,1.0
16106,16106,0.03626078,1.0,0.042683724,1.0
16107,16107,0.036222316,1.0,0.04263868,1.0
16108,16108,0.036183823,1.0,0.042593595,1.0
16109,16109,0.036145337,1.0,0.04254849,1.0
16110,16110,0.036106814,1.0,0.04250335,1.0
16111,16111,0.036068268,1.0,0.042458158,1.0
16112,16112,0.036029678,1.0,0.042412903,1.0
16113,16113,0.035991058,1.0,0.042367604,1.0
16114,16114,0.035952397,1.0,0.04232226,1.0
16115,16115,0.03591369,1.0,0.042276867,1.0
16116,16116,0.03587495,1.0,0.042231392,1.0
16117,16117,0.035836145,1.0,0.04218586,1.0
16118,16118,0.03579729,1.0,0.042140268,1.0
16119,16119,0.035758384,1.0,0.042094577,1.0
16120,16120,0.03571941,1.0,0.042048793,1.0
16121,16121,0.035680335,1.0,0.042002946,1.0
16122,16122,0.035641227,1.0,0.041956995,1.0
16123,16123,0.03560203,1.0,0.04191095,1.0
16124,16124,0.03556277,1.0,0.04186484,1.0
16125,16125,0.03552344,1.0,0.041818622,1.0
16126,16126,0.03548401,1.0,0.04177229,1.0
16127,16127,0.03544449,1.0,0.04172586,1.0
16128,16128,0.035404895,1.0,0.04167929,1.0
16129,16129,0.035365168,1.0,0.04163259,1.0
16130,16130,0.03532536,1.0,0.041585818,1.0
16131,16131,0.035285436,1.0,0.041538868,1.0
16132,16132,0.035245433,1.0,0.041491803,1.0
16133,16133,0.035205293,1.0,0.041444633,1.0
16134,16134,0.035165064,1.0,0.0413973,1.0
16135,16135,0.035124708,1.0,0.041349843,1.0
16136,16136,0.035084236,1.0,0.04130224,1.0
16137,16137,0.035043675,1.0,0.041254528,1.0
16138,16138,0.035002984,1.0,0.041206665,1.0
16139,16139,0.0349622,1.0,0.041158676,1.0
16140,16140,0.03492127,1.0,0.041110538,1.0
16141,16141,0.034880243,1.0,0.041062273,1.0
16142,16142,0.034839097,1.0,0.041013863,1.0
16143,16143,0.03479787,1.0,0.040965352,1.0
16144,16144,0.034756515,1.0,0.0409167,1.0
16145,16145,0.034715045,1.0,0.040867925,1.0
16146,16146,0.0346735,1.0,0.040819038,1.0
16147,16147,0.03463186,1.0,0.04077004,1.0
16148,16148,0.03459008,1.0,0.040720925,1.0
16149,16149,0.03454825,1.0,0.04067171,1.0
16150,16150,0.034506336,1.0,0.04062241,1.0
16151,16151,0.034464333,1.0,0.04057301,1.0
16152,16152,0.034422267,1.0,0.040523537,1.0
16153,16153,0.034380276,1.0,0.040474027,1.0
16154,16154,0.03433838,1.0,0.04042511,1.0
16155,16155,0.03429664,1.0,0.0403761,1.0
16156,16156,0.034254868,1.0,0.040326998,1.0
16157,16157,0.03421305,1.0,0.04027786,1.0
16158,16158,0.03417121,1.0,0.040228676,1.0
16159,16159,0.034129333,1.0,0.04017948,1.0
16160,16160,0.034087457,1.0,0.040130273,1.0
16161,16161,0.034045573,1.0,0.04008105,1.0
16162,16162,0.034003682,1.0,0.04003185,1.0
16163,16163,0.03396181,1.0,0.03998266,1.0
16164,16164,0.033919945,1.0,0.039933473,1.0
16165,16165,0.033878095,1.0,0.0398843,1.0
16166,16166,0.033836275,1.0,0.039835192,1.0
16167,16167,0.03379449,1.0,0.03978614,1.0
16168,16168,0.033752743,1.0,0.039737105,1.0
16169,16169,0.033711046,1.0,0.0396882,1.0
16170,16170,0.03366944,1.0,0.039639395,1.0
16171,16171,0.03362794,1.0,0.039590623,1.0
16172,16172,0.03358643,1.0,0.03954196,1.0
16173,16173,0.03354502,1.0,0.039493334,1.0
16174,16174,0.033503663,1.0,0.03944478,1.0
16175,16175,0.03346255,1.0,0.03939718,1.0
16176,16176,0.03342241,1.0,0.039350197,1.0
16177,16177,0.033382464,1.0,0.039303318,1.0
16178,16178,0.033342607,1.0,0.039256513,1.0
16179,16179,0.033302773,1.0,0.039209805,1.0
16180,16180,0.033263016,1.0,0.039163157,1.0
16181,16181,0.03322334,1.0,0.0391166,1.0
16182,16182,0.033183713,1.0,0.0390701,1.0
16183,16183,0.033144183,1.0,0.039023858,1.0
16184,16184,0.03310474,1.0,0.038977776,1.0
16185,16185,0.033065457,1.0,0.038931817,1.0
16186,16186,0.0330263,1.0,0.03888593,1.0
16187,16187,0.03298725,1.0,0.03884015,1.0
16188,16188,0.03294829,1.0,0.03879446,1.0
16189,16189,0.032909438,1.0,0.03874895,1.0
16190,16190,0.03287071,1.0,0.03870353,1.0
16191,16191,0.032832094,1.0,0.03865827,1.0
16192,16192,0.032793645,1.0,0.038613185,1.0
16193,16193,0.032755304,1.0,0.038568266,1.0
16194,16194,0.032717116,1.0,0.038523484,1.0
16195,16195,0.032679047,1.0,0.038478866,1.0
16196,16196,0.03264112,1.0,0.038434405,1.0
16197,16197,0.032603323,1.0,0.03839009,1.0
16198,16198,0.03256567,1.0,0.038345933,1.0
16199,16199,0.032528147,1.0,0.038301952,1.0
16200,16200,0.032490753,1.0,0.03825813,1.0
16201,16201,0.032453496,1.0,0.038214456,1.0
16202,16202,0.032416396,1.0,0.038170964,1.0
16203,16203,0.03237942,1.0,0.038127642,1.0
16204,16204,0.03234262,1.0,0.03808448,1.0
16205,16205,0.03230593,1.0,0.038041487,1.0
16206,16206,0.03226941,1.0,0.037998702,1.0
16207,16207,0.03223302,1.0,0.037956074,1.0
16208,16208,0.032196794,1.0,0.037913572,1.0
16209,16209,0.0321607,1.0,0.037871275,1.0
16210,16210,0.032124735,1.0,0.03782912,1.0
16211,16211,0.032088906,1.0,0.037787158,1.0
16212,16212,0.03205324,1.0,0.03774535,1.0
16213,16213,0.03201773,1.0,0.037703715,1.0
16214,16214,0.03198234,1.0,0.03766225,1.0
16215,16215,0.031947106,1.0,0.03762095,1.0
16216,16216,0.03191212,1.0,0.03758007,1.0
16217,16217,0.031877354,1.0,0.037539307,1.0
16218,16218,0.03184273,1.0,0.037498727,1.0
16219,16219,0.031808246,1.0,0.037458304,1.0
16220,16220,0.031773888,1.0,0.037418056,1.0
16221,16221,0.03173967,1.0,0.037377924,1.0
16222,16222,0.03170559,1.0,0.037337918,1.0
16223,16223,0.031671602,1.0,0.03729807,1.0
16224,16224,0.031637706,1.0,0.03725831,1.0
16225,16225,0.03160393,1.0,0.037218694,1.0
16226,16226,0.03157021,1.0,0.037179172,1.0
16227,16227,0.0315366,1.0,0.037139773,1.0
16228,16228,0.031503107,1.0,0.037100486,1.0
16229,16229,0.031469703,1.0,0.037061326,1.0
16230,16230,0.031436373,1.0,0.037022255,1.0
16231,16231,0.03140315,1.0,0.036983285,1.0
16232,16232,0.031370003,1.0,0.036944434,1.0
16233,16233,0.031336937,1.0,0.036905676,1.0
16234,16234,0.031303965,1.0,0.03686701,1.0
16235,16235,0.03127107,1.0,0.036828432,1.0
16236,16236,0.031238241,1.0,0.036789946,1.0
16237,16237,0.031205475,1.0,0.03675155,1.0
16238,16238,0.031172788,1.0,0.036713224,1.0
16239,16239,0.03114017,1.0,0.036674965,1.0
16240,16240,0.03110762,1.0,0.036636785,1.0
16241,16241,0.03107518,1.0,0.03659873,1.0
16242,16242,0.03104281,1.0,0.03656076,1.0
16243,16243,0.031010518,1.0,0.036522843,1.0
16244,16244,0.030978259,1.0,0.03648496,1.0
16245,16245,0.030946031,1.0,0.036447134,1.0
16246,16246,0.030913832,1.0,0.036409322,1.0
16247,16247,0.03088166,1.0,0.036371525,1.0
16248,16248,0.030849492,1.0,0.03633378,1.0
16249,16249,0.030817363,1.0,0.036296044,1.0
16250,16250,0.030785225,1.0,0.036258303,1.0
16251,16251,0.0307531,1.0,0.03622055,1.0
16252,16252,0.030720966,1.0,0.036182802,1.0
16253,16253,0.030688811,1.0,0.03614506,1.0
16254,16254,0.030656636,1.0,0.036107264,1.0
16255,16255,0.030624457,1.0,0.03606945,1.0
16256,16256,0.030592233,1.0,0.03603158,1.0
16257,16257,0.030559987,1.0,0.035993665,1.0
16258,16258,0.03052768,1.0,0.035955694,1.0
16259,16259,0.03049534,1.0,0.03591766,1.0
16260,16260,0.030462923,1.0,0.035879564,1.0
16261,16261,0.030430565,1.0,0.03584213,1.0
16262,16262,0.030399213,1.0,0.035805535,1.0
16263,16263,0.03036805,1.0,0.03576892,1.0
16264,16264,0.030336851,1.0,0.035732217,1.0
16265,16265,0.030305544,1.0,0.03569546,1.0
16266,16266,0.030274183,1.0,0.035658583,1.0
16267,16267,0.030242706,1.0,0.035621583,1.0
16268,16268,0.030211117,1.0,0.03558444,1.0
16269,16269,0.030179422,1.0,0.035547175,1.0
16270,16270,0.030147595,1.0,0.035509765,1.0
16271,16271,0.030115668,1.0,0.035472184,1.0
16272,16272,0.03008362,1.0,0.035434484,1.0
16273,16273,0.030051444,1.0,0.035396658,1.0
16274,16274,0.030019134,1.0,0.035358682,1.0
16275,16275,0.029986722,1.0,0.03532053,1.0
16276,16276,0.02995415,1.0,0.03528223,1.0
16277,16277,0.029921435,1.0,0.03524376,1.0
16278,16278,0.029888576,1.0,0.035205115,1.0
16279,16279,0.029855583,1.0,0.03516632,1.0
16280,16280,0.029822432,1.0,0.035127323,1.0
16281,16281,0.029789107,1.0,0.035088174,1.0
16282,16282,0.029755643,1.0,0.035048835,1.0
16283,16283,0.029721998,1.0,0.035009336,1.0
16284,16284,0.029688222,1.0,0.034969643,1.0
16285,16285,0.0296543,1.0,0.03492979,1.0
16286,16286,0.029620228,1.0,0.034889746,1.0
16287,16287,0.029585984,1.0,0.034849524,1.0
16288,16288,0.029551584,1.0,0.03480912,1.0
16289,16289,0.029517008,1.0,0.03476851,1.0
16290,16290,0.029482286,1.0,0.034727722,1.0
16291,16291,0.029447388,1.0,0.03468675,1.0
16292,16292,0.02941232,1.0,0.034645606,1.0
16293,16293,0.029377112,1.0,0.03460425,1.0
16294,16294,0.029341744,1.0,0.034562763,1.0
16295,16295,0.029306231,1.0,0.034521077,1.0
16296,16296,0.0292706,1.0,0.034479488,1.0
16297,16297,0.029235065,1.0,0.03443785,1.0
16298,16298,0.029199412,1.0,0.03439605,1.0
16299,16299,0.029163625,1.0,0.03435409,1.0
16300,16300,0.029127719,1.0,0.034312002,1.0
16301,16301,0.029091654,1.0,0.03426976,1.0
16302,16302,0.02905547,1.0,0.03422738,1.0
16303,16303,0.029019162,1.0,0.03418484,1.0
16304,16304,0.028982747,1.0,0.034142196,1.0
16305,16305,0.028946213,1.0,0.03409941,1.0
16306,16306,0.028909558,1.0,0.034056515,1.0
16307,16307,0.028872788,1.0,0.03401352,1.0
16308,16308,0.028835958,1.0,0.03397041,1.0
16309,16309,0.02879902,1.0,0.033927225,1.0
16310,16310,0.028761996,1.0,0.033883926,1.0
16311,16311,0.02872492,1.0,0.033840567,1.0
16312,16312,0.028687745,1.0,0.033797115,1.0
16313,16313,0.02865051,1.0,0.033753593,1.0
16314,16314,0.028613206,1.0,0.03371003,1.0
16315,16315,0.028575856,1.0,0.033666395,1.0
16316,16316,0.028538555,1.0,0.03362537,1.0
16317,16317,0.028507503,1.0,0.033593297,1.0
16318,16318,0.028479783,1.0,0.033561,1.0
16319,16319,0.028451882,1.0,0.03352851,1.0
16320,16320,0.0284238,1.0,0.033495713,1.0
16321,16321,0.028395383,1.0,0.033462606,1.0
16322,16322,0.0283668,1.0,0.03342924,1.0
16323,16323,0.028337985,1.0,0.03339563,1.0
16324,16324,0.02830895,1.0,0.033361778,1.0
16325,16325,0.02827976,1.0,0.03332768,1.0
16326,16326,0.028250365,1.0,0.033293374,1.0
16327,16327,0.028220948,1.0,0.033259336,1.0
16328,16328,0.028191784,1.0,0.033225145,1.0
16329,16329,0.02816242,1.0,0.03319075,1.0
16330,16330,0.02813288,1.0,0.03315614,1.0
16331,16331,0.028103158,1.0,0.033121362,1.0
16332,16332,0.028073246,1.0,0.033086374,1.0
16333,16333,0.028043142,1.0,0.033051156,1.0
16334,16334,0.028012864,1.0,0.033015773,1.0
16335,16335,0.027982412,1.0,0.03298015,1.0
16336,16336,0.027951796,1.0,0.03294431,1.0
16337,16337,0.027920991,1.0,0.032908306,1.0
16338,16338,0.02789002,1.0,0.03287206,1.0
16339,16339,0.02785886,1.0,0.032835606,1.0
16340,16340,0.027827537,1.0,0.03279897,1.0
16341,16341,0.027796045,1.0,0.032762107,1.0
16342,16342,0.027764365,1.0,0.032725047,1.0
16343,16343,0.02773252,1.0,0.032687794,1.0
16344,16344,0.027700549,1.0,0.03265034,1.0
16345,16345,0.027668443,1.0,0.03261282,1.0
16346,16346,0.027636213,1.0,0.032575157,1.0
16347,16347,0.027603816,1.0,0.03253729,1.0
16348,16348,0.027571252,1.0,0.032499183,1.0
16349,16349,0.027538508,1.0,0.032460872,1.0
16350,16350,0.027505605,1.0,0.032422334,1.0
16351,16351,0.027472535,1.0,0.03238363,1.0
16352,16352,0.027439289,1.0,0.032344703,1.0
16353,16353,0.027405903,1.0,0.032305595,1.0
16354,16354,0.027372336,1.0,0.032266293,1.0
16355,16355,0.02733862,1.0,0.032226805,1.0
16356,16356,0.027304757,1.0,0.032187108,1.0
16357,16357,0.027270736,1.0,0.032147285,1.0
16358,16358,0.027236579,1.0,0.032107253,1.0
16359,16359,0.02720227,1.0,0.032067057,1.0
16360,16360,0.027167818,1.0,0.032026697,1.0
16361,16361,0.027133241,1.0,0.031986155,1.0
16362,16362,0.02709852,1.0,0.03194546,1.0
16363,16363,0.027063664,1.0,0.03190461,1.0
16364,16364,0.027028687,1.0,0.03186364,1.0
16365,16365,0.026993582,1.0,0.031822544,1.0
16366,16366,0.026958376,1.0,0.031781267,1.0
16367,16367,0.026923059,1.0,0.031739928,1.0
16368,16368,0.026887657,1.0,0.031698428,1.0
16369,16369,0.026852097,1.0,0.031656746,1.0
16370,16370,0.026816415,1.0,0.03161492,1.0
16371,16371,0.026780594,1.0,0.031572912,1.0
16372,16372,0.026744636,1.0,0.031530745,1.0
16373,16373,0.026708558,1.0,0.031488426,1.0
16374,16374,0.026672345,1.0,0.03144595,1.0
16375,16375,0.026636016,1.0,0.03140333,1.0
16376,16376,0.026599566,1.0,0.03136057,1.0
16377,16377,0.026562976,1.0,0.03131765,1.0
16378,16378,0.026526274,1.0,0.031274576,1.0
16379,16379,0.026489459,1.0,0.031231368,1.0
16380,16380,0.02645252,1.0,0.031188004,1.0
16381,16381,0.026415467,1.0,0.031144511,1.0
16382,16382,0.026378276,1.0,0.03110085,1.0
16383,16383,0.026340984,1.0,0.031057071,1.0
16384,16384,0.026303563,1.0,0.031013146,1.0
16385,16385,0.026266012,1.0,0.03096908,1.0
16386,16386,0.026228359,1.0,0.030924864,1.0
16387,16387,0.026190596,1.0,0.030880528,1.0
16388,16388,0.026152711,1.0,0.030836027,1.0
16389,16389,0.026114706,1.0,0.0307914,1.0
16390,16390,0.026076585,1.0,0.030746643,1.0
16391,16391,0.026038362,1.0,0.030701756,1.0
16392,16392,0.026000015,1.0,0.030656734,1.0
16393,16393,0.025961565,1.0,0.030611575,1.0
16394,16394,0.025922997,1.0,0.030566273,1.0
16395,16395,0.025884315,1.0,0.030520858,1.0
16396,16396,0.025845537,1.0,0.0304753,1.0
16397,16397,0.02580663,1.0,0.030429598,1.0
16398,16398,0.025767624,1.0,0.030383762,1.0
16399,16399,0.025728494,1.0,0.0303378,1.0
16400,16400,0.025689261,1.0,0.030291712,1.0
16401,16401,0.025649901,1.0,0.030245475,1.0
16402,16402,0.025610449,1.0,0.030199112,1.0
16403,16403,0.025570843,1.0,0.030152597,1.0
16404,16404,0.025531145,1.0,0.030105948,1.0
16405,16405,0.025491327,1.0,0.030059157,1.0
16406,16406,0.025451412,1.0,0.03001222,1.0
16407,16407,0.02541134,1.0,0.029965146,1.0
16408,16408,0.025371175,1.0,0.02991793,1.0
16409,16409,0.025330877,1.0,0.029870588,1.0
16410,16410,0.025290493,1.0,0.029823106,1.0
16411,16411,0.025250616,1.0,0.02978006,1.0
16412,16412,0.025217634,1.0,0.029744009,1.0
16413,16413,0.025186794,1.0,0.02970795,1.0
16414,16414,0.025155975,1.0,0.029671917,1.0
16415,16415,0.025125133,1.0,0.029635858,1.0
16416,16416,0.025094291,1.0,0.029599791,1.0
16417,16417,0.025063483,1.0,0.029563738,1.0
16418,16418,0.025032677,1.0,0.02952769,1.0
16419,16419,0.02500191,1.0,0.029491683,1.0
16420,16420,0.024971167,1.0,0.029455695,1.0
16421,16421,0.024940442,1.0,0.029419737,1.0
16422,16422,0.024909763,1.0,0.029383797,1.0
16423,16423,0.02487909,1.0,0.0293479,1.0
16424,16424,0.024848448,1.0,0.029312024,1.0
16425,16425,0.024817856,1.0,0.029276151,1.0
16426,16426,0.024787249,1.0,0.029240295,1.0
16427,16427,0.024756681,1.0,0.029204458,1.0
16428,16428,0.0247261,1.0,0.02916863,1.0
16429,16429,0.024695532,1.0,0.029132796,1.0
16430,16430,0.024664976,1.0,0.02909697,1.0
16431,16431,0.024634413,1.0,0.029061118,1.0
16432,16432,0.024603851,1.0,0.029025258,1.0
16433,16433,0.024573272,1.0,0.028989393,1.0
16434,16434,0.024542678,1.0,0.0289535,1.0
16435,16435,0.024512071,1.0,0.028917596,1.0
16436,16436,0.024481455,1.0,0.028881647,1.0
16437,16437,0.024450801,1.0,0.028845666,1.0
16438,16438,0.024420125,1.0,0.028809646,1.0
16439,16439,0.024389414,1.0,0.028773587,1.0
16440,16440,0.024358667,1.0,0.028737485,1.0
16441,16441,0.024327885,1.0,0.02870133,1.0
16442,16442,0.024297051,1.0,0.028665114,1.0
16443,16443,0.02426618,1.0,0.028628832,1.0
16444,16444,0.024235252,1.0,0.028592497,1.0
16445,16445,0.024204256,1.0,0.028556067,1.0
16446,16446,0.024173208,1.0,0.028519582,1.0
16447,16447,0.024142109,1.0,0.028483002,1.0
16448,16448,0.024110917,1.0,0.028446345,1.0
16449,16449,0.02407967,1.0,0.028409617,1.0
16450,16450,0.02404835,1.0,0.02837277,1.0
16451,16451,0.024016958,1.0,0.02833585,1.0
16452,16452,0.023985472,1.0,0.02829883,1.0
16453,16453,0.023953913,1.0,0.028261727,1.0
16454,16454,0.02392227,1.0,0.028224494,1.0
16455,16455,0.023890546,1.0,0.028187176,1.0
16456,16456,0.02385875,1.0,0.028149772,1.0
16457,16457,0.023826865,1.0,0.02811228,1.0
16458,16458,0.02379489,1.0,0.028074678,1.0
16459,16459,0.023762858,1.0,0.028036961,1.0
16460,16460,0.02373074,1.0,0.027999183,1.0
16461,16461,0.023698539,1.0,0.02796131,1.0
16462,16462,0.023666264,1.0,0.027923347,1.0
16463,16463,0.023633955,1.0,0.02788532,1.0
16464,16464,0.023601545,1.0,0.027847223,1.0
16465,16465,0.023569094,1.0,0.02780906,1.0
16466,16466,0.023536589,1.0,0.027770834,1.0
16467,16467,0.02350405,1.0,0.027732557,1.0
16468,16468,0.023471469,1.0,0.027694255,1.0
16469,16469,0.023438834,1.0,0.027655913,1.0
16470,16470,0.023406202,1.0,0.027617631,1.0
16471,16471,0.023373537,1.0,0.02757934,1.0
16472,16472,0.023340886,1.0,0.027541041,1.0
16473,16473,0.02330826,1.0,0.027502738,1.0
16474,16474,0.023275658,1.0,0.027464444,1.0
16475,16475,0.023243083,1.0,0.027426176,1.0
16476,16476,0.023210533,1.0,0.027387941,1.0
16477,16477,0.023177994,1.0,0.027349778,1.0
16478,16478,0.0231455,1.0,0.027311616,1.0
16479,16479,0.023113083,1.0,0.027273564,1.0
16480,16480,0.023080735,1.0,0.0272356,1.0
16481,16481,0.023048455,1.0,0.027197719,1.0
16482,16482,0.023016278,1.0,0.027159965,1.0
16483,16483,0.022984175,1.0,0.027122313,1.0
16484,16484,0.022952205,1.0,0.02708479,1.0
16485,16485,0.022920331,1.0,0.027047427,1.0
16486,16486,0.02288859,1.0,0.027010214,1.0
16487,16487,0.022856986,1.0,0.026973143,1.0
16488,16488,0.022825526,1.0,0.026936265,1.0
16489,16489,0.022794213,1.0,0.026899533,1.0
16490,16490,0.022763032,1.0,0.026862996,1.0
16491,16491,0.022732029,1.0,0.026826657,1.0
16492,16492,0.02270119,1.0,0.026790516,1.0
16493,16493,0.022670517,1.0,0.026754586,1.0
16494,16494,0.022640062,1.0,0.026718864,1.0
16495,16495,0.022609752,1.0,0.026683366,1.0
16496,16496,0.022579651,1.0,0.026648087,1.0
16497,16497,0.022549735,1.0,0.026613042,1.0
16498,16498,0.02252001,1.0,0.026578214,1.0
16499,16499,0.022490479,1.0,0.02654361,1.0
16500,16500,0.022461144,1.0,0.026509237,1.0
16501,16501,0.022432033,1.0,0.026475115,1.0
16502,16502,0.022403104,1.0,0.026441218,1.0
16503,16503,0.022374356,1.0,0.026407525,1.0
16504,16504,0.02234581,1.0,0.026374063,1.0
16505,16505,0.022317456,1.0,0.026340844,1.0
16506,16506,0.02228934,1.0,0.026307913,1.0
16507,16507,0.022261431,1.0,0.026275156,1.0
16508,16508,0.022233639,1.0,0.026242575,1.0
16509,16509,0.022206033,1.0,0.026210159,1.0
16510,16510,0.022178588,1.0,0.02617794,1.0
16511,16511,0.02215126,1.0,0.026145853,1.0
16512,16512,0.022124082,1.0,0.026113935,1.0
16513,16513,0.022097051,1.0,0.026082162,1.0
16514,16514,0.022070143,1.0,0.026050527,1.0
16515,16515,0.022043336,1.0,0.02601903,1.0
16516,16516,0.022016663,1.0,0.02598763,1.0
16517,16517,0.021990055,1.0,0.025956346,1.0
16518,16518,0.021963555,1.0,0.025925338,1.0
16519,16519,0.021937173,1.0,0.025894443,1.0
16520,16520,0.021910915,1.0,0.025863571,1.0
16521,16521,0.02188474,1.0,0.025832748,1.0
16522,16522,0.021858584,1.0,0.025801968,1.0
16523,16523,0.021832468,1.0,0.025771182,1.0
16524,16524,0.02180638,1.0,0.025740393,1.0
16525,16525,0.02178031,1.0,0.025709646,1.0
16526,16526,0.021754244,1.0,0.025678888,1.0
16527,16527,0.021728197,1.0,0.025648104,1.0
16528,16528,0.021702114,1.0,0.02561736,1.0
16529,16529,0.021676118,1.0,0.025586635,1.0
16530,16530,0.021650132,1.0,0.025555886,1.0
16531,16531,0.021624148,1.0,0.025525078,1.0
16532,16532,0.02159804,1.0,0.025494259,1.0
16533,16533,0.021571957,1.0,0.025463369,1.0
16534,16534,0.021545768,1.0,0.025432386,1.0
16535,16535,0.021519525,1.0,0.025401304,1.0
16536,16536,0.021493187,1.0,0.02537016,1.0
16537,16537,0.021466777,1.0,0.025338896,1.0
16538,16538,0.021440296,1.0,0.025307564,1.0
16539,16539,0.021413757,1.0,0.025276171,1.0
16540,16540,0.021387149,1.0,0.025244698,1.0
16541,16541,0.021360481,1.0,0.025213161,1.0
16542,16542,0.021333763,1.0,0.025181571,1.0
16543,16543,0.021307006,1.0,0.02514994,1.0
16544,16544,0.021280175,1.0,0.025118245,1.0
16545,16545,0.021253336,1.0,0.02508651,1.0
16546,16546,0.021226453,1.0,0.025054766,1.0
16547,16547,0.021199552,1.0,0.025022993,1.0
16548,16548,0.021172643,1.0,0.024991201,1.0
16549,16549,0.021145703,1.0,0.02495942,1.0
16550,16550,0.021118788,1.0,0.024927631,1.0
16551,16551,0.021092024,1.0,0.024896549,1.0
16552,16552,0.021065902,1.0,0.02486581,1.0
16553,16553,0.02103985,1.0,0.024835072,1.0
16554,16554,0.021013806,1.0,0.024804391,1.0
16555,16555,0.02098783,1.0,0.024773767,1.0
16556,16556,0.020961849,1.0,0.024743138,1.0
16557,16557,0.020935887,1.0,0.024712536,1.0
16558,16558,0.020909948,1.0,0.024681954,1.0
16559,16559,0.02088404,1.0,0.02465145,1.0
16560,16560,0.02085814,1.0,0.024620937,1.0
16561,16561,0.02083229,1.0,0.024590503,1.0
16562,16562,0.020806463,1.0,0.02456012,1.0
16563,16563,0.020780692,1.0,0.024529811,1.0
16564,16564,0.02075498,1.0,0.024499552,1.0
16565,16565,0.020729307,1.0,0.024469377,1.0
16566,16566,0.020703685,1.0,0.024439264,1.0
16567,16567,0.020678144,1.0,0.024409287,1.0
16568,16568,0.020652803,1.0,0.024379456,1.0
16569,16569,0.020627553,1.0,0.024349723,1.0
16570,16570,0.020602364,1.0,0.02432008,1.0
16571,16571,0.020577224,1.0,0.024290498,1.0
16572,16572,0.020552149,1.0,0.024260994,1.0
16573,16573,0.020527119,1.0,0.024231553,1.0
16574,16574,0.020502152,1.0,0.024202183,1.0
16575,16575,0.020477243,1.0,0.024172932,1.0
16576,16576,0.020452408,1.0,0.024143733,1.0
16577,16577,0.020427633,1.0,0.024114609,1.0
16578,16578,0.020402914,1.0,0.024085546,1.0
16579,16579,0.020378225,1.0,0.024056515,1.0
16580,16580,0.020353561,1.0,0.024027545,1.0
16581,16581,0.02032895,1.0,0.023998624,1.0
16582,16582,0.020304382,1.0,0.023969742,1.0
16583,16583,0.02027981,1.0,0.023940897,1.0
16584,16584,0.020255303,1.0,0.023912089,1.0
16585,16585,0.020230813,1.0,0.023883352,1.0
16586,16586,0.020206448,1.0,0.023854699,1.0
16587,16587,0.020182125,1.0,0.023826063,1.0
16588,16588,0.020157844,1.0,0.023797465,1.0
16589,16589,0.020133492,1.0,0.023768822,1.0
16590,16590,0.020109124,1.0,0.02374019,1.0
16591,16591,0.020084755,1.0,0.023711508,1.0
16592,16592,0.020060342,1.0,0.0236828,1.0
16593,16593,0.020035865,1.0,0.023654062,1.0
16594,16594,0.020011397,1.0,0.023625296,1.0
16595,16595,0.019986855,1.0,0.02359647,1.0
16596,16596,0.019962283,1.0,0.023567608,1.0
16597,16597,0.019937664,1.0,0.023538688,1.0
16598,16598,0.019913,1.0,0.023509739,1.0
16599,16599,0.019888286,1.0,0.023480712,1.0
16600,16600,0.019863497,1.0,0.023451643,1.0
16601,16601,0.01983868,1.0,0.023422504,1.0
16602,16602,0.019813785,1.0,0.023393283,1.0
16603,16603,0.019788845,1.0,0.023364015,1.0
16604,16604,0.019763822,1.0,0.023334667,1.0
16605,16605,0.019738749,1.0,0.023305235,1.0
16606,16606,0.019713588,1.0,0.023275731,1.0
16607,16607,0.019688359,1.0,0.023246149,1.0
16608,16608,0.01966307,1.0,0.023216503,1.0
16609,16609,0.019637695,1.0,0.023186773,1.0
16610,16610,0.019612256,1.0,0.023156952,1.0
16611,16611,0.019586742,1.0,0.023127053,1.0
16612,16612,0.019561147,1.0,0.02309706,1.0
16613,16613,0.019535458,1.0,0.023066975,1.0
16614,16614,0.019509712,1.0,0.023036832,1.0
16615,16615,0.019483883,1.0,0.02300658,1.0
16616,16616,0.019457988,1.0,0.022976255,1.0
16617,16617,0.019432,1.0,0.022945836,1.0
16618,16618,0.01940592,1.0,0.022915328,1.0
16619,16619,0.019379774,1.0,0.022884738,1.0
16620,16620,0.019353561,1.0,0.022854043,1.0
16621,16621,0.01932724,1.0,0.022823319,1.0
16622,16622,0.019300923,1.0,0.022792526,1.0
16623,16623,0.019274483,1.0,0.022761608,1.0
16624,16624,0.019247975,1.0,0.02273059,1.0
16625,16625,0.019221375,1.0,0.022699501,1.0
16626,16626,0.019194694,1.0,0.022668293,1.0
16627,16627,0.019167915,1.0,0.022637,1.0
16628,16628,0.019141061,1.0,0.02260561,1.0
16629,16629,0.01911414,1.0,0.02257414,1.0
16630,16630,0.019087113,1.0,0.02254265,1.0
16631,16631,0.01906013,1.0,0.022511091,1.0
16632,16632,0.019032989,1.0,0.022479428,1.0
16633,16633,0.019005893,1.0,0.022447763,1.0
16634,16634,0.018978782,1.0,0.022416,1.0
16635,16635,0.018951582,1.0,0.022384172,1.0
16636,16636,0.018924361,1.0,0.02235275,1.0
16637,16637,0.018897697,1.0,0.02232169,1.0
16638,16638,0.018871045,1.0,0.022290528,1.0
16639,16639,0.018844346,1.0,0.022259302,1.0
16640,16640,0.018817963,1.0,0.022231167,1.0
16641,16641,0.018795671,1.0,0.022206137,1.0
16642,16642,0.01877401,1.0,0.022180762,1.0
16643,16643,0.018752038,1.0,0.022155067,1.0
16644,16644,0.018729813,1.0,0.022129029,1.0
16645,16645,0.018707318,1.0,0.022102747,1.0
16646,16646,0.018684616,1.0,0.022076184,1.0
16647,16647,0.018661687,1.0,0.02204935,1.0
16648,16648,0.018638536,1.0,0.022022262,1.0
16649,16649,0.018615175,1.0,0.021994885,1.0
16650,16650,0.018591577,1.0,0.02196726,1.0
16651,16651,0.018567774,1.0,0.021939375,1.0
16652,16652,0.018543756,1.0,0.021911211,1.0
16653,16653,0.018519502,1.0,0.021882791,1.0
16654,16654,0.018495038,1.0,0.021854114,1.0
16655,16655,0.018470336,1.0,0.021825163,1.0
16656,16656,0.018445436,1.0,0.021795945,1.0
16657,16657,0.018420324,1.0,0.021766484,1.0
16658,16658,0.01839497,1.0,0.021736741,1.0
16659,16659,0.01836941,1.0,0.02170676,1.0
16660,16660,0.018343631,1.0,0.02167651,1.0
16661,16661,0.018317655,1.0,0.021646,1.0
16662,16662,0.018291434,1.0,0.02161523,1.0
16663,16663,0.018265026,1.0,0.021584222,1.0
16664,16664,0.018238395,1.0,0.021552933,1.0
16665,16665,0.018211553,1.0,0.021521391,1.0
16666,16666,0.018184496,1.0,0.021489613,1.0
16667,16667,0.018157251,1.0,0.02145758,1.0
16668,16668,0.018129785,1.0,0.0214253,1.0
16669,16669,0.0181021,1.0,0.02139277,1.0
16670,16670,0.018074231,1.0,0.021360032,1.0
16671,16671,0.018046156,1.0,0.021326995,1.0
16672,16672,0.018017905,1.0,0.021293808,1.0
16673,16673,0.017989501,1.0,0.0212604,1.0
16674,16674,0.017960906,1.0,0.021226745,1.0
16675,16675,0.017932095,1.0,0.021192882,1.0
16676,16676,0.017903142,1.0,0.021158777,1.0
16677,16677,0.017873965,1.0,0.021124436,1.0
16678,16678,0.01784461,1.0,0.021089898,1.0
16679,16679,0.017815135,1.0,0.021055147,1.0
16680,16680,0.017785525,1.0,0.021020329,1.0
16681,16681,0.017755715,1.0,0.02098528,1.0
16682,16682,0.01772572,1.0,0.02094999,1.0
16683,16683,0.017695554,1.0,0.020914467,1.0
16684,16684,0.01766519,1.0,0.020878723,1.0
16685,16685,0.017634679,1.0,0.020842774,1.0
16686,16686,0.017603992,1.0,0.02080661,1.0
16687,16687,0.017573114,1.0,0.020770235,1.0
16688,16688,0.01754208,1.0,0.020733662,1.0
16689,16689,0.017510865,1.0,0.020696873,1.0
16690,16690,0.017479485,1.0,0.020659903,1.0
16691,16691,0.017447947,1.0,0.020622738,1.0
16692,16692,0.017416252,1.0,0.02058538,1.0
16693,16693,0.017384402,1.0,0.020547794,1.0
16694,16694,0.017353717,1.0,0.020516243,1.0
16695,16695,0.017328696,1.0,0.020487374,1.0
16696,16696,0.017303929,1.0,0.020458117,1.0
16697,16697,0.01727882,1.0,0.020428475,1.0
16698,16698,0.017253391,1.0,0.020398447,1.0
16699,16699,0.017227674,1.0,0.02036811,1.0
16700,16700,0.0172017,1.0,0.020337442,1.0
16701,16701,0.017175507,1.0,0.020306472,1.0
16702,16702,0.017149035,1.0,0.020275224,1.0
16703,16703,0.017122343,1.0,0.020243676,1.0
16704,16704,0.01709541,1.0,0.020211827,1.0
16705,16705,0.017068263,1.0,0.0201797,1.0
16706,16706,0.017041013,1.0,0.020148732,1.0
16707,16707,0.017017046,1.0,0.020123286,1.0
16708,16708,0.016995192,1.0,0.020097587,1.0
16709,16709,0.016973136,1.0,0.020071613,1.0
16710,16710,0.016950876,1.0,0.020045388,1.0
16711,16711,0.016928446,1.0,0.020018937,1.0
16712,16712,0.016905852,1.0,0.01999227,1.0
16713,16713,0.016883101,1.0,0.019965412,1.0
16714,16714,0.016860215,1.0,0.019938357,1.0
16715,16715,0.016837185,1.0,0.01991115,1.0
16716,16716,0.016814025,1.0,0.019883739,1.0
16717,16717,0.01679072,1.0,0.01985616,1.0
16718,16718,0.016767258,1.0,0.01982838,1.0
16719,16719,0.016743628,1.0,0.019800406,1.0
16720,16720,0.016719867,1.0,0.019772258,1.0
16721,16721,0.016695937,1.0,0.019743923,1.0
16722,16722,0.016671872,1.0,0.01971537,1.0
16723,16723,0.016647618,1.0,0.019686652,1.0
16724,16724,0.016623244,1.0,0.01965775,1.0
16725,16725,0.016598752,1.0,0.01963052,1.0
16726,16726,0.016579181,1.0,0.019611154,1.0
16727,16727,0.016562648,1.0,0.019591527,1.0
16728,16728,0.016545892,1.0,0.019571595,1.0
16729,16729,0.016528899,1.0,0.019551443,1.0
16730,16730,0.016511733,1.0,0.019531056,1.0
16731,16731,0.016494429,1.0,0.019510528,1.0
16732,16732,0.016476987,1.0,0.01948984,1.0
16733,16733,0.016459415,1.0,0.019468974,1.0
16734,16734,0.016441746,1.0,0.019447977,1.0
16735,16735,0.01642396,1.0,0.019426834,1.0
16736,16736,0.01640603,1.0,0.0194055,1.0
16737,16737,0.016387971,1.0,0.019384025,1.0
16738,16738,0.01636976,1.0,0.019362345,1.0
16739,16739,0.016351419,1.0,0.019340549,1.0
16740,16740,0.016332997,1.0,0.0193186,1.0
16741,16741,0.01631445,1.0,0.019296464,1.0
16742,16742,0.016295703,1.0,0.019274129,1.0
16743,16743,0.016276801,1.0,0.019251598,1.0
16744,16744,0.016257733,1.0,0.019228822,1.0
16745,16745,0.016238477,1.0,0.01920585,1.0
16746,16746,0.016219078,1.0,0.019182723,1.0
16747,16747,0.016199522,1.0,0.019159358,1.0
16748,16748,0.016179767,1.0,0.019135775,1.0
16749,16749,0.016159827,1.0,0.019111924,1.0
16750,16750,0.016139677,1.0,0.019087844,1.0
16751,16751,0.016119324,1.0,0.019063514,1.0
16752,16752,0.016098749,1.0,0.019038912,1.0
16753,16753,0.016077967,1.0,0.019014062,1.0
16754,16754,0.016056947,1.0,0.018988939,1.0
16755,16755,0.01603571,1.0,0.018963533,1.0
16756,16756,0.016014235,1.0,0.018937856,1.0
16757,16757,0.015992535,1.0,0.0189119,1.0
16758,16758,0.015970591,1.0,0.018885674,1.0
16759,16759,0.015948407,1.0,0.018859169,1.0
16760,16760,0.01592601,1.0,0.018832373,1.0
16761,16761,0.015903333,1.0,0.018805252,1.0
16762,16762,0.01588042,1.0,0.01877788,1.0
16763,16763,0.015857285,1.0,0.018750217,1.0
16764,16764,0.015833903,1.0,0.018722292,1.0
16765,16765,0.015810277,1.0,0.018694047,1.0
16766,16766,0.015786402,1.0,0.01866553,1.0
16767,16767,0.015762286,1.0,0.018636735,1.0
16768,16768,0.015737915,1.0,0.018607652,1.0
16769,16769,0.015713306,1.0,0.01857829,1.0
16770,16770,0.015688479,1.0,0.018548649,1.0
16771,16771,0.01566341,1.0,0.01851874,1.0
16772,16772,0.015638102,1.0,0.018488582,1.0
16773,16773,0.015612571,1.0,0.018458148,1.0
16774,16774,0.015586825,1.0,0.01842748,1.0
16775,16775,0.015560885,1.0,0.018396571,1.0
16776,16776,0.015534717,1.0,0.018365402,1.0
16777,16777,0.015508352,1.0,0.018334022,1.0
16778,16778,0.015481768,1.0,0.018302407,1.0
16779,16779,0.015455012,1.0,0.018270561,1.0
16780,16780,0.01542809,1.0,0.018238503,1.0
16781,16781,0.015400979,1.0,0.01820637,1.0
16782,16782,0.015373705,1.0,0.018174052,1.0
16783,16783,0.015346309,1.0,0.018141532,1.0
16784,16784,0.015318774,1.0,0.01810882,1.0
16785,16785,0.015291078,1.0,0.01807596,1.0
16786,16786,0.015263248,1.0,0.018042991,1.0
16787,16787,0.015235331,1.0,0.018009847,1.0
16788,16788,0.015207223,1.0,0.01797652,1.0
16789,16789,0.015179002,1.0,0.017943017,1.0
16790,16790,0.0151506085,1.0,0.01790938,1.0
16791,16791,0.015122094,1.0,0.017875593,1.0
16792,16792,0.015093433,1.0,0.017841673,1.0
16793,16793,0.015064693,1.0,0.01780761,1.0
16794,16794,0.015035828,1.0,0.017773438,1.0
16795,16795,0.0150068365,1.0,0.017739145,1.0
16796,16796,0.014977784,1.0,0.017704733,1.0
16797,16797,0.014948606,1.0,0.017670218,1.0
16798,16798,0.014919345,1.0,0.017635617,1.0
16799,16799,0.014889996,1.0,0.017600918,1.0
16800,16800,0.014860698,1.0,0.017568063,1.0
16801,16801,0.0148360375,1.0,0.01754209,1.0
16802,16802,0.01481396,1.0,0.01751607,1.0
16803,16803,0.014791815,1.0,0.017489986,1.0
16804,16804,0.014769635,1.0,0.017463857,1.0
16805,16805,0.014747422,1.0,0.017437777,1.0
16806,16806,0.01472528,1.0,0.017411785,1.0
16807,16807,0.01470318,1.0,0.017385842,1.0
16808,16808,0.014681157,1.0,0.017359981,1.0
16809,16809,0.014659192,1.0,0.017334146,1.0
16810,16810,0.014637245,1.0,0.017308354,1.0
16811,16811,0.014615329,1.0,0.017282614,1.0
16812,16812,0.014593466,1.0,0.017256929,1.0
16813,16813,0.014571639,1.0,0.017231287,1.0
16814,16814,0.01454987,1.0,0.01720571,1.0
16815,16815,0.014528138,1.0,0.017180145,1.0
16816,16816,0.014506461,1.0,0.017154794,1.0
16817,16817,0.014485,1.0,0.017129509,1.0
16818,16818,0.014463573,1.0,0.017104272,1.0
16819,16819,0.01444221,1.0,0.017079076,1.0
16820,16820,0.014420838,1.0,0.017054068,1.0
16821,16821,0.014399528,1.0,0.017029075,1.0
16822,16822,0.014378256,1.0,0.017004065,1.0
16823,16823,0.014356998,1.0,0.01697905,1.0
16824,16824,0.014335726,1.0,0.016954016,1.0
16825,16825,0.014314481,1.0,0.016928999,1.0
16826,16826,0.014293217,1.0,0.016903965,1.0
16827,16827,0.014271987,1.0,0.01687895,1.0
16828,16828,0.014250721,1.0,0.016853925,1.0
16829,16829,0.014229487,1.0,0.01682891,1.0
16830,16830,0.014208276,1.0,0.016803892,1.0
16831,16831,0.014187053,1.0,0.016778886,1.0
16832,16832,0.014165807,1.0,0.016753867,1.0
16833,16833,0.014144597,1.0,0.016728843,1.0
16834,16834,0.014123361,1.0,0.016703816,1.0
16835,16835,0.014102109,1.0,0.016678762,1.0
16836,16836,0.014080861,1.0,0.016653718,1.0
16837,16837,0.014059609,1.0,0.016628673,1.0
16838,16838,0.01403833,1.0,0.016603693,1.0
16839,16839,0.014017052,1.0,0.016578702,1.0
16840,16840,0.013995835,1.0,0.016553693,1.0
16841,16841,0.013974625,1.0,0.016528666,1.0
16842,16842,0.013953351,1.0,0.016503574,1.0
16843,16843,0.01393207,1.0,0.016478444,1.0
16844,16844,0.01391075,1.0,0.016453343,1.0
16845,16845,0.013889412,1.0,0.01642827,1.0
16846,16846,0.013868069,1.0,0.016403139,1.0
16847,16847,0.013846718,1.0,0.016377946,1.0
16848,16848,0.01382532,1.0,0.016352726,1.0
16849,16849,0.013803894,1.0,0.016327424,1.0
16850,16850,0.013782467,1.0,0.016302079,1.0
16851,16851,0.013760963,1.0,0.0162767,1.0
16852,16852,0.013739437,1.0,0.016251268,1.0
16853,16853,0.013717891,1.0,0.016225807,1.0
16854,16854,0.01369628,1.0,0.016200287,1.0
16855,16855,0.0136746755,1.0,0.016174795,1.0
16856,16856,0.013653068,1.0,0.016149284,1.0
16857,16857,0.013631436,1.0,0.01612373,1.0
16858,16858,0.013609787,1.0,0.016098164,1.0
16859,16859,0.013588133,1.0,0.01607257,1.0
16860,16860,0.013566425,1.0,0.016046971,1.0
16861,16861,0.013544722,1.0,0.016021335,1.0
16862,16862,0.013522999,1.0,0.015995713,1.0
16863,16863,0.01350129,1.0,0.01597006,1.0
16864,16864,0.013479558,1.0,0.015944438,1.0
16865,16865,0.013457816,1.0,0.015918797,1.0
16866,16866,0.013436083,1.0,0.015893163,1.0
16867,16867,0.013414371,1.0,0.015867554,1.0
16868,16868,0.01339266,1.0,0.015841931,1.0
16869,16869,0.013370925,1.0,0.015816333,1.0
16870,16870,0.013349236,1.0,0.015790764,1.0
16871,16871,0.0133275585,1.0,0.01576519,1.0
16872,16872,0.013305886,1.0,0.015739676,1.0
16873,16873,0.013284256,1.0,0.015714189,1.0
16874,16874,0.013262637,1.0,0.015688729,1.0
16875,16875,0.013241045,1.0,0.015663294,1.0
16876,16876,0.013219487,1.0,0.015637938,1.0
16877,16877,0.013198101,1.0,0.015612763,1.0
16878,16878,0.013176805,1.0,0.015587654,1.0
16879,16879,0.013155598,1.0,0.015562597,1.0
16880,16880,0.0131343845,1.0,0.01553761,1.0
16881,16881,0.013113202,1.0,0.015512668,1.0
16882,16882,0.013092068,1.0,0.015487748,1.0
16883,16883,0.013070939,1.0,0.015462895,1.0
16884,16884,0.01304987,1.0,0.015438155,1.0
16885,16885,0.01302902,1.0,0.015413582,1.0
16886,16886,0.013008267,1.0,0.015389072,1.0
16887,16887,0.012987556,1.0,0.01536466,1.0
16888,16888,0.012966864,1.0,0.015340277,1.0
16889,16889,0.012946195,1.0,0.015315951,1.0
16890,16890,0.01292556,1.0,0.015291632,1.0
16891,16891,0.012904936,1.0,0.0152673805,1.0
16892,16892,0.012884325,1.0,0.015243165,1.0
16893,16893,0.012863768,1.0,0.015218975,1.0
16894,16894,0.01284322,1.0,0.015194886,1.0
16895,16895,0.012822749,1.0,0.015170832,1.0
16896,16896,0.012802294,1.0,0.015146838,1.0
16897,16897,0.012781864,1.0,0.015122869,1.0
16898,16898,0.012761488,1.0,0.015098935,1.0
16899,16899,0.012741129,1.0,0.015075072,1.0
16900,16900,0.012720805,1.0,0.015051244,1.0
16901,16901,0.012700523,1.0,0.015027451,1.0
16902,16902,0.0126802735,1.0,0.015003728,1.0
16903,16903,0.012660076,1.0,0.014980047,1.0
16904,16904,0.012639891,1.0,0.014956436,1.0
16905,16905,0.01261977,1.0,0.014932856,1.0
16906,16906,0.012599689,1.0,0.014909363,1.0
16907,16907,0.012579662,1.0,0.014885926,1.0
16908,16908,0.012559668,1.0,0.014862542,1.0
16909,16909,0.012539728,1.0,0.014839223,1.0
16910,16910,0.012519831,1.0,0.01481597,1.0
16911,16911,0.012499959,1.0,0.014792764,1.0
16912,16912,0.012480155,1.0,0.014769643,1.0
16913,16913,0.0124603985,1.0,0.014746576,1.0
16914,16914,0.012440712,1.0,0.014723566,1.0
16915,16915,0.012421059,1.0,0.014700639,1.0
16916,16916,0.012401477,1.0,0.014677804,1.0
16917,16917,0.012381937,1.0,0.014655035,1.0
16918,16918,0.0123624485,1.0,0.014632337,1.0
16919,16919,0.012343016,1.0,0.014609713,1.0
16920,16920,0.012323628,1.0,0.01458714,1.0
16921,16921,0.01230431,1.0,0.014564622,1.0
16922,16922,0.01228503,1.0,0.0145422015,1.0
16923,16923,0.012265812,1.0,0.014519842,1.0
16924,16924,0.012246651,1.0,0.0144975465,1.0
16925,16925,0.012227523,1.0,0.014475303,1.0
16926,16926,0.012208473,1.0,0.014453135,1.0
16927,16927,0.012189473,1.0,0.014431057,1.0
16928,16928,0.012170533,1.0,0.014409034,1.0
16929,16929,0.012151685,1.0,0.014387165,1.0
16930,16930,0.012132964,1.0,0.014365437,1.0
16931,16931,0.01211427,1.0,0.014343778,1.0
16932,16932,0.012095634,1.0,0.014322188,1.0
16933,16933,0.01207712,1.0,0.014300722,1.0
16934,16934,0.012058667,1.0,0.01427932,1.0
16935,16935,0.012040257,1.0,0.014257935,1.0
16936,16936,0.012021875,1.0,0.014236614,1.0
16937,16937,0.012003524,1.0,0.014215298,1.0
16938,16938,0.0119852135,1.0,0.014194029,1.0
16939,16939,0.011966909,1.0,0.014172804,1.0
16940,16940,0.011948672,1.0,0.014151635,1.0
16941,16941,0.011930478,1.0,0.014130502,1.0
16942,16942,0.011912295,1.0,0.014109402,1.0
16943,16943,0.0118941665,1.0,0.014088364,1.0
16944,16944,0.011876072,1.0,0.014067367,1.0
16945,16945,0.011858018,1.0,0.014046424,1.0
16946,16946,0.011839983,1.0,0.014025529,1.0
16947,16947,0.01182201,1.0,0.014004666,1.0
16948,16948,0.011804086,1.0,0.013983854,1.0
16949,16949,0.011786174,1.0,0.013963076,1.0
16950,16950,0.011768308,1.0,0.013942351,1.0
16951,16951,0.011750506,1.0,0.013921648,1.0
16952,16952,0.011732747,1.0,0.013901012,1.0
16953,16953,0.01171506,1.0,0.0138805965,1.0
16954,16954,0.011697505,1.0,0.013860296,1.0
16955,16955,0.011680053,1.0,0.01384004,1.0
16956,16956,0.011662609,1.0,0.01381981,1.0
16957,16957,0.011645233,1.0,0.013799641,1.0
16958,16958,0.011627881,1.0,0.013779517,1.0
16959,16959,0.011610557,1.0,0.013759434,1.0
16960,16960,0.011593294,1.0,0.013739388,1.0
16961,16961,0.011576067,1.0,0.01371937,1.0
16962,16962,0.011558851,1.0,0.013699406,1.0
16963,16963,0.011541676,1.0,0.013679462,1.0
16964,16964,0.011524542,1.0,0.013659573,1.0
16965,16965,0.011507487,1.0,0.013639807,1.0
16966,16966,0.011490588,1.0,0.013620132,1.0
16967,16967,0.011473749,1.0,0.013600513,1.0
16968,16968,0.0114569655,1.0,0.013580944,1.0
16969,16969,0.011440152,1.0,0.013561379,1.0
16970,16970,0.011423385,1.0,0.0135418335,1.0
16971,16971,0.011406605,1.0,0.013522309,1.0
16972,16972,0.011389847,1.0,0.013502801,1.0
16973,16973,0.011373124,1.0,0.013483313,1.0
16974,16974,0.011356399,1.0,0.013463843,1.0
16975,16975,0.011339687,1.0,0.0134444,1.0
16976,16976,0.011323021,1.0,0.01342496,1.0
16977,16977,0.011306354,1.0,0.013405547,1.0
16978,16978,0.011289714,1.0,0.013386151,1.0
16979,16979,0.011273087,1.0,0.013366778,1.0
16980,16980,0.011256499,1.0,0.0133474395,1.0
16981,16981,0.011239921,1.0,0.013328119,1.0
16982,16982,0.011223338,1.0,0.0133088,1.0
16983,16983,0.01120681,1.0,0.013289501,1.0
16984,16984,0.011190297,1.0,0.013270217,1.0
16985,16985,0.011173772,1.0,0.013250949,1.0
16986,16986,0.011157285,1.0,0.013231715,1.0
16987,16987,0.011140805,1.0,0.013212491,1.0
16988,16988,0.011124363,1.0,0.013193278,1.0
16989,16989,0.011107932,1.0,0.013174084,1.0
16990,16990,0.011091514,1.0,0.013154916,1.0
16991,16991,0.011075128,1.0,0.013135777,1.0
16992,16992,0.011058745,1.0,0.013116649,1.0
16993,16993,0.011042406,1.0,0.013097537,1.0
16994,16994,0.011026086,1.0,0.01307846,1.0
16995,16995,0.011009768,1.0,0.013059391,1.0
16996,16996,0.010993475,1.0,0.013040348,1.0
16997,16997,0.0109772,1.0,0.013021308,1.0
16998,16998,0.010960959,1.0,0.0130023165,1.0
16999,16999,0.010944735,1.0,0.012983332,1.0
17000,17000,0.010928531,1.0,0.012964373,1.0
17001,17001,0.010912356,1.0,0.012945419,1.0
17002,17002,0.010896198,1.0,0.012926515,1.0
17003,17003,0.0108801145,1.0,0.012907595,1.0
17004,17004,0.010864073,1.0,0.012888789,1.0
17005,17005,0.010848052,1.0,0.012870027,1.0
17006,17006,0.010832038,1.0,0.012851283,1.0
17007,17007,0.010816039,1.0,0.012832528,1.0
17008,17008,0.010800036,1.0,0.012813784,1.0
17009,17009,0.010784056,1.0,0.0127950525,1.0
17010,17010,0.010768096,1.0,0.012776351,1.0
17011,17011,0.010752177,1.0,0.012757674,1.0
17012,17012,0.010736255,1.0,0.012739007,1.0
17013,17013,0.01072036,1.0,0.012720345,1.0
17014,17014,0.010704477,1.0,0.0127017135,1.0
17015,17015,0.01068859,1.0,0.012683045,1.0
17016,17016,0.010672724,1.0,0.012664416,1.0
17017,17017,0.010656863,1.0,0.012645782,1.0
17018,17018,0.010641033,1.0,0.012627157,1.0
17019,17019,0.01062516,1.0,0.0126085365,1.0
17020,17020,0.010609321,1.0,0.012589889,1.0
17021,17021,0.010593473,1.0,0.012571267,1.0
17022,17022,0.01057762,1.0,0.012552612,1.0
17023,17023,0.010561779,1.0,0.012533969,1.0
17024,17024,0.010545921,1.0,0.012515313,1.0
17025,17025,0.01053006,1.0,0.012496642,1.0
17026,17026,0.010515323,1.0,0.012481519,1.0
17027,17027,0.01050262,1.0,0.012466583,1.0
17028,17028,0.010489796,1.0,0.012451455,1.0
17029,17029,0.010476842,1.0,0.012436163,1.0
17030,17030,0.010463747,1.0,0.012420716,1.0
17031,17031,0.010450525,1.0,0.012405091,1.0
17032,17032,0.010437198,1.0,0.012389344,1.0
17033,17033,0.0104237525,1.0,0.012373464,1.0
17034,17034,0.010410193,1.0,0.012357426,1.0
17035,17035,0.010396495,1.0,0.012341238,1.0
17036,17036,0.010382681,1.0,0.012324893,1.0
17037,17037,0.010368738,1.0,0.012308398,1.0
17038,17038,0.010354661,1.0,0.012291728,1.0
17039,17039,0.010340461,1.0,0.012274892,1.0
17040,17040,0.010326114,1.0,0.012257902,1.0
17041,17041,0.010311615,1.0,0.012240746,1.0
17042,17042,0.010297007,1.0,0.01222342,1.0
17043,17043,0.010282249,1.0,0.012205912,1.0
17044,17044,0.010267348,1.0,0.012188249,1.0
17045,17045,0.010252306,1.0,0.012170425,1.0
17046,17046,0.010237129,1.0,0.012152425,1.0
17047,17047,0.010221806,1.0,0.012134244,1.0
17048,17048,0.010206347,1.0,0.012115914,1.0
17049,17049,0.010190735,1.0,0.0120974155,1.0
17050,17050,0.0101750055,1.0,0.012078746,1.0
17051,17051,0.010159125,1.0,0.012059925,1.0
17052,17052,0.010143114,1.0,0.012040923,1.0
17053,17053,0.0101269735,1.0,0.012021769,1.0
17054,17054,0.010110692,1.0,0.012002481,1.0
17055,17055,0.010094287,1.0,0.011983008,1.0
17056,17056,0.010077744,1.0,0.011963387,1.0
17057,17057,0.010061089,1.0,0.011943652,1.0
17058,17058,0.010044308,1.0,0.011923749,1.0
17059,17059,0.010027403,1.0,0.011903708,1.0
17060,17060,0.0100103915,1.0,0.01188353,1.0
17061,17061,0.009993253,1.0,0.011863231,1.0
17062,17062,0.009976017,1.0,0.011842811,1.0
17063,17063,0.009958668,1.0,0.011822248,1.0
17064,17064,0.0099412175,1.0,0.011801564,1.0
17065,17065,0.009923685,1.0,0.011780777,1.0
17066,17066,0.009906032,1.0,0.011759892,1.0
17067,17067,0.009888307,1.0,0.011738877,1.0
17068,17068,0.009870476,1.0,0.011717757,1.0
17069,17069,0.009852562,1.0,0.011696562,1.0
17070,17070,0.009834564,1.0,0.011675257,1.0
17071,17071,0.0098164985,1.0,0.011653861,1.0
17072,17072,0.009798358,1.0,0.011632384,1.0
17073,17073,0.009780151,1.0,0.01161081,1.0
17074,17074,0.0097618615,1.0,0.011589183,1.0
17075,17075,0.009743531,1.0,0.011567475,1.0
17076,17076,0.009725121,1.0,0.011545708,1.0
17077,17077,0.00970665,1.0,0.0115238475,1.0
17078,17078,0.009688131,1.0,0.011501928,1.0
17079,17079,0.009669556,1.0,0.0114799645,1.0
17080,17080,0.0096509345,1.0,0.011457926,1.0
17081,17081,0.009632257,1.0,0.011435848,1.0
17082,17082,0.009613627,1.0,0.01141396,1.0
17083,17083,0.009595374,1.0,0.011392585,1.0
17084,17084,0.009577219,1.0,0.011371128,1.0
17085,17085,0.009559004,1.0,0.011349601,1.0
17086,17086,0.009540769,1.0,0.011328031,1.0
17087,17087,0.0095224725,1.0,0.011306448,1.0
17088,17088,0.00950421,1.0,0.011284853,1.0
17089,17089,0.00948591,1.0,0.011263226,1.0
17090,17090,0.009467568,1.0,0.011241551,1.0
17091,17091,0.009449218,1.0,0.011219844,1.0
17092,17092,0.009430819,1.0,0.011198089,1.0
17093,17093,0.009413348,1.0,0.011179322,1.0
17094,17094,0.009398112,1.0,0.0111618405,1.0
17095,17095,0.009383181,1.0,0.011144374,1.0
17096,17096,0.009368248,1.0,0.011126859,1.0
17097,17097,0.009353334,1.0,0.011109282,1.0
17098,17098,0.009338413,1.0,0.011091741,1.0
17099,17099,0.009323588,1.0,0.011074293,1.0
17100,17100,0.009308855,1.0,0.011056875,1.0
17101,17101,0.009294173,1.0,0.011039476,1.0
17102,17102,0.009279492,1.0,0.011022116,1.0
17103,17103,0.009264817,1.0,0.011004743,1.0
17104,17104,0.009250164,1.0,0.010987409,1.0
17105,17105,0.009235539,1.0,0.010970232,1.0
17106,17106,0.009221022,1.0,0.010953091,1.0
17107,17107,0.00920658,1.0,0.010935969,1.0
17108,17108,0.009192151,1.0,0.010918876,1.0
17109,17109,0.009177756,1.0,0.010901793,1.0
17110,17110,0.009163358,1.0,0.010884738,1.0
17111,17111,0.009148976,1.0,0.010867687,1.0
17112,17112,0.009134599,1.0,0.010850664,1.0
17113,17113,0.009120257,1.0,0.010833653,1.0
17114,17114,0.009105921,1.0,0.010816675,1.0
17115,17115,0.009091599,1.0,0.010799683,1.0
17116,17116,0.0090772975,1.0,0.010782722,1.0
17117,17117,0.009062993,1.0,0.010765771,1.0
17118,17118,0.009048711,1.0,0.010748807,1.0
17119,17119,0.0090344325,1.0,0.01073186,1.0
17120,17120,0.009020162,1.0,0.010714907,1.0
17121,17121,0.009005898,1.0,0.010697991,1.0
17122,17122,0.008991628,1.0,0.010681086,1.0
17123,17123,0.008977357,1.0,0.010664162,1.0
17124,17124,0.008963078,1.0,0.010647228,1.0
17125,17125,0.008948808,1.0,0.0106302835,1.0
17126,17126,0.008934533,1.0,0.01061332,1.0
17127,17127,0.008920259,1.0,0.010596333,1.0
17128,17128,0.008905949,1.0,0.010579318,1.0
17129,17129,0.008891629,1.0,0.010562279,1.0
17130,17130,0.0088773025,1.0,0.010545232,1.0
17131,17131,0.008862978,1.0,0.010528153,1.0
17132,17132,0.00884865,1.0,0.0105111925,1.0
17133,17133,0.008834375,1.0,0.010494305,1.0
17134,17134,0.008820211,1.0,0.010477378,1.0
17135,17135,0.008806009,1.0,0.010460423,1.0
17136,17136,0.0087917615,1.0,0.010443409,1.0
17137,17137,0.00877747,1.0,0.010426339,1.0
17138,17138,0.008763153,1.0,0.010409233,1.0
17139,17139,0.008748759,1.0,0.010392033,1.0
17140,17140,0.00873433,1.0,0.010374783,1.0
17141,17141,0.008719843,1.0,0.010357471,1.0
17142,17142,0.008705298,1.0,0.010340068,1.0
17143,17143,0.008690672,1.0,0.010322601,1.0
17144,17144,0.00867601,1.0,0.010305058,1.0
17145,17145,0.008661264,1.0,0.010287414,1.0
17146,17146,0.0086464565,1.0,0.010269707,1.0
17147,17147,0.0086315805,1.0,0.010251976,1.0
17148,17148,0.008617258,1.0,0.010235435,1.0
17149,17149,0.008603331,1.0,0.010218833,1.0
17150,17150,0.008589348,1.0,0.0102021545,1.0
17151,17151,0.008575294,1.0,0.010185382,1.0
17152,17152,0.008561167,1.0,0.010168575,1.0
17153,17153,0.008546959,1.0,0.010151642,1.0
17154,17154,0.008532678,1.0,0.010134641,1.0
17155,17155,0.0085183345,1.0,0.0101175485,1.0
17156,17156,0.008503924,1.0,0.010100382,1.0
17157,17157,0.008489452,1.0,0.010083111,1.0
17158,17158,0.008474891,1.0,0.010065772,1.0
17159,17159,0.0084603345,1.0,0.010048415,1.0
17160,17160,0.008445752,1.0,0.010031004,1.0
17161,17161,0.008431112,1.0,0.010013547,1.0
17162,17162,0.008416423,1.0,0.009996283,1.0
17163,17163,0.008401899,1.0,0.00997917,1.0
17164,17164,0.008387381,1.0,0.009961971,1.0
17165,17165,0.008372805,1.0,0.009944659,1.0
17166,17166,0.008358176,1.0,0.0099272495,1.0
17167,17167,0.008343481,1.0,0.009909783,1.0
17168,17168,0.008328728,1.0,0.009892231,1.0
17169,17169,0.0083139,1.0,0.009874601,1.0
17170,17170,0.008299122,1.0,0.00985701,1.0
17171,17171,0.008284384,1.0,0.009839399,1.0
17172,17172,0.008269607,1.0,0.009821762,1.0
17173,17173,0.008254801,1.0,0.009804082,1.0
17174,17174,0.008239935,1.0,0.00978637,1.0
17175,17175,0.0082250135,1.0,0.00976858,1.0
17176,17176,0.008210069,1.0,0.009750763,1.0
17177,17177,0.008195063,1.0,0.00973288,1.0
17178,17178,0.008180041,1.0,0.009714981,1.0
17179,17179,0.008164979,1.0,0.0096970545,1.0
17180,17180,0.0081499005,1.0,0.00967913,1.0
17181,17181,0.008134809,1.0,0.009661145,1.0
17182,17182,0.008119691,1.0,0.009643161,1.0
17183,17183,0.008104549,1.0,0.009625151,1.0
17184,17184,0.008089416,1.0,0.009607236,1.0
17185,17185,0.008074417,1.0,0.009589362,1.0
17186,17186,0.008059468,1.0,0.009571524,1.0
17187,17187,0.008044474,1.0,0.009553694,1.0
17188,17188,0.008029458,1.0,0.009535839,1.0
17189,17189,0.008014438,1.0,0.009517968,1.0
17190,17190,0.007999395,1.0,0.009500112,1.0
17191,17191,0.00798435,1.0,0.009482242,1.0
17192,17192,0.007969309,1.0,0.009464382,1.0
17193,17193,0.007954264,1.0,0.009446539,1.0
17194,17194,0.007939209,1.0,0.009428697,1.0
17195,17195,0.007924152,1.0,0.009410874,1.0
17196,17196,0.007909132,1.0,0.009393076,1.0
17197,17197,0.00789411,1.0,0.009375286,1.0
17198,17198,0.007879095,1.0,0.009357539,1.0
17199,17199,0.007864116,1.0,0.00933982,1.0
17200,17200,0.007849148,1.0,0.009322123,1.0
17201,17201,0.007834225,1.0,0.009304497,1.0
17202,17202,0.007819307,1.0,0.009286873,1.0
17203,17203,0.0078044254,1.0,0.009269326,1.0
17204,17204,0.0077895885,1.0,0.009251816,1.0
17205,17205,0.007774793,1.0,0.009234358,1.0
17206,17206,0.0077600125,1.0,0.009216955,1.0
17207,17207,0.007745298,1.0,0.009199605,1.0
17208,17208,0.00773063,1.0,0.009182321,1.0
17209,17209,0.0077160117,1.0,0.009165106,1.0
17210,17210,0.0077014384,1.0,0.009147975,1.0
17211,17211,0.007686913,1.0,0.009130878,1.0
17212,17212,0.0076724584,1.0,0.00911389,1.0
17213,17213,0.0076580653,1.0,0.009096941,1.0
17214,17214,0.007643686,1.0,0.009080088,1.0
17215,17215,0.0076294197,1.0,0.00906332,1.0
17216,17216,0.0076151905,1.0,0.009046627,1.0
17217,17217,0.0076010423,1.0,0.009030007,1.0
17218,17218,0.007586966,1.0,0.009013481,1.0
17219,17219,0.007572948,1.0,0.008997034,1.0
17220,17220,0.0075589977,1.0,0.0089806765,1.0
17221,17221,0.007545136,1.0,0.008964433,1.0
17222,17222,0.0075313477,1.0,0.0089482805,1.0
17223,17223,0.007517604,1.0,0.008932211,1.0
17224,17224,0.007503962,1.0,0.008916258,1.0
17225,17225,0.007490386,1.0,0.0089004,1.0
17226,17226,0.007476924,1.0,0.008884661,1.0
17227,17227,0.007463556,1.0,0.008869047,1.0
17228,17228,0.0074502327,1.0,0.008853493,1.0
17229,17229,0.007436994,1.0,0.00883803,1.0
17230,17230,0.0074238232,1.0,0.008822701,1.0
17231,17231,0.0074107735,1.0,0.008807457,1.0
17232,17232,0.0073977783,1.0,0.008792308,1.0
17233,17233,0.0073848474,1.0,0.008777215,1.0
17234,17234,0.0073720003,1.0,0.008762223,1.0
17235,17235,0.0073592057,1.0,0.00874733,1.0
17236,17236,0.0073464834,1.0,0.008732521,1.0
17237,17237,0.0073338486,1.0,0.008717801,1.0
17238,17238,0.0073212883,1.0,0.008703171,1.0
17239,17239,0.007308797,1.0,0.008688642,1.0
17240,17240,0.0072963806,1.0,0.008674193,1.0
17241,17241,0.007284043,1.0,0.008659844,1.0
17242,17242,0.0072717746,1.0,0.008645591,1.0
17243,17243,0.007259594,1.0,0.008631443,1.0
17244,17244,0.0072474796,1.0,0.008617372,1.0
17245,17245,0.0072354507,1.0,0.0086034015,1.0
17246,17246,0.0072235125,1.0,0.0085895425,1.0
17247,17247,0.0072116456,1.0,0.008575781,1.0
17248,17248,0.0071998667,1.0,0.00856213,1.0
17249,17249,0.00718814,1.0,0.008548558,1.0
17250,17250,0.007176521,1.0,0.008535054,1.0
17251,17251,0.007164943,1.0,0.008521664,1.0
17252,17252,0.0071534542,1.0,0.008508332,1.0
17253,17253,0.0071420153,1.0,0.008495081,1.0
17254,17254,0.0071306606,1.0,0.008481922,1.0
17255,17255,0.0071193767,1.0,0.008468835,1.0
17256,17256,0.0071081435,1.0,0.008455846,1.0
17257,17257,0.007096981,1.0,0.008442904,1.0
17258,17258,0.007085892,1.0,0.008430062,1.0
17259,17259,0.007074837,1.0,0.008417272,1.0
17260,17260,0.0070638745,1.0,0.008404582,1.0
17261,17261,0.0070529683,1.0,0.0083919475,1.0
17262,17262,0.007042108,1.0,0.008379394,1.0
17263,17263,0.007031302,1.0,0.008366891,1.0
17264,17264,0.0070205713,1.0,0.0083544785,1.0
17265,17265,0.00700989,1.0,0.00834212,1.0
17266,17266,0.006999272,1.0,0.008329816,1.0
17267,17267,0.0069886977,1.0,0.008317608,1.0
17268,17268,0.006978185,1.0,0.008305477,1.0
17269,17269,0.006967731,1.0,0.0082934005,1.0
17270,17270,0.006957324,1.0,0.008281353,1.0
17271,17271,0.0069469577,1.0,0.008269392,1.0
17272,17272,0.0069366563,1.0,0.008257502,1.0
17273,17273,0.006926372,1.0,0.008245639,1.0
17274,17274,0.006916149,1.0,0.008233802,1.0
17275,17275,0.0069059483,1.0,0.008222034,1.0
17276,17276,0.0068958015,1.0,0.008210312,1.0
17277,17277,0.0068856743,1.0,0.008198629,1.0
17278,17278,0.0068755955,1.0,0.008187016,1.0
17279,17279,0.0068656793,1.0,0.008175555,1.0
17280,17280,0.0068558375,1.0,0.008164119,1.0
17281,17281,0.0068460545,1.0,0.008152774,1.0
17282,17282,0.0068362514,1.0,0.008141458,1.0
17283,17283,0.0068265167,1.0,0.008130176,1.0
17284,17284,0.0068167704,1.0,0.008118918,1.0
17285,17285,0.0068070353,1.0,0.008107636,1.0
17286,17286,0.0067972983,1.0,0.008096378,1.0
17287,17287,0.0067875637,1.0,0.008085112,1.0
17288,17288,0.006777818,1.0,0.008073854,1.0
17289,17289,0.006768078,1.0,0.008062576,1.0
17290,17290,0.0067583458,1.0,0.008051297,1.0
17291,17291,0.0067486116,1.0,0.008040024,1.0
17292,17292,0.006738849,1.0,0.00802874,1.0
17293,17293,0.006729105,1.0,0.008017453,1.0
17294,17294,0.006719305,1.0,0.008006138,1.0
17295,17295,0.006709555,1.0,0.007994818,1.0
17296,17296,0.00669977,1.0,0.007983495,1.0
17297,17297,0.0066899606,1.0,0.007972173,1.0
17298,17298,0.006680163,1.0,0.0079608215,1.0
17299,17299,0.006670319,1.0,0.007949439,1.0
17300,17300,0.006660505,1.0,0.007938039,1.0
17301,17301,0.006650636,1.0,0.007926633,1.0
17302,17302,0.0066407695,1.0,0.007915178,1.0
17303,17303,0.0066308663,1.0,0.007903722,1.0
17304,17304,0.0066209445,1.0,0.007892208,1.0
17305,17305,0.0066109956,1.0,0.0078807,1.0
17306,17306,0.0066010314,1.0,0.007869141,1.0
17307,17307,0.0065910495,1.0,0.007857539,1.0
17308,17308,0.006581032,1.0,0.007845905,1.0
17309,17309,0.006570993,1.0,0.007834293,1.0
17310,17310,0.0065609403,1.0,0.007822625,1.0
17311,17311,0.0065508233,1.0,0.0078109032,1.0
17312,17312,0.0065406826,1.0,0.0077991365,1.0
17313,17313,0.0065305145,1.0,0.007787339,1.0
17314,17314,0.0065202853,1.0,0.007775483,1.0
17315,17315,0.006510034,1.0,0.0077635823,1.0
17316,17316,0.006499727,1.0,0.0077516427,1.0
17317,17317,0.006489387,1.0,0.0077396384,1.0
17318,17318,0.006479014,1.0,0.0077275885,1.0
17319,17319,0.006468568,1.0,0.0077154804,1.0
17320,17320,0.0064580967,1.0,0.007703334,1.0
17321,17321,0.0064475974,1.0,0.0076911156,1.0
17322,17322,0.0064370274,1.0,0.0076788473,1.0
17323,17323,0.006426412,1.0,0.0076665254,1.0
17324,17324,0.0064157536,1.0,0.007654143,1.0
17325,17325,0.0064050406,1.0,0.007641683,1.0
17326,17326,0.0063942987,1.0,0.007629181,1.0
17327,17327,0.0063834786,1.0,0.007616642,1.0
17328,17328,0.0063726325,1.0,0.0076040095,1.0
17329,17329,0.006361733,1.0,0.007591348,1.0
17330,17330,0.006350789,1.0,0.0075786347,1.0
17331,17331,0.0063398,1.0,0.0075658467,1.0
17332,17332,0.006328749,1.0,0.0075530214,1.0
17333,17333,0.006317687,1.0,0.007540131,1.0
17334,17334,0.0063065416,1.0,0.0075272,1.0
17335,17335,0.0062953965,1.0,0.007514204,1.0
17336,17336,0.006284192,1.0,0.0075012622,1.0
17337,17337,0.0062730676,1.0,0.0074883625,1.0
17338,17338,0.0062619406,1.0,0.007475428,1.0
17339,17339,0.0062507745,1.0,0.007462432,1.0
17340,17340,0.0062395786,1.0,0.0074494183,1.0
17341,17341,0.0062283385,1.0,0.0074363598,1.0
17342,17342,0.0062170615,1.0,0.0074232514,1.0
17343,17343,0.0062057558,1.0,0.007410108,1.0
17344,17344,0.006194388,1.0,0.0073969085,1.0
17345,17345,0.0061830287,1.0,0.007383671,1.0
17346,17346,0.0061715995,1.0,0.007370396,1.0
17347,17347,0.006160146,1.0,0.007357103,1.0
17348,17348,0.006148704,1.0,0.007343756,1.0
17349,17349,0.006137268,1.0,0.007330803,1.0
17350,17350,0.006126178,1.0,0.007318089,1.0
17351,17351,0.0061150696,1.0,0.007305266,1.0
17352,17352,0.006103923,1.0,0.0072923633,1.0
17353,17353,0.006092741,1.0,0.0072794203,1.0
17354,17354,0.0060820207,1.0,0.0072680027,1.0
17355,17355,0.006072195,1.0,0.0072567463,1.0
17356,17356,0.006062358,1.0,0.0072454102,1.0
17357,17357,0.006052463,1.0,0.007234036,1.0
17358,17358,0.006042683,1.0,0.007222735,1.0
17359,17359,0.0060328906,1.0,0.00721134,1.0
17360,17360,0.006023089,1.0,0.007199974,1.0
17361,17361,0.0060132598,1.0,0.0071885437,1.0
17362,17362,0.006003344,1.0,0.007177054,1.0
17363,17363,0.0059934324,1.0,0.0071655116,1.0
17364,17364,0.0059834537,1.0,0.00715391,1.0
17365,17365,0.0059734755,1.0,0.00714229,1.0
17366,17366,0.005963438,1.0,0.007130617,1.0
17367,17367,0.005953404,1.0,0.0071189464,1.0
17368,17368,0.00594336,1.0,0.0071072355,1.0
17369,17369,0.005933294,1.0,0.007095516,1.0
17370,17370,0.0059233815,1.0,0.0070841964,1.0
17371,17371,0.005913773,1.0,0.0070729745,1.0
17372,17372,0.005904174,1.0,0.0070617413,1.0
17373,17373,0.005894583,1.0,0.0070505366,1.0
17374,17374,0.005884999,1.0,0.007039349,1.0
17375,17375,0.0058754133,1.0,0.0070281327,1.0
17376,17376,0.005865843,1.0,0.007016957,1.0
17377,17377,0.005856262,1.0,0.0070057586,1.0
17378,17378,0.005846702,1.0,0.0069945925,1.0
17379,17379,0.00583716,1.0,0.006983432,1.0
17380,17380,0.0058276323,1.0,0.0069722827,1.0
17381,17381,0.005818104,1.0,0.0069611454,1.0
17382,17382,0.005808618,1.0,0.0069500213,1.0
17383,17383,0.0057991333,1.0,0.0069389376,1.0
17384,17384,0.0057896776,1.0,0.006927852,1.0
17385,17385,0.005780248,1.0,0.0069167945,1.0
17386,17386,0.0057708295,1.0,0.00690578,1.0
17387,17387,0.005761452,1.0,0.0068947785,1.0
17388,17388,0.0057521,1.0,0.0068838084,1.0
17389,17389,0.00574278,1.0,0.006872882,1.0
17390,17390,0.0057334774,1.0,0.0068619703,1.0
17391,17391,0.0057242187,1.0,0.0068510952,1.0
17392,17392,0.0057149814,1.0,0.0068402397,1.0
17393,17393,0.005705767,1.0,0.006829411,1.0
17394,17394,0.0056965826,1.0,0.006818599,1.0
17395,17395,0.005687419,1.0,0.0068078386,1.0
17396,17396,0.0056782956,1.0,0.0067970995,1.0
17397,17397,0.0056692087,1.0,0.006786404,1.0
17398,17398,0.0056601297,1.0,0.006775698,1.0
17399,17399,0.0056510535,1.0,0.006765019,1.0
17400,17400,0.005642031,1.0,0.006754372,1.0
17401,17401,0.0056330203,1.0,0.0067437612,1.0
17402,17402,0.005624037,1.0,0.0067331484,1.0
17403,17403,0.005615066,1.0,0.006722559,1.0
17404,17404,0.0056061046,1.0,0.0067119896,1.0
17405,17405,0.0055971653,1.0,0.006701443,1.0
17406,17406,0.0055882502,1.0,0.0066909096,1.0
17407,17407,0.005579346,1.0,0.0066803847,1.0
17408,17408,0.0055704755,1.0,0.0066698706,1.0
17409,17409,0.0055615935,1.0,0.006659359,1.0
17410,17410,0.005552703,1.0,0.0066488367,1.0
17411,17411,0.0055438196,1.0,0.006638322,1.0
17412,17412,0.0055349637,1.0,0.006627808,1.0
17413,17413,0.005526089,1.0,0.0066172783,1.0
17414,17414,0.0055171987,1.0,0.0066067306,1.0
17415,17415,0.005508316,1.0,0.0065961853,1.0
17416,17416,0.0054994156,1.0,0.0065856157,1.0
17417,17417,0.005490515,1.0,0.006575024,1.0
17418,17418,0.0054816096,1.0,0.0065644328,1.0
17419,17419,0.0054726694,1.0,0.006553808,1.0
17420,17420,0.0054637063,1.0,0.006543155,1.0
17421,17421,0.005454741,1.0,0.006532476,1.0
17422,17422,0.0054457723,1.0,0.006521832,1.0
17423,17423,0.005436804,1.0,0.006511139,1.0
17424,17424,0.0054278155,1.0,0.006500421,1.0
17425,17425,0.0054188385,1.0,0.006489675,1.0
17426,17426,0.0054097637,1.0,0.0064788894,1.0
17427,17427,0.005400703,1.0,0.0064680707,1.0
17428,17428,0.005391589,1.0,0.006457199,1.0
17429,17429,0.0053824307,1.0,0.006446274,1.0
17430,17430,0.00537326,1.0,0.0064353095,1.0
17431,17431,0.0053640474,1.0,0.0064243004,1.0
17432,17432,0.005354769,1.0,0.0064132633,1.0
17433,17433,0.0053454754,1.0,0.0064021763,1.0
17434,17434,0.0053361435,1.0,0.006391044,1.0
17435,17435,0.00532677,1.0,0.006379866,1.0
17436,17436,0.0053173574,1.0,0.006368627,1.0
17437,17437,0.0053079217,1.0,0.0063573592,1.0
17438,17438,0.005298429,1.0,0.006346048,1.0
17439,17439,0.0052888975,1.0,0.0063346685,1.0
17440,17440,0.0052793487,1.0,0.006323269,1.0
17441,17441,0.005269768,1.0,0.006311835,1.0
17442,17442,0.005260127,1.0,0.0063003553,1.0
17443,17443,0.005250472,1.0,0.00628884,1.0
17444,17444,0.005240786,1.0,0.0062773027,1.0
17445,17445,0.0052310624,1.0,0.0062657115,1.0
17446,17446,0.0052213175,1.0,0.0062540937,1.0
17447,17447,0.0052115396,1.0,0.0062424373,1.0
17448,17448,0.0052017258,1.0,0.0062307445,1.0
17449,17449,0.0051918775,1.0,0.0062190355,1.0
17450,17450,0.005182012,1.0,0.006207302,1.0
17451,17451,0.005172228,1.0,0.006195653,1.0
17452,17452,0.0051624873,1.0,0.006183985,1.0
17453,17453,0.0051527168,1.0,0.00617233,1.0
17454,17454,0.0051429165,1.0,0.00616063,1.0
17455,17455,0.0051331045,1.0,0.0061490624,1.0
17456,17456,0.00512338,1.0,0.00613749,1.0
17457,17457,0.0051136487,1.0,0.006125874,1.0
17458,17458,0.005103948,1.0,0.0061143287,1.0
17459,17459,0.005094264,1.0,0.0061027673,1.0
17460,17460,0.0050846213,1.0,0.0060915793,1.0
17461,17461,0.005075185,1.0,0.0060804593,1.0
17462,17462,0.0050656847,1.0,0.0060692225,1.0
17463,17463,0.0050561475,1.0,0.0060579027,1.0
17464,17464,0.0050465874,1.0,0.006046519,1.0
17465,17465,0.005036975,1.0,0.0060350755,1.0
17466,17466,0.0050273277,1.0,0.0060236007,1.0
17467,17467,0.0050176424,1.0,0.006012058,1.0
17468,17468,0.0050079147,1.0,0.0060004704,1.0
17469,17469,0.0049981587,1.0,0.005988843,1.0
17470,17470,0.0049883593,1.0,0.005977158,1.0
17471,17471,0.004978529,1.0,0.005965456,1.0
17472,17472,0.0049686637,1.0,0.0059536947,1.0
17473,17473,0.0049587763,1.0,0.0059418776,1.0
17474,17474,0.0049488326,1.0,0.005930054,1.0
17475,17475,0.004938877,1.0,0.0059181927,1.0
17476,17476,0.004928898,1.0,0.0059062745,1.0
17477,17477,0.00491892,1.0,0.0058944067,1.0
17478,17478,0.004908914,1.0,0.005882498,1.0
17479,17479,0.00489889,1.0,0.005870542,1.0
17480,17480,0.0048888326,1.0,0.00585854,1.0
17481,17481,0.00487873,1.0,0.0058464874,1.0
17482,17482,0.0048686955,1.0,0.0058346167,1.0
17483,17483,0.0048587234,1.0,0.005822712,1.0
17484,17484,0.00484873,1.0,0.0058107963,1.0
17485,17485,0.0048387186,1.0,0.0057988176,1.0
17486,17486,0.0048286812,1.0,0.0057868236,1.0
17487,17487,0.0048185843,1.0,0.0057748165,1.0
17488,17488,0.004808475,1.0,0.0057627363,1.0
17489,17489,0.0047983364,1.0,0.0057506086,1.0
17490,17490,0.004788149,1.0,0.0057384185,1.0
17491,17491,0.0047778958,1.0,0.005726187,1.0
17492,17492,0.004767614,1.0,0.0057138717,1.0
17493,17493,0.004757264,1.0,0.005701486,1.0
17494,17494,0.0047468767,1.0,0.0056890175,1.0
17495,17495,0.0047364333,1.0,0.0056764674,1.0
17496,17496,0.004725913,1.0,0.005663846,1.0
17497,17497,0.004715326,1.0,0.0056511187,1.0
17498,17498,0.00470468,1.0,0.005638328,1.0
17499,17499,0.0046939394,1.0,0.0056254026,1.0
17500,17500,0.004683102,1.0,0.005612371,1.0
17501,17501,0.004672215,1.0,0.0055992347,1.0
17502,17502,0.004661212,1.0,0.00558596,1.0
17503,17503,0.0046501155,1.0,0.005572568,1.0
17504,17504,0.0046389084,1.0,0.005559032,1.0
17505,17505,0.004627587,1.0,0.005545365,1.0
17506,17506,0.0046161516,1.0,0.005531513,1.0
17507,17507,0.0046045794,1.0,0.0055175144,1.0
17508,17508,0.0045928857,1.0,0.0055033513,1.0
17509,17509,0.004581045,1.0,0.005488993,1.0
17510,17510,0.004569108,1.0,0.0054745916,1.0
17511,17511,0.004557136,1.0,0.005460102,1.0
17512,17512,0.0045449776,1.0,0.005445377,1.0
17513,17513,0.004532631,1.0,0.005430388,1.0
17514,17514,0.004520111,1.0,0.005415148,1.0
17515,17515,0.004507696,1.0,0.0054004975,1.0
17516,17516,0.004495583,1.0,0.0053856014,1.0
17517,17517,0.0044832174,1.0,0.0053704306,1.0
17518,17518,0.004470664,1.0,0.005355001,1.0
17519,17519,0.0044578793,1.0,0.005339301,1.0
17520,17520,0.004444873,1.0,0.005323301,1.0
17521,17521,0.004431634,1.0,0.0053070327,1.0
17522,17522,0.0044181636,1.0,0.0052904473,1.0
17523,17523,0.004404464,1.0,0.0052735265,1.0
17524,17524,0.004390476,1.0,0.0052562556,1.0
17525,17525,0.004376819,1.0,0.0052407873,1.0
17526,17526,0.0043643266,1.0,0.0052255145,1.0
17527,17527,0.004351653,1.0,0.0052099354,1.0
17528,17528,0.004338733,1.0,0.0051940507,1.0
17529,17529,0.004325509,1.0,0.0051778173,1.0
17530,17530,0.0043120524,1.0,0.0051612523,1.0
17531,17531,0.004298302,1.0,0.005144301,1.0
17532,17532,0.0042842287,1.0,0.005127009,1.0
17533,17533,0.00426989,1.0,0.00510936,1.0
17534,17534,0.0042552436,1.0,0.00509131,1.0
17535,17535,0.0042403033,1.0,0.0050729476,1.0
17536,17536,0.004225198,1.0,0.0050544324,1.0
17537,17537,0.004209877,1.0,0.0050355694,1.0
17538,17538,0.0041942857,1.0,0.005016371,1.0
17539,17539,0.0041783936,1.0,0.0049967994,1.0
17540,17540,0.0041621937,1.0,0.004976889,1.0
17541,17541,0.0041457023,1.0,0.0049566193,1.0
17542,17542,0.004128901,1.0,0.004936007,1.0
17543,17543,0.004111817,1.0,0.004915045,1.0
17544,17544,0.0040944517,1.0,0.0048937434,1.0
17545,17545,0.0040767863,1.0,0.0048721703,1.0
17546,17546,0.004059127,1.0,0.0048508476,1.0
17547,17547,0.0040414934,1.0,0.0048293136,1.0
17548,17548,0.004023703,1.0,0.004807492,1.0
17549,17549,0.004005709,1.0,0.0047853673,1.0
17550,17550,0.00398813,1.0,0.004764913,1.0
17551,17551,0.0039712205,1.0,0.0047442727,1.0
17552,17552,0.003954101,1.0,0.0047234483,1.0
17553,17553,0.0039368146,1.0,0.004702446,1.0
17554,17554,0.0039193733,1.0,0.0046812748,1.0
17555,17555,0.0039017922,1.0,0.0046599484,1.0
17556,17556,0.0038841565,1.0,0.004639029,1.0
17557,17557,0.0038667398,1.0,0.004618088,1.0
17558,17558,0.0038493369,1.0,0.0045979214,1.0
17559,17559,0.003833186,1.0,0.0045790942,1.0
17560,17560,0.003817425,1.0,0.0045602894,1.0
17561,17561,0.0038016874,1.0,0.004541443,1.0
17562,17562,0.003785955,1.0,0.0045226472,1.0
17563,17563,0.003770237,1.0,0.0045038904,1.0
17564,17564,0.0037545534,1.0,0.0044851783,1.0
17565,17565,0.003738927,1.0,0.004466559,1.0
17566,17566,0.0037233678,1.0,0.0044480236,1.0
17567,17567,0.0037078904,1.0,0.0044296524,1.0
17568,17568,0.003692511,1.0,0.004411406,1.0
17569,17569,0.0036772494,1.0,0.004393309,1.0
17570,17570,0.003662128,1.0,0.0043754447,1.0
17571,17571,0.0036474394,1.0,0.0043593487,1.0
17572,17572,0.0036348067,1.0,0.004344849,1.0
17573,17573,0.0036228804,1.0,0.004331318,1.0
17574,17574,0.0036120154,1.0,0.0043188822,1.0
17575,17575,0.0036014826,1.0,0.004306572,1.0
17576,17576,0.0035910564,1.0,0.004294406,1.0
17577,17577,0.0035807565,1.0,0.0042824224,1.0
17578,17578,0.003570602,1.0,0.004270609,1.0
17579,17579,0.0035605822,1.0,0.0042589884,1.0
17580,17580,0.003550734,1.0,0.0042475946,1.0
17581,17581,0.003541035,1.0,0.0042363717,1.0
17582,17582,0.0035314818,1.0,0.00422531,1.0
17583,17583,0.003522067,1.0,0.004214438,1.0
17584,17584,0.0035127848,1.0,0.004203744,1.0
17585,17585,0.0035036341,1.0,0.0041932017,1.0
17586,17586,0.0034947242,1.0,0.0041835783,1.0
17587,17587,0.0034870135,1.0,0.0041759238,1.0
17588,17588,0.003480868,1.0,0.004169312,1.0
17589,17589,0.0034752516,1.0,0.004163203,1.0
17590,17590,0.0034698264,1.0,0.0041571297,1.0
17591,17591,0.0034644327,1.0,0.0041510784,1.0
17592,17592,0.0034591486,1.0,0.0041451897,1.0
17593,17593,0.003453971,1.0,0.004139432,1.0
17594,17594,0.0034488922,1.0,0.004133756,1.0
17595,17595,0.0034438933,1.0,0.004128215,1.0
17596,17596,0.003438957,1.0,0.0041227373,1.0
17597,17597,0.0034341149,1.0,0.004117362,1.0
17598,17598,0.003429341,1.0,0.0041120695,1.0
17599,17599,0.0034246289,1.0,0.004106854,1.0
17600,17600,0.0034199962,1.0,0.004101724,1.0
17601,17601,0.0034154186,1.0,0.0040966873,1.0
17602,17602,0.0034110493,1.0,0.0040922756,1.0
17603,17603,0.0034075722,1.0,0.0040889177,1.0
17604,17604,0.0034044771,1.0,0.0040855343,1.0
17605,17605,0.0034013276,1.0,0.004082151,1.0
17606,17606,0.0033981786,1.0,0.0040787887,1.0
17607,17607,0.0033950254,1.0,0.004075347,1.0
17608,17608,0.0033918743,1.0,0.004071939,1.0
17609,17609,0.003388686,1.0,0.00406851,1.0
17610,17610,0.0033855264,1.0,0.0040650764,1.0
17611,17611,0.0033823315,1.0,0.004061616,1.0
17612,17612,0.0033791398,1.0,0.0040581166,1.0
17613,17613,0.0033762224,1.0,0.0040556137,1.0
17614,17614,0.0033738217,1.0,0.004053071,1.0
17615,17615,0.00337136,1.0,0.0040504076,1.0
17616,17616,0.0033687863,1.0,0.0040476485,1.0
17617,17617,0.0033661553,1.0,0.0040447987,1.0
17618,17618,0.0033634375,1.0,0.0040418594,1.0
17619,17619,0.0033606747,1.0,0.0040388377,1.0
17620,17620,0.0033578214,1.0,0.004035729,1.0
17621,17621,0.0033548903,1.0,0.004032535,1.0
17622,17622,0.0033518914,1.0,0.004029263,1.0
17623,17623,0.0033489496,1.0,0.0040261326,1.0
17624,17624,0.0033459766,1.0,0.004022901,1.0
17625,17625,0.0033429333,1.0,0.004019571,1.0
17626,17626,0.0033398438,1.0,0.004016578,1.0
17627,17627,0.0033373833,1.0,0.0040142005,1.0
17628,17628,0.0033350044,1.0,0.004011688,1.0
17629,17629,0.0033325457,1.0,0.004009039,1.0
17630,17630,0.0033299944,1.0,0.0040062848,1.0
17631,17631,0.003327334,1.0,0.004003398,1.0
17632,17632,0.0033245862,1.0,0.0040003997,1.0
17633,17633,0.0033217482,1.0,0.003997273,1.0
17634,17634,0.0033188176,1.0,0.0039940216,1.0
17635,17635,0.0033157847,1.0,0.0039906497,1.0
17636,17636,0.0033126606,1.0,0.0039871484,1.0
17637,17637,0.0033094664,1.0,0.003983701,1.0
17638,17638,0.0033063374,1.0,0.003980267,1.0
17639,17639,0.0033031823,1.0,0.0039767297,1.0
17640,17640,0.0032999427,1.0,0.0039730757,1.0
17641,17641,0.0032966032,1.0,0.003969301,1.0
17642,17642,0.0032931815,1.0,0.003965416,1.0
17643,17643,0.003289661,1.0,0.003961397,1.0
17644,17644,0.0032860604,1.0,0.0039572674,1.0
17645,17645,0.0032823526,1.0,0.0039530084,1.0
17646,17646,0.0032785397,1.0,0.003948623,1.0
17647,17647,0.003274644,1.0,0.0039441264,1.0
17648,17648,0.0032706268,1.0,0.003939498,1.0
17649,17649,0.0032665203,1.0,0.0039347224,1.0
17650,17650,0.003262377,1.0,0.003929924,1.0
17651,17651,0.00325814,1.0,0.0039250264,1.0
17652,17652,0.0032538106,1.0,0.0039199907,1.0
17653,17653,0.003249618,1.0,0.0039156983,1.0
17654,17654,0.003246088,1.0,0.003911711,1.0
17655,17655,0.003242546,1.0,0.00390761,1.0
17656,17656,0.0032389325,1.0,0.0039034015,1.0
17657,17657,0.003235215,1.0,0.0038991275,1.0
17658,17658,0.003231448,1.0,0.0038947493,1.0
17659,17659,0.0032276197,1.0,0.0038902785,1.0
17660,17660,0.0032237284,1.0,0.0038857455,1.0
17661,17661,0.0032197786,1.0,0.0038810868,1.0
17662,17662,0.003215739,1.0,0.0038763592,1.0
17663,17663,0.0032116347,1.0,0.0038715508,1.0
17664,17664,0.003207468,1.0,0.0038666474,1.0
17665,17665,0.003203233,1.0,0.0038616366,1.0
17666,17666,0.003198913,1.0,0.0038565192,1.0
17667,17667,0.0031945084,1.0,0.0038513248,1.0
17668,17668,0.0031900292,1.0,0.003846023,1.0
17669,17669,0.0031854955,1.0,0.0038406146,1.0
17670,17670,0.0031808526,1.0,0.0038351032,1.0
17671,17671,0.003176136,1.0,0.0038294664,1.0
17672,17672,0.0031713452,1.0,0.0038237527,1.0
17673,17673,0.0031664723,1.0,0.0038179057,1.0
17674,17674,0.0031614942,1.0,0.0038119638,1.0
17675,17675,0.0031564396,1.0,0.0038059058,1.0
17676,17676,0.0031513013,1.0,0.00379975,1.0
17677,17677,0.0031460875,1.0,0.0037934752,1.0
17678,17678,0.0031407827,1.0,0.0037870929,1.0
17679,17679,0.0031353913,1.0,0.0037805988,1.0
17680,17680,0.0031299007,1.0,0.0037740003,1.0
17681,17681,0.0031243418,1.0,0.0037672906,1.0
17682,17682,0.0031186938,1.0,0.0037604712,1.0
17683,17683,0.0031129373,1.0,0.0037535348,1.0
17684,17684,0.0031071084,1.0,0.0037465012,1.0
17685,17685,0.0031011952,1.0,0.0037393405,1.0
17686,17686,0.0030951928,1.0,0.0037320869,1.0
17687,17687,0.0030890983,1.0,0.0037247366,1.0
17688,17688,0.0030829129,1.0,0.0037172576,1.0
17689,17689,0.0030766565,1.0,0.0037096776,1.0
17690,17690,0.0030703195,1.0,0.0037020207,1.0
17691,17691,0.003063908,1.0,0.003694269,1.0
17692,17692,0.0030574126,1.0,0.0036863836,1.0
17693,17693,0.0030508344,1.0,0.0036784697,1.0
17694,17694,0.0030442933,1.0,0.0036704978,1.0
17695,17695,0.0030376993,1.0,0.0036624637,1.0
17696,17696,0.0030310256,1.0,0.0036543396,1.0
17697,17697,0.0030242982,1.0,0.003646181,1.0
17698,17698,0.0030175252,1.0,0.003637919,1.0
17699,17699,0.003010686,1.0,0.003629588,1.0
17700,17700,0.0030037637,1.0,0.0036211642,1.0
17701,17701,0.0029967593,1.0,0.0036126547,1.0
17702,17702,0.0029896789,1.0,0.0036040691,1.0
17703,17703,0.0029825456,1.0,0.0035955484,1.0
17704,17704,0.0029757037,1.0,0.0035874168,1.0
17705,17705,0.0029689292,1.0,0.003579198,1.0
17706,17706,0.0029620724,1.0,0.0035708568,1.0
17707,17707,0.0029551208,1.0,0.0035624662,1.0
17708,17708,0.0029481226,1.0,0.0035539856,1.0
17709,17709,0.0029410627,1.0,0.0035454496,1.0
17710,17710,0.0029339548,1.0,0.003536831,1.0
17711,17711,0.002926782,1.0,0.0035281733,1.0
17712,17712,0.0029195314,1.0,0.0035194305,1.0
17713,17713,0.0029122632,1.0,0.0035106256,1.0
17714,17714,0.0029049648,1.0,0.0035018618,1.0
17715,17715,0.0028977522,1.0,0.0034931197,1.0
17716,17716,0.0028905151,1.0,0.0034843301,1.0
17717,17717,0.002883219,1.0,0.0034755224,1.0
17718,17718,0.0028758985,1.0,0.0034666515,1.0
17719,17719,0.0028685317,1.0,0.0034577707,1.0
17720,17720,0.002861155,1.0,0.00344883,1.0
17721,17721,0.002853737,1.0,0.0034398956,1.0
17722,17722,0.0028462803,1.0,0.0034309363,1.0
17723,17723,0.0028390344,1.0,0.003422368,1.0
17724,17724,0.00283193,1.0,0.0034137622,1.0
17725,17725,0.0028248094,1.0,0.0034051612,1.0
17726,17726,0.0028179027,1.0,0.0033976303,1.0
17727,17727,0.0028118852,1.0,0.0033906777,1.0
17728,17728,0.0028060116,1.0,0.0033835918,1.0
17729,17729,0.002800025,1.0,0.0033764034,1.0
17730,17730,0.0027940185,1.0,0.003369165,1.0
17731,17731,0.0027879744,1.0,0.0033619215,1.0
17732,17732,0.002781951,1.0,0.0033546924,1.0
17733,17733,0.002776072,1.0,0.003347997,1.0
17734,17734,0.0027705843,1.0,0.0033414157,1.0
17735,17735,0.0027651377,1.0,0.0033348687,1.0
17736,17736,0.002759699,1.0,0.003328348,1.0
17737,17737,0.002754294,1.0,0.0033218567,1.0
17738,17738,0.002748877,1.0,0.003315369,1.0
17739,17739,0.0027434884,1.0,0.0033089085,1.0
17740,17740,0.0027381005,1.0,0.0033024414,1.0
17741,17741,0.002732712,1.0,0.003296015,1.0
17742,17742,0.002727371,1.0,0.0032896118,1.0
17743,17743,0.0027220503,1.0,0.0032832564,1.0
17744,17744,0.0027167331,1.0,0.003276905,1.0
17745,17745,0.0027114355,1.0,0.0032705662,1.0
17746,17746,0.002706144,1.0,0.0032642533,1.0
17747,17747,0.002700869,1.0,0.0032579473,1.0
17748,17748,0.0026956133,1.0,0.0032516536,1.0
17749,17749,0.0026903618,1.0,0.0032453889,1.0
17750,17750,0.0026851115,1.0,0.0032391378,1.0
17751,17751,0.0026798993,1.0,0.0032328877,1.0
17752,17752,0.0026746653,1.0,0.0032266425,1.0
17753,17753,0.0026694431,1.0,0.0032204213,1.0
17754,17754,0.00266424,1.0,0.0032142054,1.0
17755,17755,0.0026590456,1.0,0.0032080042,1.0
17756,17756,0.0026538586,1.0,0.0032019364,1.0
17757,17757,0.0026487296,1.0,0.0031958811,1.0
17758,17758,0.0026436194,1.0,0.0031897742,1.0
17759,17759,0.0026385088,1.0,0.0031836734,1.0
17760,17760,0.002633383,1.0,0.003177524,1.0
17761,17761,0.0026282435,1.0,0.0031713576,1.0
17762,17762,0.0026230519,1.0,0.003165135,1.0
17763,17763,0.002617812,1.0,0.0031589097,1.0
17764,17764,0.0026125677,1.0,0.0031527218,1.0
17765,17765,0.0026073272,1.0,0.0031464673,1.0
17766,17766,0.0026020345,1.0,0.0031401296,1.0
17767,17767,0.0025966873,1.0,0.0031337603,1.0
17768,17768,0.0025913215,1.0,0.0031274133,1.0
17769,17769,0.002586038,1.0,0.0031215241,1.0
17770,17770,0.0025813666,1.0,0.0031164268,1.0
17771,17771,0.002576935,1.0,0.003111221,1.0
17772,17772,0.0025724042,1.0,0.0031059165,1.0
17773,17773,0.0025678382,1.0,0.0031004744,1.0
17774,17774,0.0025631618,1.0,0.0030949514,1.0
17775,17775,0.002558403,1.0,0.003089581,1.0
17776,17776,0.0025544118,1.0,0.003085689,1.0
17777,17777,0.002550953,1.0,0.00308171,1.0
17778,17778,0.002547536,1.0,0.003078203,1.0
17779,17779,0.0025445148,1.0,0.0030748544,1.0
17780,17780,0.0025414496,1.0,0.0030713412,1.0
17781,17781,0.0025382533,1.0,0.0030676876,1.0
17782,17782,0.0025349252,1.0,0.0030638732,1.0
17783,17783,0.0025314526,1.0,0.003059858,1.0
17784,17784,0.002527872,1.0,0.0030558975,1.0
17785,17785,0.0025243168,1.0,0.0030518116,1.0
17786,17786,0.0025210532,1.0,0.0030488996,1.0
17787,17787,0.0025184469,1.0,0.0030461748,1.0
17788,17788,0.0025157428,1.0,0.0030431885,1.0
17789,17789,0.0025128766,1.0,0.0030399733,1.0
17790,17790,0.0025098019,1.0,0.0030364834,1.0
17791,17791,0.0025065353,1.0,0.0030327102,1.0
17792,17792,0.0025030174,1.0,0.003028668,1.0
17793,17793,0.002499299,1.0,0.003024341,1.0
17794,17794,0.0024953461,1.0,0.003019716,1.0
17795,17795,0.0024911277,1.0,0.0030147964,1.0
17796,17796,0.0024866934,1.0,0.0030095885,1.0
17797,17797,0.0024821004,1.0,0.0030046878,1.0
17798,17798,0.0024780494,1.0,0.00300033,1.0
17799,17799,0.0024741301,1.0,0.0029959776,1.0
17800,17800,0.0024701227,1.0,0.0029913597,1.0
17801,17801,0.0024659052,1.0,0.002986496,1.0
17802,17802,0.0024614779,1.0,0.002981364,1.0
17803,17803,0.002456993,1.0,0.002976631,1.0
17804,17804,0.0024527712,1.0,0.0029717754,1.0
17805,17805,0.0024483192,1.0,0.0029666536,1.0
17806,17806,0.0024436673,1.0,0.0029615075,1.0
17807,17807,0.002439102,1.0,0.0029566092,1.0
17808,17808,0.002434514,1.0,0.002951429,1.0
17809,17809,0.0024297717,1.0,0.0029461025,1.0
17810,17810,0.0024250005,1.0,0.0029406373,1.0
17811,17811,0.002420103,1.0,0.0029349625,1.0
17812,17812,0.002415086,1.0,0.0029291154,1.0
17813,17813,0.0024099036,1.0,0.0029230814,1.0
17814,17814,0.0024045936,1.0,0.0029168767,1.0
17815,17815,0.0023991647,1.0,0.0029105768,1.0
17816,17816,0.0023936986,1.0,0.0029041546,1.0
17817,17817,0.0023881006,1.0,0.0028976733,1.0
17818,17818,0.0023825506,1.0,0.0028911654,1.0
17819,17819,0.0023769813,1.0,0.0028845912,1.0
17820,17820,0.002371343,1.0,0.0028779819,1.0
17821,17821,0.0023656408,1.0,0.0028712654,1.0
17822,17822,0.002359889,1.0,0.0028644747,1.0
17823,17823,0.002354059,1.0,0.0028576432,1.0
17824,17824,0.002348194,1.0,0.002850732,1.0
17825,17825,0.002342274,1.0,0.0028437695,1.0
17826,17826,0.0023363642,1.0,0.0028368656,1.0
17827,17827,0.0023304538,1.0,0.0028299254,1.0
17828,17828,0.0023244945,1.0,0.0028229149,1.0
17829,17829,0.0023185064,1.0,0.0028158606,1.0
17830,17830,0.0023127904,1.0,0.0028099553,1.0
17831,17831,0.0023080495,1.0,0.002804485,1.0
17832,17832,0.0023033682,1.0,0.0027991903,1.0
17833,17833,0.0022988403,1.0,0.0027940453,1.0
17834,17834,0.0022943576,1.0,0.0027888229,1.0
17835,17835,0.0022898088,1.0,0.0027835087,1.0
17836,17836,0.0022852626,1.0,0.0027783383,1.0
17837,17837,0.002281157,1.0,0.0027742481,1.0
17838,17838,0.0022782846,1.0,0.002771424,1.0
17839,17839,0.0022758804,1.0,0.002768593,1.0
17840,17840,0.002273405,1.0,0.0027657123,1.0
17841,17841,0.0022709058,1.0,0.0027627863,1.0
17842,17842,0.0022683642,1.0,0.0027597814,1.0
17843,17843,0.00226576,1.0,0.0027567009,1.0
17844,17844,0.0022631,1.0,0.0027535628,1.0
17845,17845,0.0022605474,1.0,0.0027512775,1.0
17846,17846,0.0022589527,1.0,0.002749646,1.0
17847,17847,0.0022574228,1.0,0.0027478226,1.0
17848,17848,0.0022557634,1.0,0.002745831,1.0
17849,17849,0.002253974,1.0,0.0027436754,1.0
17850,17850,0.0022520751,1.0,0.002741372,1.0
17851,17851,0.0022500711,1.0,0.002738966,1.0
17852,17852,0.0022479736,1.0,0.002736388,1.0
17853,17853,0.002245801,1.0,0.0027338797,1.0
17854,17854,0.0022437545,1.0,0.0027314918,1.0
17855,17855,0.0022416878,1.0,0.0027289388,1.0
17856,17856,0.0022395304,1.0,0.0027262536,1.0
17857,17857,0.0022372578,1.0,0.0027234107,1.0
17858,17858,0.0022348305,1.0,0.0027204144,1.0
17859,17859,0.002232295,1.0,0.0027172468,1.0
17860,17860,0.0022296356,1.0,0.002713928,1.0
17861,17861,0.002226842,1.0,0.0027105063,1.0
17862,17862,0.002224003,1.0,0.002707045,1.0
17863,17863,0.0022210786,1.0,0.0027034052,1.0
17864,17864,0.0022180323,1.0,0.0026995498,1.0
17865,17865,0.0022147908,1.0,0.0026955265,1.0
17866,17866,0.002211411,1.0,0.0026913132,1.0
17867,17867,0.0022078846,1.0,0.002686911,1.0
17868,17868,0.0022041753,1.0,0.0026822905,1.0
17869,17869,0.0022003113,1.0,0.002677497,1.0
17870,17870,0.0021962742,1.0,0.0026724814,1.0
17871,17871,0.0021920914,1.0,0.0026672818,1.0
17872,17872,0.0021877657,1.0,0.0026618992,1.0
17873,17873,0.0021833184,1.0,0.0026564195,1.0
17874,17874,0.0021787933,1.0,0.002650749,1.0
17875,17875,0.0021741246,1.0,0.0026449254,1.0
17876,17876,0.0021692966,1.0,0.0026388986,1.0
17877,17877,0.0021643399,1.0,0.0026327253,1.0
17878,17878,0.0021592353,1.0,0.0026263914,1.0
17879,17879,0.00215398,1.0,0.0026198847,1.0
17880,17880,0.002148587,1.0,0.0026132248,1.0
17881,17881,0.0021430862,1.0,0.0026064098,1.0
17882,17882,0.0021374484,1.0,0.0025994482,1.0
17883,17883,0.0021316845,1.0,0.0025923739,1.0
17884,17884,0.002125797,1.0,0.002585123,1.0
17885,17885,0.002119824,1.0,0.002577768,1.0
17886,17886,0.0021137346,1.0,0.0025702792,1.0
17887,17887,0.0021075453,1.0,0.0025626798,1.0
17888,17888,0.0021012565,1.0,0.0025549636,1.0
17889,17889,0.00209491,1.0,0.002547215,1.0
17890,17890,0.00208856,1.0,0.0025394082,1.0
17891,17891,0.0020821488,1.0,0.0025315266,1.0
17892,17892,0.0020756647,1.0,0.0025238253,1.0
17893,17893,0.0020695503,1.0,0.0025164296,1.0
17894,17894,0.0020634367,1.0,0.002508928,1.0
17895,17895,0.0020572566,1.0,0.0025013443,1.0
17896,17896,0.0020509888,1.0,0.002493703,1.0
17897,17897,0.0020446635,1.0,0.0024859954,1.0
17898,17898,0.002038312,1.0,0.0024782328,1.0
17899,17899,0.002031904,1.0,0.0024704162,1.0
17900,17900,0.0020254601,1.0,0.0024625638,1.0
17901,17901,0.0020189818,1.0,0.0024546622,1.0
17902,17902,0.0020124866,1.0,0.0024467278,1.0
17903,17903,0.0020059408,1.0,0.0024387324,1.0
17904,17904,0.001999353,1.0,0.0024307114,1.0
17905,17905,0.0019928883,1.0,0.0024231074,1.0
17906,17906,0.0019866682,1.0,0.0024155283,1.0
17907,17907,0.0019804246,1.0,0.0024079676,1.0
17908,17908,0.0019741652,1.0,0.0024004045,1.0
17909,17909,0.001967896,1.0,0.0023927507,1.0
17910,17910,0.0019615574,1.0,0.0023850133,1.0
17911,17911,0.0019551488,1.0,0.0023772046,1.0
17912,17912,0.0019487165,1.0,0.0023693612,1.0
17913,17913,0.0019422603,1.0,0.0023614692,1.0
17914,17914,0.0019357682,1.0,0.0023535397,1.0
17915,17915,0.0019292069,1.0,0.002345558,1.0
17916,17916,0.001922603,1.0,0.0023375049,1.0
17917,17917,0.0019159733,1.0,0.0023294238,1.0
17918,17918,0.0019092861,1.0,0.0023212598,1.0
17919,17919,0.0019025899,1.0,0.002313328,1.0
17920,17920,0.0018962756,1.0,0.0023057633,1.0
17921,17921,0.001890019,1.0,0.0022981614,1.0
17922,17922,0.0018837365,1.0,0.0022905145,1.0
17923,17923,0.0018774131,1.0,0.0022828246,1.0
17924,17924,0.0018710564,1.0,0.002275095,1.0
17925,17925,0.0018646532,1.0,0.0022672983,1.0
17926,17926,0.001858212,1.0,0.002259442,1.0
17927,17927,0.001851719,1.0,0.0022515024,1.0
17928,17928,0.0018451684,1.0,0.002243529,1.0
17929,17929,0.0018385795,1.0,0.0022354762,1.0
17930,17930,0.00183193,1.0,0.0022273555,1.0
17931,17931,0.0018252116,1.0,0.0022191613,1.0
17932,17932,0.0018184434,1.0,0.0022108988,1.0
17933,17933,0.001811644,1.0,0.0022027292,1.0
17934,17934,0.0018053086,1.0,0.0021955604,1.0
17935,17935,0.001799373,1.0,0.0021883252,1.0
17936,17936,0.001793364,1.0,0.0021809414,1.0
17937,17937,0.0017872547,1.0,0.0021734089,1.0
17938,17938,0.0017810267,1.0,0.0021657613,1.0
17939,17939,0.0017747207,1.0,0.0021579668,1.0
17940,17940,0.0017682854,1.0,0.0021500422,1.0
17941,17941,0.001761772,1.0,0.002141978,1.0
17942,17942,0.00175523,1.0,0.0021340952,1.0
17943,17943,0.0017487517,1.0,0.0021260898,1.0
17944,17944,0.0017421643,1.0,0.0021179256,1.0
17945,17945,0.0017354575,1.0,0.0021096172,1.0
17946,17946,0.0017287114,1.0,0.0021013562,1.0
17947,17947,0.0017220064,1.0,0.0020930092,1.0
17948,17948,0.0017151579,1.0,0.0020845323,1.0
17949,17949,0.0017081903,1.0,0.0020759157,1.0
17950,17950,0.0017012494,1.0,0.0020675946,1.0
17951,17951,0.0016944685,1.0,0.002059178,1.0
17952,17952,0.0016875153,1.0,0.0020506245,1.0
17953,17953,0.0016804978,1.0,0.002041888,1.0
17954,17954,0.0016733061,1.0,0.0020330169,1.0
17955,17955,0.0016660171,1.0,0.0020239595,1.0
17956,17956,0.0016586157,1.0,0.0020149124,1.0
17957,17957,0.0016513455,1.0,0.0020061135,1.0
17958,17958,0.001644543,1.0,0.001998157,1.0
17959,17959,0.00163809,1.0,0.0019901793,1.0
17960,17960,0.0016316131,1.0,0.0019821,1.0
17961,17961,0.0016250005,1.0,0.0019738108,1.0
17962,17962,0.001618219,1.0,0.0019653488,1.0
17963,17963,0.0016112827,1.0,0.0019566817,1.0
17964,17964,0.0016041709,1.0,0.001947806,1.0
17965,17965,0.001596913,1.0,0.0019391018,1.0
17966,17966,0.0015901793,1.0,0.0019311181,1.0
17967,17967,0.0015837272,1.0,0.0019231745,1.0
17968,17968,0.0015772271,1.0,0.001915134,1.0
17969,17969,0.0015706018,1.0,0.0019069243,1.0
17970,17970,0.0015638317,1.0,0.0018985666,1.0
17971,17971,0.0015569645,1.0,0.0018900762,1.0
17972,17972,0.0015499428,1.0,0.0018814057,1.0
17973,17973,0.0015428115,1.0,0.0018726118,1.0
17974,17974,0.0015355602,1.0,0.0018636611,1.0
17975,17975,0.0015281991,1.0,0.0018546665,1.0
17976,17976,0.0015208236,1.0,0.0018456216,1.0
17977,17977,0.0015134051,1.0,0.0018365446,1.0
17978,17978,0.0015059226,1.0,0.0018273789,1.0
17979,17979,0.0014983733,1.0,0.0018181344,1.0
17980,17980,0.0014907244,1.0,0.0018087848,1.0
17981,17981,0.0014829674,1.0,0.0017993136,1.0
17982,17982,0.0014751535,1.0,0.0017897604,1.0
17983,17983,0.0014672866,1.0,0.0017801898,1.0
17984,17984,0.0014593917,1.0,0.0017705268,1.0
17985,17985,0.0014515364,1.0,0.0017613968,1.0
17986,17986,0.0014442835,1.0,0.0017529534,1.0
17987,17987,0.0014377759,1.0,0.0017460033,1.0
17988,17988,0.001431936,1.0,0.0017392216,1.0
17989,17989,0.0014262786,1.0,0.0017330962,1.0
17990,17990,0.0014213965,1.0,0.0017277151,1.0
17991,17991,0.0014168356,1.0,0.0017224639,1.0
17992,17992,0.0014123347,1.0,0.0017173226,1.0
17993,17993,0.0014078694,1.0,0.0017121918,1.0
17994,17994,0.00140342,1.0,0.0017069994,1.0
17995,17995,0.0013989612,1.0,0.0017018297,1.0
17996,17996,0.0013945204,1.0,0.0016966742,1.0
17997,17997,0.0013900956,1.0,0.0016915718,1.0
17998,17998,0.0013856962,1.0,0.0016864883,1.0
17999,17999,0.0013813387,1.0,0.0016814471,1.0
18000,18000,0.001376996,1.0,0.0016764151,1.0
18001,18001,0.0013726772,1.0,0.0016715114,1.0
18002,18002,0.0013685422,1.0,0.0016669093,1.0
18003,18003,0.0013645502,1.0,0.001662366,1.0
18004,18004,0.0013605822,1.0,0.0016578565,1.0
18005,18005,0.0013566571,1.0,0.0016533955,1.0
18006,18006,0.001352794,1.0,0.0016492541,1.0
18007,18007,0.0013495121,1.0,0.0016459776,1.0
18008,18008,0.0013465985,1.0,0.0016427322,1.0
18009,18009,0.0013436599,1.0,0.0016394632,1.0
18010,18010,0.0013407083,1.0,0.0016361688,1.0
18011,18011,0.0013378139,1.0,0.0016330769,1.0
18012,18012,0.0013350187,1.0,0.0016302086,1.0
18013,18013,0.0013329652,1.0,0.0016288002,1.0
18014,18014,0.0013314865,1.0,0.0016273023,1.0
18015,18015,0.0013299973,1.0,0.0016258695,1.0
18016,18016,0.0013285063,1.0,0.0016243919,1.0
18017,18017,0.0013269971,1.0,0.0016228665,1.0
18018,18018,0.0013254576,1.0,0.0016213234,1.0
18019,18019,0.0013238733,1.0,0.0016197327,1.0
18020,18020,0.0013223324,1.0,0.0016182171,1.0
18021,18021,0.0013207973,1.0,0.0016166376,1.0
18022,18022,0.0013192337,1.0,0.0016151124,1.0
18023,18023,0.0013177533,1.0,0.0016136788,1.0
18024,18024,0.0013162909,1.0,0.0016121679,1.0
18025,18025,0.0013147665,1.0,0.0016105982,1.0
18026,18026,0.0013132008,1.0,0.0016089354,1.0
18027,18027,0.0013115769,1.0,0.0016072053,1.0
18028,18028,0.0013098512,1.0,0.001605331,1.0
18029,18029,0.0013080123,1.0,0.0016033278,1.0
18030,18030,0.0013060565,1.0,0.0016011682,1.0
18031,18031,0.0013040534,1.0,0.001599064,1.0
18032,18032,0.0013021894,1.0,0.0015970684,1.0
18033,18033,0.0013003083,1.0,0.0015950489,1.0
18034,18034,0.0012983816,1.0,0.0015928579,1.0
18035,18035,0.0012963557,1.0,0.0015907126,1.0
18036,18036,0.0012943626,1.0,0.0015884519,1.0
18037,18037,0.00129222,1.0,0.0015859803,1.0
18038,18038,0.0012901864,1.0,0.0015841296,1.0
18039,18039,0.0012884279,1.0,0.0015822091,1.0
18040,18040,0.0012864996,1.0,0.0015800212,1.0
18041,18041,0.0012845009,1.0,0.0015779585,1.0
18042,18042,0.0012826057,1.0,0.0015758164,1.0
18043,18043,0.0012805813,1.0,0.001573454,1.0
18044,18044,0.0012783807,1.0,0.0015708421,1.0
18045,18045,0.001275985,1.0,0.0015680057,1.0
18046,18046,0.0012733865,1.0,0.0015649153,1.0
18047,18047,0.0012705983,1.0,0.0015615529,1.0
18048,18048,0.0012677112,1.0,0.0015583117,1.0
18049,18049,0.0012649441,1.0,0.0015550052,1.0
18050,18050,0.0012620323,1.0,0.0015514434,1.0
18051,18051,0.0012591094,1.0,0.0015481978,1.0
18052,18052,0.0012562533,1.0,0.0015447467,1.0
18053,18053,0.0012532144,1.0,0.0015410109,1.0
18054,18054,0.0012499612,1.0,0.0015370253,1.0
18055,18055,0.0012465313,1.0,0.001532818,1.0
18056,18056,0.0012429154,1.0,0.0015283872,1.0
18057,18057,0.0012391275,1.0,0.0015237222,1.0
18058,18058,0.0012352891,1.0,0.0015192719,1.0
18059,18059,0.0012316153,1.0,0.0015148326,1.0
18060,18060,0.0012278493,1.0,0.0015101942,1.0
18061,18061,0.0012239302,1.0,0.001505355,1.0
18062,18062,0.0012198518,1.0,0.0015003226,1.0
18063,18063,0.0012156526,1.0,0.001495164,1.0
18064,18064,0.0012113228,1.0,0.0014898274,1.0
18065,18065,0.001206904,1.0,0.001484351,1.0
18066,18066,0.0012024067,1.0,0.0014789699,1.0
18067,18067,0.0011979702,1.0,0.0014735578,1.0
18068,18068,0.0011934533,1.0,0.0014680728,1.0
18069,18069,0.0011889823,1.0,0.0014625889,1.0
18070,18070,0.0011844243,1.0,0.0014569948,1.0
18071,18071,0.001179981,1.0,0.0014518324,1.0
18072,18072,0.0011758151,1.0,0.0014467073,1.0
18073,18073,0.0011716137,1.0,0.0014415284,1.0
18074,18074,0.0011673799,1.0,0.0014363411,1.0
18075,18075,0.0011631491,1.0,0.0014311324,1.0
18076,18076,0.0011592093,1.0,0.0014267613,1.0
18077,18077,0.0011556166,1.0,0.001422329,1.0
18078,18078,0.0011519998,1.0,0.0014178773,1.0
18079,18079,0.0011484388,1.0,0.0014134765,1.0
18080,18080,0.0011449712,1.0,0.0014091065,1.0
18081,18081,0.0011415215,1.0,0.0014048432,1.0
18082,18082,0.0011382235,1.0,0.0014008031,1.0
18083,18083,0.0011350177,1.0,0.0013968082,1.0
18084,18084,0.0011318605,1.0,0.001392897,1.0
18085,18085,0.0011288801,1.0,0.0013892985,1.0
18086,18086,0.0011260372,1.0,0.0013857299,1.0
18087,18087,0.0011232301,1.0,0.0013823009,1.0
18088,18088,0.0011206794,1.0,0.0013791752,1.0
18089,18089,0.0011182681,1.0,0.0013761609,1.0
18090,18090,0.0011159664,1.0,0.0013731767,1.0
18091,18091,0.0011137119,1.0,0.0013702873,1.0
18092,18092,0.0011114655,1.0,0.0013674415,1.0
18093,18093,0.0011094463,1.0,0.0013651641,1.0
18094,18094,0.0011077288,1.0,0.0013629675,1.0
18095,18095,0.0011060107,1.0,0.0013607731,1.0
18096,18096,0.0011043075,1.0,0.0013585893,1.0
18097,18097,0.0011026108,1.0,0.0013564101,1.0
18098,18098,0.001100945,1.0,0.0013542725,1.0
18099,18099,0.0010992964,1.0,0.0013521448,1.0
18100,18100,0.0010976727,1.0,0.0013500305,1.0
18101,18101,0.0010960907,1.0,0.0013479997,1.0
18102,18102,0.0010945423,1.0,0.0013460155,1.0
18103,18103,0.0010930083,1.0,0.0013439887,1.0
18104,18104,0.0010914365,1.0,0.0013419498,1.0
18105,18105,0.0010898319,1.0,0.0013398925,1.0
18106,18106,0.0010882526,1.0,0.0013378328,1.0
18107,18107,0.0010867227,1.0,0.001336016,1.0
18108,18108,0.0010854262,1.0,0.0013343974,1.0
18109,18109,0.001084236,1.0,0.0013328603,1.0
18110,18110,0.001083076,1.0,0.0013313539,1.0
18111,18111,0.0010820583,1.0,0.0013300619,1.0
18112,18112,0.0010810858,1.0,0.0013287208,1.0
18113,18113,0.0010800808,1.0,0.0013273533,1.0
18114,18114,0.0010790353,1.0,0.0013259402,1.0
18115,18115,0.001077987,1.0,0.0013246413,1.0
18116,18116,0.0010770913,1.0,0.0013234661,1.0
18117,18117,0.0010763302,1.0,0.0013224459,1.0
18118,18118,0.0010755756,1.0,0.0013213728,1.0
18119,18119,0.001074807,1.0,0.0013202487,1.0
18120,18120,0.0010739606,1.0,0.001319106,1.0
18121,18121,0.0010730883,1.0,0.0013178812,1.0
18122,18122,0.0010721636,1.0,0.0013166065,1.0
18123,18123,0.0010712419,1.0,0.0013153432,1.0
18124,18124,0.00107035,1.0,0.0013140801,1.0
18125,18125,0.0010694638,1.0,0.0013128896,1.0
18126,18126,0.0010687963,1.0,0.0013119887,1.0
18127,18127,0.0010682096,1.0,0.0013110464,1.0
18128,18128,0.0010675965,1.0,0.0013100763,1.0
18129,18129,0.0010669299,1.0,0.001309037,1.0
18130,18130,0.0010661867,1.0,0.0013079522,1.0
18131,18131,0.0010654157,1.0,0.0013068336,1.0
18132,18132,0.001064616,1.0,0.0013056593,1.0
18133,18133,0.0010637324,1.0,0.0013044189,1.0
18134,18134,0.0010628067,1.0,0.001303119,1.0
18135,18135,0.0010618606,1.0,0.0013017624,1.0
18136,18136,0.0010608545,1.0,0.0013003813,1.0
18137,18137,0.0010598247,1.0,0.0012989679,1.0
18138,18138,0.0010587306,1.0,0.001297484,1.0
18139,18139,0.0010576304,1.0,0.0012959478,1.0
18140,18140,0.0010564793,1.0,0.0012944201,1.0
18141,18141,0.001055305,1.0,0.0012928365,1.0
18142,18142,0.0010540774,1.0,0.0012912247,1.0
18143,18143,0.0010528453,1.0,0.0012895808,1.0
18144,18144,0.0010515678,1.0,0.0012878738,1.0
18145,18145,0.0010504666,1.0,0.0012867589,1.0
18146,18146,0.0010495811,1.0,0.0012855483,1.0
18147,18147,0.0010486441,1.0,0.001284262,1.0
18148,18148,0.001047621,1.0,0.0012829228,1.0
18149,18149,0.0010465906,1.0,0.0012815233,1.0
18150,18150,0.0010455075,1.0,0.001280097,1.0
18151,18151,0.0010444191,1.0,0.0012786575,1.0
18152,18152,0.0010432671,1.0,0.0012771696,1.0
18153,18153,0.0010421198,1.0,0.0012756413,1.0
18154,18154,0.001041009,1.0,0.0012743447,1.0
18155,18155,0.0010400303,1.0,0.0012730696,1.0
18156,18156,0.0010389813,1.0,0.001271739,1.0
18157,18157,0.001037915,1.0,0.0012703589,1.0
18158,18158,0.001036793,1.0,0.0012689184,1.0
18159,18159,0.0010356315,1.0,0.0012674404,1.0
18160,18160,0.0010344076,1.0,0.0012660399,1.0
18161,18161,0.0010334237,1.0,0.0012649789,1.0
18162,18162,0.0010325318,1.0,0.0012638305,1.0
18163,18163,0.0010316105,1.0,0.0012626145,1.0
18164,18164,0.0010306211,1.0,0.0012613643,1.0
18165,18165,0.0010295897,1.0,0.0012600654,1.0
18166,18166,0.00102854,1.0,0.0012587417,1.0
18167,18167,0.0010274728,1.0,0.001257392,1.0
18168,18168,0.0010263644,1.0,0.0012559884,1.0
18169,18169,0.0010252392,1.0,0.0012548224,1.0
18170,18170,0.0010245576,1.0,0.0012543238,1.0
18171,18171,0.0010240746,1.0,0.0012537477,1.0
18172,18172,0.0010235632,1.0,0.0012531112,1.0
18173,18173,0.0010229695,1.0,0.0012524134,1.0
18174,18174,0.0010223384,1.0,0.0012516563,1.0
18175,18175,0.0010216552,1.0,0.0012508491,1.0
18176,18176,0.0010209358,1.0,0.0012500206,1.0
18177,18177,0.0010202181,1.0,0.0012494482,1.0
18178,18178,0.0010196248,1.0,0.0012488099,1.0
18179,18179,0.0010189309,1.0,0.0012480727,1.0
18180,18180,0.001018217,1.0,0.0012472626,1.0
18181,18181,0.0010175131,1.0,0.0012465931,1.0
18182,18182,0.0010169876,1.0,0.00124622,1.0
18183,18183,0.0010166514,1.0,0.0012458842,1.0
18184,18184,0.0010162478,1.0,0.0012454484,1.0
18185,18185,0.0010158032,1.0,0.0012449701,1.0
18186,18186,0.0010152755,1.0,0.0012444105,1.0
18187,18187,0.0010147151,1.0,0.0012437764,1.0
18188,18188,0.0010140847,1.0,0.0012430921,1.0
18189,18189,0.0010134509,1.0,0.0012424542,1.0
18190,18190,0.0010127948,1.0,0.0012417615,1.0
18191,18191,0.0010120802,1.0,0.001241,1.0
18192,18192,0.0010113223,1.0,0.0012401362,1.0
18193,18193,0.0010104905,1.0,0.0012392119,1.0
18194,18194,0.0010096002,1.0,0.0012381931,1.0
18195,18195,0.001008678,1.0,0.0012372065,1.0
18196,18196,0.0010078249,1.0,0.0012363095,1.0
18197,18197,0.0010069865,1.0,0.0012353559,1.0
18198,18198,0.0010060886,1.0,0.0012342954,1.0
18199,18199,0.0010050728,1.0,0.0012331496,1.0
18200,18200,0.0010039888,1.0,0.001231864,1.0
18201,18201,0.0010028249,1.0,0.0012305313,1.0
18202,18202,0.0010016153,1.0,0.0012291608,1.0
18203,18203,0.0010004498,1.0,0.0012277747,1.0
18204,18204,0.000999177,1.0,0.0012262615,1.0
18205,18205,0.0009978138,1.0,0.00122464,1.0
18206,18206,0.0009963921,1.0,0.0012229073,1.0
18207,18207,0.0009948306,1.0,0.0012210849,1.0
18208,18208,0.0009932194,1.0,0.001219152,1.0
18209,18209,0.0009915733,1.0,0.0012171541,1.0
18210,18210,0.0009898432,1.0,0.0012150088,1.0
18211,18211,0.0009881373,1.0,0.0012131233,1.0
18212,18212,0.0009864877,1.0,0.0012111056,1.0
18213,18213,0.0009847517,1.0,0.001208989,1.0
18214,18214,0.0009828988,1.0,0.0012067419,1.0
18215,18215,0.0009809464,1.0,0.0012044258,1.0
18216,18216,0.0009790784,1.0,0.0012021976,1.0
18217,18217,0.0009771612,1.0,0.0011998544,1.0
18218,18218,0.0009751397,1.0,0.0011973687,1.0
18219,18219,0.00097300677,1.0,0.0011947418,1.0
18220,18220,0.00097076065,1.0,0.001192,1.0
18221,18221,0.00096846966,1.0,0.0011893328,1.0
18222,18222,0.0009661596,1.0,0.0011865516,1.0
18223,18223,0.0009637461,1.0,0.0011835957,1.0
18224,18224,0.0009612115,1.0,0.0011804824,1.0
18225,18225,0.0009585381,1.0,0.0011772065,1.0
18226,18226,0.00095578673,1.0,0.0011738172,1.0
18227,18227,0.0009528902,1.0,0.0011702473,1.0
18228,18228,0.0009498787,1.0,0.0011665263,1.0
18229,18229,0.00094678457,1.0,0.0011627243,1.0
18230,18230,0.0009436472,1.0,0.0011592343,1.0
18231,18231,0.0009409993,1.0,0.0011562431,1.0
18232,18232,0.0009384148,1.0,0.0011530989,1.0
18233,18233,0.0009357078,1.0,0.001149766,1.0
18234,18234,0.0009328521,1.0,0.001146266,1.0
18235,18235,0.00092991,1.0,0.0011426401,1.0
18236,18236,0.00092682627,1.0,0.001138866,1.0
18237,18237,0.00092364696,1.0,0.0011349488,1.0
18238,18238,0.000920362,1.0,0.0011309198,1.0
18239,18239,0.0009169569,1.0,0.0011267405,1.0
18240,18240,0.00091347843,1.0,0.0011224673,1.0
18241,18241,0.00090988114,1.0,0.0011181253,1.0
18242,18242,0.0009062844,1.0,0.0011136752,1.0
18243,18243,0.0009025658,1.0,0.0011091428,1.0
18244,18244,0.00089878304,1.0,0.0011044861,1.0
18245,18245,0.0008949051,1.0,0.0010997477,1.0
18246,18246,0.00089092663,1.0,0.0010948663,1.0
18247,18247,0.0008868792,1.0,0.0010899107,1.0
18248,18248,0.0008827918,1.0,0.0010849633,1.0
18249,18249,0.0008786717,1.0,0.0010799478,1.0
18250,18250,0.0008744777,1.0,0.0010748223,1.0
18251,18251,0.00087020424,1.0,0.0010696104,1.0
18252,18252,0.0008658448,1.0,0.0010642823,1.0
18253,18253,0.0008614114,1.0,0.0010588573,1.0
18254,18254,0.00085694104,1.0,0.0010533626,1.0
18255,18255,0.0008523772,1.0,0.0010478011,1.0
18256,18256,0.00084775215,1.0,0.0010421315,1.0
18257,18257,0.00084311515,1.0,0.0010366216,1.0
18258,18258,0.00083863287,1.0,0.0010313373,1.0
18259,18259,0.00083437806,1.0,0.0010261951,1.0
18260,18260,0.00083010964,1.0,0.0010209797,1.0
18261,18261,0.0008257945,1.0,0.0010157245,1.0
18262,18262,0.0008214159,1.0,0.0010103491,1.0
18263,18263,0.00081697013,1.0,0.0010049245,1.0
18264,18264,0.00081248314,1.0,0.0009994267,1.0
18265,18265,0.00080792047,1.0,0.0009938469,1.0
18266,18266,0.00080331403,1.0,0.0009882088,1.0
18267,18267,0.00079864985,1.0,0.0009824901,1.0
18268,18268,0.0007939325,1.0,0.000976789,1.0
18269,18269,0.000789238,1.0,0.0009711679,1.0
18270,18270,0.00078460673,1.0,0.0009655569,1.0
18271,18271,0.0007799166,1.0,0.00095988874,1.0
18272,18272,0.0007752991,1.0,0.00095435005,1.0
18273,18273,0.00077079824,1.0,0.0009488388,1.0
18274,18274,0.00076625135,1.0,0.00094327313,1.0
18275,18275,0.00076163723,1.0,0.00093764736,1.0
18276,18276,0.0007570825,1.0,0.0009321959,1.0
18277,18277,0.0007525754,1.0,0.00092672044,1.0
18278,18278,0.00074817444,1.0,0.0009216173,1.0
18279,18279,0.0007440515,1.0,0.00091664674,1.0
18280,18280,0.00073990755,1.0,0.0009115687,1.0
18281,18281,0.0007356563,1.0,0.0009063707,1.0
18282,18282,0.00073137454,1.0,0.00090136984,1.0
18283,18283,0.00072732073,1.0,0.0008965223,1.0
18284,18284,0.0007233162,1.0,0.0008917199,1.0
18285,18285,0.000719327,1.0,0.0008869477,1.0
18286,18286,0.00071535184,1.0,0.0008820749,1.0
18287,18287,0.0007113004,1.0,0.0008771451,1.0
18288,18288,0.00070729665,1.0,0.0008723186,1.0
18289,18289,0.0007032631,1.0,0.000867373,1.0
18290,18290,0.00069915754,1.0,0.0008623498,1.0
18291,18291,0.00069510227,1.0,0.0008575397,1.0
18292,18292,0.00069120555,1.0,0.0008529163,1.0
18293,18293,0.0006875384,1.0,0.00084864383,1.0
18294,18294,0.00068394805,1.0,0.00084429985,1.0
18295,18295,0.0006803694,1.0,0.00083991676,1.0
18296,18296,0.0006767676,1.0,0.00083559373,1.0
18297,18297,0.0006731928,1.0,0.0008312312,1.0
18298,18298,0.00066956546,1.0,0.00082697015,1.0
18299,18299,0.00066628744,1.0,0.00082336523,1.0
18300,18300,0.00066347123,1.0,0.0008202222,1.0
18301,18301,0.00066071516,1.0,0.0008169287,1.0
18302,18302,0.00065796426,1.0,0.000813674,1.0
18303,18303,0.0006551707,1.0,0.0008102796,1.0
18304,18304,0.0006522546,1.0,0.0008068109,1.0
18305,18305,0.0006494069,1.0,0.00080338365,1.0
18306,18306,0.0006466172,1.0,0.000800308,1.0
18307,18307,0.00064406876,1.0,0.0007972179,1.0
18308,18308,0.0006414373,1.0,0.0007941523,1.0
18309,18309,0.0006388784,1.0,0.0007911196,1.0
18310,18310,0.00063626934,1.0,0.000787967,1.0
18311,18311,0.00063357264,1.0,0.00078470545,1.0
18312,18312,0.0006307667,1.0,0.00078132824,1.0
18313,18313,0.0006278811,1.0,0.0007779019,1.0
18314,18314,0.00062495546,1.0,0.00077448203,1.0
18315,18315,0.00062209135,1.0,0.00077107316,1.0
18316,18316,0.0006191764,1.0,0.00076753047,1.0
18317,18317,0.00061620475,1.0,0.00076407986,1.0
18318,18318,0.0006132665,1.0,0.00076053693,1.0
18319,18319,0.00061027077,1.0,0.0007569254,1.0
18320,18320,0.00060716225,1.0,0.0007532316,1.0
18321,18321,0.0006041637,1.0,0.000749795,1.0
18322,18322,0.000601234,1.0,0.0007462614,1.0
18323,18323,0.00059823156,1.0,0.0007426718,1.0
18324,18324,0.0005952025,1.0,0.00073902943,1.0
18325,18325,0.0005921059,1.0,0.00073527533,1.0
18326,18326,0.000588918,1.0,0.0007314153,1.0
18327,18327,0.0005856438,1.0,0.00072745635,1.0
18328,18328,0.00058229995,1.0,0.00072340394,1.0
18329,18329,0.0005788894,1.0,0.00071927195,1.0
18330,18330,0.0005754147,1.0,0.0007151189,1.0
18331,18331,0.0005719302,1.0,0.00071093393,1.0
18332,18332,0.00056844595,1.0,0.0007067657,1.0
18333,18333,0.0005649915,1.0,0.0007028048,1.0
18334,18334,0.00056168035,1.0,0.00069896056,1.0
18335,18335,0.0005586701,1.0,0.0006958087,1.0
18336,18336,0.0005560549,1.0,0.0006926899,1.0
18337,18337,0.00055340363,1.0,0.000689441,1.0
18338,18338,0.0005506652,1.0,0.0006861458,1.0
18339,18339,0.00054789975,1.0,0.0006827827,1.0
18340,18340,0.0005451758,1.0,0.0006799207,1.0
18341,18341,0.0005430279,1.0,0.00067750074,1.0
18342,18342,0.00054101326,1.0,0.00067517045,1.0
18343,18343,0.0005390599,1.0,0.00067299965,1.0
18344,18344,0.0005374072,1.0,0.0006714092,1.0
18345,18345,0.0005360356,1.0,0.00066982413,1.0
18346,18346,0.0005347045,1.0,0.000668449,1.0
18347,18347,0.00053352764,1.0,0.00066710403,1.0
18348,18348,0.00053236727,1.0,0.0006658452,1.0
18349,18349,0.00053126767,1.0,0.0006645737,1.0
18350,18350,0.00053021027,1.0,0.0006633942,1.0
18351,18351,0.00052920985,1.0,0.0006623862,1.0
18352,18352,0.0005283957,1.0,0.0006614764,1.0
18353,18353,0.00052756147,1.0,0.0006604951,1.0
18354,18354,0.0005267103,1.0,0.000659616,1.0
18355,18355,0.0005259517,1.0,0.00065889483,1.0
18356,18356,0.00052531814,1.0,0.00065818505,1.0
18357,18357,0.0005246866,1.0,0.0006574433,1.0
18358,18358,0.000524024,1.0,0.0006566663,1.0
18359,18359,0.0005233383,1.0,0.00065592985,1.0
18360,18360,0.0005227225,1.0,0.0006553145,1.0
18361,18361,0.00052219344,1.0,0.0006547077,1.0
18362,18362,0.0005216158,1.0,0.00065403583,1.0
18363,18363,0.00052099896,1.0,0.0006532984,1.0
18364,18364,0.00052034523,1.0,0.00065249257,1.0
18365,18365,0.00051967456,1.0,0.0006518143,1.0
18366,18366,0.0005191546,1.0,0.000651212,1.0
18367,18367,0.0005186093,1.0,0.0006505337,1.0
18368,18368,0.0005180304,1.0,0.0006497827,1.0
18369,18369,0.00051746133,1.0,0.0006493669,1.0
18370,18370,0.0005171862,1.0,0.0006491752,1.0
18371,18371,0.0005171135,1.0,0.000649272,1.0
18372,18372,0.0005171776,1.0,0.0006493254,1.0
18373,18373,0.00051715923,1.0,0.0006493149,1.0
18374,18374,0.0005171201,1.0,0.0006492205,1.0
18375,18375,0.00051702524,1.0,0.0006490753,1.0
18376,18376,0.0005168994,1.0,0.0006488798,1.0
18377,18377,0.0005167592,1.0,0.00064869714,1.0
18378,18378,0.0005166238,1.0,0.00064850884,1.0
18379,18379,0.0005164633,1.0,0.0006482375,1.0
18380,18380,0.0005162406,1.0,0.00064788247,1.0
18381,18381,0.00051595736,1.0,0.00064748386,1.0
18382,18382,0.0005156913,1.0,0.0006472574,1.0
18383,18383,0.00051560235,1.0,0.0006472428,1.0
18384,18384,0.0005156591,1.0,0.0006472042,1.0
18385,18385,0.00051560905,1.0,0.00064702536,1.0
18386,18386,0.00051548606,1.0,0.00064676336,1.0
18387,18387,0.00051526766,1.0,0.00064637023,1.0
18388,18388,0.0005149584,1.0,0.0006458435,1.0
18389,18389,0.00051454286,1.0,0.0006451786,1.0
18390,18390,0.0005141368,1.0,0.0006446433,1.0
18391,18391,0.0005137582,1.0,0.00064402533,1.0
18392,18392,0.0005133028,1.0,0.00064331485,1.0
18393,18393,0.0005128663,1.0,0.0006427808,1.0
18394,18394,0.0005124717,1.0,0.0006421514,1.0
18395,18395,0.0005119579,1.0,0.00064133527,1.0
18396,18396,0.0005113166,1.0,0.00064036256,1.0
18397,18397,0.000510535,1.0,0.0006391673,1.0
18398,18398,0.0005096107,1.0,0.00063789845,1.0
18399,18399,0.000508703,1.0,0.0006366589,1.0
18400,18400,0.00050775317,1.0,0.00063531473,1.0
18401,18401,0.0005066855,1.0,0.00063374406,1.0
18402,18402,0.000505445,1.0,0.0006320303,1.0
18403,18403,0.000504288,1.0,0.00063071446,1.0
18404,18404,0.0005032594,1.0,0.0006294544,1.0
18405,18405,0.0005024345,1.0,0.0006283317,1.0
18406,18406,0.0005015214,1.0,0.00062693335,1.0
18407,18407,0.00050037575,1.0,0.00062539056,1.0
18408,18408,0.0004992533,1.0,0.0006239269,1.0
18409,18409,0.00049814774,1.0,0.00062244537,1.0
18410,18410,0.0004969685,1.0,0.0006209426,1.0
18411,18411,0.0004959276,1.0,0.00061973813,1.0
18412,18412,0.0004949797,1.0,0.00061836437,1.0
18413,18413,0.00049384666,1.0,0.0006167591,1.0
18414,18414,0.00049255777,1.0,0.0006149385,1.0
18415,18415,0.00049110345,1.0,0.0006129687,1.0
18416,18416,0.00048970466,1.0,0.00061129214,1.0
18417,18417,0.00048839545,1.0,0.00060944346,1.0
18418,18418,0.00048692443,1.0,0.0006074231,1.0
18419,18419,0.00048532084,1.0,0.00060530927,1.0
18420,18420,0.00048383905,1.0,0.0006037169,1.0
18421,18421,0.00048278095,1.0,0.0006023696,1.0
18422,18422,0.00048172762,1.0,0.0006008847,1.0
18423,18423,0.0004805689,1.0,0.0005993121,1.0
18424,18424,0.0004793358,1.0,0.0005976587,1.0
18425,18425,0.00047814896,1.0,0.00059623865,1.0
18426,18426,0.0004770806,1.0,0.00059474946,1.0
18427,18427,0.00047592356,1.0,0.00059316185,1.0
18428,18428,0.000474695,1.0,0.0005914643,1.0
18429,18429,0.00047341135,1.0,0.0005897057,1.0
18430,18430,0.00047217848,1.0,0.0005882185,1.0
18431,18431,0.00047123793,1.0,0.00058720424,1.0
18432,18432,0.00047061802,1.0,0.00058638526,1.0
18433,18433,0.00046996286,1.0,0.0005853946,1.0
18434,18434,0.00046922258,1.0,0.0005843442,1.0
18435,18435,0.00046840718,1.0,0.0005831542,1.0
18436,18436,0.00046751765,1.0,0.0005819655,1.0
18437,18437,0.00046676496,1.0,0.0005810671,1.0
18438,18438,0.00046608687,1.0,0.00058006815,1.0
18439,18439,0.00046532656,1.0,0.0005789893,1.0
18440,18440,0.00046452167,1.0,0.0005779512,1.0
18441,18441,0.00046378258,1.0,0.00057692366,1.0
18442,18442,0.00046301607,1.0,0.00057581806,1.0
18443,18443,0.0004621754,1.0,0.00057462434,1.0
18444,18444,0.0004612763,1.0,0.0005733757,1.0
18445,18445,0.0004603279,1.0,0.0005720601,1.0
18446,18446,0.00045933606,1.0,0.00057069975,1.0
18447,18447,0.00045827654,1.0,0.0005692797,1.0
18448,18448,0.00045727158,1.0,0.00056798506,1.0
18449,18449,0.0004563096,1.0,0.0005666504,1.0
18450,18450,0.00045532992,1.0,0.000565531,1.0
18451,18451,0.0004546943,1.0,0.000564842,1.0
18452,18452,0.00045416382,1.0,0.0005640676,1.0
18453,18453,0.00045359234,1.0,0.00056326773,1.0
18454,18454,0.0004529827,1.0,0.0005624545,1.0
18455,18455,0.0004523919,1.0,0.00056160666,1.0
18456,18456,0.000451803,1.0,0.00056098774,1.0
18457,18457,0.0004515791,1.0,0.000560854,1.0
18458,18458,0.0004514947,1.0,0.00056067586,1.0
18459,18459,0.0004513748,1.0,0.00056045846,1.0
18460,18460,0.00045121243,1.0,0.0005602131,1.0
18461,18461,0.0004510541,1.0,0.0005599411,1.0
18462,18462,0.00045085288,1.0,0.0005596488,1.0
18463,18463,0.0004506426,1.0,0.0005593317,1.0
18464,18464,0.00045037962,1.0,0.00055899244,1.0
18465,18465,0.00045011737,1.0,0.0005586295,1.0
18466,18466,0.00044982246,1.0,0.00055822945,1.0
18467,18467,0.00044951178,1.0,0.0005578132,1.0
18468,18468,0.00044917085,1.0,0.000557348,1.0
18469,18469,0.00044878796,1.0,0.00055687263,1.0
18470,18470,0.00044846107,1.0,0.00055652764,1.0
18471,18471,0.00044819928,1.0,0.00055622676,1.0
18472,18472,0.00044796636,1.0,0.000555944,1.0
18473,18473,0.00044770338,1.0,0.0005556226,1.0
18474,18474,0.0004474087,1.0,0.00055526855,1.0
18475,18475,0.00044718792,1.0,0.0005551591,1.0
18476,18476,0.0004471381,1.0,0.0005551234,1.0
18477,18477,0.0004470904,1.0,0.0005550449,1.0
18478,18478,0.00044699386,1.0,0.00055493333,1.0
18479,18479,0.00044685914,1.0,0.00055478764,1.0
18480,18480,0.0004466987,1.0,0.00055458455,1.0
18481,18481,0.0004465094,1.0,0.0005543654,1.0
18482,18482,0.00044628218,1.0,0.0005541139,1.0
18483,18483,0.0004460514,1.0,0.00055384234,1.0
18484,18484,0.0004458182,1.0,0.0005536199,1.0
18485,18485,0.000445586,1.0,0.00055336335,1.0
18486,18486,0.00044533398,1.0,0.0005530625,1.0
18487,18487,0.0004450529,1.0,0.00055275083,1.0
18488,18488,0.0004447558,1.0,0.00055240584,1.0
18489,18489,0.00044441703,1.0,0.00055201986,1.0
18490,18490,0.0004440432,1.0,0.0005516129,1.0
18491,18491,0.00044365623,1.0,0.00055114937,1.0
18492,18492,0.0004432273,1.0,0.0005506649,1.0
18493,18493,0.0004427891,1.0,0.0005501521,1.0
18494,18494,0.00044232918,1.0,0.0005497053,1.0
18495,18495,0.00044198777,1.0,0.0005494497,1.0
18496,18496,0.00044170095,1.0,0.00054914644,1.0
18497,18497,0.00044140412,1.0,0.00054880476,1.0
18498,18498,0.0004410689,1.0,0.00054844335,1.0
18499,18499,0.00044069006,1.0,0.00054804876,1.0
18500,18500,0.0004402926,1.0,0.0005476182,1.0
18501,18501,0.00043988897,1.0,0.0005471535,1.0
18502,18502,0.00043943,1.0,0.00054664136,1.0
18503,18503,0.00043895748,1.0,0.00054611353,1.0
18504,18504,0.00043845273,1.0,0.000545543,1.0
18505,18505,0.00043792537,1.0,0.000544955,1.0
18506,18506,0.00043736675,1.0,0.00054433016,1.0
18507,18507,0.00043679026,1.0,0.0005436437,1.0
18508,18508,0.00043616822,1.0,0.000542948,1.0
18509,18509,0.0004355376,1.0,0.00054221373,1.0
18510,18510,0.00043487764,1.0,0.0005414605,1.0
18511,18511,0.00043418456,1.0,0.0005406637,1.0
18512,18512,0.0004334784,1.0,0.00053984503,1.0
18513,18513,0.00043274547,1.0,0.00053899054,1.0
18514,18514,0.00043199613,1.0,0.0005381527,1.0
18515,18515,0.00043125177,1.0,0.000537272,1.0
18516,18516,0.00043047548,1.0,0.00053638173,1.0
18517,18517,0.0004296899,1.0,0.00053545093,1.0
18518,18518,0.00042885687,1.0,0.00053451466,1.0
18519,18519,0.00042803242,1.0,0.0005335217,1.0
18520,18520,0.00042716338,1.0,0.00053252507,1.0
18521,18521,0.00042627624,1.0,0.0005314622,1.0
18522,18522,0.00042536523,1.0,0.0005304141,1.0
18523,18523,0.00042444278,1.0,0.00052934006,1.0
18524,18524,0.0004234784,1.0,0.00052823854,1.0
18525,18525,0.00042255095,1.0,0.00052712014,1.0
18526,18526,0.00042155792,1.0,0.0005259774,1.0
18527,18527,0.0004205654,1.0,0.0005247925,1.0
18528,18528,0.00041954734,1.0,0.0005235846,1.0
18529,18529,0.00041851928,1.0,0.0005223439,1.0
18530,18530,0.00041742995,1.0,0.00052108575,1.0
18531,18531,0.00041636566,1.0,0.0005198324,1.0
18532,18532,0.0004153104,1.0,0.0005185993,1.0
18533,18533,0.00041423753,1.0,0.0005173235,1.0
18534,18534,0.00041314674,1.0,0.0005160365,1.0
18535,18535,0.00041205002,1.0,0.0005147376,1.0
18536,18536,0.00041092947,1.0,0.0005133882,1.0
18537,18537,0.00040977742,1.0,0.0005120063,1.0
18538,18538,0.0004086082,1.0,0.00051061035,1.0
18539,18539,0.00040743186,1.0,0.00050919893,1.0
18540,18540,0.0004062245,1.0,0.00050775555,1.0
18541,18541,0.00040499642,1.0,0.00050629955,1.0
18542,18542,0.00040377714,1.0,0.000504848,1.0
18543,18543,0.0004025903,1.0,0.000503531,1.0
18544,18544,0.0004014931,1.0,0.00050222495,1.0
18545,18545,0.0004003649,1.0,0.0005008712,1.0
18546,18546,0.0003992112,1.0,0.00049949886,1.0
18547,18547,0.0003980446,1.0,0.0004981101,1.0
18548,18548,0.00039686728,1.0,0.00049669767,1.0
18549,18549,0.00039570645,1.0,0.0004953263,1.0
18550,18550,0.00039452148,1.0,0.0004939118,1.0
18551,18551,0.00039332797,1.0,0.0004924836,1.0
18552,18552,0.00039210703,1.0,0.0004910412,1.0
18553,18553,0.00039089037,1.0,0.0004895518,1.0
18554,18554,0.0003896666,1.0,0.00048815657,1.0
18555,18555,0.0003884869,1.0,0.00048673584,1.0
18556,18556,0.00038726523,1.0,0.00048529293,1.0
18557,18557,0.0003860524,1.0,0.00048382714,1.0
18558,18558,0.00038480212,1.0,0.00048232128,1.0
18559,18559,0.0003835366,1.0,0.00048079636,1.0
18560,18560,0.00038226726,1.0,0.00047926928,1.0
18561,18561,0.00038097933,1.0,0.00047771743,1.0
18562,18562,0.00037968328,1.0,0.000476151,1.0
18563,18563,0.0003783715,1.0,0.00047458673,1.0
18564,18564,0.00037705066,1.0,0.00047297313,1.0
18565,18565,0.00037569477,1.0,0.0004713414,1.0
18566,18566,0.00037434293,1.0,0.00046971467,1.0
18567,18567,0.00037296774,1.0,0.0004680536,1.0
18568,18568,0.00037159468,1.0,0.00046637515,1.0
18569,18569,0.0003702066,1.0,0.00046469236,1.0
18570,18570,0.00036879256,1.0,0.00046298958,1.0
18571,18571,0.00036737372,1.0,0.0004612589,1.0
18572,18572,0.00036593486,1.0,0.00045949628,1.0
18573,18573,0.00036450985,1.0,0.00045775608,1.0
18574,18574,0.00036303094,1.0,0.0004559982,1.0
18575,18575,0.00036158253,1.0,0.0004542153,1.0
18576,18576,0.0003600941,1.0,0.00045241334,1.0
18577,18577,0.0003586128,1.0,0.0004505997,1.0
18578,18578,0.00035710886,1.0,0.00044875767,1.0
18579,18579,0.00035559514,1.0,0.00044692136,1.0
18580,18580,0.0003540721,1.0,0.00044506052,1.0
18581,18581,0.00035254122,1.0,0.0004431968,1.0
18582,18582,0.00035097817,1.0,0.0004413064,1.0
18583,18583,0.00034945822,1.0,0.00043941475,1.0
18584,18584,0.00034788848,1.0,0.00043751337,1.0
18585,18585,0.00034632065,1.0,0.00043560175,1.0
18586,18586,0.00034473994,1.0,0.00043366602,1.0
18587,18587,0.00034315302,1.0,0.00043171432,1.0
18588,18588,0.00034156087,1.0,0.00042976785,1.0
18589,18589,0.00033994866,1.0,0.00042781068,1.0
18590,18590,0.00033845403,1.0,0.00042615584,1.0
18591,18591,0.00033709145,1.0,0.00042448402,1.0
18592,18592,0.00033569074,1.0,0.0004227772,1.0
18593,18593,0.0003342879,1.0,0.0004210837,1.0
18594,18594,0.00033287192,1.0,0.0004193702,1.0
18595,18595,0.00033146146,1.0,0.00041762163,1.0
18596,18596,0.00033003237,1.0,0.00041590357,1.0
18597,18597,0.0003285935,1.0,0.00041413738,1.0
18598,18598,0.00032715156,1.0,0.00041236306,1.0
18599,18599,0.0003256953,1.0,0.00041060522,1.0
18600,18600,0.00032422686,1.0,0.0004088228,1.0
18601,18601,0.00032276608,1.0,0.00040703942,1.0
18602,18602,0.00032130218,1.0,0.00040534092,1.0
18603,18603,0.00031997848,1.0,0.00040374996,1.0
18604,18604,0.0003186679,1.0,0.00040223147,1.0
18605,18605,0.000317395,1.0,0.00040066912,1.0
18606,18606,0.00031612517,1.0,0.00039912298,1.0
18607,18607,0.00031485033,1.0,0.00039755943,1.0
18608,18608,0.0003135431,1.0,0.0003959892,1.0
18609,18609,0.00031226064,1.0,0.00039442495,1.0
18610,18610,0.00031096867,1.0,0.0003928273,1.0
18611,18611,0.00030965448,1.0,0.00039130665,1.0
18612,18612,0.00030842662,1.0,0.000389797,1.0
18613,18613,0.00030716872,1.0,0.00038826634,1.0
18614,18614,0.0003059075,1.0,0.0003867371,1.0
18615,18615,0.0003046391,1.0,0.0003852041,1.0
18616,18616,0.00030337024,1.0,0.00038366893,1.0
18617,18617,0.00030210282,1.0,0.00038210562,1.0
18618,18618,0.00030081655,1.0,0.00038053657,1.0
18619,18619,0.00029952958,1.0,0.0003789537,1.0
18620,18620,0.00029823615,1.0,0.00037739685,1.0
18621,18621,0.00029694414,1.0,0.00037590862,1.0
18622,18622,0.00029583645,1.0,0.00037467052,1.0
18623,18623,0.0002948029,1.0,0.00037342287,1.0
18624,18624,0.00029376033,1.0,0.00037216092,1.0
18625,18625,0.00029269553,1.0,0.00037089994,1.0
18626,18626,0.00029165842,1.0,0.00036965063,1.0
18627,18627,0.00029061365,1.0,0.0003683808,1.0
18628,18628,0.00028956676,1.0,0.00036720184,1.0
18629,18629,0.00028858162,1.0,0.0003659854,1.0
18630,18630,0.0002875564,1.0,0.00036475636,1.0
18631,18631,0.0002865405,1.0,0.00036352183,1.0
18632,18632,0.00028549123,1.0,0.0003622947,1.0
18633,18633,0.00028451183,1.0,0.0003611393,1.0
18634,18634,0.00028354884,1.0,0.00035996034,1.0
18635,18635,0.00028257442,1.0,0.00035880305,1.0
18636,18636,0.00028159405,1.0,0.00035761454,1.0
18637,18637,0.00028058197,1.0,0.00035640624,1.0
18638,18638,0.00027960446,1.0,0.00035519793,1.0
18639,18639,0.0002786095,1.0,0.00035398366,1.0
18640,18640,0.00027760435,1.0,0.000352767,1.0
18641,18641,0.00027658965,1.0,0.00035153702,1.0
18642,18642,0.00027556182,1.0,0.00035029603,1.0
18643,18643,0.00027451923,1.0,0.00034904148,1.0
18644,18644,0.0002734747,1.0,0.0003477502,1.0
18645,18645,0.00027241374,1.0,0.00034644819,1.0
18646,18646,0.00027133944,1.0,0.00034517027,1.0
18647,18647,0.00027026987,1.0,0.00034385492,1.0
18648,18648,0.00026916456,1.0,0.00034250808,1.0
18649,18649,0.00026807142,1.0,0.00034116674,1.0
18650,18650,0.00026695468,1.0,0.0003398192,1.0
18651,18651,0.00026583936,1.0,0.00033845974,1.0
18652,18652,0.00026469422,1.0,0.00033707405,1.0
18653,18653,0.0002635665,1.0,0.00033569313,1.0
18654,18654,0.00026241803,1.0,0.00033431817,1.0
18655,18655,0.00026127006,1.0,0.00033292678,1.0
18656,18656,0.00026010492,1.0,0.00033151676,1.0
18657,18657,0.00025892735,1.0,0.00033008886,1.0
18658,18658,0.00025774504,1.0,0.00032863047,1.0
18659,18659,0.0002565551,1.0,0.0003271928,1.0
18660,18660,0.0002553332,1.0,0.00032572701,1.0
18661,18661,0.00025413514,1.0,0.00032426932,1.0
18662,18662,0.00025298167,1.0,0.00032289603,1.0
18663,18663,0.0002518759,1.0,0.0003216548,1.0
18664,18664,0.00025088096,1.0,0.00032054234,1.0
18665,18665,0.00024997187,1.0,0.00031948258,1.0
18666,18666,0.0002490485,1.0,0.0003183997,1.0
18667,18667,0.0002481363,1.0,0.00031731202,1.0
18668,18668,0.0002471974,1.0,0.00031618142,1.0
18669,18669,0.0002462504,1.0,0.00031504632,1.0
18670,18670,0.00024528863,1.0,0.0003139012,1.0
18671,18671,0.0002442973,1.0,0.0003127265,1.0
18672,18672,0.00024330808,1.0,0.00031155802,1.0
18673,18673,0.00024234178,1.0,0.0003104451,1.0
18674,18674,0.00024148918,1.0,0.00030962325,1.0
18675,18675,0.00024073245,1.0,0.0003087559,1.0
18676,18676,0.00023998666,1.0,0.00030789425,1.0
18677,18677,0.00023926116,1.0,0.0003070462,1.0
18678,18678,0.00023854662,1.0,0.00030625725,1.0
18679,18679,0.00023785878,1.0,0.00030550195,1.0
18680,18680,0.0002371719,1.0,0.0003047049,1.0
18681,18681,0.00023647548,1.0,0.00030389,1.0
18682,18682,0.00023576403,1.0,0.00030305696,1.0
18683,18683,0.00023501516,1.0,0.00030218103,1.0
18684,18684,0.00023421741,1.0,0.0003012562,1.0
18685,18685,0.0002334099,1.0,0.00030030275,1.0
18686,18686,0.00023258067,1.0,0.0002993641,1.0
18687,18687,0.00023175622,1.0,0.00029844642,1.0
18688,18688,0.0002309692,1.0,0.00029753734,1.0
18689,18689,0.00023014165,1.0,0.0002965765,1.0
18690,18690,0.00022929169,1.0,0.00029562737,1.0
18691,18691,0.00022851325,1.0,0.00029478813,1.0
18692,18692,0.00022774984,1.0,0.00029387642,1.0
18693,18693,0.00022696878,1.0,0.00029302883,1.0
18694,18694,0.00022618605,1.0,0.00029210307,1.0
18695,18695,0.00022535707,1.0,0.00029113126,1.0
18696,18696,0.00022448016,1.0,0.00029011752,1.0
18697,18697,0.00022363664,1.0,0.00028917313,1.0
18698,18698,0.0002227912,1.0,0.0002881935,1.0
18699,18699,0.00022193123,1.0,0.00028717876,1.0
18700,18700,0.00022101046,1.0,0.0002860725,1.0
18701,18701,0.000220042,1.0,0.00028492094,1.0
18702,18702,0.00021903278,1.0,0.0002837069,1.0
18703,18703,0.00021797372,1.0,0.000282413,1.0
18704,18704,0.00021687198,1.0,0.00028107286,1.0
18705,18705,0.00021571256,1.0,0.00027965332,1.0
18706,18706,0.00021450687,1.0,0.00027816513,1.0
18707,18707,0.00021323467,1.0,0.00027661206,1.0
18708,18708,0.00021193434,1.0,0.00027496077,1.0
18709,18709,0.00021055699,1.0,0.00027331736,1.0
18710,18710,0.00020918227,1.0,0.00027163577,1.0
18711,18711,0.000207783,1.0,0.00026989938,1.0
18712,18712,0.00020636799,1.0,0.00026821304,1.0
18713,18713,0.00020499183,1.0,0.00026648905,1.0
18714,18714,0.00020355463,1.0,0.000264735,1.0
18715,18715,0.00020214487,1.0,0.00026308608,1.0
18716,18716,0.00020080926,1.0,0.0002614205,1.0
18717,18717,0.0001994145,1.0,0.00025965692,1.0
18718,18718,0.00019802953,1.0,0.00025802685,1.0
18719,18719,0.000196692,1.0,0.00025639488,1.0
18720,18720,0.00019532777,1.0,0.00025468017,1.0
18721,18721,0.00019392587,1.0,0.00025291063,1.0
18722,18722,0.00019252778,1.0,0.00025121166,1.0
18723,18723,0.00019113255,1.0,0.000249429,1.0
18724,18724,0.00018970252,1.0,0.00024762322,1.0
18725,18725,0.00018823624,1.0,0.0002457807,1.0
18726,18726,0.00018677379,1.0,0.00024391938,1.0
18727,18727,0.00018531037,1.0,0.00024204922,1.0
18728,18728,0.00018382931,1.0,0.00024013974,1.0
18729,18729,0.00018233444,1.0,0.00023826933,1.0
18730,18730,0.00018086196,1.0,0.00023644115,1.0
18731,18731,0.00017942859,1.0,0.00023461795,1.0
18732,18732,0.00017801048,1.0,0.00023278357,1.0
18733,18733,0.00017658807,1.0,0.00023094774,1.0
18734,18734,0.00017516328,1.0,0.00022914125,1.0
18735,18735,0.00017377711,1.0,0.00022744418,1.0
18736,18736,0.00017246009,1.0,0.0002257631,1.0
18737,18737,0.00017117168,1.0,0.00022419263,1.0
18738,18738,0.00016998673,1.0,0.00022272182,1.0
18739,18739,0.00016879512,1.0,0.00022122385,1.0
18740,18740,0.00016761113,1.0,0.00021972515,1.0
18741,18741,0.00016645242,1.0,0.00021830536,1.0
18742,18742,0.00016533375,1.0,0.00021684052,1.0
18743,18743,0.00016423703,1.0,0.00021544982,1.0
18744,18744,0.00016313554,1.0,0.00021405602,1.0
18745,18745,0.00016204025,1.0,0.00021264482,1.0
18746,18746,0.00016093875,1.0,0.0002112167,1.0
18747,18747,0.00015984489,1.0,0.00020979453,1.0
18748,18748,0.00015872526,1.0,0.00020834304,1.0
18749,18749,0.00015761185,1.0,0.00020687819,1.0
18750,18750,0.00015646887,1.0,0.00020542908,1.0
18751,18751,0.00015536214,1.0,0.00020405794,1.0
18752,18752,0.00015431357,1.0,0.00020272184,1.0
18753,18753,0.00015330507,1.0,0.00020137764,1.0
18754,18754,0.00015229416,1.0,0.00020011068,1.0
18755,18755,0.00015140916,1.0,0.00019910074,1.0
18756,18756,0.00015063287,1.0,0.00019810272,1.0
18757,18757,0.00014983607,1.0,0.00019710018,1.0
18758,18758,0.00014906169,1.0,0.0001960671,1.0
18759,18759,0.00014832354,1.0,0.00019510007,1.0
18760,18760,0.00014759017,1.0,0.00019414975,1.0
18761,18761,0.00014685583,1.0,0.0001932161,1.0
18762,18762,0.00014614535,1.0,0.00019228054,1.0
18763,18763,0.00014541292,1.0,0.00019134952,1.0
18764,18764,0.00014471723,1.0,0.00019042064,1.0
18765,18765,0.00014401485,1.0,0.00018952132,1.0
18766,18766,0.0001433487,1.0,0.00018870545,1.0
18767,18767,0.00014272118,1.0,0.0001878841,1.0
18768,18768,0.00014206744,1.0,0.00018703748,1.0
18769,18769,0.0001414013,1.0,0.00018615653,1.0
18770,18770,0.00014069272,1.0,0.00018520022,1.0
18771,18771,0.0001399641,1.0,0.0001842456,1.0
18772,18772,0.00013921023,1.0,0.00018324162,1.0
18773,18773,0.00013844205,1.0,0.00018220497,1.0
18774,18774,0.00013762666,1.0,0.00018110753,1.0
18775,18775,0.00013680125,1.0,0.0001799698,1.0
18776,18776,0.00013592912,1.0,0.0001788323,1.0
18777,18777,0.00013507176,1.0,0.00017773558,1.0
18778,18778,0.00013424492,1.0,0.00017668559,1.0
18779,18779,0.00013341427,1.0,0.00017558456,1.0
18780,18780,0.00013255501,1.0,0.00017449737,1.0
18781,18781,0.00013179255,1.0,0.00017360569,1.0
18782,18782,0.00013112975,1.0,0.00017273212,1.0
18783,18783,0.00013041115,1.0,0.00017180014,1.0
18784,18784,0.00012968827,1.0,0.00017088676,1.0
18785,18785,0.00012900068,1.0,0.00016995001,1.0
18786,18786,0.00012826682,1.0,0.00016896224,1.0
18787,18787,0.0001274767,1.0,0.00016790438,1.0
18788,18788,0.00012665082,1.0,0.00016679264,1.0
18789,18789,0.00012577296,1.0,0.00016562273,1.0
18790,18790,0.00012485552,1.0,0.00016440416,1.0
18791,18791,0.00012391043,1.0,0.00016316463,1.0
18792,18792,0.00012299491,1.0,0.0001620276,1.0
18793,18793,0.0001221757,1.0,0.00016103197,1.0
18794,18794,0.00012143851,1.0,0.0001600938,1.0
18795,18795,0.00012070704,1.0,0.00015921833,1.0
18796,18796,0.00012008096,1.0,0.00015846491,1.0
18797,18797,0.00011946154,1.0,0.00015763665,1.0
18798,18798,0.00011881018,1.0,0.0001568184,1.0
18799,18799,0.0001181984,1.0,0.00015609933,1.0
18800,18800,0.00011764813,1.0,0.00015545465,1.0
18801,18801,0.00011717559,1.0,0.00015492916,1.0
18802,18802,0.00011678935,1.0,0.00015446854,1.0
18803,18803,0.000116381176,1.0,0.00015395928,1.0
18804,18804,0.000115931995,1.0,0.00015336084,1.0
18805,18805,0.0001154852,1.0,0.00015285588,1.0
18806,18806,0.000115041265,1.0,0.00015234233,1.0
18807,18807,0.00011462689,1.0,0.00015182115,1.0
18808,18808,0.00011424161,1.0,0.00015138817,1.0
18809,18809,0.000113901144,1.0,0.00015099192,1.0
18810,18810,0.000113626964,1.0,0.00015073158,1.0
18811,18811,0.000113388545,1.0,0.00015041351,1.0
18812,18812,0.00011311532,1.0,0.0001501236,1.0
18813,18813,0.000112893584,1.0,0.0001498027,1.0
18814,18814,0.00011261511,1.0,0.00014944936,1.0
18815,18815,0.00011234141,1.0,0.0001490922,1.0
18816,18816,0.000112106805,1.0,0.00014886999,1.0
18817,18817,0.00011195946,1.0,0.00014878655,1.0
18818,18818,0.000111866,1.0,0.00014867306,1.0
18819,18819,0.00011176968,1.0,0.00014855147,1.0
18820,18820,0.000111641886,1.0,0.00014841557,1.0
18821,18821,0.00011151219,1.0,0.00014822245,1.0
18822,18822,0.0001113658,1.0,0.00014804746,1.0
18823,18823,0.00011123896,1.0,0.00014788295,1.0
18824,18824,0.00011112118,1.0,0.00014775277,1.0
18825,18825,0.00011101676,1.0,0.00014761687,1.0
18826,18826,0.00011091519,1.0,0.00014750528,1.0
18827,18827,0.00011081124,1.0,0.000147357,1.0
18828,18828,0.00011069775,1.0,0.0001471882,1.0
18829,18829,0.00011056662,1.0,0.00014695931,1.0
18830,18830,0.00011039687,1.0,0.0001467166,1.0
18831,18831,0.000110211855,1.0,0.00014642859,1.0
18832,18832,0.000109982495,1.0,0.00014611722,1.0
18833,18833,0.000109730725,1.0,0.0001457572,1.0
18834,18834,0.00010947371,1.0,0.0001453538,1.0
18835,18835,0.00010919333,1.0,0.00014501286,1.0
18836,18836,0.00010893584,1.0,0.00014465094,1.0
18837,18837,0.00010869933,1.0,0.00014435197,1.0
18838,18838,0.00010848571,1.0,0.00014411783,1.0
18839,18839,0.000108307846,1.0,0.0001439023,1.0
18840,18840,0.000108149055,1.0,0.00014367295,1.0
18841,18841,0.00010795022,1.0,0.00014338733,1.0
18842,18842,0.000107748514,1.0,0.00014310409,1.0
18843,18843,0.00010754109,1.0,0.00014281846,1.0
18844,18844,0.00010733939,1.0,0.00014257766,1.0
18845,18845,0.00010717202,1.0,0.00014234018,1.0
18846,18846,0.00010700417,1.0,0.00014210463,1.0
18847,18847,0.00010683251,1.0,0.00014186288,1.0
18848,18848,0.00010665465,1.0,0.0001416564,1.0
18849,18849,0.000106483465,1.0,0.00014142085,1.0
18850,18850,0.000106293206,1.0,0.00014109469,1.0
18851,18851,0.000106090076,1.0,0.00014090347,1.0
18852,18852,0.00010594702,1.0,0.0001407075,1.0
18853,18853,0.00010576487,1.0,0.00014042854,1.0
18854,18854,0.00010554314,1.0,0.00014013625,1.0
18855,18855,0.000105346684,1.0,0.00013992454,1.0
18856,18856,0.00010519267,1.0,0.00013976097,1.0
18857,18857,0.00010505867,1.0,0.00013960696,1.0
18858,18858,0.000104907995,1.0,0.00013939811,1.0
18859,18859,0.00010472155,1.0,0.0001391759,1.0
18860,18860,0.0001046238,1.0,0.0001391039,1.0
18861,18861,0.00010457755,1.0,0.00013907386,1.0
18862,18862,0.0001045332,1.0,0.00013901902,1.0
18863,18863,0.00010447073,1.0,0.00013894081,1.0
18864,18864,0.00010439396,1.0,0.00013884736,1.0
18865,18865,0.000104304316,1.0,0.00013872434,1.0
18866,18866,0.00010419703,1.0,0.00013859702,1.0
18867,18867,0.000104081635,1.0,0.00013843727,1.0
18868,18868,0.00010396147,1.0,0.00013828851,1.0
18869,18869,0.000103862294,1.0,0.00013818551,1.0
18870,18870,0.00010377789,1.0,0.00013806486,1.0
18871,18871,0.00010369254,1.0,0.00013792324,1.0
18872,18872,0.000103620056,1.0,0.00013784076,1.0
18873,18873,0.00010355664,1.0,0.00013771726,1.0
18874,18874,0.00010346747,1.0,0.00013757516,1.0
18875,18875,0.0001033783,1.0,0.00013746691,1.0
18876,18876,0.00010328961,1.0,0.00013732673,1.0
18877,18877,0.0001032467,1.0,0.00013738108,1.0
18878,18878,0.00010328913,1.0,0.00013745404,1.0
18879,18879,0.000103342536,1.0,0.00013748789,1.0
18880,18880,0.0001033392,1.0,0.00013746454,1.0
18881,18881,0.00010331583,1.0,0.00013742877,1.0
18882,18882,0.00010329199,1.0,0.00013739063,1.0
18883,18883,0.000103255756,1.0,0.00013731814,1.0
18884,18884,0.00010319615,1.0,0.00013722897,1.0
18885,18885,0.00010312129,1.0,0.00013712407,1.0
18886,18886,0.00010308552,1.0,0.00013709212,1.0
18887,18887,0.000103057864,1.0,0.00013704062,1.0
18888,18888,0.00010302449,1.0,0.00013698054,1.0
18889,18889,0.00010301161,1.0,0.0001369672,1.0
18890,18890,0.000102990634,1.0,0.00013693095,1.0
18891,18891,0.00010297251,1.0,0.00013687325,1.0
18892,18892,0.00010292769,1.0,0.0001367941,1.0
18893,18893,0.000102870945,1.0,0.00013671399,1.0
18894,18894,0.000102808,1.0,0.00013662911,1.0
18895,18895,0.000102754595,1.0,0.00013653231,1.0
18896,18896,0.00010268498,1.0,0.0001364274,1.0
18897,18897,0.000102593425,1.0,0.00013630581,1.0
18898,18898,0.00010250378,1.0,0.00013617516,1.0
18899,18899,0.00010240555,1.0,0.00013603926,1.0
18900,18900,0.00010228253,1.0,0.00013586998,1.0
18901,18901,0.00010215664,1.0,0.00013569307,1.0
18902,18902,0.000102038866,1.0,0.00013552666,1.0
18903,18903,0.00010189677,1.0,0.00013534022,1.0
18904,18904,0.000101764206,1.0,0.00013515235,1.0
18905,18905,0.00010161067,1.0,0.00013496257,1.0
18906,18906,0.000101456644,1.0,0.0001347742,1.0
18907,18907,0.00010132504,1.0,0.00013461114,1.0
18908,18908,0.0001011839,1.0,0.00013443471,1.0
18909,18909,0.00010103274,1.0,0.00013424635,1.0
18910,18910,0.00010089112,1.0,0.0001340561,1.0
18911,18911,0.000100727564,1.0,0.0001338563,1.0
18912,18912,0.000100588324,1.0,0.00013364936,1.0
18913,18913,0.00010041953,1.0,0.0001334424,1.0
18914,18914,0.00010025788,1.0,0.00013324262,1.0
18915,18915,0.00010010911,1.0,0.00013304615,1.0
18916,18916,9.9975594e-05,1.0,0.0001328745,1.0
18917,18917,9.983731e-05,1.0,0.00013269663,1.0
18918,18918,9.96995e-05,1.0,0.00013252116,1.0
18919,18919,9.956742e-05,1.0,0.00013235475,1.0
18920,18920,9.9442484e-05,1.0,0.0001321783,1.0
18921,18921,9.93085e-05,1.0,0.00013200998,1.0
18922,18922,9.9184515e-05,1.0,0.00013188554,1.0
18923,18923,9.910489e-05,1.0,0.00013179732,1.0
18924,18924,9.900332e-05,1.0,0.00013169432,1.0
18925,18925,9.890891e-05,1.0,0.00013159275,1.0
18926,18926,9.883786e-05,1.0,0.000131526,1.0
18927,18927,9.878493e-05,1.0,0.00013147117,1.0
18928,18928,9.87239e-05,1.0,0.00013145494,1.0
18929,18929,9.870243e-05,1.0,0.0001314416,1.0
18930,18930,9.867621e-05,1.0,0.00013143016,1.0
18931,18931,9.865761e-05,1.0,0.00013141442,1.0
18932,18932,9.8636156e-05,1.0,0.00013139869,1.0
18933,18933,9.860897e-05,1.0,0.00013138438,1.0
18934,18934,9.8584176e-05,1.0,0.0001313696,1.0
18935,18935,9.856415e-05,1.0,0.00013135148,1.0
18936,18936,9.8528864e-05,1.0,0.00013132859,1.0
18937,18937,9.849883e-05,1.0,0.00013130951,1.0
18938,18938,9.8458775e-05,1.0,0.00013128424,1.0
18939,18939,9.841824e-05,1.0,0.00013125372,1.0
18940,18940,9.838915e-05,1.0,0.00013120747,1.0
18941,18941,9.834004e-05,1.0,0.0001311679,1.0
18942,18942,9.829951e-05,1.0,0.00013113022,1.0
18943,18943,9.825326e-05,1.0,0.0001310916,1.0
18944,18944,9.822751e-05,1.0,0.00013108445,1.0
18945,18945,9.823799e-05,1.0,0.00013114358,1.0
18946,18946,9.826661e-05,1.0,0.00013120651,1.0
18947,18947,9.829474e-05,1.0,0.0001312685,1.0
18948,18948,9.832097e-05,1.0,0.00013131714,1.0
18949,18949,9.833145e-05,1.0,0.0001313696,1.0
18950,18950,9.8332406e-05,1.0,0.00013140774,1.0
18951,18951,9.835053e-05,1.0,0.00013143873,1.0
18952,18952,9.835578e-05,1.0,0.00013146497,1.0
18953,18953,9.836007e-05,1.0,0.00013149691,1.0
18954,18954,9.834719e-05,1.0,0.00013149691,1.0
18955,18955,9.832669e-05,1.0,0.0001314912,1.0
18956,18956,9.8300465e-05,1.0,0.0001315136,1.0
18957,18957,9.829188e-05,1.0,0.00013152171,1.0
18958,18958,9.8280914e-05,1.0,0.00013151884,1.0
18959,18959,9.825278e-05,1.0,0.000131526,1.0
18960,18960,9.8219876e-05,1.0,0.00013150788,1.0
18961,18961,9.818602e-05,1.0,0.00013146782,1.0
18962,18962,9.813786e-05,1.0,0.00013142872,1.0
18963,18963,9.806586e-05,1.0,0.00013137102,1.0
18964,18964,9.7999575e-05,1.0,0.00013131762,1.0
18965,18965,9.7929485e-05,1.0,0.00013126756,1.0
18966,18966,9.7867494e-05,1.0,0.0001312108,1.0
18967,18967,9.7799784e-05,1.0,0.0001311388,1.0
18968,18968,9.770442e-05,1.0,0.00013104678,1.0
18969,18969,9.7609525e-05,1.0,0.00013093997,1.0
18970,18970,9.74989e-05,1.0,0.00013081933,1.0
18971,18971,9.737921e-05,1.0,0.00013068724,1.0
18972,18972,9.729052e-05,1.0,0.0001306305,1.0
18973,18973,9.720946e-05,1.0,0.00013054466,1.0
18974,18974,9.711934e-05,1.0,0.0001304555,1.0
18975,18975,9.703017e-05,1.0,0.0001303525,1.0
18976,18976,9.691239e-05,1.0,0.00013024521,1.0
18977,18977,9.679366e-05,1.0,0.00013010598,1.0
18978,18978,9.665919e-05,1.0,0.0001299491,1.0
18979,18979,9.65252e-05,1.0,0.00012977887,1.0
18980,18980,9.6373085e-05,1.0,0.00012959147,1.0
18981,18981,9.622861e-05,1.0,0.00012940646,1.0
18982,18982,9.608031e-05,1.0,0.00012922002,1.0
18983,18983,9.5940115e-05,1.0,0.00012901498,1.0
18984,18984,9.576083e-05,1.0,0.00012881232,1.0
18985,18985,9.557963e-05,1.0,0.00012856579,1.0
18986,18986,9.538317e-05,1.0,0.00012830258,1.0
18987,18987,9.515715e-05,1.0,0.0001280141,1.0
18988,18988,9.4894414e-05,1.0,0.0001277051,1.0
18989,18989,9.4645984e-05,1.0,0.00012737942,1.0
18990,18990,9.4378476e-05,1.0,0.0001270237,1.0
18991,18991,9.4112875e-05,1.0,0.00012668181,1.0
18992,18992,9.383012e-05,1.0,0.00012630702,1.0
18993,18993,9.353113e-05,1.0,0.00012591171,1.0
18994,18994,9.321547e-05,1.0,0.00012548876,1.0
18995,18995,9.287453e-05,1.0,0.00012503672,1.0
18996,18996,9.2525486e-05,1.0,0.0001245656,1.0
18997,18997,9.215689e-05,1.0,0.00012408257,1.0
18998,18998,9.1769696e-05,1.0,0.00012355948,1.0
18999,18999,9.1362e-05,1.0,0.00012299824,1.0
19000,19000,9.0940004e-05,1.0,0.00012242842,1.0
19001,19001,9.049988e-05,1.0,0.00012183667,1.0
19002,19002,9.004355e-05,1.0,0.000121207246,1.0
19003,19003,8.955956e-05,1.0,0.00012055684,1.0
19004,19004,8.9077e-05,1.0,0.000119905,1.0
19005,19005,8.857918e-05,1.0,0.000119249824,1.0
19006,19006,8.806515e-05,1.0,0.00011856127,1.0
19007,19007,8.757067e-05,1.0,0.00011794377,1.0
19008,19008,8.711291e-05,1.0,0.00011738062,1.0
19009,19009,8.6723805e-05,1.0,0.00011689282,1.0
19010,19010,8.63719e-05,1.0,0.00011641741,1.0
19011,19011,8.600664e-05,1.0,0.000115922936,1.0
19012,19012,8.560229e-05,1.0,0.000115408424,1.0
19013,19013,8.520603e-05,1.0,0.00011487532,1.0
19014,19014,8.480788e-05,1.0,0.000114327435,1.0
19015,19015,8.440066e-05,1.0,0.00011377097,1.0
19016,19016,8.397198e-05,1.0,0.00011319733,1.0
19017,19017,8.353568e-05,1.0,0.00011259843,1.0
19018,19018,8.30946e-05,1.0,0.00011198855,1.0
19019,19019,8.263779e-05,1.0,0.000111390116,1.0
19020,19020,8.22072e-05,1.0,0.000110825546,1.0
19021,19021,8.18038e-05,1.0,0.000110282905,1.0
19022,19022,8.138228e-05,1.0,0.000109704975,1.0
19023,19023,8.095837e-05,1.0,0.00010914231,1.0
19024,19024,8.055687e-05,1.0,0.00010861254,1.0
19025,19025,8.018494e-05,1.0,0.0001080885,1.0
19026,19026,7.979203e-05,1.0,0.00010756016,1.0
19027,19027,7.9402926e-05,1.0,0.00010702181,1.0
19028,19028,7.8996665e-05,1.0,0.000106486805,1.0
19029,19029,7.8599456e-05,1.0,0.00010593987,1.0
19030,19030,7.819796e-05,1.0,0.0001053958,1.0
19031,19031,7.780409e-05,1.0,0.00010484171,1.0
19032,19032,7.7391625e-05,1.0,0.00010430241,1.0
19033,19033,7.697439e-05,1.0,0.000103733546,1.0
19034,19034,7.6571945e-05,1.0,0.000103177554,1.0
19035,19035,7.613421e-05,1.0,0.000102602484,1.0
19036,19036,7.571459e-05,1.0,0.00010203362,1.0
19037,19037,7.527638e-05,1.0,0.00010143996,1.0
19038,19038,7.4841024e-05,1.0,0.00010085774,1.0
19039,19039,7.4428084e-05,1.0,0.00010028792,1.0
19040,19040,7.399464e-05,1.0,9.970999e-05,1.0
19041,19041,7.355738e-05,1.0,9.911156e-05,1.0
19042,19042,7.312823e-05,1.0,9.8513134e-05,1.0
19043,19043,7.267094e-05,1.0,9.793044e-05,1.0
19044,19044,7.223177e-05,1.0,9.735251e-05,1.0
19045,19045,7.1814065e-05,1.0,9.6811775e-05,1.0
19046,19046,7.142544e-05,1.0,9.629107e-05,1.0
19047,19047,7.102347e-05,1.0,9.57613e-05,1.0
19048,19048,7.065678e-05,1.0,9.536171e-05,1.0
19049,19049,7.033873e-05,1.0,9.495068e-05,1.0
19050,19050,7.002402e-05,1.0,9.452153e-05,1.0
19051,19051,6.973076e-05,1.0,9.41577e-05,1.0
19052,19052,6.945276e-05,1.0,9.382058e-05,1.0
19053,19053,6.918764e-05,1.0,9.347201e-05,1.0
19054,19054,6.891537e-05,1.0,9.310771e-05,1.0
19055,19055,6.863785e-05,1.0,9.275389e-05,1.0
19056,19056,6.836653e-05,1.0,9.238863e-05,1.0
19057,19057,6.8088055e-05,1.0,9.204245e-05,1.0
19058,19058,6.7831046e-05,1.0,9.17306e-05,1.0
19059,19059,6.760311e-05,1.0,9.14383e-05,1.0
19060,19060,6.737328e-05,1.0,9.114409e-05,1.0
19061,19061,6.714535e-05,1.0,9.0871814e-05,1.0
19062,19062,6.693888e-05,1.0,9.0594294e-05,1.0
19063,19063,6.672669e-05,1.0,9.0314395e-05,1.0
19064,19064,6.6506385e-05,1.0,9.002448e-05,1.0
19065,19065,6.629134e-05,1.0,8.977271e-05,1.0
19066,19066,6.61006e-05,1.0,8.952714e-05,1.0
19067,19067,6.5902714e-05,1.0,8.926726e-05,1.0
19068,19068,6.5703396e-05,1.0,8.9016445e-05,1.0
19069,19069,6.5508844e-05,1.0,8.87599e-05,1.0
19070,19070,6.531048e-05,1.0,8.8502886e-05,1.0
19071,19071,6.5109256e-05,1.0,8.822775e-05,1.0
19072,19072,6.490374e-05,1.0,8.800364e-05,1.0
19073,19073,6.472302e-05,1.0,8.778525e-05,1.0
19074,19074,6.4550404e-05,1.0,8.756114e-05,1.0
19075,19075,6.437493e-05,1.0,8.73127e-05,1.0
19076,19076,6.4205175e-05,1.0,8.707762e-05,1.0
19077,19077,6.401348e-05,1.0,8.6843975e-05,1.0
19078,19078,6.3820364e-05,1.0,8.6595064e-05,1.0
19079,19079,6.3623906e-05,1.0,8.6339474e-05,1.0
19080,19080,6.341267e-05,1.0,8.607627e-05,1.0
19081,19081,6.32124e-05,1.0,8.5807806e-05,1.0
19082,19082,6.299639e-05,1.0,8.5533145e-05,1.0
19083,19083,6.2784675e-05,1.0,8.5245614e-05,1.0
19084,19084,6.25701e-05,1.0,8.494902e-05,1.0
19085,19085,6.2352185e-05,1.0,8.466101e-05,1.0
19086,19086,6.211901e-05,1.0,8.43606e-05,1.0
19087,19087,6.189251e-05,1.0,8.404017e-05,1.0
19088,19088,6.165075e-05,1.0,8.372069e-05,1.0
19089,19089,6.14214e-05,1.0,8.340026e-05,1.0
19090,19090,6.116581e-05,1.0,8.307219e-05,1.0
19091,19091,6.091452e-05,1.0,8.272839e-05,1.0
19092,19092,6.066704e-05,1.0,8.237171e-05,1.0
19093,19093,6.04229e-05,1.0,8.207369e-05,1.0
19094,19094,6.0188297e-05,1.0,8.175374e-05,1.0
19095,19095,5.993748e-05,1.0,8.1426624e-05,1.0
19096,19096,5.9700014e-05,1.0,8.1100465e-05,1.0
19097,19097,5.9470178e-05,1.0,8.0806734e-05,1.0
19098,19098,5.925608e-05,1.0,8.0513004e-05,1.0
19099,19099,5.9033875e-05,1.0,8.020258e-05,1.0
19100,19100,5.880499e-05,1.0,7.991124e-05,1.0
19101,19101,5.858183e-05,1.0,7.961798e-05,1.0
19102,19102,5.8367255e-05,1.0,7.932568e-05,1.0
19103,19103,5.816746e-05,1.0,7.906962e-05,1.0
19104,19104,5.7954316e-05,1.0,7.880974e-05,1.0
19105,19105,5.7773115e-05,1.0,7.853318e-05,1.0
19106,19106,5.7568075e-05,1.0,7.8243735e-05,1.0
19107,19107,5.736256e-05,1.0,7.796717e-05,1.0
19108,19108,5.714703e-05,1.0,7.767439e-05,1.0
19109,19109,5.6921486e-05,1.0,7.7375895e-05,1.0
19110,19110,5.6697372e-05,1.0,7.705784e-05,1.0
19111,19111,5.647898e-05,1.0,7.675028e-05,1.0
19112,19112,5.626202e-05,1.0,7.645083e-05,1.0
19113,19113,5.6035522e-05,1.0,7.613468e-05,1.0
19114,19114,5.5811885e-05,1.0,7.58152e-05,1.0
19115,19115,5.5581095e-05,1.0,7.5525284e-05,1.0
19116,19116,5.5357934e-05,1.0,7.522011e-05,1.0
19117,19117,5.51343e-05,1.0,7.4902535e-05,1.0
19118,19118,5.491448e-05,1.0,7.4615e-05,1.0
19119,19119,5.4718974e-05,1.0,7.4328906e-05,1.0
19120,19120,5.4502965e-05,1.0,7.4012285e-05,1.0
19121,19121,5.4289343e-05,1.0,7.370186e-05,1.0
19122,19122,5.4063323e-05,1.0,7.339907e-05,1.0
19123,19123,5.3838732e-05,1.0,7.309771e-05,1.0
19124,19124,5.362988e-05,1.0,7.280064e-05,1.0
19125,19125,5.3425792e-05,1.0,7.2501185e-05,1.0
19126,19126,5.3230764e-05,1.0,7.222557e-05,1.0
19127,19127,5.304909e-05,1.0,7.1958544e-05,1.0
19128,19128,5.2855972e-05,1.0,7.1691036e-05,1.0
19129,19129,5.2664283e-05,1.0,7.140923e-05,1.0
19130,19130,5.246449e-05,1.0,7.1116454e-05,1.0
19131,19131,5.2255156e-05,1.0,7.0806986e-05,1.0
19132,19132,5.204964e-05,1.0,7.0503236e-05,1.0
19133,19133,5.1836494e-05,1.0,7.017565e-05,1.0
19134,19134,5.1605704e-05,1.0,6.9867136e-05,1.0
19135,19135,5.1378254e-05,1.0,6.954336e-05,1.0
19136,19136,5.11508e-05,1.0,6.921864e-05,1.0
19137,19137,5.0931932e-05,1.0,6.8882466e-05,1.0
19138,19138,5.0719264e-05,1.0,6.8566325e-05,1.0
19139,19139,5.049372e-05,1.0,6.8249705e-05,1.0
19140,19140,5.0268176e-05,1.0,6.791639e-05,1.0
19141,19141,5.0042632e-05,1.0,6.75726e-05,1.0
19142,19142,4.979277e-05,1.0,6.724358e-05,1.0
19143,19143,4.956055e-05,1.0,6.6903114e-05,1.0
19144,19144,4.9321177e-05,1.0,6.656266e-05,1.0
19145,19145,4.9093247e-05,1.0,6.6226006e-05,1.0
19146,19146,4.8861028e-05,1.0,6.5893175e-05,1.0
19147,19147,4.8621656e-05,1.0,6.5560824e-05,1.0
19148,19148,4.837561e-05,1.0,6.523943e-05,1.0
19149,19149,4.814816e-05,1.0,6.4911845e-05,1.0
19150,19150,4.791737e-05,1.0,6.4566615e-05,1.0
19151,19151,4.7668458e-05,1.0,6.422615e-05,1.0
19152,19152,4.744816e-05,1.0,6.390333e-05,1.0
19153,19153,4.7228816e-05,1.0,6.361008e-05,1.0
19154,19154,4.704571e-05,1.0,6.336403e-05,1.0
19155,19155,4.6880723e-05,1.0,6.311179e-05,1.0
19156,19156,4.6698573e-05,1.0,6.285763e-05,1.0
19157,19157,4.6538356e-05,1.0,6.2606814e-05,1.0
19158,19158,4.63686e-05,1.0,6.2388426e-05,1.0
19159,19159,4.6202185e-05,1.0,6.2161445e-05,1.0
19160,19160,4.604197e-05,1.0,6.193114e-05,1.0
19161,19161,4.5868877e-05,1.0,6.168604e-05,1.0
19162,19162,4.5697216e-05,1.0,6.143332e-05,1.0
19163,19163,4.552603e-05,1.0,6.119871e-05,1.0
19164,19164,4.536152e-05,1.0,6.0945036e-05,1.0
19165,19165,4.5186043e-05,1.0,6.0704235e-05,1.0
19166,19166,4.500294e-05,1.0,6.0438637e-05,1.0
19167,19167,4.4798377e-05,1.0,6.017304e-05,1.0
19168,19168,4.460764e-05,1.0,5.9892656e-05,1.0
19169,19169,4.440403e-05,1.0,5.9597496e-05,1.0
19170,19170,4.419184e-05,1.0,5.9303762e-05,1.0
19171,19171,4.3981556e-05,1.0,5.899811e-05,1.0
19172,19172,4.375887e-05,1.0,5.868149e-05,1.0
19173,19173,4.3522836e-05,1.0,5.8365826e-05,1.0
19174,19174,4.3291093e-05,1.0,5.8029655e-05,1.0
19175,19175,4.305935e-05,1.0,5.7671074e-05,1.0
19176,19176,4.2819025e-05,1.0,5.7336332e-05,1.0
19177,19177,4.259491e-05,1.0,5.7046895e-05,1.0
19178,19178,4.238272e-05,1.0,5.6752207e-05,1.0
19179,19179,4.2168143e-05,1.0,5.6463243e-05,1.0
19180,19180,4.196644e-05,1.0,5.6153778e-05,1.0
19181,19181,4.173422e-05,1.0,5.583477e-05,1.0
19182,19182,4.1509153e-05,1.0,5.550194e-05,1.0
19183,19183,4.125786e-05,1.0,5.515814e-05,1.0
19184,19184,4.101658e-05,1.0,5.4830554e-05,1.0
19185,19185,4.077721e-05,1.0,5.4484848e-05,1.0
19186,19186,4.0520194e-05,1.0,5.412245e-05,1.0
19187,19187,4.0278912e-05,1.0,5.376673e-05,1.0
19188,19188,4.002762e-05,1.0,5.341864e-05,1.0
19189,19189,3.978348e-05,1.0,5.3033833e-05,1.0
19190,19190,3.9509297e-05,1.0,5.262709e-05,1.0
19191,19191,3.9209368e-05,1.0,5.2213196e-05,1.0
19192,19192,3.88999e-05,1.0,5.1789288e-05,1.0
19193,19193,3.86076e-05,1.0,5.138302e-05,1.0
19194,19194,3.830576e-05,1.0,5.0975326e-05,1.0
19195,19195,3.800106e-05,1.0,5.0551895e-05,1.0
19196,19196,3.7703994e-05,1.0,5.0140385e-05,1.0
19197,19197,3.7399772e-05,1.0,4.9692633e-05,1.0
19198,19198,3.7064554e-05,1.0,4.9236776e-05,1.0
19199,19199,3.674841e-05,1.0,4.8796657e-05,1.0
19200,19200,3.6434176e-05,1.0,4.836035e-05,1.0
19201,19201,3.6128047e-05,1.0,4.7910216e-05,1.0
19202,19202,3.580904e-05,1.0,4.745722e-05,1.0
19203,19203,3.5470963e-05,1.0,4.699135e-05,1.0
19204,19204,3.5140038e-05,1.0,4.6526435e-05,1.0
19205,19205,3.480673e-05,1.0,4.6082976e-05,1.0
19206,19206,3.4517765e-05,1.0,4.570294e-05,1.0
19207,19207,3.4246445e-05,1.0,4.5341018e-05,1.0
19208,19208,3.398228e-05,1.0,4.494858e-05,1.0
19209,19209,3.36833e-05,1.0,4.4549943e-05,1.0
19210,19210,3.3361914e-05,1.0,4.4140343e-05,1.0
19211,19211,3.3092976e-05,1.0,4.379368e-05,1.0
19212,19212,3.2841206e-05,1.0,4.3462755e-05,1.0
19213,19213,3.25985e-05,1.0,4.3111326e-05,1.0
19214,19214,3.233433e-05,1.0,4.2736534e-05,1.0
19215,19215,3.2036307e-05,1.0,4.233456e-05,1.0
19216,19216,3.1742573e-05,1.0,4.1978838e-05,1.0
19217,19217,3.145647e-05,1.0,4.1602612e-05,1.0
19218,19218,3.12109e-05,1.0,4.124737e-05,1.0
19219,19219,3.0941486e-05,1.0,4.0926458e-05,1.0
19220,19220,3.0714036e-05,1.0,4.063082e-05,1.0
19221,19221,3.0517578e-05,1.0,4.0433886e-05,1.0
19222,19222,3.0354502e-05,1.0,4.0207866e-05,1.0
19223,19223,3.0181409e-05,1.0,3.9964678e-05,1.0
19224,19224,2.9996874e-05,1.0,3.9737228e-05,1.0
19225,19225,2.9825213e-05,1.0,3.9491657e-05,1.0
19226,19226,2.9633047e-05,1.0,3.929186e-05,1.0
19227,19227,2.945471e-05,1.0,3.9079667e-05,1.0
19228,19228,2.9277326e-05,1.0,3.8847447e-05,1.0
19229,19229,2.9098988e-05,1.0,3.86529e-05,1.0
19230,19230,2.8955461e-05,1.0,3.846884e-05,1.0
19231,19231,2.8825762e-05,1.0,3.829098e-05,1.0
19232,19232,2.8712751e-05,1.0,3.815556e-05,1.0
19233,19233,2.86088e-05,1.0,3.8038732e-05,1.0
19234,19234,2.8519155e-05,1.0,3.7946225e-05,1.0
19235,19235,2.844906e-05,1.0,3.7845613e-05,1.0
19236,19236,2.837515e-05,1.0,3.7762642e-05,1.0
19237,19237,2.8305532e-05,1.0,3.766537e-05,1.0
19238,19238,2.8232576e-05,1.0,3.7611488e-05,1.0
19239,19239,2.8169634e-05,1.0,3.754902e-05,1.0
19240,19240,2.8125763e-05,1.0,3.7486556e-05,1.0
19241,19241,2.8071881e-05,1.0,3.7414553e-05,1.0
19242,19242,2.8014661e-05,1.0,3.7356855e-05,1.0
19243,19243,2.7964594e-05,1.0,3.7298203e-05,1.0
19244,19244,2.792883e-05,1.0,3.7245274e-05,1.0
19245,19245,2.7900696e-05,1.0,3.720999e-05,1.0
19246,19246,2.785778e-05,1.0,3.7174228e-05,1.0
19247,19247,2.7799131e-05,1.0,3.7127975e-05,1.0
19248,19248,2.7760507e-05,1.0,3.7088397e-05,1.0
19249,19249,2.7717591e-05,1.0,3.705025e-05,1.0
19250,19250,2.7690889e-05,1.0,3.7036898e-05,1.0
19251,19251,2.7673723e-05,1.0,3.700972e-05,1.0
19252,19252,2.7650358e-05,1.0,3.6983016e-05,1.0
19253,19253,2.762127e-05,1.0,3.695679e-05,1.0
19254,19254,2.7586939e-05,1.0,3.693104e-05,1.0
19255,19255,2.7548791e-05,1.0,3.689337e-05,1.0
19256,19256,2.7516844e-05,1.0,3.686142e-05,1.0
19257,19257,2.7482034e-05,1.0,3.6826612e-05,1.0
19258,19258,2.7448656e-05,1.0,3.6799433e-05,1.0
19259,19259,2.74148e-05,1.0,3.676653e-05,1.0
19260,19260,2.7379514e-05,1.0,3.6732676e-05,1.0
19261,19261,2.7338983e-05,1.0,3.6695004e-05,1.0
19262,19262,2.7316095e-05,1.0,3.6671165e-05,1.0
19263,19263,2.7281285e-05,1.0,3.6637786e-05,1.0
19264,19264,2.7253629e-05,1.0,3.6596775e-05,1.0
19265,19265,2.722168e-05,1.0,3.656292e-05,1.0
19266,19266,2.7188302e-05,1.0,3.6535264e-05,1.0
19267,19267,2.7159693e-05,1.0,3.6493304e-05,1.0
19268,19268,2.7104856e-05,1.0,3.6459925e-05,1.0
19269,19269,2.7062417e-05,1.0,3.6426547e-05,1.0
19270,19270,2.7022363e-05,1.0,3.637457e-05,1.0
19271,19271,2.6978494e-05,1.0,3.633547e-05,1.0
19272,19272,2.6945116e-05,1.0,3.629637e-05,1.0
19273,19273,2.6916028e-05,1.0,3.626013e-05,1.0
19274,19274,2.689171e-05,1.0,3.6221507e-05,1.0
19275,19275,2.6844502e-05,1.0,3.617239e-05,1.0
19276,19276,2.6803018e-05,1.0,3.612757e-05,1.0
19277,19277,2.6764394e-05,1.0,3.6081317e-05,1.0
19278,19278,2.670622e-05,1.0,3.602505e-05,1.0
19279,19279,2.666092e-05,1.0,3.5962585e-05,1.0
19280,19280,2.6613237e-05,1.0,3.5892965e-05,1.0
19281,19281,2.655983e-05,1.0,3.582239e-05,1.0
19282,19282,2.6502134e-05,1.0,3.575659e-05,1.0
19283,19283,2.6437283e-05,1.0,3.56884e-05,1.0
19284,19284,2.6392938e-05,1.0,3.563452e-05,1.0
19285,19285,2.6348116e-05,1.0,3.559065e-05,1.0
19286,19286,2.6308539e-05,1.0,3.554583e-05,1.0
19287,19287,2.626753e-05,1.0,3.551245e-05,1.0
19288,19288,2.6242735e-05,1.0,3.5508157e-05,1.0
19289,19289,2.6224137e-05,1.0,3.5482408e-05,1.0
19290,19290,2.6201249e-05,1.0,3.5469056e-05,1.0
19291,19291,2.6191712e-05,1.0,3.545666e-05,1.0
19292,19292,2.6167394e-05,1.0,3.5445217e-05,1.0
19293,19293,2.6135445e-05,1.0,3.54085e-05,1.0
19294,19294,2.611208e-05,1.0,3.5387042e-05,1.0
19295,19295,2.6082993e-05,1.0,3.5354617e-05,1.0
19296,19296,2.6040556e-05,1.0,3.531647e-05,1.0
19297,19297,2.600813e-05,1.0,3.527689e-05,1.0
19298,19298,2.5975229e-05,1.0,3.523016e-05,1.0
19299,19299,2.5925161e-05,1.0,3.518629e-05,1.0
19300,19300,2.5889874e-05,1.0,3.5140038e-05,1.0
19301,19301,2.5849344e-05,1.0,3.508997e-05,1.0
19302,19302,2.5799753e-05,1.0,3.503418e-05,1.0
19303,19303,2.5756837e-05,1.0,3.4975055e-05,1.0
19304,19304,2.5710584e-05,1.0,3.4941197e-05,1.0
19305,19305,2.5680067e-05,1.0,3.4903052e-05,1.0
19306,19306,2.5645257e-05,1.0,3.485203e-05,1.0
19307,19307,2.5597574e-05,1.0,3.4812452e-05,1.0
19308,19308,2.5549412e-05,1.0,3.476143e-05,1.0
19309,19309,2.550173e-05,1.0,3.471804e-05,1.0
19310,19310,2.545643e-05,1.0,3.4677032e-05,1.0
19311,19311,2.5415422e-05,1.0,3.463793e-05,1.0
19312,19312,2.5375844e-05,1.0,3.459692e-05,1.0
19313,19313,2.5334359e-05,1.0,3.455019e-05,1.0
19314,19314,2.5292398e-05,1.0,3.449202e-05,1.0
19315,19315,2.524233e-05,1.0,3.4440996e-05,1.0
19316,19316,2.5193693e-05,1.0,3.4383775e-05,1.0
19317,19317,2.5152685e-05,1.0,3.4326556e-05,1.0
19318,19318,2.5090696e-05,1.0,3.4270288e-05,1.0
19319,19319,2.5032998e-05,1.0,3.4200195e-05,1.0
19320,19320,2.4981024e-05,1.0,3.412962e-05,1.0
19321,19321,2.4924757e-05,1.0,3.40662e-05,1.0
19322,19322,2.4866105e-05,1.0,3.399277e-05,1.0
19323,19323,2.48065e-05,1.0,3.3932687e-05,1.0
19324,19324,2.4754048e-05,1.0,3.3878805e-05,1.0
19325,19325,2.4696352e-05,1.0,3.3816817e-05,1.0
19326,19326,2.4643423e-05,1.0,3.375149e-05,1.0
19327,19327,2.4589539e-05,1.0,3.3690932e-05,1.0
19328,19328,2.4534704e-05,1.0,3.3626082e-05,1.0
19329,19329,2.4477484e-05,1.0,3.3554556e-05,1.0
19330,19330,2.4412633e-05,1.0,3.348446e-05,1.0
19331,19331,2.4342062e-05,1.0,3.3409597e-05,1.0
19332,19332,2.4286748e-05,1.0,3.3326152e-05,1.0
19333,19333,2.4222853e-05,1.0,3.3248903e-05,1.0
19334,19334,2.4147988e-05,1.0,3.316832e-05,1.0
19335,19335,2.4085999e-05,1.0,3.308201e-05,1.0
19336,19336,2.4008275e-05,1.0,3.2999516e-05,1.0
19337,19337,2.3927212e-05,1.0,3.29175e-05,1.0
19338,19338,2.3849012e-05,1.0,3.2821656e-05,1.0
19339,19339,2.3777486e-05,1.0,3.2731536e-05,1.0
19340,19340,2.3700715e-05,1.0,3.2632353e-05,1.0
19341,19341,2.3618699e-05,1.0,3.2549382e-05,1.0
19342,19342,2.3550034e-05,1.0,3.245497e-05,1.0
19343,19343,2.3474218e-05,1.0,3.2357217e-05,1.0
19344,19344,2.3403169e-05,1.0,3.226185e-05,1.0
19345,19345,2.3324968e-05,1.0,3.2167438e-05,1.0
19346,19346,2.3255827e-05,1.0,3.2072545e-05,1.0
19347,19347,2.3168564e-05,1.0,3.197575e-05,1.0
19348,19348,2.309847e-05,1.0,3.1875134e-05,1.0
19349,19349,2.3021223e-05,1.0,3.178215e-05,1.0
19350,19350,2.293253e-05,1.0,3.1685355e-05,1.0
19351,19351,2.2864342e-05,1.0,3.157282e-05,1.0
19352,19352,2.2793294e-05,1.0,3.1466487e-05,1.0
19353,19353,2.2699358e-05,1.0,3.136349e-05,1.0
19354,19354,2.2626878e-05,1.0,3.126383e-05,1.0
19355,19355,2.2550106e-05,1.0,3.1159878e-05,1.0
19356,19356,2.2459508e-05,1.0,3.1050684e-05,1.0
19357,19357,2.2376538e-05,1.0,3.093338e-05,1.0
19358,19358,2.2288323e-05,1.0,3.083706e-05,1.0
19359,19359,2.2186758e-05,1.0,3.072214e-05,1.0
19360,19360,2.2096157e-05,1.0,3.0603886e-05,1.0
19361,19361,2.2006512e-05,1.0,3.0491354e-05,1.0
19362,19362,2.1907808e-05,1.0,3.03607e-05,1.0
19363,19363,2.1815302e-05,1.0,3.0243875e-05,1.0
19364,19364,2.1731377e-05,1.0,3.0116084e-05,1.0
19365,19365,2.1631242e-05,1.0,2.9997827e-05,1.0
19366,19366,2.1540644e-05,1.0,2.9872896e-05,1.0
19367,19367,2.1453381e-05,1.0,2.9747487e-05,1.0
19368,19368,2.1368505e-05,1.0,2.963114e-05,1.0
19369,19369,2.1269323e-05,1.0,2.9504778e-05,1.0
19370,19370,2.1168233e-05,1.0,2.9380322e-05,1.0
19371,19371,2.1080496e-05,1.0,2.9241086e-05,1.0
19372,19372,2.0978452e-05,1.0,2.9123785e-05,1.0
19373,19373,2.08807e-05,1.0,2.9005529e-05,1.0
19374,19374,2.0787716e-05,1.0,2.8883935e-05,1.0
19375,19375,2.0703794e-05,1.0,2.877331e-05,1.0
19376,19376,2.06275e-05,1.0,2.8663637e-05,1.0
19377,19377,2.0543575e-05,1.0,2.8558732e-05,1.0
19378,19378,2.046299e-05,1.0,2.8452874e-05,1.0
19379,19379,2.038765e-05,1.0,2.8348448e-05,1.0
19380,19380,2.0313264e-05,1.0,2.8238297e-05,1.0
19381,19381,2.0216943e-05,1.0,2.813244e-05,1.0
19382,19382,2.0138741e-05,1.0,2.8021337e-05,1.0
19383,19383,2.0043373e-05,1.0,2.7903558e-05,1.0
19384,19384,1.9953251e-05,1.0,2.779007e-05,1.0
19385,19385,1.9867897e-05,1.0,2.7665139e-05,1.0
19386,19386,1.9773961e-05,1.0,2.7542115e-05,1.0
19387,19387,1.9682408e-05,1.0,2.7418615e-05,1.0
19388,19388,1.9597055e-05,1.0,2.7309896e-05,1.0
19389,19389,1.949215e-05,1.0,2.7185919e-05,1.0
19390,19390,1.9405366e-05,1.0,2.7073385e-05,1.0
19391,19391,1.9319059e-05,1.0,2.6946069e-05,1.0
19392,19392,1.9222738e-05,1.0,2.681494e-05,1.0
19393,19393,1.9124986e-05,1.0,2.6696207e-05,1.0
19394,19394,1.9047739e-05,1.0,2.657795e-05,1.0
19395,19395,1.897049e-05,1.0,2.6455404e-05,1.0
19396,19396,1.887083e-05,1.0,2.6328089e-05,1.0
19397,19397,1.8780232e-05,1.0,2.620554e-05,1.0
19398,19398,1.8695831e-05,1.0,2.6091577e-05,1.0
19399,19399,1.8612862e-05,1.0,2.597952e-05,1.0
19400,19400,1.8527986e-05,1.0,2.5859834e-05,1.0
19401,19401,1.8446923e-05,1.0,2.5742533e-05,1.0
19402,19402,1.8361568e-05,1.0,2.5633813e-05,1.0
19403,19403,1.828146e-05,1.0,2.5523186e-05,1.0
19404,19404,1.8194676e-05,1.0,2.5405408e-05,1.0
19405,19405,1.8112183e-05,1.0,2.5291922e-05,1.0
19406,19406,1.8024446e-05,1.0,2.5170328e-05,1.0
19407,19407,1.7949582e-05,1.0,2.5061132e-05,1.0
19408,19408,1.7864704e-05,1.0,2.494526e-05,1.0
19409,19409,1.7781735e-05,1.0,2.483225e-05,1.0
19410,19410,1.7688752e-05,1.0,2.4708272e-05,1.0
19411,19411,1.7591954e-05,1.0,2.4580957e-05,1.0
19412,19412,1.7512799e-05,1.0,2.4471285e-05,1.0
19413,19413,1.7426491e-05,1.0,2.4353505e-05,1.0
19414,19414,1.7343522e-05,1.0,2.4241448e-05,1.0
19415,19415,1.726389e-05,1.0,2.4122715e-05,1.0
19416,19416,1.7172337e-05,1.0,2.399683e-05,1.0
19417,19417,1.710415e-05,1.0,2.3886205e-05,1.0
19418,19418,1.7010212e-05,1.0,2.3765566e-05,1.0
19419,19419,1.6921043e-05,1.0,2.3665429e-05,1.0
19420,19420,1.6842843e-05,1.0,2.3542405e-05,1.0
19421,19421,1.6759397e-05,1.0,2.3429871e-05,1.0
19422,19422,1.6690732e-05,1.0,2.3320676e-05,1.0
19423,19423,1.660204e-05,1.0,2.3203851e-05,1.0
19424,19424,1.651907e-05,1.0,2.3100854e-05,1.0
19425,19425,1.6448976e-05,1.0,2.300024e-05,1.0
19426,19426,1.6361713e-05,1.0,2.2892476e-05,1.0
19427,19427,1.6279222e-05,1.0,2.2786619e-05,1.0
19428,19428,1.6203881e-05,1.0,2.2681714e-05,1.0
19429,19429,1.6130449e-05,1.0,2.258587e-05,1.0
19430,19430,1.6052247e-05,1.0,2.2468568e-05,1.0
19431,19431,1.5964986e-05,1.0,2.2345544e-05,1.0
19432,19432,1.589203e-05,1.0,2.2243024e-05,1.0
19433,19433,1.5824795e-05,1.0,2.2132397e-05,1.0
19434,19434,1.5730859e-05,1.0,2.2027494e-05,1.0
19435,19435,1.565075e-05,1.0,2.1917343e-05,1.0
19436,19436,1.5580177e-05,1.0,2.179909e-05,1.0
19437,19437,1.549387e-05,1.0,2.1689893e-05,1.0
19438,19438,1.5414238e-05,1.0,2.158928e-05,1.0
19439,19439,1.53327e-05,1.0,2.1482945e-05,1.0
19440,19440,1.5254498e-05,1.0,2.1390915e-05,1.0
19441,19441,1.5169621e-05,1.0,2.1275999e-05,1.0
19442,19442,1.5092851e-05,1.0,2.1153928e-05,1.0
19443,19443,1.50117885e-05,1.0,2.1048547e-05,1.0
19444,19444,1.4932156e-05,1.0,2.094698e-05,1.0
19445,19445,1.4854909e-05,1.0,2.0846845e-05,1.0
19446,19446,1.4781953e-05,1.0,2.0734788e-05,1.0
19447,19447,1.4698506e-05,1.0,2.0625115e-05,1.0
19448,19448,1.462555e-05,1.0,2.0512105e-05,1.0
19449,19449,1.4552117e-05,1.0,2.0404339e-05,1.0
19450,19450,1.4477254e-05,1.0,2.0289423e-05,1.0
19451,19451,1.4394761e-05,1.0,2.0182133e-05,1.0
19452,19452,1.431942e-05,1.0,2.0080091e-05,1.0
19453,19453,1.4234543e-05,1.0,1.9968034e-05,1.0
19454,19454,1.4162541e-05,1.0,1.9871713e-05,1.0
19455,19455,1.4073373e-05,1.0,1.9753457e-05,1.0
19456,19456,1.3989449e-05,1.0,1.9648076e-05,1.0
19457,19457,1.39150625e-05,1.0,1.9540788e-05,1.0
19458,19458,1.3826848e-05,1.0,1.9430638e-05,1.0
19459,19459,1.37457855e-05,1.0,1.9312383e-05,1.0
19460,19460,1.3661385e-05,1.0,1.9207955e-05,1.0
19461,19461,1.3597489e-05,1.0,1.9109726e-05,1.0
19462,19462,1.3520718e-05,1.0,1.9001485e-05,1.0
19463,19463,1.3444424e-05,1.0,1.8880368e-05,1.0
19464,19464,1.338625e-05,1.0,1.878214e-05,1.0
19465,19465,1.3314248e-05,1.0,1.8680097e-05,1.0
19466,19466,1.3251783e-05,1.0,1.8590928e-05,1.0
19467,19467,1.316929e-05,1.0,1.8481733e-05,1.0
19468,19468,1.309681e-05,1.0,1.8406392e-05,1.0
19469,19469,1.3027192e-05,1.0,1.8314362e-05,1.0
19470,19470,1.2965203e-05,1.0,1.8226625e-05,1.0
19471,19471,1.2902738e-05,1.0,1.8135072e-05,1.0
19472,19472,1.2844086e-05,1.0,1.8057348e-05,1.0
19473,19473,1.277876e-05,1.0,1.7969132e-05,1.0
19474,19474,1.2721539e-05,1.0,1.7874241e-05,1.0
19475,19475,1.26638415e-05,1.0,1.7787457e-05,1.0
19476,19476,1.260233e-05,1.0,1.7694474e-05,1.0
19477,19477,1.252699e-05,1.0,1.7604352e-05,1.0
19478,19478,1.2452603e-05,1.0,1.7520906e-05,1.0
19479,19479,1.23972895e-05,1.0,1.744318e-05,1.0
19480,19480,1.2339593e-05,1.0,1.7357826e-05,1.0
19481,19481,1.2277127e-05,1.0,1.7275333e-05,1.0
19482,19482,1.2204171e-05,1.0,1.7187596e-05,1.0
19483,19483,1.2148857e-05,1.0,1.7097474e-05,1.0
19484,19484,1.2093545e-05,1.0,1.702118e-05,1.0
19485,19485,1.2032033e-05,1.0,1.6938688e-05,1.0
19486,19486,1.1971474e-05,1.0,1.6868114e-05,1.0
19487,19487,1.1918069e-05,1.0,1.679182e-05,1.0
19488,19488,1.1852741e-05,1.0,1.6718388e-05,1.0
19489,19489,1.1806012e-05,1.0,1.6638756e-05,1.0
19490,19490,1.1748314e-05,1.0,1.655102e-05,1.0
19491,19491,1.1688233e-05,1.0,1.6466618e-05,1.0
19492,19492,1.1625767e-05,1.0,1.6377926e-05,1.0
19493,19493,1.1567593e-05,1.0,1.6287804e-05,1.0
19494,19494,1.1508465e-05,1.0,1.6195774e-05,1.0
19495,19495,1.1449338e-05,1.0,1.611805e-05,1.0
19496,19496,1.13925935e-05,1.0,1.6034604e-05,1.0
19497,19497,1.1332512e-05,1.0,1.5969277e-05,1.0
19498,19498,1.1284352e-05,1.0,1.5889169e-05,1.0
19499,19499,1.1223794e-05,1.0,1.5808106e-05,1.0
19500,19500,1.1159897e-05,1.0,1.5729905e-05,1.0
19501,19501,1.1104585e-05,1.0,1.5648842e-05,1.0
19502,19502,1.1052132e-05,1.0,1.5567304e-05,1.0
19503,19503,1.0998727e-05,1.0,1.549244e-05,1.0
19504,19504,1.0935784e-05,1.0,1.54109e-05,1.0
19505,19505,1.087904e-05,1.0,1.532221e-05,1.0
19506,19506,1.0832787e-05,1.0,1.5241623e-05,1.0
19507,19507,1.0770798e-05,1.0,1.5170098e-05,1.0
19508,19508,1.0717869e-05,1.0,1.5088082e-05,1.0
19509,19509,1.0661603e-05,1.0,1.5013218e-05,1.0
19510,19510,1.0600091e-05,1.0,1.4937878e-05,1.0
19511,19511,1.05443005e-05,1.0,1.4870644e-05,1.0
19512,19512,1.046753e-05,1.0,1.4790536e-05,1.0
19513,19513,1.04131705e-05,1.0,1.4715195e-05,1.0
19514,19514,1.0360718e-05,1.0,1.4644147e-05,1.0
19515,19515,1.0303498e-05,1.0,1.4575959e-05,1.0
19516,19516,1.0260583e-05,1.0,1.4510632e-05,1.0
19517,19517,1.0217667e-05,1.0,1.4446736e-05,1.0
19518,19518,1.0166169e-05,1.0,1.4369965e-05,1.0
19519,19519,1.0118485e-05,1.0,1.4304638e-05,1.0
19520,19520,1.0064602e-05,1.0,1.4239312e-05,1.0
19521,19521,1.0012151e-05,1.0,1.4166832e-05,1.0
19522,19522,9.957314e-06,1.0,1.4098645e-05,1.0
19523,19523,9.902955e-06,1.0,1.40271195e-05,1.0
19524,19524,9.862423e-06,1.0,1.3967038e-05,1.0
19525,19525,9.815217e-06,1.0,1.3896466e-05,1.0
19526,19526,9.767533e-06,1.0,1.3836385e-05,1.0
19527,19527,9.7107895e-06,1.0,1.3772012e-05,1.0
19528,19528,9.661198e-06,1.0,1.3703824e-05,1.0
19529,19529,9.614945e-06,1.0,1.3643742e-05,1.0
19530,19530,9.570599e-06,1.0,1.3579846e-05,1.0
19531,19531,9.522439e-06,1.0,1.3521195e-05,1.0
19532,19532,9.47094e-06,1.0,1.3454915e-05,1.0
19533,19533,9.4146735e-06,1.0,1.33914955e-05,1.0
19534,19534,9.3607905e-06,1.0,1.333046e-05,1.0
19535,19535,9.313584e-06,1.0,1.3270379e-05,1.0
19536,19536,9.265424e-06,1.0,1.3206482e-05,1.0
19537,19537,9.224892e-06,1.0,1.31526e-05,1.0
19538,19538,9.181023e-06,1.0,1.3086797e-05,1.0
19539,19539,9.137154e-06,1.0,1.3002873e-05,1.0
19540,19540,9.080887e-06,1.0,1.29385e-05,1.0
19541,19541,9.037019e-06,1.0,1.2870789e-05,1.0
19542,19542,8.989811e-06,1.0,1.281786e-05,1.0
19543,19543,8.938313e-06,1.0,1.2752534e-05,1.0
19544,19544,8.8911065e-06,1.0,1.2696743e-05,1.0
19545,19545,8.856774e-06,1.0,1.2649537e-05,1.0
19546,19546,8.819104e-06,1.0,1.2600899e-05,1.0
19547,19547,8.7790495e-06,1.0,1.2548924e-05,1.0
19548,19548,8.748055e-06,1.0,1.2500764e-05,1.0
19549,19549,8.705616e-06,1.0,1.2448788e-05,1.0
19550,19550,8.669854e-06,1.0,1.2395382e-05,1.0
19551,19551,8.632183e-06,1.0,1.2346745e-05,1.0
19552,19552,8.587361e-06,1.0,1.2290955e-05,1.0
19553,19553,8.54969e-06,1.0,1.2235642e-05,1.0
19554,19554,8.518219e-06,1.0,1.2181283e-05,1.0
19555,19555,8.48341e-06,1.0,1.2131692e-05,1.0
19556,19556,8.44717e-06,1.0,1.207161e-05,1.0
19557,19557,8.402348e-06,1.0,1.2024403e-05,1.0
19558,19558,8.3665855e-06,1.0,1.1968613e-05,1.0
19559,19559,8.3284385e-06,1.0,1.1919022e-05,1.0
19560,19560,8.286e-06,1.0,1.1878968e-05,1.0
19561,19561,8.251191e-06,1.0,1.1822224e-05,1.0
19562,19562,8.211136e-06,1.0,1.17712025e-05,1.0
19563,19563,8.186341e-06,1.0,1.172638e-05,1.0
19564,19564,8.142471e-06,1.0,1.1677265e-05,1.0
19565,19565,8.117676e-06,1.0,1.163292e-05,1.0
19566,19566,8.097649e-06,1.0,1.1598111e-05,1.0
19567,19567,8.0719e-06,1.0,1.1560917e-05,1.0
19568,19568,8.041382e-06,1.0,1.1511803e-05,1.0
19569,19569,8.009911e-06,1.0,1.1457921e-05,1.0
19570,19570,7.977486e-06,1.0,1.1415959e-05,1.0
19571,19571,7.953167e-06,1.0,1.1373997e-05,1.0
19572,19572,7.929326e-06,1.0,1.1329651e-05,1.0
19573,19573,7.90453e-06,1.0,1.12919815e-05,1.0
19574,19574,7.878781e-06,1.0,1.125908e-05,1.0
19575,19575,7.85923e-06,1.0,1.12137795e-05,1.0
19576,19576,7.835389e-06,1.0,1.1178017e-05,1.0
19577,19577,7.812024e-06,1.0,1.1148453e-05,1.0
19578,19578,7.786751e-06,1.0,1.1114121e-05,1.0
19579,19579,7.766247e-06,1.0,1.1079312e-05,1.0
19580,19580,7.730484e-06,1.0,1.1045457e-05,1.0
19581,19581,7.7066425e-06,1.0,1.1009217e-05,1.0
19582,19582,7.685185e-06,1.0,1.0970593e-05,1.0
19583,19583,7.656098e-06,1.0,1.0936261e-05,1.0
19584,19584,7.628918e-06,1.0,1.0895253e-05,1.0
19585,19585,7.6079373e-06,1.0,1.0857106e-05,1.0
19586,19586,7.5840953e-06,1.0,1.0822773e-05,1.0
19587,19587,7.564545e-06,1.0,1.078415e-05,1.0
19588,19588,7.53069e-06,1.0,1.0746479e-05,1.0
19589,19589,7.50494e-06,1.0,1.0705949e-05,1.0
19590,19590,7.4748996e-06,1.0,1.0671616e-05,1.0
19591,19591,7.4520117e-06,1.0,1.0628701e-05,1.0
19592,19592,7.4238783e-06,1.0,1.0584832e-05,1.0
19593,19593,7.3962215e-06,1.0,1.0541917e-05,1.0
19594,19594,7.368565e-06,1.0,1.0502816e-05,1.0
19595,19595,7.3432925e-06,1.0,1.0457039e-05,1.0
19596,19596,7.315159e-06,1.0,1.0415078e-05,1.0
19597,19597,7.283688e-06,1.0,1.0357857e-05,1.0
19598,19598,7.2436337e-06,1.0,1.0302544e-05,1.0
19599,19599,7.2150233e-06,1.0,1.0252953e-05,1.0
19600,19600,7.1907048e-06,1.0,1.0211468e-05,1.0
19601,19601,7.1592335e-06,1.0,1.015997e-05,1.0
19602,19602,7.1296695e-06,1.0,1.0117531e-05,1.0
19603,19603,7.0972446e-06,1.0,1.0067463e-05,1.0
19604,19604,7.061005e-06,1.0,1.0015488e-05,1.0
19605,19605,7.026196e-06,1.0,9.964467e-06,1.0
19606,19606,6.995678e-06,1.0,9.911538e-06,1.0
19607,19607,6.9561006e-06,1.0,9.867192e-06,1.0
19608,19608,6.9289213e-06,1.0,9.822369e-06,1.0
19609,19609,6.902695e-06,1.0,9.766102e-06,1.0
19610,19610,6.873608e-06,1.0,9.7107895e-06,1.0
19611,19611,6.8326e-06,1.0,9.669305e-06,1.0
19612,19612,6.797791e-06,1.0,9.631634e-06,1.0
19613,19613,6.769181e-06,1.0,9.584905e-06,1.0
19614,19614,6.744862e-06,1.0,9.5553405e-06,1.0
19615,19615,6.723881e-06,1.0,9.5162395e-06,1.0
19616,19616,6.688595e-06,1.0,9.4866755e-06,1.0
19617,19617,6.665707e-06,1.0,9.454728e-06,1.0
19618,19618,6.6380503e-06,1.0,9.415627e-06,1.0
19619,19619,6.6094403e-06,1.0,9.379387e-06,1.0
19620,19620,6.586075e-06,1.0,9.333135e-06,1.0
19621,19621,6.5565114e-06,1.0,9.290219e-06,1.0
19622,19622,6.530762e-06,1.0,9.241581e-06,1.0
19623,19623,6.504536e-06,1.0,9.2053415e-06,1.0
19624,19624,6.4744954e-06,1.0,9.163857e-06,1.0
19625,19625,6.443978e-06,1.0,9.126187e-06,1.0
19626,19626,6.410599e-06,1.0,9.081841e-06,1.0
19627,19627,6.3824655e-06,1.0,9.033203e-06,1.0
19628,19628,6.361485e-06,1.0,8.999348e-06,1.0
19629,19629,6.3338284e-06,1.0,8.956433e-06,1.0
19630,19630,6.3118937e-06,1.0,8.914471e-06,1.0
19631,19631,6.278038e-06,1.0,8.8806155e-06,1.0
19632,19632,6.2541963e-06,1.0,8.851529e-06,1.0
19633,19633,6.2365534e-06,1.0,8.81815e-06,1.0
19634,19634,6.2136655e-06,1.0,8.7885865e-06,1.0
19635,19635,6.184578e-06,1.0,8.756638e-06,1.0
19636,19636,6.161213e-06,1.0,8.726597e-06,1.0
19637,19637,6.1378482e-06,1.0,8.694173e-06,1.0
19638,19638,6.1140063e-06,1.0,8.660793e-06,1.0
19639,19639,6.0839657e-06,1.0,8.624077e-06,1.0
19640,19640,6.0548787e-06,1.0,8.588791e-06,1.0
19641,19641,6.0248376e-06,1.0,8.558751e-06,1.0
19642,19642,6.0019497e-06,1.0,8.525849e-06,1.0
19643,19643,5.9757235e-06,1.0,8.493424e-06,1.0
19644,19644,5.9556965e-06,1.0,8.461476e-06,1.0
19645,19645,5.9294703e-06,1.0,8.425713e-06,1.0
19646,19646,5.9084896e-06,1.0,8.38852e-06,1.0
19647,19647,5.887032e-06,1.0,8.369923e-06,1.0
19648,19648,5.865097e-06,1.0,8.353711e-06,1.0
19649,19649,5.8465007e-06,1.0,8.331299e-06,1.0
19650,19650,5.821705e-06,1.0,8.3031655e-06,1.0
19651,19651,5.7930947e-06,1.0,8.279801e-06,1.0
19652,19652,5.775929e-06,1.0,8.244038e-06,1.0
19653,19653,5.757809e-06,1.0,8.220196e-06,1.0
19654,19654,5.7349207e-06,1.0,8.1920625e-06,1.0
19655,19655,5.7158472e-06,1.0,8.167267e-06,1.0
19656,19656,5.6891445e-06,1.0,8.135319e-06,1.0
19657,19657,5.6672097e-06,1.0,8.105755e-06,1.0
19658,19658,5.6433682e-06,1.0,8.08096e-06,1.0
19659,19659,5.622864e-06,1.0,8.0513955e-06,1.0
19660,19660,5.599499e-06,1.0,8.0218315e-06,1.0
19661,19661,5.5799487e-06,1.0,7.994652e-06,1.0
19662,19662,5.5608753e-06,1.0,7.97224e-06,1.0
19663,19663,5.5432324e-06,1.0,7.947922e-06,1.0
19664,19664,5.527497e-06,1.0,7.928848e-06,1.0
19665,19665,5.511761e-06,1.0,7.906914e-06,1.0
19666,19666,5.494595e-06,1.0,7.8864105e-06,1.0
19667,19667,5.4783823e-06,1.0,7.864475e-06,1.0
19668,19668,5.4540637e-06,1.0,7.840157e-06,1.0
19669,19669,5.4297448e-06,1.0,7.8091625e-06,1.0
19670,19670,5.409241e-06,1.0,7.788659e-06,1.0
19671,19671,5.389214e-06,1.0,7.753372e-06,1.0
19672,19672,5.3696635e-06,1.0,7.734776e-06,1.0
19673,19673,5.35059e-06,1.0,7.705212e-06,1.0
19674,19674,5.3286553e-06,1.0,7.68137e-06,1.0
19675,19675,5.3091053e-06,1.0,7.658005e-06,1.0
19676,19676,5.2909854e-06,1.0,7.63321e-06,1.0
19677,19677,5.2766804e-06,1.0,7.6136594e-06,1.0
19678,19678,5.251408e-06,1.0,7.5931553e-06,1.0
19679,19679,5.236626e-06,1.0,7.572651e-06,1.0
19680,19680,5.218983e-06,1.0,7.5497633e-06,1.0
19681,19681,5.20134e-06,1.0,7.5240137e-06,1.0
19682,19682,5.1822667e-06,1.0,7.4982645e-06,1.0
19683,19683,5.1560405e-06,1.0,7.47633e-06,1.0
19684,19684,5.1388743e-06,1.0,7.4553495e-06,1.0
19685,19685,5.120278e-06,1.0,7.4329378e-06,1.0
19686,19686,5.1059724e-06,1.0,7.404328e-06,1.0
19687,19687,5.0921444e-06,1.0,7.383347e-06,1.0
19688,19688,5.074978e-06,1.0,7.356644e-06,1.0
19689,19689,5.05209e-06,1.0,7.3313718e-06,1.0
19690,19690,5.0330164e-06,1.0,7.303715e-06,1.0
19691,19691,5.0125122e-06,1.0,7.2822572e-06,1.0
19692,19692,4.9862865e-06,1.0,7.25317e-06,1.0
19693,19693,4.967213e-06,1.0,7.2236066e-06,1.0
19694,19694,4.947186e-06,1.0,7.1935656e-06,1.0
19695,19695,4.9252512e-06,1.0,7.163048e-06,1.0
19696,19696,4.8947336e-06,1.0,7.1411137e-06,1.0
19697,19697,4.8751835e-06,1.0,7.1187023e-06,1.0
19698,19698,4.860878e-06,1.0,7.0948604e-06,1.0
19699,19699,4.838944e-06,1.0,7.0710184e-06,1.0
19700,19700,4.8193933e-06,1.0,7.041455e-06,1.0
19701,19701,4.807949e-06,1.0,7.022858e-06,1.0
19702,19702,4.7903063e-06,1.0,6.999016e-06,1.0
19703,19703,4.769802e-06,1.0,6.968022e-06,1.0
19704,19704,4.753113e-06,1.0,6.938935e-06,1.0
19705,19705,4.7340395e-06,1.0,6.9141392e-06,1.0
19706,19706,4.7197345e-06,1.0,6.8922045e-06,1.0
19707,19707,4.706383e-06,1.0,6.8650247e-06,1.0
19708,19708,4.682541e-06,1.0,6.842137e-06,1.0
19709,19709,4.662514e-06,1.0,6.809235e-06,1.0
19710,19710,4.6434407e-06,1.0,6.7777637e-06,1.0
19711,19711,4.626751e-06,1.0,6.7515375e-06,1.0
19712,19712,4.6062473e-06,1.0,6.7276956e-06,1.0
19713,19713,4.5933725e-06,1.0,6.706715e-06,1.0
19714,19714,4.5771603e-06,1.0,6.677628e-06,1.0
19715,19715,4.5552256e-06,1.0,6.6494945e-06,1.0
19716,19716,4.539967e-06,1.0,6.6199304e-06,1.0
19717,19717,4.5237543e-06,1.0,6.5965655e-06,1.0
19718,19718,4.5056345e-06,1.0,6.575585e-06,1.0
19719,19719,4.482746e-06,1.0,6.5526965e-06,1.0
19720,19720,4.4617655e-06,1.0,6.516934e-06,1.0
19721,19721,4.4417384e-06,1.0,6.491661e-06,1.0
19722,19722,4.4240956e-06,1.0,6.464482e-06,1.0
19723,19723,4.4093135e-06,1.0,6.434918e-06,1.0
19724,19724,4.39024e-06,1.0,6.411553e-06,1.0
19725,19725,4.366398e-06,1.0,6.387711e-06,1.0
19726,19726,4.354954e-06,1.0,6.363392e-06,1.0
19727,19727,4.342556e-06,1.0,6.3371663e-06,1.0
19728,19728,4.3215755e-06,1.0,6.3152315e-06,1.0
19729,19729,4.3010714e-06,1.0,6.2885288e-06,1.0
19730,19730,4.2891506e-06,1.0,6.2623026e-06,1.0
19731,19731,4.2738916e-06,1.0,6.2427525e-06,1.0
19732,19732,4.2595866e-06,1.0,6.219864e-06,1.0
19733,19733,4.249573e-06,1.0,6.2036515e-06,1.0
19734,19734,4.2338374e-06,1.0,6.1864857e-06,1.0
19735,19735,4.219532e-06,1.0,6.1674123e-06,1.0
19736,19736,4.20332e-06,1.0,6.1492924e-06,1.0
19737,19737,4.187107e-06,1.0,6.1254505e-06,1.0
19738,19738,4.1718486e-06,1.0,6.0987477e-06,1.0
19739,19739,4.156113e-06,1.0,6.079197e-06,1.0
19740,19740,4.1475296e-06,1.0,6.062508e-06,1.0
19741,19741,4.134178e-06,1.0,6.044865e-06,1.0
19742,19742,4.1155818e-06,1.0,6.033421e-06,1.0
19743,19743,4.1041376e-06,1.0,6.0172083e-06,1.0
19744,19744,4.093647e-06,1.0,6.000996e-06,1.0
19745,19745,4.0712357e-06,1.0,5.980492e-06,1.0
19746,19746,4.0597915e-06,1.0,5.9576037e-06,1.0
19747,19747,4.047394e-06,1.0,5.9351923e-06,1.0
19748,19748,4.0378573e-06,1.0,5.913258e-06,1.0
19749,19749,4.0307045e-06,1.0,5.883694e-06,1.0
19750,19750,4.0163995e-06,1.0,5.867005e-06,1.0
19751,19751,4.004479e-06,1.0,5.852223e-06,1.0
19752,19752,3.991604e-06,1.0,5.834103e-06,1.0
19753,19753,3.977299e-06,1.0,5.8188443e-06,1.0
19754,19754,3.964424e-06,1.0,5.8021546e-06,1.0
19755,19755,3.949642e-06,1.0,5.784035e-06,1.0
19756,19756,3.938675e-06,1.0,5.7768825e-06,1.0
19757,19757,3.9248466e-06,1.0,5.763054e-06,1.0
19758,19758,3.912926e-06,1.0,5.7501798e-06,1.0
19759,19759,3.9033894e-06,1.0,5.7291986e-06,1.0
19760,19760,3.892422e-06,1.0,5.7110788e-06,1.0
19761,19761,3.8814546e-06,1.0,5.6967738e-06,1.0
19762,19762,3.8671496e-06,1.0,5.6777003e-06,1.0
19763,19763,3.8590433e-06,1.0,5.6648255e-06,1.0
19764,19764,3.8518906e-06,1.0,5.642891e-06,1.0
19765,19765,3.8437847e-06,1.0,5.6324006e-06,1.0
19766,19766,3.8285257e-06,1.0,5.611897e-06,1.0
19767,19767,3.8208964e-06,1.0,5.5956843e-06,1.0
19768,19768,3.8113596e-06,1.0,5.576611e-06,1.0
19769,19769,3.8022997e-06,1.0,5.5575374e-06,1.0
19770,19770,3.798485e-06,1.0,5.5394175e-06,1.0
19771,19771,3.7851335e-06,1.0,5.5279734e-06,1.0
19772,19772,3.7784578e-06,1.0,5.5155756e-06,1.0
19773,19773,3.7665368e-06,1.0,5.5041314e-06,1.0
19774,19774,3.7584307e-06,1.0,5.49078e-06,1.0
19775,19775,3.7493708e-06,1.0,5.4688458e-06,1.0
19776,19776,3.736973e-06,1.0,5.458832e-06,1.0
19777,19777,3.727913e-06,1.0,5.445004e-06,1.0
19778,19778,3.7217142e-06,1.0,5.428791e-06,1.0
19779,19779,3.7097932e-06,1.0,5.4116254e-06,1.0
19780,19780,3.7007333e-06,1.0,5.3963663e-06,1.0
19781,19781,3.6878587e-06,1.0,5.3734784e-06,1.0
19782,19782,3.674984e-06,1.0,5.3548815e-06,1.0
19783,19783,3.6644938e-06,1.0,5.335331e-06,1.0
19784,19784,3.6506653e-06,1.0,5.318642e-06,1.0
19785,19785,3.643036e-06,1.0,5.303383e-06,1.0
19786,19786,3.6268236e-06,1.0,5.2871706e-06,1.0
19787,19787,3.619194e-06,1.0,5.26619e-06,1.0
19788,19788,3.6063195e-06,1.0,5.245209e-06,1.0
19789,19789,3.5834314e-06,1.0,5.233288e-06,1.0
19790,19790,3.575802e-06,1.0,5.2175524e-06,1.0
19791,19791,3.5572054e-06,1.0,5.200386e-06,1.0
19792,19792,3.5395624e-06,1.0,5.184174e-06,1.0
19793,19793,3.5223964e-06,1.0,5.168915e-06,1.0
19794,19794,3.5095215e-06,1.0,5.147457e-06,1.0
19795,19795,3.4947398e-06,1.0,5.130768e-06,1.0
19796,19796,3.4871102e-06,1.0,5.1155093e-06,1.0
19797,19797,3.4728052e-06,1.0,5.1026345e-06,1.0
19798,19798,3.464699e-06,1.0,5.083561e-06,1.0
19799,19799,3.4508707e-06,1.0,5.0621034e-06,1.0
19800,19800,3.4389498e-06,1.0,5.0439835e-06,1.0
19801,19801,3.4232141e-06,1.0,5.0315857e-06,1.0
19802,19802,3.417492e-06,1.0,5.0120357e-06,1.0
19803,19803,3.4041407e-06,1.0,4.9972537e-06,1.0
19804,19804,3.3860208e-06,1.0,4.98724e-06,1.0
19805,19805,3.3750537e-06,1.0,4.972935e-06,1.0
19806,19806,3.362656e-06,1.0,4.9543382e-06,1.0
19807,19807,3.3540728e-06,1.0,4.9300197e-06,1.0
19808,19808,3.341675e-06,1.0,4.9152377e-06,1.0
19809,19809,3.332615e-06,1.0,4.890919e-06,1.0
19810,19810,3.3249858e-06,1.0,4.870415e-06,1.0
19811,19811,3.3102037e-06,1.0,4.851818e-06,1.0
19812,19812,3.2968524e-06,1.0,4.835606e-06,1.0
19813,19813,3.2811167e-06,1.0,4.817486e-06,1.0
19814,19814,3.271103e-06,1.0,4.796505e-06,1.0
19815,19815,3.26252e-06,1.0,4.7760013e-06,1.0
19816,19816,3.250599e-06,1.0,4.753113e-06,1.0
19817,19817,3.2343867e-06,1.0,4.7373774e-06,1.0
19818,19818,3.2224657e-06,1.0,4.718781e-06,1.0
19819,19819,3.210068e-06,1.0,4.7020912e-06,1.0
19820,19820,3.194809e-06,1.0,4.680157e-06,1.0
19821,19821,3.183365e-06,1.0,4.667282e-06,1.0
19822,19822,3.1738282e-06,1.0,4.653931e-06,1.0
19823,19823,3.1561854e-06,1.0,4.638195e-06,1.0
19824,19824,3.1456948e-06,1.0,4.6153073e-06,1.0
19825,19825,3.1270981e-06,1.0,4.597664e-06,1.0
19826,19826,3.1175614e-06,1.0,4.5809747e-06,1.0
19827,19827,3.1032564e-06,1.0,4.565239e-06,1.0
19828,19828,3.0937197e-06,1.0,4.5456886e-06,1.0
19829,19829,3.0884744e-06,1.0,4.5332913e-06,1.0
19830,19830,3.0741694e-06,1.0,4.517555e-06,1.0
19831,19831,3.0593874e-06,1.0,4.500866e-06,1.0
19832,19832,3.04842e-06,1.0,4.4837e-06,1.0
19833,19833,3.0417443e-06,1.0,4.4655803e-06,1.0
19834,19834,3.028393e-06,1.0,4.4498447e-06,1.0
19835,19835,3.0140877e-06,1.0,4.4345857e-06,1.0
19836,19836,3.0035974e-06,1.0,4.4145586e-06,1.0
19837,19837,2.9950143e-06,1.0,4.4031144e-06,1.0
19838,19838,2.9840471e-06,1.0,4.3830873e-06,1.0
19839,19839,2.967358e-06,1.0,4.3683053e-06,1.0
19840,19840,2.9568673e-06,1.0,4.3559075e-06,1.0
19841,19841,2.940655e-06,1.0,4.3339733e-06,1.0
19842,19842,2.9249193e-06,1.0,4.3101313e-06,1.0
19843,19843,2.9091836e-06,1.0,4.287243e-06,1.0
19844,19844,2.8972627e-06,1.0,4.267693e-06,1.0
19845,19845,2.8924944e-06,1.0,4.245758e-06,1.0
19846,19846,2.8862955e-06,1.0,4.2304996e-06,1.0
19847,19847,2.8700829e-06,1.0,4.216194e-06,1.0
19848,19848,2.8605461e-06,1.0,4.202843e-06,1.0
19849,19849,2.846718e-06,1.0,4.190922e-06,1.0
19850,19850,2.8371812e-06,1.0,4.17614e-06,1.0
19851,19851,2.825737e-06,1.0,4.1680337e-06,1.0
19852,19852,2.8166771e-06,1.0,4.1494372e-06,1.0
19853,19853,2.8066636e-06,1.0,4.132271e-06,1.0
19854,19854,2.7866365e-06,1.0,4.117966e-06,1.0
19855,19855,2.7813912e-06,1.0,4.099846e-06,1.0
19856,19856,2.770901e-06,1.0,4.076004e-06,1.0
19857,19857,2.7518274e-06,1.0,4.0583614e-06,1.0
19858,19858,2.737999e-06,1.0,4.0459636e-06,1.0
19859,19859,2.7284623e-06,1.0,4.0216446e-06,1.0
19860,19860,2.7127267e-06,1.0,4.0020946e-06,1.0
19861,19861,2.70319e-06,1.0,3.9839747e-06,1.0
19862,19862,2.6869775e-06,1.0,3.9706233e-06,1.0
19863,19863,2.6783944e-06,1.0,3.948212e-06,1.0
19864,19864,2.6612283e-06,1.0,3.9305687e-06,1.0
19865,19865,2.650738e-06,1.0,3.912926e-06,1.0
19866,19866,2.6340485e-06,1.0,3.8971903e-06,1.0
19867,19867,2.6202204e-06,1.0,3.878117e-06,1.0
19868,19868,2.6111604e-06,1.0,3.862858e-06,1.0
19869,19869,2.600193e-06,1.0,3.848076e-06,1.0
19870,19870,2.5882723e-06,1.0,3.8352014e-06,1.0
19871,19871,2.5658608e-06,1.0,3.8156513e-06,1.0
19872,19872,2.55394e-06,1.0,3.804207e-06,1.0
19873,19873,2.5486947e-06,1.0,3.7813188e-06,1.0
19874,19874,2.5382044e-06,1.0,3.7584307e-06,1.0
19875,19875,2.5277138e-06,1.0,3.7384034e-06,1.0
19876,19876,2.5177003e-06,1.0,3.7240984e-06,1.0
19877,19877,2.5115014e-06,1.0,3.7097932e-06,1.0
19878,19878,2.5048257e-06,1.0,3.6964418e-06,1.0
19879,19879,2.4962426e-06,1.0,3.681183e-06,1.0
19880,19880,2.4867059e-06,1.0,3.6602023e-06,1.0
19881,19881,2.4824144e-06,1.0,3.6501885e-06,1.0
19882,19882,2.471447e-06,1.0,3.634453e-06,1.0
19883,19883,2.4595263e-06,1.0,3.6182405e-06,1.0
19884,19884,2.4561882e-06,1.0,3.6072734e-06,1.0
19885,19885,2.4504664e-06,1.0,3.5924913e-06,1.0
19886,19886,2.4375918e-06,1.0,3.5772325e-06,1.0
19887,19887,2.430439e-06,1.0,3.5638811e-06,1.0
19888,19888,2.422333e-06,1.0,3.549576e-06,1.0
19889,19889,2.4113656e-06,1.0,3.5362245e-06,1.0
19890,19890,2.4023057e-06,1.0,3.5214425e-06,1.0
19891,19891,2.3884775e-06,1.0,3.502369e-06,1.0
19892,19892,2.378464e-06,1.0,3.4785273e-06,1.0
19893,19893,2.372265e-06,1.0,3.4594536e-06,1.0
19894,19894,2.3531916e-06,1.0,3.4508707e-06,1.0
19895,19895,2.3417474e-06,1.0,3.4337045e-06,1.0
19896,19896,2.3279192e-06,1.0,3.4193995e-06,1.0
19897,19897,2.3202897e-06,1.0,3.4070017e-06,1.0
19898,19898,2.307892e-06,1.0,3.3950807e-06,1.0
19899,19899,2.3007394e-06,1.0,3.3836366e-06,1.0
19900,19900,2.2921563e-06,1.0,3.365517e-06,1.0
19901,19901,2.2850038e-06,1.0,3.35598e-06,1.0
19902,19902,2.2768975e-06,1.0,3.347397e-06,1.0
19903,19903,2.2664071e-06,1.0,3.335476e-06,1.0
19904,19904,2.2530558e-06,1.0,3.3230783e-06,1.0
19905,19905,2.240658e-06,1.0,3.3082963e-06,1.0
19906,19906,2.231598e-06,1.0,3.2968524e-06,1.0
19907,19907,2.2192003e-06,1.0,3.283024e-06,1.0
19908,19908,2.2115707e-06,1.0,3.2730104e-06,1.0
19909,19909,2.1986962e-06,1.0,3.259659e-06,1.0
19910,19910,2.1891594e-06,1.0,3.2472612e-06,1.0
19911,19911,2.1843912e-06,1.0,3.2386781e-06,1.0
19912,19912,2.1753312e-06,1.0,3.2296182e-06,1.0
19913,19913,2.1662713e-06,1.0,3.2176972e-06,1.0
19914,19914,2.1562578e-06,1.0,3.1986237e-06,1.0
19915,19915,2.1514893e-06,1.0,3.1886102e-06,1.0
19916,19916,2.1476746e-06,1.0,3.1781199e-06,1.0
19917,19917,2.1433832e-06,1.0,3.165722e-06,1.0
19918,19918,2.1390915e-06,1.0,3.1552315e-06,1.0
19919,19919,2.1328926e-06,1.0,3.1442644e-06,1.0
19920,19920,2.1209719e-06,1.0,3.1328202e-06,1.0
19921,19921,2.1166802e-06,1.0,3.1256677e-06,1.0
19922,19922,2.1100045e-06,1.0,3.1147006e-06,1.0
19923,19923,2.1004678e-06,1.0,3.1075479e-06,1.0
19924,19924,2.090931e-06,1.0,3.0932429e-06,1.0
19925,19925,2.0861626e-06,1.0,3.072262e-06,1.0
19926,19926,2.0794869e-06,1.0,3.0655863e-06,1.0
19927,19927,2.0694733e-06,1.0,3.0579567e-06,1.0
19928,19928,2.0666123e-06,1.0,3.045559e-06,1.0
19929,19929,2.0632745e-06,1.0,3.036976e-06,1.0
19930,19930,2.0542145e-06,1.0,3.0279161e-06,1.0
19931,19931,2.0418167e-06,1.0,3.0179026e-06,1.0
19932,19932,2.0318032e-06,1.0,3.0040742e-06,1.0
19933,19933,2.0251275e-06,1.0,2.9940607e-06,1.0
19934,19934,2.0127297e-06,1.0,2.9830935e-06,1.0
19935,19935,2.008915e-06,1.0,2.9745104e-06,1.0
19936,19936,2.000332e-06,1.0,2.963543e-06,1.0
19937,19937,1.988411e-06,1.0,2.952099e-06,1.0
19938,19938,1.983166e-06,1.0,2.9387475e-06,1.0
19939,19939,1.97649e-06,1.0,2.9249193e-06,1.0
19940,19940,1.9640922e-06,1.0,2.914429e-06,1.0
19941,19941,1.9578936e-06,1.0,2.9058458e-06,1.0
19942,19942,1.953125e-06,1.0,2.8972627e-06,1.0
19943,19943,1.9469262e-06,1.0,2.8867723e-06,1.0
19944,19944,1.9397737e-06,1.0,2.8748514e-06,1.0
19945,19945,1.933098e-06,1.0,2.8619768e-06,1.0
19946,19946,1.924515e-06,1.0,2.8471948e-06,1.0
19947,19947,1.9192696e-06,1.0,2.831936e-06,1.0
19948,19948,1.915455e-06,1.0,2.8252603e-06,1.0
19949,19949,1.909256e-06,1.0,2.8104782e-06,1.0
19950,19950,1.9030572e-06,1.0,2.7947426e-06,1.0
19951,19951,1.8963815e-06,1.0,2.7871133e-06,1.0
19952,19952,1.8863678e-06,1.0,2.7785302e-06,1.0
19953,19953,1.8763543e-06,1.0,2.7661324e-06,1.0
19954,19954,1.8677713e-06,1.0,2.755642e-06,1.0
19955,19955,1.862526e-06,1.0,2.7403833e-06,1.0
19956,19956,1.8472672e-06,1.0,2.7222634e-06,1.0
19957,19957,1.8343926e-06,1.0,2.7093888e-06,1.0
19958,19958,1.8267632e-06,1.0,2.6950838e-06,1.0
19959,19959,1.8177034e-06,1.0,2.68507e-06,1.0
19960,19960,1.8124581e-06,1.0,2.6731493e-06,1.0
19961,19961,1.8043519e-06,1.0,2.6607515e-06,1.0
19962,19962,1.7962457e-06,1.0,2.6540758e-06,1.0
19963,19963,1.7886163e-06,1.0,2.6474e-06,1.0
19964,19964,1.7852784e-06,1.0,2.6383402e-06,1.0
19965,19965,1.7752649e-06,1.0,2.6316643e-06,1.0
19966,19966,1.7685891e-06,1.0,2.624035e-06,1.0
19967,19967,1.7652512e-06,1.0,2.6144983e-06,1.0
19968,19968,1.7585755e-06,1.0,2.6054383e-06,1.0
19969,19969,1.7471315e-06,1.0,2.5997163e-06,1.0
19970,19970,1.7390252e-06,1.0,2.5849345e-06,1.0
19971,19971,1.7333032e-06,1.0,2.573967e-06,1.0
19972,19972,1.7271043e-06,1.0,2.5644304e-06,1.0
19973,19973,1.7209054e-06,1.0,2.55394e-06,1.0
19974,19974,1.716137e-06,1.0,2.5486947e-06,1.0
19975,19975,1.7085076e-06,1.0,2.5458337e-06,1.0
19976,19976,1.6999245e-06,1.0,2.5353434e-06,1.0
19977,19977,1.6970636e-06,1.0,2.5262834e-06,1.0
19978,19978,1.681328e-06,1.0,2.5172235e-06,1.0
19979,19979,1.6789437e-06,1.0,2.5067332e-06,1.0
19980,19980,1.6741753e-06,1.0,2.492428e-06,1.0
19981,19981,1.6679764e-06,1.0,2.4824144e-06,1.0
19982,19982,1.6593934e-06,1.0,2.4728777e-06,1.0
19983,19983,1.6536713e-06,1.0,2.460003e-06,1.0
19984,19984,1.6479493e-06,1.0,2.4476053e-06,1.0
19985,19985,1.6436578e-06,1.0,2.4409296e-06,1.0
19986,19986,1.6379357e-06,1.0,2.4328233e-06,1.0
19987,19987,1.628399e-06,1.0,2.4242402e-06,1.0
19988,19988,1.6222001e-06,1.0,2.4127962e-06,1.0
19989,19989,1.6145707e-06,1.0,2.398491e-06,1.0
19990,19990,1.6102791e-06,1.0,2.3856164e-06,1.0
19991,19991,1.6007424e-06,1.0,2.3803711e-06,1.0
19992,19992,1.5912057e-06,1.0,2.3703576e-06,1.0
19993,19993,1.5826226e-06,1.0,2.3555756e-06,1.0
19994,19994,1.5773774e-06,1.0,2.3441316e-06,1.0
19995,19995,1.5711785e-06,1.0,2.3331643e-06,1.0
19996,19996,1.5621187e-06,1.0,2.3269654e-06,1.0
19997,19997,1.5573503e-06,1.0,2.3169518e-06,1.0
19998,19998,1.552105e-06,1.0,2.3040773e-06,1.0
19999,19999,1.5449525e-06,1.0,2.2974016e-06,1.0


==> data/widely-separated-symbols/stable_lstm_200_history.csv <==
,epoch,train loss,train acc.,valid. loss,valid. acc.
0,0,1.3891838,0.23200001,1.3877909,0.23900001
1,1,1.3863772,0.259,1.3873922,0.24200001
2,2,1.385181,0.261,1.3874997,0.24200001
3,3,1.3845161,0.261,1.3877805,0.24200001
4,4,1.384103,0.261,1.3880775,0.24200001
5,5,1.3838027,0.261,1.3883287,0.24200001
6,6,1.3835465,0.261,1.3885249,0.24200001
7,7,1.3833054,0.261,1.388679,0.24200001
8,8,1.3830694,0.261,1.3888144,0.24200001
9,9,1.3828356,0.261,1.3889493,0.24200001
10,10,1.3826064,0.264,1.3890924,0.24100001
11,11,1.3823814,0.26700002,1.3892471,0.24700001
12,12,1.3821615,0.268,1.3894145,0.24800001
13,13,1.3819467,0.266,1.389594,0.25
14,14,1.3817378,0.263,1.3897854,0.24800001
15,15,1.3815355,0.27,1.3899882,0.24700001
16,16,1.3813404,0.27600002,1.3902028,0.24700001
17,17,1.3811535,0.27600002,1.390429,0.24700001
18,18,1.380976,0.279,1.3906661,0.24400002
19,19,1.3808087,0.27600002,1.3909129,0.24300002
20,20,1.380652,0.273,1.3911684,0.23900001
21,21,1.3805065,0.268,1.3914309,0.23700002
22,22,1.3803724,0.272,1.3916985,0.24100001
23,23,1.3802497,0.277,1.3919696,0.23400001
24,24,1.380138,0.28,1.392242,0.24200001
25,25,1.3800371,0.28300002,1.392514,0.24100001
26,26,1.379946,0.28100002,1.3927833,0.23600002
27,27,1.3798641,0.28100002,1.3930488,0.231
28,28,1.3797903,0.28300002,1.3933083,0.23400001
29,29,1.3797246,0.284,1.3935606,0.24000001
30,30,1.3796651,0.28800002,1.393805,0.23900001
31,31,1.3796115,0.287,1.3940402,0.23400001
32,32,1.3795629,0.286,1.394266,0.23600002
33,33,1.3795184,0.28500003,1.3944823,0.23600002
34,34,1.3794771,0.286,1.394688,0.238
35,35,1.3794385,0.286,1.3948834,0.23700002
36,36,1.379402,0.28300002,1.3950689,0.23600002
37,37,1.3793674,0.282,1.395244,0.23600002
38,38,1.3793339,0.28,1.3954092,0.23600002
39,39,1.379301,0.28,1.3955648,0.23600002
40,40,1.3792684,0.279,1.3957112,0.23500001
41,41,1.3792356,0.28,1.3958485,0.23500001
42,42,1.3792031,0.28100002,1.3959773,0.23500001
43,43,1.37917,0.28100002,1.3960983,0.23600002
44,44,1.379136,0.282,1.3962113,0.23700002
45,45,1.3791013,0.28,1.3963172,0.24000001
46,46,1.3790655,0.28100002,1.396416,0.238
47,47,1.3790284,0.28100002,1.3965083,0.238
48,48,1.3789899,0.28100002,1.3965946,0.238
49,49,1.3789502,0.28,1.3966752,0.24000001
50,50,1.378909,0.28100002,1.3967502,0.24100001
51,51,1.3788661,0.28100002,1.3968195,0.24100001
52,52,1.3788211,0.279,1.3968843,0.24200001
53,53,1.3787746,0.279,1.3969442,0.23900001
54,54,1.378726,0.279,1.3969994,0.238
55,55,1.3786756,0.28,1.3970504,0.238
56,56,1.378623,0.28100002,1.3970975,0.23900001
57,57,1.3785683,0.28300002,1.3971401,0.24000001
58,58,1.3785113,0.28500003,1.3971795,0.24000001
59,59,1.3784522,0.284,1.3972152,0.24000001
60,60,1.3783902,0.284,1.3972476,0.24200001
61,61,1.3783264,0.28500003,1.397276,0.24300002
62,62,1.3782597,0.28500003,1.3973013,0.24100001
63,63,1.3781908,0.284,1.3973236,0.24100001
64,64,1.378119,0.28500003,1.3973422,0.24200001
65,65,1.3780446,0.28500003,1.397358,0.24100001
66,66,1.3779676,0.28500003,1.3973706,0.24000001
67,67,1.377888,0.28800002,1.3973801,0.24000001
68,68,1.3778054,0.289,1.3973868,0.24100001
69,69,1.3777202,0.291,1.3973906,0.24200001
70,70,1.3776326,0.29000002,1.3973914,0.24100001
71,71,1.377542,0.29000002,1.3973897,0.238
72,72,1.3774492,0.291,1.3973854,0.23900001
73,73,1.3773539,0.29000002,1.3973784,0.23700002
74,74,1.3772564,0.29000002,1.3973697,0.23600002
75,75,1.3771571,0.29000002,1.3973584,0.23500001
76,76,1.3770558,0.291,1.3973455,0.23500001
77,77,1.3769531,0.29200003,1.3973314,0.23600002
78,78,1.376849,0.29200003,1.3973157,0.23700002
79,79,1.3767443,0.294,1.3972995,0.23700002
80,80,1.376639,0.29200003,1.3972826,0.23600002
81,81,1.3765339,0.29500002,1.3972657,0.23500001
82,82,1.3764293,0.29700002,1.3972489,0.23700002
83,83,1.3763251,0.296,1.3972328,0.238
84,84,1.3762223,0.298,1.3972173,0.24200001
85,85,1.3761207,0.298,1.397203,0.24400002
86,86,1.3760204,0.29700002,1.3971896,0.24400002
87,87,1.3759223,0.29500002,1.3971782,0.245
88,88,1.375826,0.296,1.3971682,0.24400002
89,89,1.3757317,0.29700002,1.3971599,0.24700001
90,90,1.3756397,0.298,1.3971534,0.24900001
91,91,1.3755502,0.30100003,1.3971488,0.24900001
92,92,1.3754629,0.30100003,1.3971462,0.24800001
93,93,1.3753781,0.30200002,1.3971456,0.24900001
94,94,1.375296,0.305,1.3971468,0.24700001
95,95,1.375216,0.305,1.3971502,0.24800001
96,96,1.3751385,0.307,1.3971554,0.245
97,97,1.3750634,0.30600002,1.3971626,0.246
98,98,1.3749908,0.303,1.3971714,0.24700001
99,99,1.3749204,0.3,1.3971819,0.24900001
100,100,1.3748521,0.3,1.3971938,0.24900001
101,101,1.3747859,0.29900002,1.3972075,0.24900001
102,102,1.3747221,0.3,1.3972225,0.24800001
103,103,1.3746605,0.30100003,1.3972391,0.24800001
104,104,1.3746006,0.30200002,1.3972569,0.24800001
105,105,1.3745428,0.3,1.3972757,0.24900001
106,106,1.3744866,0.30200002,1.3972957,0.24800001
107,107,1.374432,0.30200002,1.3973166,0.24900001
108,108,1.3743792,0.30400002,1.3973389,0.24900001
109,109,1.3743283,0.305,1.3973619,0.252
110,110,1.3742787,0.307,1.3973857,0.254
111,111,1.3742305,0.307,1.3974102,0.254
112,112,1.3741837,0.30600002,1.3974351,0.254
113,113,1.3741385,0.305,1.397461,0.25300002
114,114,1.3740942,0.30600002,1.3974869,0.25300002
115,115,1.3740512,0.30600002,1.3975137,0.25500003
116,116,1.3740094,0.30600002,1.3975403,0.254
117,117,1.3739686,0.30600002,1.3975676,0.254
118,118,1.3739285,0.30600002,1.3975952,0.254
119,119,1.3738897,0.30800003,1.3976228,0.254
120,120,1.3738517,0.30900002,1.3976511,0.25300002
121,121,1.3738145,0.30900002,1.3976792,0.25300002
122,122,1.3737786,0.30900002,1.3977076,0.254
123,123,1.3737432,0.30900002,1.3977361,0.25300002
124,124,1.3737086,0.30900002,1.3977644,0.25300002
125,125,1.3736744,0.31100002,1.3977932,0.25100002
126,126,1.373641,0.30900002,1.3978214,0.252
127,127,1.3736084,0.30900002,1.39785,0.254
128,128,1.3735762,0.30900002,1.3978785,0.25500003
129,129,1.3735445,0.31,1.3979067,0.254
130,130,1.3735133,0.31,1.3979352,0.25300002
131,131,1.3734827,0.30900002,1.397963,0.25300002
132,132,1.3734527,0.31,1.397991,0.25300002
133,133,1.373423,0.31,1.3980187,0.25500003
134,134,1.3733937,0.31,1.3980465,0.25500003
135,135,1.3733646,0.31100002,1.398074,0.25800002
136,136,1.3733358,0.312,1.3981014,0.259
137,137,1.3733075,0.31300002,1.3981289,0.26000002
138,138,1.3732792,0.31300002,1.3981559,0.26000002
139,139,1.3732516,0.314,1.3981826,0.26000002
140,140,1.3732238,0.312,1.3982098,0.261
141,141,1.3731965,0.31300002,1.3982363,0.26200002
142,142,1.3731694,0.314,1.3982629,0.26200002
143,143,1.3731422,0.31300002,1.398289,0.26200002
144,144,1.3731153,0.31300002,1.398315,0.261
145,145,1.3730885,0.31300002,1.3983408,0.261
146,146,1.3730618,0.31300002,1.3983663,0.26200002
147,147,1.3730356,0.314,1.3983916,0.26200002
148,148,1.3730093,0.314,1.3984168,0.261
149,149,1.3729827,0.314,1.3984414,0.261
150,150,1.3729566,0.314,1.3984661,0.261
151,151,1.3729308,0.314,1.3984908,0.26000002
152,152,1.3729049,0.314,1.398515,0.26000002
153,153,1.372879,0.314,1.3985391,0.26000002
154,154,1.3728529,0.314,1.3985629,0.26000002
155,155,1.3728274,0.314,1.3985869,0.261
156,156,1.3728015,0.314,1.3986105,0.26000002
157,157,1.3727758,0.314,1.3986338,0.26000002
158,158,1.3727499,0.31300002,1.3986571,0.261
159,159,1.3727242,0.312,1.3986804,0.26000002
160,160,1.3726983,0.31100002,1.3987033,0.259
161,161,1.3726726,0.31100002,1.3987262,0.259
162,162,1.3726465,0.31,1.398749,0.26000002
163,163,1.3726206,0.31,1.3987714,0.26000002
164,164,1.3725946,0.30900002,1.3987939,0.26000002
165,165,1.3725685,0.30800003,1.3988161,0.261
166,166,1.3725424,0.30800003,1.398838,0.261
167,167,1.3725164,0.307,1.3988602,0.263
168,168,1.3724902,0.307,1.3988819,0.263
169,169,1.3724641,0.30600002,1.3989036,0.26200002
170,170,1.372438,0.30600002,1.398925,0.26200002
171,171,1.3724117,0.307,1.3989464,0.26200002
172,172,1.3723851,0.30600002,1.3989676,0.26200002
173,173,1.3723587,0.30600002,1.3989891,0.26200002
174,174,1.3723321,0.30600002,1.39901,0.26200002
175,175,1.3723055,0.30600002,1.399031,0.26200002
176,176,1.3722788,0.305,1.3990523,0.26200002
177,177,1.372252,0.305,1.3990734,0.26200002
178,178,1.372225,0.30600002,1.3990941,0.26200002
179,179,1.372198,0.307,1.3991151,0.26200002
180,180,1.3721709,0.30600002,1.399136,0.263
181,181,1.3721436,0.30600002,1.3991567,0.261
182,182,1.3721166,0.305,1.3991773,0.261
183,183,1.3720891,0.305,1.3991979,0.261
184,184,1.3720617,0.30600002,1.3992184,0.261
185,185,1.3720338,0.305,1.3992388,0.261
186,186,1.3720062,0.307,1.3992589,0.261
187,187,1.3719785,0.307,1.399279,0.261
188,188,1.3719507,0.30800003,1.3992994,0.261
189,189,1.3719231,0.30800003,1.3993198,0.261
190,190,1.3718951,0.30800003,1.3993399,0.261
191,191,1.3718672,0.30900002,1.3993601,0.26000002
192,192,1.3718389,0.30900002,1.3993803,0.26000002
193,193,1.3718107,0.30800003,1.3994002,0.261
194,194,1.3717824,0.30800003,1.3994203,0.261
195,195,1.3717539,0.30800003,1.3994403,0.261
196,196,1.3717254,0.30900002,1.3994602,0.263
197,197,1.3716966,0.30900002,1.3994803,0.263
198,198,1.3716677,0.30900002,1.3995004,0.263
199,199,1.3716389,0.30900002,1.3995203,0.263
200,200,1.3716098,0.30800003,1.3995402,0.263
201,201,1.3715806,0.30800003,1.39956,0.263
202,202,1.3715513,0.30800003,1.3995799,0.263
203,203,1.3715218,0.30900002,1.3995999,0.263
204,204,1.3714921,0.30800003,1.3996199,0.263
205,205,1.3714625,0.30900002,1.3996402,0.263
206,206,1.3714324,0.30900002,1.3996603,0.263
207,207,1.3714023,0.30900002,1.3996807,0.263
208,208,1.3713723,0.30900002,1.399701,0.263
209,209,1.3713422,0.31,1.399721,0.26200002
210,210,1.3713118,0.31,1.3997412,0.26200002
211,211,1.3712813,0.30900002,1.3997614,0.26200002
212,212,1.3712504,0.30800003,1.3997815,0.26000002
213,213,1.3712195,0.30800003,1.3998019,0.261
214,214,1.3711885,0.30900002,1.3998221,0.261
215,215,1.3711574,0.30900002,1.3998424,0.261
216,216,1.3711263,0.30900002,1.3998626,0.261
217,217,1.3710946,0.30800003,1.3998829,0.261
218,218,1.3710628,0.30800003,1.3999033,0.261
219,219,1.3710308,0.30800003,1.3999238,0.261
220,220,1.3709987,0.30800003,1.3999442,0.261
221,221,1.3709667,0.30800003,1.3999646,0.261
222,222,1.3709344,0.30800003,1.3999851,0.261
223,223,1.370902,0.30800003,1.4000057,0.261
224,224,1.370869,0.30800003,1.4000262,0.261
225,225,1.3708361,0.30800003,1.4000471,0.261
226,226,1.3708031,0.30800003,1.4000674,0.261
227,227,1.3707699,0.30800003,1.4000882,0.261
228,228,1.3707366,0.30800003,1.4001089,0.26200002
229,229,1.370703,0.30800003,1.4001296,0.26200002
230,230,1.3706691,0.30800003,1.4001502,0.26200002
231,231,1.370635,0.30800003,1.4001709,0.263
232,232,1.3706008,0.30800003,1.4001917,0.263
233,233,1.3705661,0.30800003,1.4002123,0.263
234,234,1.3705314,0.30800003,1.4002333,0.263
235,235,1.3704965,0.30800003,1.4002541,0.263
236,236,1.3704612,0.30800003,1.4002749,0.263
237,237,1.3704257,0.30800003,1.400296,0.263
238,238,1.3703899,0.30900002,1.4003167,0.26200002
239,239,1.370354,0.30900002,1.4003375,0.26200002
240,240,1.3703178,0.30900002,1.4003586,0.26200002
241,241,1.3702813,0.30900002,1.4003793,0.26200002
242,242,1.3702449,0.30900002,1.4004004,0.261
243,243,1.3702078,0.30800003,1.4004215,0.261
244,244,1.3701705,0.307,1.4004426,0.261
245,245,1.370133,0.307,1.4004635,0.261
246,246,1.3700953,0.30800003,1.4004844,0.261
247,247,1.3700575,0.30800003,1.4005057,0.261
248,248,1.3700192,0.30800003,1.4005266,0.261
249,249,1.3699807,0.30900002,1.4005479,0.26000002
250,250,1.3699421,0.312,1.4005692,0.26000002
251,251,1.369903,0.312,1.4005904,0.26000002
252,252,1.3698635,0.312,1.4006116,0.26200002
253,253,1.369824,0.31300002,1.4006327,0.26200002
254,254,1.3697842,0.31300002,1.4006541,0.261
255,255,1.369744,0.314,1.4006755,0.261
256,256,1.3697034,0.31500003,1.4006968,0.263
257,257,1.3696628,0.31500003,1.4007181,0.263
258,258,1.3696214,0.31500003,1.4007393,0.264
259,259,1.3695801,0.316,1.4007608,0.263
260,260,1.3695385,0.316,1.4007818,0.264
261,261,1.3694966,0.31500003,1.4008036,0.263
262,262,1.3694544,0.314,1.4008248,0.26200002
263,263,1.3694117,0.314,1.4008462,0.26200002
264,264,1.3693688,0.314,1.4008676,0.26200002
265,265,1.3693255,0.314,1.4008892,0.26200002
266,266,1.3692821,0.314,1.4009109,0.264
267,267,1.369238,0.31300002,1.4009324,0.264
268,268,1.369194,0.31300002,1.400954,0.264
269,269,1.3691492,0.31100002,1.4009756,0.264
270,270,1.3691044,0.312,1.4009973,0.26500002
271,271,1.3690592,0.312,1.4010191,0.26500002
272,272,1.3690137,0.312,1.4010408,0.26500002
273,273,1.3689679,0.31300002,1.4010624,0.26500002
274,274,1.3689213,0.31300002,1.4010843,0.266
275,275,1.3688748,0.31300002,1.401106,0.26700002
276,276,1.368828,0.31300002,1.401128,0.26700002
277,277,1.3687806,0.314,1.4011501,0.26700002
278,278,1.3687329,0.31300002,1.401172,0.26700002
279,279,1.3686851,0.31300002,1.4011942,0.26700002
280,280,1.3686367,0.314,1.4012163,0.26700002
281,281,1.3685881,0.31300002,1.4012384,0.268
282,282,1.3685389,0.31300002,1.4012609,0.268
283,283,1.3684896,0.312,1.4012833,0.26700002
284,284,1.36844,0.312,1.4013054,0.26700002
285,285,1.36839,0.31100002,1.401328,0.26700002
286,286,1.3683394,0.31100002,1.4013503,0.266
287,287,1.3682885,0.31100002,1.4013727,0.26500002
288,288,1.3682376,0.31100002,1.4013952,0.266
289,289,1.3681858,0.31100002,1.4014177,0.266
290,290,1.368134,0.31100002,1.4014403,0.266
291,291,1.3680817,0.31100002,1.401463,0.266
292,292,1.3680291,0.31,1.4014858,0.26500002
293,293,1.3679762,0.31100002,1.4015086,0.264
294,294,1.367923,0.31,1.4015317,0.264
295,295,1.3678695,0.31,1.4015546,0.26500002
296,296,1.3678154,0.30900002,1.4015777,0.26500002
297,297,1.367761,0.31,1.4016007,0.26500002
298,298,1.3677064,0.30900002,1.4016241,0.26500002
299,299,1.3676512,0.30900002,1.4016476,0.264
300,300,1.367596,0.307,1.4016712,0.264
301,301,1.3675401,0.307,1.4016947,0.264
302,302,1.3674841,0.307,1.4017184,0.266
303,303,1.3674276,0.307,1.4017422,0.266
304,304,1.367371,0.30800003,1.4017662,0.266
305,305,1.3673137,0.307,1.4017905,0.266
306,306,1.3672563,0.30800003,1.4018147,0.266
307,307,1.3671986,0.30800003,1.401839,0.26700002
308,308,1.3671407,0.30900002,1.4018637,0.266
309,309,1.3670822,0.30900002,1.4018884,0.266
310,310,1.3670235,0.30900002,1.4019133,0.263
311,311,1.3669645,0.31,1.4019386,0.26500002
312,312,1.3669051,0.31100002,1.4019636,0.26500002
313,313,1.3668456,0.312,1.401989,0.26500002
314,314,1.3667859,0.31300002,1.4020145,0.266
315,315,1.3667259,0.31300002,1.4020404,0.26700002
316,316,1.3666655,0.316,1.4020662,0.26700002
317,317,1.3666047,0.317,1.4020926,0.266
318,318,1.3665437,0.317,1.4021189,0.266
319,319,1.3664824,0.317,1.4021457,0.26700002
320,320,1.366421,0.316,1.4021726,0.26700002
321,321,1.3663592,0.316,1.4021995,0.26500002
322,322,1.366297,0.31800002,1.402227,0.264
323,323,1.3662345,0.319,1.4022548,0.263
324,324,1.3661722,0.317,1.4022828,0.264
325,325,1.3661094,0.32000002,1.4023111,0.263
326,326,1.3660462,0.32000002,1.4023396,0.26200002
327,327,1.365983,0.32000002,1.4023683,0.26200002
328,328,1.3659195,0.321,1.4023974,0.263
329,329,1.3658559,0.321,1.4024271,0.263
330,330,1.365792,0.32200003,1.4024568,0.26200002
331,331,1.3657279,0.32200003,1.4024868,0.26200002
332,332,1.3656636,0.32200003,1.402517,0.26200002
333,333,1.3655992,0.32200003,1.4025476,0.261
334,334,1.3655347,0.321,1.4025785,0.261
335,335,1.3654699,0.321,1.40261,0.261
336,336,1.3654051,0.321,1.4026415,0.26000002
337,337,1.36534,0.321,1.4026732,0.26000002
338,338,1.365275,0.321,1.4027057,0.26000002
339,339,1.3652097,0.32200003,1.4027385,0.261
340,340,1.3651444,0.324,1.4027716,0.26200002
341,341,1.3650788,0.324,1.4028047,0.261
342,342,1.3650135,0.32500002,1.4028387,0.259
343,343,1.3649478,0.32500002,1.402873,0.26000002
344,344,1.3648821,0.326,1.4029075,0.26000002
345,345,1.3648162,0.326,1.4029427,0.26000002
346,346,1.3647504,0.32700002,1.4029781,0.26000002
347,347,1.3646845,0.32700002,1.403014,0.26000002
348,348,1.3646187,0.32700002,1.4030507,0.26000002
349,349,1.3645527,0.32700002,1.4030875,0.26000002
350,350,1.3644867,0.32700002,1.4031249,0.26000002
351,351,1.3644207,0.326,1.4031626,0.26200002
352,352,1.3643545,0.32700002,1.4032006,0.26200002
353,353,1.3642883,0.32700002,1.4032393,0.263
354,354,1.3642223,0.32900003,1.4032784,0.264
355,355,1.3641562,0.328,1.4033177,0.263
356,356,1.3640897,0.328,1.4033579,0.261
357,357,1.3640238,0.32700002,1.4033984,0.261
358,358,1.3639578,0.32900003,1.4034393,0.261
359,359,1.3638912,0.32900003,1.4034808,0.26200002
360,360,1.3638254,0.32900003,1.4035227,0.263
361,361,1.3637594,0.32900003,1.403565,0.263
362,362,1.3636932,0.333,1.403608,0.261
363,363,1.3636274,0.333,1.4036515,0.26200002
364,364,1.3635616,0.33200002,1.4036953,0.26200002
365,365,1.3634958,0.33200002,1.4037398,0.26200002
366,366,1.3634303,0.33100003,1.4037849,0.26200002
367,367,1.3633648,0.33,1.4038304,0.261
368,368,1.3632995,0.32900003,1.4038764,0.26000002
369,369,1.3632343,0.32900003,1.4039229,0.26000002
370,370,1.3631688,0.32900003,1.4039701,0.259
371,371,1.3631039,0.33100003,1.4040179,0.26000002
372,372,1.363039,0.33100003,1.4040661,0.261
373,373,1.3629744,0.33100003,1.4041147,0.26000002
374,374,1.3629099,0.33100003,1.404164,0.26000002
375,375,1.3628453,0.33,1.4042138,0.259
376,376,1.362781,0.33100003,1.4042637,0.259
377,377,1.3627173,0.33100003,1.4043144,0.259
378,378,1.3626533,0.33100003,1.4043655,0.259
379,379,1.3625896,0.333,1.404417,0.259
380,380,1.3625262,0.33400002,1.4044693,0.26000002
381,381,1.3624628,0.33400002,1.4045221,0.26000002
382,382,1.3623997,0.33400002,1.4045751,0.25800002
383,383,1.3623368,0.33400002,1.404629,0.25800002
384,384,1.3622742,0.33600003,1.4046834,0.257
385,385,1.3622117,0.33600003,1.4047381,0.257
386,386,1.3621494,0.33600003,1.4047934,0.257
387,387,1.3620872,0.33600003,1.4048492,0.257
388,388,1.3620256,0.33600003,1.4049054,0.257
389,389,1.3619641,0.33600003,1.4049621,0.259
390,390,1.3619026,0.33400002,1.4050193,0.26000002
391,391,1.3618414,0.333,1.4050767,0.26000002
392,392,1.3617804,0.33400002,1.4051348,0.259
393,393,1.3617198,0.33400002,1.4051931,0.259
394,394,1.3616592,0.33400002,1.4052521,0.259
395,395,1.3615991,0.33400002,1.4053111,0.257
396,396,1.3615391,0.33400002,1.405371,0.25800002
397,397,1.3614795,0.333,1.4054312,0.256
398,398,1.36142,0.333,1.4054917,0.256
399,399,1.3613609,0.33200002,1.4055525,0.256
400,400,1.3613021,0.33100003,1.4056139,0.256
401,401,1.3612435,0.33100003,1.4056755,0.254
402,402,1.3611851,0.33,1.4057375,0.25800002
403,403,1.3611271,0.33,1.4058,0.257
404,404,1.3610693,0.33,1.4058628,0.257
405,405,1.3610116,0.32900003,1.4059259,0.257
406,406,1.3609545,0.32900003,1.405989,0.257
407,407,1.3608978,0.328,1.4060526,0.257
408,408,1.3608413,0.32900003,1.4061166,0.25800002
409,409,1.360785,0.32900003,1.4061807,0.257
410,410,1.3607289,0.328,1.4062454,0.256
411,411,1.3606734,0.326,1.4063098,0.256
412,412,1.360618,0.326,1.4063749,0.25500003
413,413,1.3605628,0.326,1.4064401,0.25500003
414,414,1.3605083,0.32500002,1.4065058,0.25500003
415,415,1.3604537,0.32500002,1.4065715,0.257
416,416,1.3603996,0.326,1.4066377,0.257
417,417,1.3603458,0.32700002,1.4067044,0.257
418,418,1.3602922,0.32700002,1.4067711,0.25800002
419,419,1.360239,0.328,1.406838,0.257
420,420,1.3601861,0.328,1.4069054,0.25800002
421,421,1.3601339,0.328,1.4069732,0.25800002
422,422,1.3600816,0.32700002,1.4070411,0.259
423,423,1.3600297,0.32700002,1.4071089,0.259
424,424,1.3599782,0.32500002,1.4071773,0.26000002
425,425,1.3599269,0.326,1.4072458,0.259
426,426,1.3598759,0.324,1.4073142,0.257
427,427,1.3598253,0.323,1.4073828,0.257
428,428,1.3597747,0.323,1.4074517,0.25800002
429,429,1.3597246,0.32200003,1.4075207,0.257
430,430,1.3596752,0.323,1.4075899,0.256
431,431,1.3596256,0.323,1.4076592,0.256
432,432,1.3595767,0.323,1.4077283,0.256
433,433,1.3595278,0.323,1.4077977,0.256
434,434,1.3594791,0.32200003,1.4078671,0.25500003
435,435,1.359431,0.323,1.4079367,0.25300002
436,436,1.3593831,0.32200003,1.4080064,0.252
437,437,1.3593354,0.32200003,1.4080763,0.25300002
438,438,1.359288,0.32000002,1.408146,0.25300002
439,439,1.359241,0.321,1.4082162,0.25300002
440,440,1.3591942,0.321,1.4082862,0.25300002
441,441,1.3591478,0.321,1.4083563,0.25300002
442,442,1.3591014,0.32000002,1.4084265,0.25300002
443,443,1.3590555,0.32000002,1.4084967,0.252
444,444,1.3590101,0.321,1.408567,0.25100002
445,445,1.3589648,0.32000002,1.4086373,0.25100002
446,446,1.3589199,0.32000002,1.4087076,0.25100002
447,447,1.358875,0.32000002,1.408778,0.25
448,448,1.3588303,0.319,1.4088482,0.25
449,449,1.3587861,0.319,1.4089185,0.25
450,450,1.358742,0.319,1.4089891,0.25
451,451,1.3586982,0.321,1.4090595,0.25
452,452,1.3586549,0.321,1.4091301,0.25
453,453,1.3586118,0.321,1.4092005,0.25
454,454,1.3585688,0.321,1.4092709,0.24900001
455,455,1.3585262,0.32000002,1.4093416,0.24900001
456,456,1.3584838,0.32000002,1.4094119,0.24900001
457,457,1.3584416,0.32000002,1.4094821,0.24800001
458,458,1.3583997,0.32000002,1.4095526,0.24900001
459,459,1.3583581,0.321,1.4096229,0.25
460,460,1.3583168,0.32200003,1.4096928,0.25100002
461,461,1.3582757,0.32200003,1.4097629,0.25
462,462,1.3582349,0.321,1.4098331,0.25
463,463,1.3581944,0.321,1.409903,0.25
464,464,1.3581538,0.32000002,1.4099728,0.24900001
465,465,1.358114,0.319,1.4100428,0.24900001
466,466,1.3580741,0.319,1.4101124,0.24900001
467,467,1.3580345,0.319,1.4101822,0.24800001
468,468,1.3579949,0.32000002,1.4102516,0.24900001
469,469,1.3579557,0.319,1.410321,0.24900001
470,470,1.3579167,0.319,1.4103904,0.24800001
471,471,1.3578781,0.319,1.4104596,0.24700001
472,472,1.3578397,0.319,1.410529,0.24800001
473,473,1.3578013,0.319,1.410598,0.24800001
474,474,1.3577634,0.319,1.4106671,0.24700001
475,475,1.3577256,0.32000002,1.410736,0.246
476,476,1.3576881,0.321,1.4108047,0.24700001
477,477,1.3576508,0.321,1.4108734,0.24700001
478,478,1.3576134,0.321,1.4109418,0.24800001
479,479,1.3575765,0.32000002,1.4110099,0.24800001
480,480,1.3575397,0.32200003,1.4110781,0.24800001
481,481,1.3575027,0.324,1.411146,0.24700001
482,482,1.3574663,0.32500002,1.4112141,0.245
483,483,1.35743,0.326,1.4112818,0.245
484,484,1.3573939,0.326,1.4113494,0.245
485,485,1.3573581,0.326,1.411417,0.24700001
486,486,1.3573223,0.326,1.4114845,0.24700001
487,487,1.3572868,0.32900003,1.4115518,0.24700001
488,488,1.3572514,0.328,1.411619,0.24700001
489,489,1.3572161,0.32900003,1.4116858,0.246
490,490,1.357181,0.32900003,1.4117527,0.246
491,491,1.3571459,0.328,1.4118195,0.246
492,492,1.3571113,0.32900003,1.411886,0.246
493,493,1.3570769,0.32900003,1.4119524,0.24700001
494,494,1.3570424,0.32900003,1.4120188,0.24700001
495,495,1.3570081,0.32900003,1.4120849,0.246
496,496,1.3569739,0.32900003,1.412151,0.246
497,497,1.3569399,0.33,1.4122169,0.246
498,498,1.3569059,0.33200002,1.4122827,0.246
499,499,1.3568726,0.33200002,1.4123484,0.246
500,500,1.3561318,0.32900003,1.4123094,0.24900001
501,501,1.3561275,0.33,1.4122456,0.24800001
502,502,1.3560914,0.32900003,1.4122069,0.246
503,503,1.3560562,0.33,1.4121988,0.24700001
504,504,1.356033,0.32900003,1.4122113,0.24800001
505,505,1.3560194,0.33,1.4122318,0.24800001
506,506,1.3560101,0.33,1.4122535,0.24800001
507,507,1.3560014,0.33,1.4122738,0.24800001
508,508,1.3559922,0.33,1.4122931,0.24800001
509,509,1.3559828,0.33100003,1.4123123,0.24800001
510,510,1.3559735,0.33,1.4123316,0.24800001
511,511,1.3559644,0.33100003,1.4123513,0.24800001
512,512,1.3559555,0.33100003,1.4123703,0.24800001
513,513,1.3559469,0.33100003,1.4123894,0.24800001
514,514,1.3559381,0.33100003,1.412408,0.24800001
515,515,1.3559294,0.33100003,1.4124265,0.24800001
516,516,1.3559207,0.33100003,1.4124446,0.24800001
517,517,1.355912,0.33100003,1.412463,0.24800001
518,518,1.3559033,0.33100003,1.412481,0.24800001
519,519,1.3558947,0.33100003,1.4124988,0.24800001
520,520,1.3558863,0.33100003,1.4125168,0.24800001
521,521,1.3558776,0.33100003,1.4125345,0.24800001
522,522,1.355869,0.33100003,1.4125526,0.24800001
523,523,1.3558606,0.33100003,1.4125702,0.24800001
524,524,1.3558521,0.33100003,1.412588,0.24800001
525,525,1.3558435,0.33100003,1.4126053,0.24800001
526,526,1.3558352,0.33,1.412623,0.24800001
527,527,1.3558267,0.33,1.4126405,0.24800001
528,528,1.3558184,0.33,1.4126579,0.24800001
529,529,1.3558102,0.33,1.4126754,0.24900001
530,530,1.3558018,0.33,1.4126927,0.24900001
531,531,1.3557935,0.33,1.4127102,0.24900001
532,532,1.3557851,0.33,1.4127274,0.24900001
533,533,1.3557768,0.33,1.4127444,0.24900001
534,534,1.3557684,0.33,1.4127618,0.24900001
535,535,1.3557602,0.32900003,1.412779,0.24900001
536,536,1.3557519,0.32900003,1.4127961,0.24900001
537,537,1.3557438,0.33,1.4128134,0.24900001
538,538,1.3557354,0.33,1.4128306,0.24900001
539,539,1.3557272,0.33,1.4128478,0.24900001
540,540,1.355719,0.33,1.4128649,0.24900001
541,541,1.3557107,0.33,1.412882,0.24900001
542,542,1.3557028,0.33,1.4128993,0.24900001
543,543,1.3556943,0.33,1.4129161,0.24900001
544,544,1.3556862,0.33,1.4129335,0.24900001
545,545,1.355678,0.33,1.4129502,0.24900001
546,546,1.3556699,0.33,1.4129672,0.24900001
547,547,1.3556616,0.33,1.4129844,0.24900001
548,548,1.3556536,0.33,1.4130014,0.24900001
549,549,1.3556453,0.33,1.4130182,0.24900001
550,550,1.3556373,0.33,1.4130353,0.24900001
551,551,1.355629,0.33,1.4130523,0.24900001
552,552,1.355621,0.33,1.4130692,0.24900001
553,553,1.355613,0.33,1.4130862,0.24900001
554,554,1.3556048,0.33,1.4131031,0.24900001
555,555,1.3555967,0.33,1.41312,0.24900001
556,556,1.3555887,0.33,1.4131373,0.24900001
557,557,1.3555807,0.33,1.4131539,0.24900001
558,558,1.3555725,0.33,1.4131709,0.24900001
559,559,1.3555642,0.33,1.413188,0.24900001
560,560,1.3555564,0.33,1.4132049,0.24900001
561,561,1.3555481,0.33,1.4132218,0.24900001
562,562,1.3555402,0.33,1.4132388,0.24900001
563,563,1.355532,0.33,1.4132556,0.25100002
564,564,1.355524,0.33,1.4132724,0.25100002
565,565,1.355516,0.33,1.4132894,0.252
566,566,1.355508,0.33,1.4133064,0.252
567,567,1.3554999,0.33,1.4133233,0.25100002
568,568,1.3554919,0.33,1.4133402,0.25100002
569,569,1.3554835,0.33,1.4133571,0.25
570,570,1.3554758,0.33,1.413374,0.25
571,571,1.3554676,0.33,1.413391,0.25
572,572,1.3554598,0.33,1.4134079,0.25
573,573,1.3554518,0.32900003,1.4134247,0.25
574,574,1.3554437,0.32900003,1.4134417,0.25
575,575,1.3554357,0.328,1.4134585,0.25100002
576,576,1.3554277,0.328,1.4134754,0.25100002
577,577,1.3554198,0.328,1.4134922,0.252
578,578,1.3554118,0.32900003,1.4135095,0.252
579,579,1.3554039,0.32900003,1.4135262,0.252
580,580,1.3553958,0.33,1.4135431,0.252
581,581,1.3553877,0.33,1.4135602,0.252
582,582,1.3553798,0.33,1.413577,0.252
583,583,1.3553718,0.33,1.4135939,0.252
584,584,1.3553637,0.33,1.4136108,0.252
585,585,1.3553557,0.33,1.4136277,0.252
586,586,1.3553478,0.33,1.4136446,0.252
587,587,1.3553398,0.33,1.4136617,0.25100002
588,588,1.3553318,0.33,1.4136785,0.25100002
589,589,1.3553239,0.33100003,1.4136953,0.25100002
590,590,1.3553162,0.33100003,1.4137124,0.25100002
591,591,1.3553079,0.33100003,1.4137292,0.25100002
592,592,1.3553001,0.33100003,1.413746,0.25100002
593,593,1.3552922,0.33100003,1.413763,0.25100002
594,594,1.3552842,0.33100003,1.41378,0.25100002
595,595,1.3552763,0.33100003,1.4137969,0.252
596,596,1.3552684,0.33100003,1.4138137,0.252
597,597,1.3552605,0.33100003,1.4138306,0.25300002
598,598,1.3552524,0.33100003,1.4138477,0.25300002
599,599,1.3552444,0.33100003,1.4138646,0.25300002
600,600,1.3552366,0.33200002,1.4138814,0.25300002
601,601,1.3552285,0.33200002,1.4138985,0.25300002
602,602,1.3552207,0.33200002,1.4139153,0.25300002
603,603,1.3552127,0.33200002,1.4139322,0.254
604,604,1.3552049,0.33200002,1.4139493,0.254
605,605,1.355197,0.33200002,1.4139662,0.254
606,606,1.355189,0.333,1.4139829,0.254
607,607,1.3551811,0.333,1.4139998,0.254
608,608,1.355173,0.333,1.4140167,0.254
609,609,1.3551654,0.333,1.4140335,0.254
610,610,1.3551573,0.333,1.4140503,0.254
611,611,1.3551495,0.333,1.4140676,0.254
612,612,1.3551414,0.333,1.4140844,0.254
613,613,1.3551338,0.333,1.4141012,0.254
614,614,1.3551258,0.333,1.4141183,0.254
615,615,1.3551179,0.333,1.4141351,0.254
616,616,1.3551099,0.333,1.4141519,0.254
617,617,1.3551021,0.333,1.4141688,0.254
618,618,1.3550942,0.333,1.4141859,0.254
619,619,1.3550862,0.333,1.4142028,0.254
620,620,1.3550785,0.333,1.4142195,0.254
621,621,1.3550705,0.333,1.4142365,0.254
622,622,1.3550627,0.333,1.4142535,0.254
623,623,1.3550547,0.333,1.4142703,0.254
624,624,1.355047,0.333,1.4142873,0.254
625,625,1.3550389,0.33200002,1.414304,0.254
626,626,1.355031,0.33200002,1.414321,0.254
627,627,1.3550233,0.33200002,1.4143379,0.254
628,628,1.3550153,0.33200002,1.414355,0.254
629,629,1.3550075,0.33100003,1.4143716,0.254
630,630,1.3549995,0.33100003,1.4143885,0.254
631,631,1.3549918,0.33100003,1.4144055,0.254
632,632,1.3549839,0.33100003,1.4144223,0.254
633,633,1.354976,0.33200002,1.4144393,0.25500003
634,634,1.3549682,0.33200002,1.4144561,0.25500003
635,635,1.3549604,0.33200002,1.4144729,0.25500003
636,636,1.3549525,0.33200002,1.41449,0.25500003
637,637,1.3549446,0.33200002,1.4145068,0.25500003
638,638,1.3549368,0.33200002,1.4145236,0.25500003
639,639,1.3549289,0.33200002,1.4145408,0.256
640,640,1.354921,0.33200002,1.4145575,0.25500003
641,641,1.3549131,0.33200002,1.4145743,0.25500003
642,642,1.3549054,0.33200002,1.4145911,0.25500003
643,643,1.3548973,0.33200002,1.4146082,0.254
644,644,1.3548898,0.33200002,1.4146248,0.254
645,645,1.3548819,0.33200002,1.4146419,0.254
646,646,1.3548741,0.33200002,1.4146587,0.254
647,647,1.3548663,0.33200002,1.4146756,0.254
648,648,1.3548585,0.33200002,1.4146925,0.254
649,649,1.3548504,0.33200002,1.4147094,0.254
650,650,1.3548425,0.33200002,1.4147261,0.254
651,651,1.3548348,0.33200002,1.414743,0.254
652,652,1.3548269,0.33200002,1.41476,0.254
653,653,1.3548192,0.33200002,1.4147767,0.25500003
654,654,1.3548112,0.33200002,1.4147935,0.254
655,655,1.3548036,0.333,1.4148103,0.254
656,656,1.3547955,0.333,1.4148273,0.254
657,657,1.3547878,0.333,1.4148442,0.254
658,658,1.3547801,0.333,1.414861,0.254
659,659,1.3547722,0.333,1.4148778,0.254
660,660,1.3547642,0.333,1.4148945,0.254
661,661,1.3547564,0.333,1.4149112,0.254
662,662,1.3547486,0.333,1.4149282,0.254
663,663,1.3547407,0.333,1.414945,0.254
664,664,1.354733,0.333,1.4149617,0.254
665,665,1.3547251,0.33400002,1.4149787,0.254
666,666,1.3547173,0.33400002,1.4149954,0.254
667,667,1.3547094,0.33400002,1.4150122,0.254
668,668,1.3547018,0.33400002,1.4150292,0.254
669,669,1.3546938,0.33400002,1.4150459,0.254
670,670,1.354686,0.33400002,1.4150627,0.254
671,671,1.3546779,0.33400002,1.4150794,0.254
672,672,1.3546703,0.335,1.4150963,0.254
673,673,1.3546625,0.335,1.4151131,0.254
674,674,1.3546546,0.335,1.4151297,0.254
675,675,1.3546469,0.335,1.4151466,0.254
676,676,1.3546389,0.335,1.4151634,0.254
677,677,1.3546311,0.335,1.41518,0.254
678,678,1.3546234,0.335,1.415197,0.254
679,679,1.3546153,0.335,1.4152137,0.254
680,680,1.3546077,0.335,1.4152303,0.254
681,681,1.3546,0.33400002,1.4152471,0.254
682,682,1.3545921,0.33400002,1.4152639,0.254
683,683,1.3545842,0.335,1.4152807,0.254
684,684,1.3545763,0.335,1.4152974,0.254
685,685,1.3545687,0.335,1.4153141,0.254
686,686,1.3545609,0.335,1.4153308,0.254
687,687,1.3545529,0.335,1.4153475,0.254
688,688,1.3545451,0.335,1.4153641,0.254
689,689,1.3545372,0.335,1.415381,0.254
690,690,1.3545294,0.33400002,1.4153976,0.254
691,691,1.3545215,0.33400002,1.4154143,0.254
692,692,1.3545136,0.33400002,1.4154311,0.254
693,693,1.3545059,0.33400002,1.4154478,0.254
694,694,1.3544981,0.33400002,1.4154644,0.254
695,695,1.3544902,0.33400002,1.4154811,0.254
696,696,1.3544825,0.333,1.4154979,0.254
697,697,1.3544744,0.333,1.4155146,0.254
698,698,1.3544668,0.333,1.4155312,0.254
699,699,1.3544589,0.333,1.415548,0.254
700,700,1.354451,0.33200002,1.4155647,0.254
701,701,1.3544432,0.33200002,1.4155813,0.254
702,702,1.3544353,0.33200002,1.4155979,0.254
703,703,1.3544276,0.33200002,1.4156145,0.254
704,704,1.3544196,0.33200002,1.4156313,0.254
705,705,1.3544118,0.33200002,1.4156477,0.254
706,706,1.3544039,0.33200002,1.4156643,0.254
707,707,1.3543961,0.33200002,1.4156812,0.254
708,708,1.3543882,0.33200002,1.4156977,0.254
709,709,1.3543805,0.333,1.4157144,0.254
710,710,1.3543726,0.333,1.4157311,0.254
711,711,1.3543648,0.333,1.4157476,0.254
712,712,1.3543569,0.333,1.4157642,0.254
713,713,1.354349,0.333,1.4157807,0.254
714,714,1.3543414,0.333,1.4157974,0.254
715,715,1.3543335,0.333,1.4158138,0.254
716,716,1.3543258,0.333,1.4158305,0.254
717,717,1.3543179,0.333,1.4158471,0.254
718,718,1.35431,0.333,1.4158636,0.254
719,719,1.3543022,0.333,1.4158802,0.254
720,720,1.3542944,0.333,1.4158967,0.254
721,721,1.3542864,0.333,1.4159132,0.254
722,722,1.3542788,0.333,1.4159297,0.254
723,723,1.3542709,0.333,1.4159462,0.254
724,724,1.354263,0.333,1.4159627,0.254
725,725,1.3542552,0.333,1.4159791,0.25500003
726,726,1.3542473,0.333,1.4159958,0.25500003
727,727,1.3542396,0.33400002,1.4160124,0.25500003
728,728,1.3542316,0.33400002,1.4160287,0.25500003
729,729,1.354224,0.335,1.4160453,0.25500003
730,730,1.3542159,0.335,1.4160618,0.25500003
731,731,1.3542081,0.335,1.4160783,0.254
732,732,1.3542004,0.335,1.4160949,0.254
733,733,1.3541924,0.335,1.4161112,0.254
734,734,1.3541845,0.335,1.4161278,0.254
735,735,1.3541766,0.335,1.4161443,0.254
736,736,1.3541689,0.335,1.4161606,0.25300002
737,737,1.354161,0.33600003,1.416177,0.254
738,738,1.3541532,0.33600003,1.4161936,0.25300002
739,739,1.3541454,0.33600003,1.4162098,0.25300002
740,740,1.3541375,0.33600003,1.4162264,0.25300002
741,741,1.3541297,0.337,1.4162428,0.252
742,742,1.3541218,0.337,1.4162593,0.252
743,743,1.3541139,0.337,1.4162759,0.252
744,744,1.3541061,0.337,1.4162921,0.252
745,745,1.3540983,0.337,1.4163085,0.252
746,746,1.3540905,0.337,1.4163247,0.252
747,747,1.3540826,0.337,1.4163413,0.252
748,748,1.3540747,0.337,1.4163579,0.25100002
749,749,1.3540668,0.337,1.4163743,0.25100002
750,750,1.3540589,0.337,1.4163907,0.25100002
751,751,1.3540514,0.337,1.4164071,0.25100002
752,752,1.3540432,0.33800003,1.4164234,0.25100002
753,753,1.3540355,0.33800003,1.4164398,0.25100002
754,754,1.3540275,0.33800003,1.4164561,0.25100002
755,755,1.3540196,0.33800003,1.4164726,0.25100002
756,756,1.3540118,0.33800003,1.4164888,0.25100002
757,757,1.354004,0.33800003,1.4165051,0.25100002
758,758,1.3539962,0.33800003,1.4165215,0.25100002
759,759,1.3539883,0.33800003,1.4165378,0.25100002
760,760,1.3539804,0.33800003,1.4165541,0.25100002
761,761,1.3539727,0.33800003,1.4165707,0.25100002
762,762,1.3539647,0.33800003,1.4165868,0.25100002
763,763,1.3539568,0.33800003,1.4166032,0.25100002
764,764,1.3539491,0.33800003,1.4166193,0.25100002
765,765,1.3539412,0.337,1.4166356,0.252
766,766,1.3539333,0.337,1.4166521,0.252
767,767,1.3539255,0.337,1.4166683,0.252
768,768,1.3539175,0.337,1.4166846,0.252
769,769,1.3539099,0.337,1.4167008,0.25100002
770,770,1.3539019,0.337,1.4167172,0.25100002
771,771,1.3538941,0.337,1.4167333,0.25100002
772,772,1.3538862,0.337,1.4167497,0.25100002
773,773,1.3538783,0.337,1.4167658,0.25100002
774,774,1.3538704,0.337,1.4167821,0.25100002
775,775,1.3538628,0.337,1.4167984,0.25100002
776,776,1.3538548,0.337,1.4168147,0.25100002
777,777,1.3538469,0.33800003,1.4168308,0.25100002
778,778,1.3538389,0.33800003,1.416847,0.25
779,779,1.3538312,0.337,1.4168631,0.25
780,780,1.3538233,0.337,1.4168793,0.25
781,781,1.3538153,0.337,1.4168956,0.25
782,782,1.3538074,0.33800003,1.4169117,0.25
783,783,1.3537996,0.33800003,1.416928,0.25
784,784,1.3537917,0.33800003,1.4169441,0.25
785,785,1.3537838,0.33800003,1.4169602,0.25
786,786,1.353776,0.33800003,1.4169766,0.25
787,787,1.3537682,0.33800003,1.4169927,0.25
788,788,1.3537604,0.33800003,1.4170089,0.25
789,789,1.3537524,0.33800003,1.417025,0.25
790,790,1.3537446,0.33800003,1.417041,0.25100002
791,791,1.3537369,0.33800003,1.4170572,0.25100002
792,792,1.3537288,0.33800003,1.4170731,0.25100002
793,793,1.3537211,0.33800003,1.4170895,0.25100002
794,794,1.353713,0.33800003,1.4171057,0.25100002
795,795,1.3537054,0.33800003,1.4171214,0.252
796,796,1.3536974,0.33800003,1.4171377,0.252
797,797,1.3536897,0.33800003,1.4171538,0.252
798,798,1.3536817,0.33800003,1.4171702,0.252
799,799,1.3536738,0.33800003,1.4171861,0.252
800,800,1.3536658,0.33800003,1.4172022,0.252
801,801,1.3536581,0.33800003,1.4172182,0.25300002
802,802,1.3536502,0.33800003,1.4172342,0.25300002
803,803,1.3536422,0.33800003,1.4172504,0.25300002
804,804,1.3536344,0.33800003,1.4172661,0.254
805,805,1.3536265,0.33800003,1.4172825,0.25500003
806,806,1.3536186,0.33800003,1.4172984,0.25500003
807,807,1.3536106,0.33800003,1.4173145,0.25500003
808,808,1.3536029,0.33800003,1.4173305,0.25500003
809,809,1.353595,0.337,1.4173464,0.25500003
810,810,1.353587,0.337,1.4173623,0.25500003
811,811,1.3535792,0.337,1.4173783,0.25500003
812,812,1.3535713,0.33800003,1.4173944,0.25500003
813,813,1.3535634,0.33800003,1.4174105,0.25500003
814,814,1.3535554,0.33900002,1.4174263,0.25500003
815,815,1.3535475,0.33900002,1.4174423,0.25500003
816,816,1.3535397,0.33900002,1.4174583,0.25500003
817,817,1.3535318,0.33900002,1.4174742,0.25500003
818,818,1.353524,0.33900002,1.4174902,0.256
819,819,1.353516,0.33900002,1.4175062,0.256
820,820,1.3535081,0.33800003,1.4175223,0.256
821,821,1.3535,0.33800003,1.417538,0.256
822,822,1.3534924,0.33800003,1.417554,0.256
823,823,1.3534844,0.33900002,1.41757,0.256
824,824,1.3534765,0.33900002,1.4175858,0.256
825,825,1.3534685,0.33900002,1.4176017,0.256
826,826,1.3534608,0.33900002,1.4176177,0.256
827,827,1.3534526,0.33900002,1.4176335,0.256
828,828,1.3534447,0.33900002,1.4176495,0.256
829,829,1.3534368,0.34,1.4176654,0.256
830,830,1.353429,0.34,1.4176812,0.256
831,831,1.353421,0.34,1.4176971,0.256
832,832,1.353413,0.34,1.4177129,0.257
833,833,1.353405,0.34,1.4177287,0.257
834,834,1.3533971,0.34,1.4177448,0.257
835,835,1.3533893,0.34,1.4177605,0.257
836,836,1.3533813,0.34,1.4177763,0.257
837,837,1.3533735,0.34,1.4177922,0.257
838,838,1.3533653,0.34100002,1.4178079,0.257
839,839,1.3533573,0.34100002,1.4178238,0.257
840,840,1.3533496,0.34100002,1.4178395,0.257
841,841,1.3533415,0.34100002,1.4178554,0.257
842,842,1.3533336,0.34100002,1.4178711,0.25800002
843,843,1.3533257,0.34100002,1.417887,0.25800002
844,844,1.3533176,0.34100002,1.4179028,0.25800002
845,845,1.3533096,0.34100002,1.4179186,0.25800002
846,846,1.3533016,0.34100002,1.4179343,0.25800002
847,847,1.3532938,0.342,1.41795,0.25800002
848,848,1.3532857,0.342,1.4179658,0.25800002
849,849,1.3532779,0.342,1.4179816,0.25800002
850,850,1.3532698,0.342,1.4179975,0.25800002
851,851,1.353262,0.342,1.4180131,0.25800002
852,852,1.353254,0.342,1.4180288,0.25800002
853,853,1.3532459,0.34300002,1.4180446,0.25800002
854,854,1.3532381,0.34300002,1.4180603,0.25800002
855,855,1.35323,0.34300002,1.4180762,0.25800002
856,856,1.3532221,0.344,1.4180919,0.25800002
857,857,1.3532139,0.344,1.4181074,0.25800002
858,858,1.3532062,0.344,1.4181234,0.25800002
859,859,1.353198,0.344,1.418139,0.25800002
860,860,1.3531901,0.344,1.4181546,0.25800002
861,861,1.353182,0.344,1.4181703,0.25800002
862,862,1.353174,0.344,1.418186,0.25800002
863,863,1.3531661,0.344,1.4182017,0.25800002
864,864,1.3531581,0.344,1.4182171,0.259
865,865,1.3531501,0.344,1.418233,0.259
866,866,1.3531421,0.344,1.4182485,0.259
867,867,1.3531342,0.344,1.4182642,0.259
868,868,1.3531262,0.34600002,1.4182799,0.259
869,869,1.3531181,0.34600002,1.4182956,0.259
870,870,1.3531101,0.34600002,1.4183111,0.259
871,871,1.3531021,0.34600002,1.4183267,0.259
872,872,1.3530941,0.34600002,1.4183425,0.259
873,873,1.3530861,0.34600002,1.418358,0.259
874,874,1.3530779,0.34600002,1.4183737,0.259
875,875,1.3530701,0.34600002,1.4183892,0.259
876,876,1.3530619,0.347,1.4184048,0.25800002
877,877,1.353054,0.347,1.4184204,0.259
878,878,1.3530458,0.347,1.418436,0.259
879,879,1.353038,0.347,1.4184515,0.257
880,880,1.3530298,0.34800002,1.4184673,0.256
881,881,1.3530219,0.349,1.4184829,0.256
882,882,1.353014,0.349,1.4184985,0.256
883,883,1.3530059,0.349,1.418514,0.256
884,884,1.3529977,0.35000002,1.4185295,0.256
885,885,1.3529898,0.351,1.4185451,0.256
886,886,1.3529818,0.351,1.4185606,0.256
887,887,1.3529736,0.351,1.4185761,0.256
888,888,1.3529655,0.351,1.4185916,0.256
889,889,1.3529576,0.351,1.4186072,0.256
890,890,1.3529494,0.351,1.4186227,0.256
891,891,1.3529415,0.351,1.4186383,0.256
892,892,1.3529334,0.351,1.4186537,0.256
893,893,1.3529252,0.351,1.4186693,0.256
894,894,1.3529172,0.351,1.4186848,0.256
895,895,1.3529091,0.351,1.4187002,0.256
896,896,1.3529011,0.351,1.4187157,0.257
897,897,1.3528931,0.351,1.4187312,0.257
898,898,1.352885,0.351,1.4187468,0.257
899,899,1.352877,0.351,1.4187623,0.257
900,900,1.3528688,0.351,1.4187778,0.257
901,901,1.3528608,0.351,1.4187931,0.25800002
902,902,1.3528526,0.351,1.4188087,0.25800002
903,903,1.3528446,0.351,1.4188241,0.25800002
904,904,1.3528365,0.351,1.4188396,0.25800002
905,905,1.3528284,0.351,1.4188552,0.25800002
906,906,1.3528204,0.351,1.4188706,0.25800002
907,907,1.3528123,0.35000002,1.4188858,0.25800002
908,908,1.3528043,0.35000002,1.4189013,0.25800002
909,909,1.3527962,0.35000002,1.4189167,0.25800002
910,910,1.3527883,0.35000002,1.4189322,0.25800002
911,911,1.3527801,0.35000002,1.4189473,0.25800002
912,912,1.3527718,0.35000002,1.418963,0.25800002
913,913,1.3527639,0.35000002,1.4189783,0.25800002
914,914,1.3527557,0.35000002,1.4189938,0.25800002
915,915,1.3527476,0.349,1.4190092,0.25800002
916,916,1.3527396,0.349,1.4190245,0.25800002
917,917,1.3527313,0.349,1.41904,0.25800002
918,918,1.3527235,0.349,1.4190553,0.25800002
919,919,1.3527151,0.349,1.4190706,0.25800002
920,920,1.3527069,0.349,1.4190861,0.259
921,921,1.3526988,0.349,1.4191016,0.259
922,922,1.3526906,0.34800002,1.4191169,0.259
923,923,1.3526825,0.34800002,1.4191322,0.259
924,924,1.3526745,0.34800002,1.4191476,0.259
925,925,1.3526664,0.347,1.4191629,0.259
926,926,1.352658,0.347,1.4191781,0.259
927,927,1.3526499,0.347,1.4191937,0.259
928,928,1.3526418,0.347,1.419209,0.259
929,929,1.3526338,0.347,1.4192241,0.259
930,930,1.3526256,0.347,1.4192398,0.259
931,931,1.3526174,0.347,1.419255,0.259
932,932,1.3526094,0.347,1.4192702,0.259
933,933,1.3526012,0.347,1.4192857,0.259
934,934,1.3525931,0.347,1.4193008,0.259
935,935,1.352585,0.347,1.4193164,0.259
936,936,1.3525767,0.347,1.4193317,0.26000002
937,937,1.3525685,0.347,1.419347,0.26000002
938,938,1.3525604,0.347,1.4193623,0.26000002
939,939,1.3525522,0.347,1.4193777,0.259
940,940,1.352544,0.347,1.4193928,0.26000002
941,941,1.3525357,0.347,1.4194082,0.26000002
942,942,1.3525277,0.347,1.4194235,0.261
943,943,1.3525195,0.347,1.4194387,0.261
944,944,1.3525113,0.347,1.419454,0.261
945,945,1.3525031,0.347,1.4194691,0.261
946,946,1.352495,0.347,1.4194845,0.261
947,947,1.3524866,0.347,1.4194998,0.261
948,948,1.3524785,0.347,1.419515,0.261
949,949,1.3524703,0.347,1.4195302,0.261
950,950,1.3524622,0.347,1.4195455,0.26000002
951,951,1.3524541,0.347,1.4195607,0.26000002
952,952,1.3524457,0.347,1.4195758,0.26000002
953,953,1.3524376,0.347,1.4195914,0.26000002
954,954,1.3524294,0.347,1.4196066,0.26000002
955,955,1.3524209,0.347,1.4196218,0.26000002
956,956,1.3524128,0.347,1.4196371,0.26000002
957,957,1.3524045,0.347,1.4196521,0.261
958,958,1.3523964,0.347,1.4196674,0.261
959,959,1.3523883,0.347,1.4196826,0.261
960,960,1.3523798,0.347,1.419698,0.261
961,961,1.3523717,0.347,1.4197129,0.261
962,962,1.3523635,0.347,1.4197282,0.261
963,963,1.3523552,0.347,1.4197433,0.261
964,964,1.3523469,0.347,1.4197586,0.261
965,965,1.3523387,0.347,1.4197739,0.261
966,966,1.3523302,0.34600002,1.4197891,0.261
967,967,1.3523221,0.34600002,1.4198043,0.261
968,968,1.3523138,0.34600002,1.4198194,0.261
969,969,1.3523057,0.34600002,1.4198346,0.261
970,970,1.3522973,0.34600002,1.4198498,0.261
971,971,1.3522888,0.34600002,1.419865,0.261
972,972,1.3522806,0.34600002,1.41988,0.261
973,973,1.3522724,0.34600002,1.4198954,0.261
974,974,1.3522639,0.34600002,1.4199104,0.261
975,975,1.352256,0.34600002,1.4199257,0.261
976,976,1.3522475,0.34600002,1.419941,0.261
977,977,1.3522391,0.34600002,1.4199561,0.261
978,978,1.3522308,0.347,1.4199712,0.261
979,979,1.3522224,0.347,1.4199864,0.261
980,980,1.3522142,0.347,1.4200015,0.261
981,981,1.3522058,0.347,1.4200166,0.261
982,982,1.3521974,0.34600002,1.4200319,0.261
983,983,1.3521891,0.34600002,1.420047,0.261
984,984,1.3521808,0.34600002,1.4200622,0.261
985,985,1.3521725,0.34600002,1.4200773,0.261
986,986,1.352164,0.34600002,1.4200926,0.261
987,987,1.3521559,0.34600002,1.4201076,0.261
988,988,1.3521476,0.347,1.4201229,0.261
989,989,1.3521392,0.347,1.420138,0.261
990,990,1.3521308,0.347,1.4201531,0.261
991,991,1.3521224,0.347,1.4201683,0.261
992,992,1.3521141,0.347,1.4201835,0.261
993,993,1.3521056,0.347,1.4201988,0.261
994,994,1.3520975,0.34800002,1.4202137,0.261
995,995,1.352089,0.34800002,1.4202292,0.261
996,996,1.3520806,0.34800002,1.4202441,0.261
997,997,1.3520722,0.34800002,1.4202594,0.261
998,998,1.352064,0.34800002,1.4202745,0.26200002
999,999,1.3520557,0.34800002,1.4202895,0.261
1000,1000,1.3517886,0.35000002,1.4202898,0.261
1001,1001,1.3517892,0.349,1.4202865,0.261
1002,1002,1.3517872,0.349,1.4202831,0.261
1003,1003,1.351784,0.349,1.42028,0.261
1004,1004,1.3517805,0.349,1.4202781,0.261
1005,1005,1.351777,0.349,1.4202771,0.261
1006,1006,1.3517736,0.349,1.420277,0.261
1007,1007,1.3517702,0.349,1.4202775,0.261
1008,1008,1.3517671,0.349,1.4202789,0.261
1009,1009,1.3517638,0.349,1.4202803,0.261
1010,1010,1.351761,0.349,1.4202824,0.261
1011,1011,1.3517582,0.349,1.420285,0.261
1012,1012,1.3517555,0.349,1.4202876,0.261
1013,1013,1.351753,0.349,1.4202906,0.261
1014,1014,1.3517504,0.35000002,1.4202938,0.261
1015,1015,1.3517479,0.35000002,1.420297,0.261
1016,1016,1.3517454,0.35000002,1.4203006,0.261
1017,1017,1.3517432,0.35000002,1.4203041,0.261
1018,1018,1.351741,0.35000002,1.4203078,0.261
1019,1019,1.3517386,0.35000002,1.4203116,0.261
1020,1020,1.3517364,0.35000002,1.4203153,0.261
1021,1021,1.351734,0.35000002,1.4203192,0.261
1022,1022,1.3517318,0.35000002,1.4203231,0.261
1023,1023,1.3517295,0.35000002,1.4203271,0.261
1024,1024,1.3517275,0.35000002,1.4203311,0.261
1025,1025,1.3517252,0.35000002,1.4203352,0.261
1026,1026,1.3517232,0.35000002,1.4203391,0.261
1027,1027,1.3517209,0.35000002,1.420343,0.261
1028,1028,1.3517187,0.35000002,1.4203471,0.261
1029,1029,1.3517165,0.35000002,1.4203511,0.261
1030,1030,1.3517145,0.35000002,1.4203553,0.261
1031,1031,1.3517123,0.35000002,1.4203595,0.261
1032,1032,1.3517101,0.349,1.4203633,0.261
1033,1033,1.3517082,0.349,1.4203672,0.261
1034,1034,1.3517059,0.349,1.4203715,0.26000002
1035,1035,1.3517039,0.349,1.4203756,0.26000002
1036,1036,1.3517017,0.349,1.4203798,0.26000002
1037,1037,1.3516995,0.34800002,1.4203837,0.26000002
1038,1038,1.3516973,0.34800002,1.4203877,0.26000002
1039,1039,1.3516955,0.34800002,1.4203918,0.26000002
1040,1040,1.3516932,0.34800002,1.420396,0.26000002
1041,1041,1.351691,0.34800002,1.4203999,0.26000002
1042,1042,1.3516891,0.34800002,1.4204038,0.26000002
1043,1043,1.3516868,0.34800002,1.420408,0.26000002
1044,1044,1.3516847,0.34800002,1.4204121,0.26000002
1045,1045,1.3516828,0.34800002,1.4204161,0.26000002
1046,1046,1.3516805,0.34800002,1.4204203,0.26000002
1047,1047,1.3516785,0.34800002,1.4204241,0.26000002
1048,1048,1.3516763,0.34800002,1.4204282,0.26000002
1049,1049,1.3516741,0.34800002,1.4204322,0.26000002
1050,1050,1.3516722,0.34800002,1.4204363,0.26000002
1051,1051,1.3516701,0.34800002,1.4204402,0.26000002
1052,1052,1.351668,0.34800002,1.4204443,0.26000002
1053,1053,1.3516656,0.34800002,1.4204483,0.26000002
1054,1054,1.3516636,0.34800002,1.4204525,0.26000002
1055,1055,1.3516614,0.34800002,1.4204565,0.26000002
1056,1056,1.3516594,0.34800002,1.4204605,0.26000002
1057,1057,1.3516574,0.34800002,1.4204645,0.26000002
1058,1058,1.3516552,0.34800002,1.4204686,0.26000002
1059,1059,1.3516531,0.34800002,1.4204725,0.26000002
1060,1060,1.351651,0.34800002,1.4204767,0.26000002
1061,1061,1.351649,0.34800002,1.4204806,0.26000002
1062,1062,1.3516469,0.34800002,1.4204845,0.26000002
1063,1063,1.3516448,0.34800002,1.4204886,0.26000002
1064,1064,1.3516425,0.34800002,1.4204926,0.26000002
1065,1065,1.3516405,0.34800002,1.4204967,0.26000002
1066,1066,1.3516383,0.34800002,1.4205005,0.26000002
1067,1067,1.3516363,0.34800002,1.4205047,0.26000002
1068,1068,1.3516343,0.349,1.4205085,0.26000002
1069,1069,1.3516321,0.349,1.4205127,0.26000002
1070,1070,1.35163,0.349,1.4205168,0.26000002
1071,1071,1.3516277,0.349,1.4205208,0.26000002
1072,1072,1.3516258,0.349,1.4205247,0.26000002
1073,1073,1.3516235,0.349,1.4205287,0.26000002
1074,1074,1.3516214,0.349,1.420533,0.26000002
1075,1075,1.3516195,0.349,1.4205366,0.26000002
1076,1076,1.3516172,0.349,1.4205407,0.26000002
1077,1077,1.3516153,0.349,1.4205447,0.26000002
1078,1078,1.351613,0.349,1.4205487,0.26000002
1079,1079,1.3516109,0.349,1.4205528,0.26000002
1080,1080,1.3516088,0.349,1.4205567,0.26000002
1081,1081,1.3516067,0.349,1.4205607,0.26000002
1082,1082,1.3516046,0.349,1.4205648,0.26000002
1083,1083,1.3516024,0.349,1.4205688,0.26000002
1084,1084,1.3516004,0.349,1.4205729,0.26000002
1085,1085,1.3515983,0.349,1.4205768,0.26000002
1086,1086,1.3515959,0.349,1.4205806,0.26000002
1087,1087,1.3515941,0.349,1.4205848,0.26000002
1088,1088,1.3515918,0.349,1.420589,0.26000002
1089,1089,1.3515897,0.349,1.4205928,0.26000002
1090,1090,1.3515873,0.349,1.4205966,0.26000002
1091,1091,1.3515854,0.349,1.4206009,0.26000002
1092,1092,1.3515832,0.34800002,1.4206048,0.26000002
1093,1093,1.3515811,0.349,1.420609,0.26000002
1094,1094,1.351579,0.349,1.4206127,0.26000002
1095,1095,1.3515768,0.349,1.4206167,0.26000002
1096,1096,1.3515748,0.349,1.4206207,0.26000002
1097,1097,1.3515728,0.349,1.4206247,0.26000002
1098,1098,1.3515705,0.349,1.4206289,0.26000002
1099,1099,1.3515683,0.349,1.4206326,0.26000002
1100,1100,1.3515661,0.349,1.4206369,0.26000002
1101,1101,1.3515642,0.349,1.4206408,0.26000002
1102,1102,1.3515619,0.349,1.4206449,0.26000002
1103,1103,1.3515599,0.349,1.4206487,0.26000002
1104,1104,1.3515577,0.349,1.4206526,0.26000002
1105,1105,1.3515553,0.349,1.4206568,0.26000002
1106,1106,1.3515534,0.349,1.4206609,0.26000002
1107,1107,1.351551,0.349,1.4206648,0.26000002
1108,1108,1.3515491,0.349,1.4206687,0.26000002
1109,1109,1.3515469,0.349,1.4206728,0.26000002
1110,1110,1.3515447,0.349,1.4206767,0.26000002
1111,1111,1.3515426,0.349,1.4206809,0.26000002
1112,1112,1.3515403,0.349,1.4206849,0.26000002
1113,1113,1.3515384,0.349,1.4206887,0.26000002
1114,1114,1.3515362,0.349,1.4206927,0.26000002
1115,1115,1.351534,0.349,1.4206966,0.26000002
1116,1116,1.3515321,0.349,1.4207008,0.26000002
1117,1117,1.3515296,0.349,1.4207046,0.26000002
1118,1118,1.3515276,0.349,1.4207085,0.26000002
1119,1119,1.3515254,0.349,1.4207127,0.26000002
1120,1120,1.3515233,0.349,1.4207168,0.26000002
1121,1121,1.351521,0.349,1.4207208,0.26000002
1122,1122,1.3515189,0.349,1.4207246,0.26000002
1123,1123,1.351517,0.349,1.4207287,0.26000002
1124,1124,1.3515147,0.349,1.4207327,0.26000002
1125,1125,1.3515126,0.349,1.4207366,0.26000002
1126,1126,1.3515103,0.349,1.4207407,0.261
1127,1127,1.3515084,0.349,1.4207447,0.261
1128,1128,1.3515059,0.349,1.4207487,0.261
1129,1129,1.3515038,0.349,1.4207528,0.261
1130,1130,1.3515017,0.349,1.4207566,0.261
1131,1131,1.3514993,0.349,1.4207605,0.261
1132,1132,1.3514974,0.349,1.4207646,0.261
1133,1133,1.3514951,0.349,1.4207686,0.261
1134,1134,1.351493,0.349,1.4207726,0.261
1135,1135,1.3514907,0.349,1.4207767,0.261
1136,1136,1.3514887,0.349,1.4207805,0.261
1137,1137,1.3514864,0.349,1.4207846,0.261
1138,1138,1.3514843,0.349,1.4207886,0.261
1139,1139,1.3514823,0.349,1.4207928,0.261
1140,1140,1.3514799,0.349,1.4207966,0.261
1141,1141,1.3514779,0.349,1.4208006,0.261
1142,1142,1.3514755,0.349,1.4208046,0.261
1143,1143,1.3514736,0.349,1.4208086,0.261
1144,1144,1.3514714,0.349,1.4208125,0.261
1145,1145,1.3514692,0.349,1.4208165,0.261
1146,1146,1.3514669,0.349,1.4208206,0.261
1147,1147,1.3514646,0.349,1.4208246,0.261
1148,1148,1.3514626,0.349,1.4208286,0.261
1149,1149,1.3514602,0.349,1.4208326,0.261
1150,1150,1.3514581,0.349,1.4208366,0.261
1151,1151,1.3514559,0.349,1.4208405,0.261
1152,1152,1.3514538,0.349,1.4208443,0.261
1153,1153,1.3514516,0.349,1.4208485,0.261
1154,1154,1.3514495,0.349,1.4208523,0.261
1155,1155,1.3514472,0.349,1.4208564,0.261
1156,1156,1.3514451,0.349,1.4208604,0.261
1157,1157,1.3514428,0.349,1.4208643,0.261
1158,1158,1.3514408,0.349,1.4208685,0.261
1159,1159,1.3514385,0.349,1.4208723,0.261
1160,1160,1.3514363,0.349,1.4208764,0.261
1161,1161,1.3514341,0.349,1.4208804,0.261
1162,1162,1.351432,0.349,1.4208845,0.261
1163,1163,1.3514297,0.349,1.4208885,0.261
1164,1164,1.3514274,0.349,1.4208925,0.261
1165,1165,1.3514254,0.349,1.4208965,0.261
1166,1166,1.3514231,0.349,1.4209005,0.261
1167,1167,1.3514211,0.349,1.4209046,0.261
1168,1168,1.3514187,0.349,1.4209086,0.261
1169,1169,1.3514166,0.349,1.4209125,0.261
1170,1170,1.3514143,0.349,1.4209163,0.261
1171,1171,1.3514122,0.349,1.4209204,0.261
1172,1172,1.3514099,0.349,1.4209244,0.261
1173,1173,1.3514078,0.349,1.4209284,0.261
1174,1174,1.3514056,0.349,1.4209323,0.261
1175,1175,1.3514034,0.349,1.4209365,0.261
1176,1176,1.3514012,0.349,1.4209404,0.261
1177,1177,1.351399,0.349,1.4209443,0.261
1178,1178,1.3513967,0.349,1.4209484,0.261
1179,1179,1.3513944,0.349,1.4209523,0.261
1180,1180,1.3513924,0.349,1.4209564,0.261
1181,1181,1.3513902,0.349,1.4209604,0.261
1182,1182,1.351388,0.349,1.4209644,0.261
1183,1183,1.3513857,0.349,1.4209682,0.261
1184,1184,1.3513836,0.349,1.4209723,0.261
1185,1185,1.3513814,0.349,1.4209763,0.261
1186,1186,1.3513792,0.349,1.4209805,0.261
1187,1187,1.3513769,0.349,1.4209841,0.261
1188,1188,1.3513747,0.349,1.4209883,0.261
1189,1189,1.3513725,0.349,1.4209923,0.261
1190,1190,1.3513703,0.349,1.4209963,0.261
1191,1191,1.3513681,0.349,1.4210001,0.261
1192,1192,1.3513658,0.349,1.4210042,0.261
1193,1193,1.3513637,0.349,1.421008,0.261
1194,1194,1.3513614,0.349,1.4210122,0.261
1195,1195,1.3513592,0.349,1.4210163,0.261
1196,1196,1.3513569,0.349,1.42102,0.261
1197,1197,1.3513548,0.349,1.4210241,0.261
1198,1198,1.3513526,0.349,1.4210281,0.261
1199,1199,1.3513504,0.349,1.4210322,0.261
1200,1200,1.351348,0.349,1.4210361,0.261
1201,1201,1.3513459,0.349,1.42104,0.261
1202,1202,1.3513438,0.349,1.4210441,0.261
1203,1203,1.3513414,0.349,1.4210482,0.261
1204,1204,1.3513392,0.349,1.4210521,0.261
1205,1205,1.351337,0.349,1.421056,0.261
1206,1206,1.3513347,0.349,1.4210601,0.261
1207,1207,1.3513325,0.349,1.4210641,0.261
1208,1208,1.3513303,0.349,1.421068,0.261
1209,1209,1.3513281,0.349,1.421072,0.261
1210,1210,1.3513258,0.349,1.4210759,0.261
1211,1211,1.3513237,0.349,1.4210799,0.261
1212,1212,1.3513213,0.349,1.421084,0.261
1213,1213,1.3513192,0.349,1.4210881,0.26000002
1214,1214,1.3513168,0.349,1.4210919,0.259
1215,1215,1.3513148,0.349,1.4210961,0.259
1216,1216,1.3513122,0.349,1.4211001,0.259
1217,1217,1.3513101,0.349,1.4211041,0.259
1218,1218,1.3513079,0.349,1.421108,0.259
1219,1219,1.3513058,0.349,1.421112,0.259
1220,1220,1.3513035,0.349,1.4211158,0.259
1221,1221,1.3513013,0.349,1.4211198,0.259
1222,1222,1.351299,0.349,1.421124,0.259
1223,1223,1.3512965,0.349,1.421128,0.259
1224,1224,1.3512946,0.349,1.4211318,0.259
1225,1225,1.3512923,0.349,1.4211358,0.259
1226,1226,1.35129,0.349,1.4211398,0.259
1227,1227,1.351288,0.349,1.4211439,0.259
1228,1228,1.3512857,0.349,1.421148,0.259
1229,1229,1.3512836,0.349,1.4211519,0.259
1230,1230,1.3512812,0.349,1.4211558,0.259
1231,1231,1.3512789,0.349,1.4211599,0.259
1232,1232,1.3512765,0.349,1.4211639,0.259
1233,1233,1.3512744,0.349,1.4211681,0.259
1234,1234,1.351272,0.349,1.4211718,0.259
1235,1235,1.3512697,0.349,1.4211758,0.259
1236,1236,1.3512677,0.349,1.4211799,0.259
1237,1237,1.3512653,0.349,1.421184,0.259
1238,1238,1.3512632,0.349,1.4211879,0.259
1239,1239,1.3512609,0.349,1.4211918,0.259
1240,1240,1.3512586,0.349,1.4211959,0.259
1241,1241,1.3512564,0.349,1.4211999,0.26000002
1242,1242,1.351254,0.349,1.421204,0.26000002
1243,1243,1.3512517,0.349,1.4212077,0.26000002
1244,1244,1.3512496,0.349,1.4212118,0.26000002
1245,1245,1.3512474,0.349,1.4212159,0.26000002
1246,1246,1.3512452,0.349,1.42122,0.26000002
1247,1247,1.3512429,0.349,1.4212239,0.26000002
1248,1248,1.3512406,0.349,1.4212278,0.26000002
1249,1249,1.3512384,0.349,1.4212319,0.26000002
1250,1250,1.3512361,0.349,1.4212358,0.26000002
1251,1251,1.3512338,0.349,1.42124,0.26000002
1252,1252,1.3512316,0.349,1.4212438,0.26000002
1253,1253,1.3512292,0.349,1.4212478,0.26000002
1254,1254,1.351227,0.349,1.4212519,0.26000002
1255,1255,1.3512249,0.349,1.4212558,0.26000002
1256,1256,1.3512226,0.349,1.4212598,0.26000002
1257,1257,1.3512204,0.349,1.4212638,0.26000002
1258,1258,1.3512179,0.349,1.4212677,0.26000002
1259,1259,1.3512158,0.349,1.4212718,0.26000002
1260,1260,1.3512136,0.349,1.4212757,0.26000002
1261,1261,1.3512113,0.349,1.4212798,0.26000002
1262,1262,1.351209,0.349,1.421284,0.26000002
1263,1263,1.3512068,0.349,1.4212879,0.26000002
1264,1264,1.3512045,0.349,1.4212918,0.26000002
1265,1265,1.3512024,0.349,1.4212958,0.261
1266,1266,1.3512,0.349,1.4213,0.261
1267,1267,1.3511978,0.349,1.4213039,0.261
1268,1268,1.3511955,0.349,1.4213078,0.261
1269,1269,1.3511931,0.349,1.4213117,0.261
1270,1270,1.3511908,0.349,1.4213159,0.261
1271,1271,1.3511888,0.349,1.4213198,0.261
1272,1272,1.3511865,0.349,1.4213239,0.261
1273,1273,1.3511841,0.349,1.4213278,0.261
1274,1274,1.351182,0.349,1.4213318,0.261
1275,1275,1.3511796,0.349,1.4213359,0.261
1276,1276,1.3511773,0.349,1.4213398,0.261
1277,1277,1.351175,0.349,1.4213438,0.261
1278,1278,1.3511729,0.349,1.4213479,0.261
1279,1279,1.3511707,0.349,1.4213518,0.261
1280,1280,1.3511683,0.349,1.4213557,0.261
1281,1281,1.351166,0.349,1.4213598,0.261
1282,1282,1.3511636,0.349,1.4213638,0.261
1283,1283,1.3511615,0.349,1.4213679,0.261
1284,1284,1.3511592,0.349,1.4213719,0.261
1285,1285,1.3511568,0.349,1.4213758,0.261
1286,1286,1.3511546,0.349,1.4213799,0.261
1287,1287,1.3511523,0.349,1.4213839,0.261
1288,1288,1.35115,0.349,1.4213878,0.261
1289,1289,1.3511478,0.349,1.4213918,0.261
1290,1290,1.3511456,0.349,1.4213959,0.261
1291,1291,1.3511434,0.349,1.4213998,0.261
1292,1292,1.351141,0.349,1.421404,0.261
1293,1293,1.3511386,0.349,1.4214079,0.261
1294,1294,1.3511364,0.349,1.421412,0.261
1295,1295,1.3511341,0.349,1.4214158,0.261
1296,1296,1.3511319,0.349,1.4214199,0.261
1297,1297,1.3511294,0.349,1.4214239,0.261
1298,1298,1.3511273,0.349,1.421428,0.261
1299,1299,1.3511249,0.349,1.421432,0.261
1300,1300,1.3511227,0.349,1.421436,0.26000002
1301,1301,1.3511205,0.34800002,1.4214399,0.26000002
1302,1302,1.351118,0.34800002,1.421444,0.26000002
1303,1303,1.3511158,0.34800002,1.4214481,0.26000002
1304,1304,1.3511136,0.34800002,1.4214519,0.26000002
1305,1305,1.3511112,0.34800002,1.421456,0.26000002
1306,1306,1.3511089,0.34800002,1.42146,0.26000002
1307,1307,1.3511068,0.34800002,1.421464,0.26000002
1308,1308,1.3511043,0.34800002,1.4214681,0.26000002
1309,1309,1.3511021,0.34800002,1.421472,0.26000002
1310,1310,1.3511,0.34800002,1.4214759,0.26000002
1311,1311,1.3510976,0.34800002,1.4214801,0.26000002
1312,1312,1.3510953,0.34800002,1.4214841,0.26000002
1313,1313,1.3510929,0.34800002,1.4214879,0.26000002
1314,1314,1.3510906,0.34800002,1.4214922,0.26000002
1315,1315,1.3510884,0.34800002,1.421496,0.26000002
1316,1316,1.3510861,0.34800002,1.4215001,0.26000002
1317,1317,1.3510838,0.34800002,1.4215041,0.26000002
1318,1318,1.3510816,0.34800002,1.4215081,0.26000002
1319,1319,1.351079,0.34800002,1.4215121,0.26000002
1320,1320,1.3510768,0.34800002,1.4215163,0.26000002
1321,1321,1.3510746,0.34800002,1.4215204,0.26000002
1322,1322,1.3510723,0.34800002,1.4215243,0.26000002
1323,1323,1.35107,0.34800002,1.4215282,0.26000002
1324,1324,1.3510677,0.34800002,1.4215324,0.26000002
1325,1325,1.3510653,0.34800002,1.4215363,0.26000002
1326,1326,1.3510631,0.34800002,1.4215404,0.261
1327,1327,1.3510609,0.34800002,1.4215446,0.26200002
1328,1328,1.3510585,0.34800002,1.4215482,0.26200002
1329,1329,1.3510563,0.34800002,1.4215524,0.26200002
1330,1330,1.3510541,0.34800002,1.4215565,0.26200002
1331,1331,1.3510516,0.34800002,1.4215604,0.26200002
1332,1332,1.3510494,0.34800002,1.4215643,0.26200002
1333,1333,1.3510469,0.34800002,1.4215683,0.26200002
1334,1334,1.3510448,0.34800002,1.4215724,0.26200002
1335,1335,1.3510424,0.34800002,1.4215765,0.26200002
1336,1336,1.3510401,0.347,1.4215804,0.26200002
1337,1337,1.3510377,0.347,1.4215845,0.26200002
1338,1338,1.3510355,0.347,1.4215887,0.26200002
1339,1339,1.3510332,0.347,1.4215925,0.26200002
1340,1340,1.351031,0.347,1.4215965,0.26200002
1341,1341,1.3510287,0.347,1.4216006,0.26200002
1342,1342,1.3510263,0.347,1.4216045,0.26200002
1343,1343,1.3510239,0.347,1.4216084,0.26200002
1344,1344,1.3510218,0.347,1.4216125,0.26200002
1345,1345,1.3510194,0.347,1.4216167,0.26200002
1346,1346,1.3510171,0.347,1.4216206,0.26200002
1347,1347,1.3510149,0.347,1.4216248,0.26200002
1348,1348,1.3510125,0.347,1.4216287,0.26200002
1349,1349,1.3510102,0.347,1.4216325,0.26200002
1350,1350,1.3510078,0.347,1.4216366,0.26200002
1351,1351,1.3510056,0.347,1.4216409,0.26200002
1352,1352,1.3510033,0.347,1.4216446,0.26200002
1353,1353,1.351001,0.347,1.4216487,0.26200002
1354,1354,1.3509988,0.347,1.4216529,0.26200002
1355,1355,1.3509961,0.347,1.421657,0.26200002
1356,1356,1.3509941,0.347,1.4216609,0.26200002
1357,1357,1.3509916,0.347,1.4216648,0.26200002
1358,1358,1.3509893,0.347,1.4216689,0.26200002
1359,1359,1.3509871,0.347,1.421673,0.26200002
1360,1360,1.3509848,0.347,1.421677,0.26200002
1361,1361,1.3509824,0.34600002,1.4216809,0.26200002
1362,1362,1.35098,0.34600002,1.421685,0.26200002
1363,1363,1.3509779,0.34600002,1.421689,0.26200002
1364,1364,1.3509755,0.34600002,1.4216931,0.26200002
1365,1365,1.3509732,0.34600002,1.4216973,0.26200002
1366,1366,1.3509709,0.34600002,1.421701,0.26200002
1367,1367,1.3509686,0.34600002,1.4217051,0.26200002
1368,1368,1.3509663,0.34600002,1.4217092,0.26200002
1369,1369,1.350964,0.34600002,1.4217132,0.26200002
1370,1370,1.3509614,0.34600002,1.4217173,0.26200002
1371,1371,1.3509594,0.34600002,1.4217211,0.26200002
1372,1372,1.350957,0.34600002,1.4217254,0.26200002
1373,1373,1.3509547,0.34600002,1.4217292,0.26200002
1374,1374,1.3509524,0.34600002,1.4217335,0.263
1375,1375,1.3509499,0.347,1.4217373,0.263
1376,1376,1.3509476,0.347,1.4217414,0.263
1377,1377,1.3509454,0.347,1.4217454,0.263
1378,1378,1.3509432,0.347,1.4217495,0.263
1379,1379,1.3509408,0.347,1.4217536,0.263
1380,1380,1.3509384,0.347,1.4217575,0.263
1381,1381,1.350936,0.34800002,1.4217616,0.263
1382,1382,1.3509338,0.34800002,1.4217654,0.263
1383,1383,1.3509314,0.34800002,1.4217696,0.26200002
1384,1384,1.3509291,0.34800002,1.4217736,0.26200002
1385,1385,1.3509269,0.34800002,1.4217775,0.26200002
1386,1386,1.3509245,0.34800002,1.4217817,0.26200002
1387,1387,1.3509221,0.34800002,1.4217856,0.26200002
1388,1388,1.3509198,0.34800002,1.4217898,0.26200002
1389,1389,1.3509176,0.34800002,1.4217937,0.26200002
1390,1390,1.3509153,0.34800002,1.4217978,0.26200002
1391,1391,1.3509129,0.34800002,1.4218017,0.26200002
1392,1392,1.3509104,0.34800002,1.4218057,0.26200002
1393,1393,1.3509083,0.347,1.4218099,0.26200002
1394,1394,1.3509058,0.347,1.4218138,0.26200002
1395,1395,1.3509036,0.347,1.4218179,0.26200002
1396,1396,1.3509014,0.347,1.421822,0.26200002
1397,1397,1.350899,0.347,1.4218261,0.26200002
1398,1398,1.3508967,0.347,1.4218302,0.26200002
1399,1399,1.3508942,0.347,1.4218342,0.26200002
1400,1400,1.350892,0.347,1.421838,0.26200002
1401,1401,1.3508896,0.347,1.4218422,0.26200002
1402,1402,1.3508873,0.347,1.4218462,0.26200002
1403,1403,1.3508849,0.347,1.4218502,0.26200002
1404,1404,1.3508825,0.347,1.4218541,0.26200002
1405,1405,1.3508801,0.347,1.4218582,0.26200002
1406,1406,1.3508779,0.347,1.4218621,0.26200002
1407,1407,1.3508755,0.347,1.4218664,0.26200002
1408,1408,1.3508732,0.34600002,1.4218706,0.26200002
1409,1409,1.3508708,0.34600002,1.4218743,0.26200002
1410,1410,1.3508685,0.34600002,1.4218786,0.26200002
1411,1411,1.3508662,0.34600002,1.4218826,0.26200002
1412,1412,1.350864,0.34500003,1.4218866,0.26200002
1413,1413,1.3508615,0.34500003,1.4218906,0.26200002
1414,1414,1.3508592,0.34500003,1.4218948,0.26200002
1415,1415,1.350857,0.34500003,1.4218986,0.26200002
1416,1416,1.3508545,0.34500003,1.4219027,0.26200002
1417,1417,1.3508523,0.34500003,1.4219068,0.26200002
1418,1418,1.3508499,0.34500003,1.4219109,0.26200002
1419,1419,1.3508476,0.34500003,1.4219147,0.26200002
1420,1420,1.3508455,0.34500003,1.4219187,0.26200002
1421,1421,1.3508428,0.34500003,1.421923,0.26200002
1422,1422,1.3508404,0.34500003,1.421927,0.26200002
1423,1423,1.3508381,0.34600002,1.4219311,0.263
1424,1424,1.3508359,0.34600002,1.421935,0.263
1425,1425,1.3508334,0.34600002,1.421939,0.263
1426,1426,1.3508312,0.34600002,1.4219432,0.263
1427,1427,1.3508288,0.34600002,1.4219472,0.263
1428,1428,1.3508266,0.34600002,1.4219512,0.263
1429,1429,1.3508241,0.34600002,1.4219551,0.263
1430,1430,1.3508219,0.34600002,1.4219593,0.263
1431,1431,1.3508192,0.34500003,1.4219633,0.263
1432,1432,1.3508171,0.34500003,1.4219676,0.263
1433,1433,1.3508148,0.34500003,1.4219714,0.263
1434,1434,1.3508124,0.34500003,1.4219755,0.263
1435,1435,1.35081,0.34500003,1.4219795,0.263
1436,1436,1.3508078,0.34500003,1.4219837,0.263
1437,1437,1.3508054,0.34500003,1.4219877,0.263
1438,1438,1.350803,0.34500003,1.4219918,0.263
1439,1439,1.3508008,0.34500003,1.4219959,0.263
1440,1440,1.3507982,0.34500003,1.4219998,0.263
1441,1441,1.350796,0.34500003,1.4220039,0.263
1442,1442,1.3507936,0.34500003,1.422008,0.263
1443,1443,1.3507913,0.34500003,1.422012,0.263
1444,1444,1.3507888,0.34500003,1.4220161,0.263
1445,1445,1.3507864,0.34500003,1.4220202,0.263
1446,1446,1.3507841,0.34500003,1.4220241,0.263
1447,1447,1.3507819,0.34500003,1.4220282,0.263
1448,1448,1.3507795,0.34500003,1.4220322,0.263
1449,1449,1.350777,0.34500003,1.4220363,0.263
1450,1450,1.3507748,0.34500003,1.4220403,0.263
1451,1451,1.3507725,0.34500003,1.4220443,0.263
1452,1452,1.3507701,0.34500003,1.4220484,0.263
1453,1453,1.3507676,0.34500003,1.4220525,0.263
1454,1454,1.3507655,0.34500003,1.4220566,0.263
1455,1455,1.350763,0.34500003,1.4220606,0.263
1456,1456,1.3507606,0.34500003,1.4220648,0.263
1457,1457,1.3507582,0.34500003,1.4220687,0.26200002
1458,1458,1.350756,0.34500003,1.4220728,0.26200002
1459,1459,1.3507535,0.34500003,1.422077,0.26200002
1460,1460,1.3507513,0.34500003,1.422081,0.26200002
1461,1461,1.3507489,0.34500003,1.4220848,0.26200002
1462,1462,1.3507465,0.34500003,1.422089,0.26200002
1463,1463,1.3507441,0.34500003,1.422093,0.26200002
1464,1464,1.3507417,0.34500003,1.4220971,0.26200002
1465,1465,1.3507395,0.34500003,1.4221011,0.26200002
1466,1466,1.3507371,0.34500003,1.4221052,0.26200002
1467,1467,1.3507348,0.34500003,1.4221094,0.26200002
1468,1468,1.3507324,0.34500003,1.4221133,0.26200002
1469,1469,1.3507301,0.34500003,1.4221174,0.26200002
1470,1470,1.3507276,0.34500003,1.4221215,0.26200002
1471,1471,1.3507253,0.34500003,1.4221256,0.26200002
1472,1472,1.3507229,0.34500003,1.4221298,0.26200002
1473,1473,1.3507205,0.34500003,1.4221337,0.26200002
1474,1474,1.3507183,0.34500003,1.4221377,0.26200002
1475,1475,1.3507159,0.34500003,1.4221417,0.26200002
1476,1476,1.3507135,0.34500003,1.4221457,0.26200002
1477,1477,1.350711,0.34500003,1.42215,0.26200002
1478,1478,1.3507088,0.34500003,1.4221538,0.26200002
1479,1479,1.3507063,0.34500003,1.422158,0.26200002
1480,1480,1.350704,0.34500003,1.422162,0.26200002
1481,1481,1.3507017,0.34500003,1.4221663,0.26200002
1482,1482,1.3506993,0.34500003,1.4221704,0.26200002
1483,1483,1.3506969,0.34500003,1.4221742,0.26200002
1484,1484,1.3506947,0.34500003,1.4221783,0.26200002
1485,1485,1.3506922,0.34500003,1.4221824,0.26200002
1486,1486,1.3506898,0.34500003,1.4221866,0.26200002
1487,1487,1.3506873,0.34500003,1.4221905,0.26200002
1488,1488,1.3506849,0.34500003,1.4221946,0.26200002
1489,1489,1.3506827,0.34500003,1.4221987,0.26200002
1490,1490,1.3506804,0.34500003,1.4222028,0.26200002
1491,1491,1.350678,0.34500003,1.4222069,0.26200002
1492,1492,1.3506755,0.34500003,1.422211,0.261
1493,1493,1.3506733,0.34500003,1.4222151,0.261
1494,1494,1.3506709,0.34500003,1.4222192,0.261
1495,1495,1.3506687,0.34500003,1.4222233,0.261
1496,1496,1.3506662,0.344,1.4222273,0.261
1497,1497,1.3506638,0.344,1.4222316,0.261
1498,1498,1.3506614,0.344,1.4222353,0.261
1499,1499,1.3506591,0.344,1.4222394,0.261
1500,1500,1.3506566,0.344,1.4222437,0.261
1501,1501,1.3506542,0.344,1.4222476,0.261
1502,1502,1.3506517,0.344,1.4222517,0.261
1503,1503,1.3506496,0.344,1.4222556,0.261
1504,1504,1.3506472,0.344,1.4222599,0.261
1505,1505,1.3506448,0.344,1.422264,0.261
1506,1506,1.3506424,0.344,1.4222679,0.261
1507,1507,1.3506402,0.344,1.4222721,0.261
1508,1508,1.3506378,0.344,1.4222761,0.261
1509,1509,1.3506353,0.344,1.4222803,0.261
1510,1510,1.350633,0.344,1.4222844,0.261
1511,1511,1.3506306,0.344,1.4222884,0.261
1512,1512,1.3506281,0.344,1.4222925,0.261
1513,1513,1.3506259,0.344,1.4222964,0.261
1514,1514,1.3506235,0.344,1.4223006,0.261
1515,1515,1.3506211,0.344,1.4223047,0.261
1516,1516,1.3506187,0.344,1.4223087,0.261
1517,1517,1.3506165,0.344,1.4223129,0.261
1518,1518,1.3506141,0.344,1.4223169,0.261
1519,1519,1.3506117,0.344,1.4223211,0.261
1520,1520,1.3506092,0.344,1.4223251,0.261
1521,1521,1.3506068,0.344,1.4223292,0.261
1522,1522,1.3506045,0.344,1.4223334,0.261
1523,1523,1.350602,0.344,1.4223373,0.261
1524,1524,1.3505996,0.344,1.4223415,0.26200002
1525,1525,1.3505975,0.344,1.4223458,0.26200002
1526,1526,1.3505949,0.344,1.4223497,0.26200002
1527,1527,1.3505926,0.344,1.4223539,0.26200002
1528,1528,1.3505903,0.344,1.4223578,0.26200002
1529,1529,1.3505878,0.344,1.4223619,0.26200002
1530,1530,1.3505855,0.344,1.422366,0.26200002
1531,1531,1.3505832,0.344,1.4223702,0.26200002
1532,1532,1.3505809,0.344,1.4223741,0.26200002
1533,1533,1.3505784,0.344,1.4223782,0.26200002
1534,1534,1.350576,0.344,1.4223824,0.26200002
1535,1535,1.3505737,0.344,1.4223864,0.26200002
1536,1536,1.3505714,0.344,1.4223905,0.26200002
1537,1537,1.3505689,0.344,1.4223946,0.26200002
1538,1538,1.3505665,0.344,1.4223987,0.26200002
1539,1539,1.3505641,0.344,1.4224029,0.26200002
1540,1540,1.3505617,0.344,1.422407,0.26200002
1541,1541,1.3505594,0.344,1.4224111,0.26200002
1542,1542,1.3505571,0.344,1.4224153,0.26200002
1543,1543,1.3505546,0.344,1.4224193,0.26200002
1544,1544,1.3505522,0.344,1.4224232,0.26200002
1545,1545,1.3505498,0.344,1.4224273,0.26200002
1546,1546,1.3505474,0.344,1.4224313,0.26200002
1547,1547,1.3505449,0.344,1.4224355,0.26200002
1548,1548,1.3505427,0.344,1.4224398,0.261
1549,1549,1.3505404,0.344,1.4224437,0.261
1550,1550,1.3505379,0.344,1.4224478,0.261
1551,1551,1.3505358,0.344,1.4224521,0.261
1552,1552,1.3505335,0.344,1.4224561,0.261
1553,1553,1.3505307,0.344,1.4224601,0.261
1554,1554,1.3505286,0.344,1.4224641,0.261
1555,1555,1.3505261,0.344,1.4224685,0.261
1556,1556,1.350524,0.344,1.4224726,0.261
1557,1557,1.3505213,0.344,1.4224766,0.261
1558,1558,1.350519,0.344,1.4224807,0.261
1559,1559,1.3505167,0.344,1.4224849,0.261
1560,1560,1.3505142,0.344,1.422489,0.261
1561,1561,1.3505118,0.344,1.422493,0.261
1562,1562,1.3505094,0.344,1.4224972,0.261
1563,1563,1.3505069,0.344,1.4225011,0.261
1564,1564,1.3505046,0.344,1.4225056,0.261
1565,1565,1.3505024,0.344,1.4225094,0.261
1566,1566,1.3504999,0.344,1.4225135,0.261
1567,1567,1.3504976,0.344,1.4225177,0.261
1568,1568,1.3504952,0.344,1.4225218,0.261
1569,1569,1.3504926,0.344,1.422526,0.261
1570,1570,1.3504903,0.344,1.42253,0.261
1571,1571,1.3504878,0.344,1.4225342,0.261
1572,1572,1.3504856,0.344,1.4225382,0.261
1573,1573,1.3504832,0.344,1.4225423,0.261
1574,1574,1.3504808,0.344,1.4225466,0.261
1575,1575,1.3504782,0.344,1.4225506,0.26000002
1576,1576,1.3504759,0.344,1.4225546,0.26000002
1577,1577,1.3504735,0.344,1.4225585,0.26000002
1578,1578,1.3504713,0.344,1.4225628,0.26000002
1579,1579,1.350469,0.344,1.4225671,0.26000002
1580,1580,1.3504664,0.34300002,1.4225712,0.259
1581,1581,1.3504641,0.34300002,1.4225752,0.259
1582,1582,1.3504617,0.34300002,1.4225794,0.259
1583,1583,1.3504593,0.34300002,1.4225836,0.259
1584,1584,1.3504568,0.34300002,1.4225876,0.259
1585,1585,1.3504546,0.34300002,1.4225917,0.259
1586,1586,1.3504521,0.34300002,1.4225957,0.259
1587,1587,1.3504498,0.34300002,1.4225999,0.259
1588,1588,1.3504473,0.34300002,1.4226042,0.259
1589,1589,1.350445,0.34300002,1.4226081,0.259
1590,1590,1.3504426,0.34300002,1.4226123,0.26000002
1591,1591,1.3504403,0.34300002,1.4226162,0.26000002
1592,1592,1.3504378,0.344,1.4226207,0.26000002
1593,1593,1.3504355,0.344,1.4226246,0.26000002
1594,1594,1.3504331,0.34300002,1.4226286,0.26000002
1595,1595,1.3504305,0.34300002,1.4226329,0.26000002
1596,1596,1.3504283,0.34300002,1.4226371,0.26000002
1597,1597,1.3504258,0.342,1.422641,0.26000002
1598,1598,1.3504236,0.342,1.4226453,0.26000002
1599,1599,1.350421,0.342,1.4226494,0.26000002
1600,1600,1.3504188,0.342,1.4226534,0.26000002
1601,1601,1.3504164,0.342,1.4226576,0.26000002
1602,1602,1.350414,0.342,1.4226618,0.26000002
1603,1603,1.3504115,0.342,1.4226658,0.26000002
1604,1604,1.3504092,0.342,1.42267,0.26000002
1605,1605,1.3504068,0.342,1.4226742,0.26000002
1606,1606,1.3504045,0.342,1.4226785,0.26000002
1607,1607,1.3504021,0.342,1.4226822,0.26000002
1608,1608,1.3503997,0.342,1.4226866,0.26000002
1609,1609,1.3503972,0.342,1.4226906,0.26000002
1610,1610,1.3503948,0.342,1.4226948,0.26000002
1611,1611,1.3503925,0.342,1.422699,0.26000002
1612,1612,1.3503902,0.342,1.4227029,0.26000002
1613,1613,1.3503878,0.342,1.422707,0.26000002
1614,1614,1.3503852,0.342,1.4227115,0.26000002
1615,1615,1.3503829,0.342,1.4227155,0.26000002
1616,1616,1.3503807,0.342,1.4227196,0.26000002
1617,1617,1.3503782,0.342,1.4227239,0.26000002
1618,1618,1.3503757,0.342,1.4227278,0.26000002
1619,1619,1.3503734,0.342,1.4227319,0.26000002
1620,1620,1.3503709,0.342,1.422736,0.26000002
1621,1621,1.3503686,0.342,1.4227403,0.26000002
1622,1622,1.3503662,0.342,1.4227444,0.26000002
1623,1623,1.3503639,0.342,1.4227486,0.26000002
1624,1624,1.3503613,0.342,1.4227526,0.26000002
1625,1625,1.350359,0.342,1.4227569,0.26000002
1626,1626,1.3503566,0.342,1.4227611,0.26000002
1627,1627,1.3503542,0.342,1.4227651,0.26000002
1628,1628,1.3503519,0.342,1.4227692,0.26000002
1629,1629,1.3503494,0.342,1.4227732,0.26000002
1630,1630,1.350347,0.342,1.4227774,0.26000002
1631,1631,1.3503448,0.342,1.4227817,0.26000002
1632,1632,1.3503424,0.342,1.4227858,0.26000002
1633,1633,1.3503399,0.342,1.4227898,0.26000002
1634,1634,1.3503376,0.342,1.422794,0.26000002
1635,1635,1.3503352,0.342,1.422798,0.26000002
1636,1636,1.3503327,0.342,1.4228022,0.26000002
1637,1637,1.3503302,0.342,1.4228066,0.26000002
1638,1638,1.3503278,0.342,1.4228107,0.26000002
1639,1639,1.3503255,0.342,1.4228148,0.26000002
1640,1640,1.3503231,0.342,1.4228188,0.26000002
1641,1641,1.3503207,0.342,1.4228232,0.26000002
1642,1642,1.3503183,0.342,1.4228272,0.26000002
1643,1643,1.3503159,0.342,1.4228313,0.26000002
1644,1644,1.3503135,0.342,1.4228355,0.26000002
1645,1645,1.350311,0.342,1.4228396,0.26000002
1646,1646,1.3503087,0.342,1.4228438,0.259
1647,1647,1.3503064,0.342,1.422848,0.259
1648,1648,1.3503039,0.342,1.4228522,0.259
1649,1649,1.3503016,0.342,1.4228561,0.259
1650,1650,1.3502991,0.34300002,1.4228603,0.259
1651,1651,1.3502967,0.34300002,1.4228646,0.259
1652,1652,1.3502944,0.342,1.4228687,0.259
1653,1653,1.350292,0.342,1.422873,0.259
1654,1654,1.3502896,0.342,1.4228771,0.259
1655,1655,1.3502872,0.342,1.4228812,0.259
1656,1656,1.3502846,0.342,1.4228853,0.259
1657,1657,1.3502823,0.342,1.4228894,0.259
1658,1658,1.35028,0.342,1.4228935,0.259
1659,1659,1.3502778,0.342,1.4228979,0.259
1660,1660,1.3502752,0.342,1.422902,0.259
1661,1661,1.3502729,0.34300002,1.4229062,0.259
1662,1662,1.3502703,0.34300002,1.4229102,0.259
1663,1663,1.3502679,0.34300002,1.4229145,0.259
1664,1664,1.3502656,0.34300002,1.4229186,0.259
1665,1665,1.3502631,0.34300002,1.4229228,0.259
1666,1666,1.3502607,0.34300002,1.4229268,0.259
1667,1667,1.3502584,0.34300002,1.422931,0.259
1668,1668,1.3502561,0.34300002,1.4229352,0.259
1669,1669,1.3502535,0.34300002,1.4229393,0.259
1670,1670,1.3502512,0.34300002,1.4229436,0.259
1671,1671,1.3502487,0.34300002,1.4229476,0.259
1672,1672,1.3502464,0.34300002,1.4229518,0.259
1673,1673,1.350244,0.34300002,1.4229561,0.259
1674,1674,1.3502417,0.34300002,1.4229603,0.259
1675,1675,1.3502392,0.34300002,1.4229642,0.259
1676,1676,1.3502367,0.34300002,1.4229686,0.259
1677,1677,1.3502344,0.34300002,1.4229728,0.259
1678,1678,1.350232,0.34300002,1.4229769,0.259
1679,1679,1.3502295,0.34300002,1.4229813,0.259
1680,1680,1.3502271,0.344,1.4229852,0.259
1681,1681,1.350225,0.344,1.4229894,0.259
1682,1682,1.3502225,0.344,1.4229935,0.259
1683,1683,1.35022,0.344,1.4229977,0.259
1684,1684,1.3502175,0.344,1.4230019,0.259
1685,1685,1.3502153,0.344,1.4230062,0.259
1686,1686,1.3502127,0.344,1.4230102,0.259
1687,1687,1.3502102,0.344,1.4230144,0.259
1688,1688,1.3502078,0.344,1.4230186,0.259
1689,1689,1.3502057,0.344,1.4230229,0.259
1690,1690,1.350203,0.344,1.4230269,0.259
1691,1691,1.3502008,0.344,1.4230313,0.259
1692,1692,1.3501983,0.344,1.4230355,0.259
1693,1693,1.350196,0.344,1.4230393,0.259
1694,1694,1.3501935,0.344,1.4230436,0.259
1695,1695,1.3501911,0.344,1.4230479,0.259
1696,1696,1.3501887,0.344,1.4230521,0.259
1697,1697,1.3501863,0.344,1.4230561,0.259
1698,1698,1.3501838,0.344,1.4230604,0.259
1699,1699,1.3501815,0.344,1.4230645,0.259
1700,1700,1.3501793,0.344,1.4230686,0.25800002
1701,1701,1.3501768,0.344,1.4230729,0.25800002
1702,1702,1.3501743,0.344,1.4230771,0.25800002
1703,1703,1.3501718,0.344,1.4230813,0.25800002
1704,1704,1.3501697,0.344,1.4230857,0.25800002
1705,1705,1.3501673,0.344,1.4230896,0.25800002
1706,1706,1.3501647,0.34300002,1.4230938,0.25800002
1707,1707,1.3501621,0.34300002,1.423098,0.25800002
1708,1708,1.35016,0.342,1.4231021,0.25800002
1709,1709,1.3501575,0.342,1.4231064,0.25800002
1710,1710,1.350155,0.342,1.4231106,0.25800002
1711,1711,1.3501525,0.342,1.4231148,0.25800002
1712,1712,1.3501502,0.342,1.423119,0.25800002
1713,1713,1.3501478,0.342,1.4231232,0.25800002
1714,1714,1.3501455,0.342,1.4231274,0.25800002
1715,1715,1.3501431,0.34100002,1.4231317,0.25800002
1716,1716,1.3501407,0.34100002,1.4231356,0.25800002
1717,1717,1.3501383,0.34100002,1.4231399,0.25800002
1718,1718,1.3501358,0.34100002,1.4231442,0.25800002
1719,1719,1.3501335,0.34100002,1.4231484,0.25800002
1720,1720,1.350131,0.34100002,1.4231527,0.25800002
1721,1721,1.3501285,0.34100002,1.4231567,0.257
1722,1722,1.3501263,0.34100002,1.4231609,0.257
1723,1723,1.3501238,0.34100002,1.4231651,0.257
1724,1724,1.3501214,0.34100002,1.4231694,0.257
1725,1725,1.3501191,0.34100002,1.4231735,0.257
1726,1726,1.3501166,0.34100002,1.4231778,0.257
1727,1727,1.3501141,0.34100002,1.4231821,0.257
1728,1728,1.3501118,0.34100002,1.4231862,0.257
1729,1729,1.3501095,0.34100002,1.4231904,0.257
1730,1730,1.350107,0.34100002,1.4231948,0.257
1731,1731,1.3501048,0.34100002,1.4231988,0.257
1732,1732,1.3501021,0.34100002,1.423203,0.257
1733,1733,1.3500998,0.34100002,1.4232074,0.257
1734,1734,1.3500974,0.34100002,1.4232113,0.257
1735,1735,1.350095,0.34100002,1.4232155,0.257
1736,1736,1.3500925,0.34100002,1.4232199,0.257
1737,1737,1.3500901,0.34100002,1.4232241,0.257
1738,1738,1.3500879,0.34100002,1.4232284,0.257
1739,1739,1.3500854,0.34100002,1.4232324,0.257
1740,1740,1.3500831,0.34100002,1.4232367,0.257
1741,1741,1.3500806,0.342,1.4232408,0.257
1742,1742,1.3500782,0.342,1.4232451,0.257
1743,1743,1.3500758,0.342,1.4232494,0.257
1744,1744,1.3500733,0.342,1.4232537,0.257
1745,1745,1.3500711,0.342,1.4232577,0.25800002
1746,1746,1.3500684,0.342,1.423262,0.25800002
1747,1747,1.3500661,0.342,1.4232663,0.25800002
1748,1748,1.3500639,0.342,1.4232703,0.25800002
1749,1749,1.3500614,0.342,1.4232748,0.25800002
1750,1750,1.3500588,0.342,1.423279,0.25800002
1751,1751,1.3500565,0.342,1.423283,0.25800002
1752,1752,1.3500541,0.342,1.4232873,0.25800002
1753,1753,1.3500515,0.342,1.4232916,0.25800002
1754,1754,1.3500494,0.342,1.4232959,0.25800002
1755,1755,1.350047,0.342,1.4233001,0.25800002
1756,1756,1.3500446,0.342,1.4233044,0.25800002
1757,1757,1.3500422,0.342,1.4233084,0.25800002
1758,1758,1.3500397,0.342,1.4233127,0.25800002
1759,1759,1.3500373,0.342,1.423317,0.25800002
1760,1760,1.350035,0.34100002,1.4233212,0.259
1761,1761,1.3500326,0.34100002,1.4233255,0.259
1762,1762,1.3500303,0.34100002,1.4233297,0.259
1763,1763,1.3500277,0.34100002,1.4233336,0.259
1764,1764,1.3500254,0.34100002,1.4233382,0.259
1765,1765,1.350023,0.34100002,1.4233423,0.259
1766,1766,1.3500206,0.34100002,1.4233466,0.259
1767,1767,1.3500181,0.34100002,1.4233508,0.259
1768,1768,1.3500156,0.34100002,1.423355,0.259
1769,1769,1.3500134,0.34100002,1.4233592,0.259
1770,1770,1.3500109,0.34100002,1.4233636,0.259
1771,1771,1.3500085,0.34100002,1.4233677,0.259
1772,1772,1.3500062,0.34100002,1.4233719,0.259
1773,1773,1.3500038,0.34100002,1.4233762,0.259
1774,1774,1.3500016,0.34100002,1.4233805,0.259
1775,1775,1.349999,0.34100002,1.4233847,0.259
1776,1776,1.3499967,0.34100002,1.423389,0.259
1777,1777,1.3499942,0.34100002,1.4233932,0.259
1778,1778,1.3499918,0.34100002,1.4233973,0.259
1779,1779,1.3499895,0.34100002,1.4234016,0.259
1780,1780,1.3499869,0.34100002,1.4234059,0.259
1781,1781,1.3499846,0.34100002,1.4234102,0.259
1782,1782,1.3499821,0.34100002,1.4234145,0.259
1783,1783,1.34998,0.34100002,1.4234185,0.259
1784,1784,1.3499775,0.34100002,1.4234229,0.26000002
1785,1785,1.3499751,0.34100002,1.4234272,0.26000002
1786,1786,1.3499727,0.34100002,1.4234314,0.26000002
1787,1787,1.3499701,0.34100002,1.4234357,0.26000002
1788,1788,1.3499678,0.34100002,1.4234399,0.26000002
1789,1789,1.3499655,0.34100002,1.423444,0.26000002
1790,1790,1.349963,0.34100002,1.4234483,0.26000002
1791,1791,1.3499606,0.34100002,1.4234526,0.26000002
1792,1792,1.3499582,0.34100002,1.4234568,0.261
1793,1793,1.3499558,0.34100002,1.423461,0.261
1794,1794,1.3499534,0.34100002,1.4234654,0.261
1795,1795,1.349951,0.34100002,1.4234695,0.261
1796,1796,1.3499486,0.34,1.423474,0.261
1797,1797,1.3499463,0.34,1.4234781,0.26000002
1798,1798,1.3499436,0.34,1.4234823,0.261
1799,1799,1.3499413,0.34,1.4234865,0.261
1800,1800,1.3499389,0.34,1.4234909,0.261
1801,1801,1.3499366,0.34,1.423495,0.261
1802,1802,1.3499343,0.34,1.4234995,0.261
1803,1803,1.3499317,0.34,1.4235036,0.261
1804,1804,1.3499293,0.34,1.4235078,0.261
1805,1805,1.349927,0.34,1.423512,0.261
1806,1806,1.3499247,0.34,1.4235164,0.261
1807,1807,1.3499222,0.34,1.4235207,0.261
1808,1808,1.3499198,0.34,1.423525,0.261
1809,1809,1.3499175,0.34,1.4235293,0.261
1810,1810,1.3499149,0.34,1.4235334,0.261
1811,1811,1.3499125,0.34,1.4235376,0.261
1812,1812,1.3499103,0.34,1.4235419,0.261
1813,1813,1.3499078,0.34,1.4235462,0.261
1814,1814,1.3499054,0.34,1.4235505,0.261
1815,1815,1.349903,0.34,1.4235547,0.261
1816,1816,1.3499006,0.33900002,1.423559,0.261
1817,1817,1.3498982,0.33900002,1.4235632,0.261
1818,1818,1.3498957,0.33900002,1.4235674,0.261
1819,1819,1.3498933,0.33900002,1.4235717,0.261
1820,1820,1.3498911,0.33900002,1.423576,0.261
1821,1821,1.3498886,0.33900002,1.4235802,0.261
1822,1822,1.3498861,0.33800003,1.4235845,0.261
1823,1823,1.3498838,0.33800003,1.4235889,0.261
1824,1824,1.3498815,0.33800003,1.4235929,0.261
1825,1825,1.349879,0.33800003,1.4235972,0.261
1826,1826,1.3498765,0.33800003,1.4236016,0.261
1827,1827,1.3498743,0.33800003,1.4236059,0.261
1828,1828,1.3498719,0.33800003,1.4236101,0.261
1829,1829,1.3498696,0.33800003,1.4236145,0.261
1830,1830,1.349867,0.33800003,1.4236187,0.261
1831,1831,1.3498646,0.33800003,1.423623,0.261
1832,1832,1.3498622,0.33800003,1.4236271,0.261
1833,1833,1.3498597,0.33800003,1.4236315,0.261
1834,1834,1.3498573,0.33800003,1.4236358,0.261
1835,1835,1.349855,0.33800003,1.4236401,0.261
1836,1836,1.3498526,0.33800003,1.4236443,0.261
1837,1837,1.3498502,0.33800003,1.4236486,0.261
1838,1838,1.3498477,0.33800003,1.423653,0.261
1839,1839,1.3498454,0.337,1.4236573,0.261
1840,1840,1.349843,0.337,1.4236616,0.261
1841,1841,1.3498406,0.337,1.4236659,0.261
1842,1842,1.349838,0.337,1.4236699,0.261
1843,1843,1.3498356,0.337,1.4236745,0.261
1844,1844,1.3498335,0.337,1.4236786,0.261
1845,1845,1.349831,0.337,1.4236829,0.261
1846,1846,1.3498286,0.337,1.4236873,0.261
1847,1847,1.3498262,0.337,1.4236915,0.261
1848,1848,1.3498238,0.337,1.4236959,0.261
1849,1849,1.3498214,0.337,1.4236999,0.261
1850,1850,1.3498191,0.337,1.4237044,0.261
1851,1851,1.3498167,0.337,1.4237086,0.261
1852,1852,1.3498143,0.337,1.423713,0.261
1853,1853,1.3498118,0.337,1.4237173,0.261
1854,1854,1.3498094,0.337,1.4237216,0.261
1855,1855,1.3498069,0.337,1.4237258,0.261
1856,1856,1.3498045,0.337,1.4237301,0.261
1857,1857,1.3498023,0.337,1.4237343,0.261
1858,1858,1.3497999,0.337,1.4237388,0.261
1859,1859,1.3497974,0.337,1.4237429,0.261
1860,1860,1.349795,0.337,1.4237472,0.261
1861,1861,1.3497926,0.337,1.4237514,0.261
1862,1862,1.3497903,0.337,1.4237559,0.261
1863,1863,1.3497881,0.337,1.42376,0.261
1864,1864,1.3497854,0.337,1.4237646,0.261
1865,1865,1.3497832,0.337,1.4237688,0.261
1866,1866,1.3497808,0.337,1.423773,0.261
1867,1867,1.3497784,0.337,1.4237775,0.261
1868,1868,1.3497758,0.337,1.4237818,0.261
1869,1869,1.3497736,0.337,1.4237859,0.261
1870,1870,1.3497711,0.337,1.4237903,0.261
1871,1871,1.3497686,0.337,1.4237945,0.261
1872,1872,1.3497664,0.337,1.423799,0.261
1873,1873,1.349764,0.337,1.4238033,0.261
1874,1874,1.3497615,0.337,1.4238074,0.261
1875,1875,1.3497591,0.337,1.4238118,0.261
1876,1876,1.3497568,0.337,1.4238162,0.261
1877,1877,1.3497545,0.337,1.4238205,0.261
1878,1878,1.3497521,0.337,1.4238248,0.261
1879,1879,1.3497496,0.337,1.4238291,0.261
1880,1880,1.3497473,0.337,1.4238334,0.261
1881,1881,1.3497448,0.337,1.4238377,0.261
1882,1882,1.3497425,0.337,1.423842,0.261
1883,1883,1.34974,0.337,1.4238462,0.261
1884,1884,1.3497376,0.337,1.4238508,0.261
1885,1885,1.3497354,0.337,1.423855,0.261
1886,1886,1.3497329,0.337,1.4238595,0.261
1887,1887,1.3497306,0.337,1.4238636,0.261
1888,1888,1.3497282,0.337,1.423868,0.261
1889,1889,1.3497257,0.33800003,1.4238724,0.261
1890,1890,1.3497233,0.33800003,1.4238766,0.261
1891,1891,1.3497211,0.33800003,1.4238809,0.261
1892,1892,1.3497186,0.33800003,1.4238851,0.261
1893,1893,1.3497163,0.33800003,1.4238895,0.261
1894,1894,1.3497139,0.33800003,1.4238937,0.261
1895,1895,1.3497115,0.33800003,1.4238981,0.261
1896,1896,1.349709,0.33800003,1.4239023,0.261
1897,1897,1.3497066,0.33800003,1.4239069,0.261
1898,1898,1.3497043,0.33800003,1.4239111,0.261
1899,1899,1.349702,0.33800003,1.4239155,0.261
1900,1900,1.3496995,0.33800003,1.4239198,0.261
1901,1901,1.3496972,0.33800003,1.4239241,0.261
1902,1902,1.3496947,0.33800003,1.4239283,0.261
1903,1903,1.3496925,0.33800003,1.4239327,0.261
1904,1904,1.34969,0.33800003,1.4239371,0.261
1905,1905,1.3496876,0.33800003,1.4239415,0.261
1906,1906,1.3496853,0.33800003,1.4239457,0.261
1907,1907,1.3496829,0.33800003,1.4239502,0.261
1908,1908,1.3496805,0.33800003,1.4239544,0.261
1909,1909,1.3496782,0.33800003,1.4239587,0.261
1910,1910,1.3496758,0.33800003,1.4239631,0.261
1911,1911,1.3496734,0.33800003,1.4239672,0.261
1912,1912,1.3496709,0.33800003,1.4239718,0.26000002
1913,1913,1.3496686,0.33800003,1.4239761,0.26000002
1914,1914,1.3496662,0.33800003,1.4239804,0.26000002
1915,1915,1.3496637,0.33800003,1.4239846,0.26000002
1916,1916,1.3496615,0.33800003,1.4239889,0.26000002
1917,1917,1.3496591,0.33800003,1.4239935,0.26000002
1918,1918,1.3496568,0.33800003,1.4239978,0.26000002
1919,1919,1.3496544,0.33800003,1.4240022,0.26000002
1920,1920,1.3496518,0.33800003,1.4240065,0.26000002
1921,1921,1.3496495,0.33800003,1.4240108,0.26000002
1922,1922,1.3496473,0.33800003,1.424015,0.26000002
1923,1923,1.3496448,0.33800003,1.4240193,0.26000002
1924,1924,1.3496425,0.33800003,1.4240237,0.26000002
1925,1925,1.3496401,0.33800003,1.424028,0.26000002
1926,1926,1.3496377,0.33800003,1.4240324,0.261
1927,1927,1.3496356,0.33800003,1.424037,0.261
1928,1928,1.349633,0.33800003,1.424041,0.261
1929,1929,1.3496307,0.33800003,1.4240456,0.261
1930,1930,1.3496283,0.33800003,1.4240499,0.261
1931,1931,1.3496258,0.33800003,1.4240541,0.261
1932,1932,1.3496234,0.33800003,1.4240584,0.261
1933,1933,1.3496213,0.33800003,1.424063,0.261
1934,1934,1.3496188,0.33800003,1.4240671,0.261
1935,1935,1.3496163,0.33800003,1.4240717,0.261
1936,1936,1.349614,0.33800003,1.4240757,0.261
1937,1937,1.3496116,0.33800003,1.4240801,0.261
1938,1938,1.3496095,0.33800003,1.4240848,0.261
1939,1939,1.349607,0.33800003,1.4240891,0.261
1940,1940,1.3496045,0.33800003,1.4240935,0.26200002
1941,1941,1.3496022,0.33800003,1.4240977,0.26200002
1942,1942,1.3496,0.33800003,1.424102,0.26200002
1943,1943,1.3495973,0.33800003,1.4241062,0.26200002
1944,1944,1.3495952,0.33800003,1.4241109,0.26200002
1945,1945,1.3495928,0.33800003,1.4241151,0.26200002
1946,1946,1.3495904,0.33800003,1.4241195,0.26200002
1947,1947,1.3495879,0.33800003,1.4241236,0.26200002
1948,1948,1.3495857,0.33800003,1.424128,0.26200002
1949,1949,1.3495833,0.33800003,1.4241323,0.26200002
1950,1950,1.3495809,0.33800003,1.4241368,0.26200002
1951,1951,1.3495784,0.33800003,1.4241412,0.261
1952,1952,1.3495762,0.33800003,1.4241453,0.261
1953,1953,1.3495739,0.33800003,1.4241498,0.261
1954,1954,1.3495713,0.33800003,1.4241542,0.261
1955,1955,1.3495691,0.33800003,1.4241587,0.261
1956,1956,1.3495668,0.33800003,1.424163,0.261
1957,1957,1.3495646,0.33800003,1.4241672,0.261
1958,1958,1.349562,0.33800003,1.4241718,0.261
1959,1959,1.3495597,0.33800003,1.4241759,0.261
1960,1960,1.3495573,0.33800003,1.4241803,0.261
1961,1961,1.3495548,0.33800003,1.4241847,0.261
1962,1962,1.3495525,0.33800003,1.4241891,0.261
1963,1963,1.3495502,0.33800003,1.4241931,0.261
1964,1964,1.3495479,0.33800003,1.4241978,0.261
1965,1965,1.3495455,0.33800003,1.424202,0.261
1966,1966,1.3495433,0.33800003,1.4242063,0.261
1967,1967,1.3495408,0.33800003,1.4242107,0.261
1968,1968,1.3495384,0.33800003,1.4242151,0.261
1969,1969,1.349536,0.33800003,1.4242196,0.261
1970,1970,1.3495338,0.33800003,1.4242238,0.261
1971,1971,1.3495313,0.33800003,1.4242283,0.261
1972,1972,1.349529,0.33800003,1.4242326,0.261
1973,1973,1.3495266,0.33800003,1.4242369,0.261
1974,1974,1.3495243,0.33800003,1.4242414,0.261
1975,1975,1.3495218,0.33800003,1.4242458,0.261
1976,1976,1.3495196,0.33800003,1.4242499,0.261
1977,1977,1.3495171,0.33800003,1.4242544,0.261
1978,1978,1.3495147,0.33800003,1.4242587,0.261
1979,1979,1.3495123,0.33800003,1.4242631,0.261
1980,1980,1.3495101,0.33800003,1.4242674,0.261
1981,1981,1.3495078,0.33800003,1.424272,0.261
1982,1982,1.3495054,0.33800003,1.4242761,0.261
1983,1983,1.3495033,0.33800003,1.4242806,0.261
1984,1984,1.3495007,0.33800003,1.4242849,0.261
1985,1985,1.3494984,0.33800003,1.4242893,0.261


==> data/word-level-lm/history-wikitext2-lstm.csv <==
,Epoch,Train Loss,Valid Loss,Valid PPL,Learning Rate
2,2,7.7419686,6.964326,1058.2013,0.001
3,3,6.414755,6.5542164,702.19867,0.001
4,4,7.179791,6.2276483,506.56277,0.001
5,5,6.200941,6.116607,453.324,0.001
6,6,7.603853,6.0610695,428.83383,0.001
7,7,6.7165685,6.0280256,414.89508,0.001
8,8,6.619666,5.9773784,394.40503,0.001
9,9,5.9442534,5.571034,262.70557,0.001
10,10,5.892346,5.543952,255.68648,0.001
11,11,5.844749,5.50472,245.84966,0.001
12,12,5.7954454,5.473727,238.3469,0.001
13,13,5.748922,5.44268,231.06056,0.001
14,14,5.704683,5.4084578,223.28696,0.001
15,15,5.6608534,5.3796315,216.94232,0.001
16,16,5.62169,5.350356,210.6833,0.001
17,17,5.5787907,5.32261,204.918,0.001
18,18,5.538267,5.295989,199.53488,0.001
19,19,5.5003686,5.270374,194.48865,0.001
20,20,5.464364,5.243215,189.27766,0.001
21,21,5.427486,5.220433,185.01433,0.001
22,22,5.3933616,5.193811,180.15381,0.001
23,23,5.3599277,5.174164,176.64883,0.001
24,24,5.327665,5.149846,172.40495,0.001
25,25,5.2970796,5.135022,169.86809,0.001
26,26,5.265285,5.113533,166.2567,0.001
27,27,5.2363253,5.095155,163.22911,0.001
28,28,5.2077284,5.0748863,159.95401,0.001
29,29,5.1811037,5.058733,157.39098,0.001
30,30,5.1548586,5.044957,155.23766,0.001
31,31,5.1277666,5.02596,152.3164,0.001
32,32,5.101228,5.0119925,150.2037,0.001
33,33,5.0776553,5.0001197,148.43092,0.001
34,34,5.053408,4.9850674,146.21342,0.001
35,35,5.0309715,4.9711437,144.19171,0.001
36,36,5.00748,4.95886,142.43132,0.001
37,37,4.984581,4.949531,141.10878,0.001
38,38,4.9620094,4.9385357,139.56573,0.001
39,39,4.940786,4.9247823,137.65936,0.001
40,40,4.9200053,4.913985,136.181,0.001
41,41,4.9006367,4.905465,135.0257,0.001
42,42,4.879462,4.896422,133.81013,0.001
43,43,4.8592916,4.8825984,131.97313,0.001
44,44,4.840157,4.8746448,130.92764,0.001
45,45,4.8202157,4.867137,129.94833,0.001
46,46,4.802099,4.859967,129.01997,0.001
47,47,4.7837086,4.8524733,128.05672,0.001
48,48,4.7657986,4.842864,126.83208,0.001
49,49,4.749008,4.836249,125.995834,0.001
50,50,4.728805,4.8313212,125.3765,0.001
51,51,4.7124586,4.824395,124.51113,0.001
52,52,4.6960263,4.8170204,123.596275,0.001
53,53,4.6784277,4.8132005,123.12504,0.001
54,54,4.6631846,4.804288,122.03256,0.001
55,55,4.646901,4.7972455,121.17617,0.001
56,56,4.6306553,4.794969,120.900635,0.001
57,57,4.613805,4.786073,119.829895,0.001
58,58,4.5990844,4.780837,119.20409,0.001
59,59,4.5839076,4.7742085,118.41655,0.001
60,60,4.569022,4.7740993,118.403625,0.001
61,61,4.5542235,4.7672386,117.59407,0.001
62,62,4.541214,4.763646,117.17237,0.001
63,63,4.525978,4.758265,116.54354,0.001
64,64,4.511545,4.751581,115.76718,0.001
65,65,4.4963202,4.7489667,115.464905,0.001
66,66,4.483207,4.744454,114.94502,0.001
67,67,4.4675145,4.7454042,115.054306,0.001
68,68,4.455725,4.7397604,114.40679,0.001
69,69,4.4408245,4.7329865,113.63442,0.001
70,70,4.4278946,4.72783,113.049965,0.001
71,71,4.4132547,4.728191,113.090775,0.001
72,72,4.402419,4.7249775,112.72796,0.001
73,73,4.389188,4.722912,112.495346,0.001
74,74,4.377027,4.7192707,112.08648,0.001
75,75,4.3627048,4.715388,111.65211,0.001
76,76,4.3512588,4.714026,111.50016,0.001
77,77,4.338233,4.710909,111.15314,0.001
78,78,4.3256135,4.7096906,111.01781,0.001
79,79,4.3145304,4.709331,110.97789,0.001
80,80,4.3007927,4.7061405,110.62438,0.001
81,81,4.291406,4.7049756,110.49559,0.001
82,82,4.280642,4.7027364,110.24844,0.001
83,83,4.268378,4.7010436,110.061966,0.001
84,84,4.256178,4.69429,109.32118,0.001
85,85,4.24583,4.697804,109.70599,0.001
86,86,4.2348337,4.6971636,109.63575,0.001
87,87,4.223056,4.692433,109.11833,0.001
88,88,4.2126374,4.6944776,109.34167,0.001
89,89,4.2000175,4.6896186,108.81167,0.001
90,90,4.1907816,4.6915393,109.02086,0.001
91,91,4.1799326,4.684986,108.30876,0.001
92,92,4.1703887,4.68652,108.47504,0.001
93,93,4.158989,4.6832914,108.125374,0.001
94,94,4.1499033,4.6822543,108.01329,0.001
95,95,4.1395273,4.6864705,108.469666,0.001
96,96,4.129786,4.686381,108.45994,0.001
97,97,4.118619,4.682542,108.04435,0.001
98,98,4.108483,4.6818886,107.97379,0.001
99,99,4.0990405,4.679363,107.701416,0.001
100,100,4.090729,4.676131,107.35389,0.001
101,101,4.080339,4.6802626,107.79837,0.001
102,102,4.069574,4.682393,108.02828,0.001
103,103,4.062087,4.676482,107.391624,0.001
104,104,4.0518537,4.6768036,107.42615,0.001
105,105,4.042776,4.6742873,107.156166,0.001
106,106,4.0343347,4.6761866,107.35988,0.001
107,107,4.0236664,4.681725,107.95614,0.001
108,108,4.01573,4.674317,107.15934,0.001
109,109,4.007965,4.676426,107.38558,0.001
110,110,3.99753,4.6746492,107.194954,0.001
111,111,3.9905016,4.6757793,107.31617,0.001
112,112,3.980648,4.674587,107.18826,0.001
113,113,3.972024,4.679815,107.750114,0.001
114,114,3.9608521,4.663953,106.05447,0.0001
115,115,3.9434085,4.6628666,105.93933,0.0001
116,116,3.9339585,4.6617103,105.8169,0.0001
117,117,3.9261477,4.660766,105.71704,0.0001
118,118,3.9206464,4.659265,105.55847,0.0001
119,119,3.915339,4.6586356,105.49205,0.0001
120,120,3.9087026,4.658919,105.521935,0.0001
121,121,3.9052916,4.658871,105.51691,0.0001
122,122,3.899828,4.6582646,105.45293,0.0001
123,123,3.8952692,4.6584706,105.474655,0.0001
124,124,3.8924048,4.6596994,105.60434,0.0001
125,125,3.8883615,4.658261,105.452515,0.0001
126,126,3.8862193,4.658633,105.4918,0.0001
127,127,3.8822227,4.658587,105.48692,0.0001
128,128,3.8845687,4.6563506,105.25128,1e-05
129,129,3.8821244,4.6553073,105.141525,1e-05
130,130,3.8808553,4.6546836,105.075966,1e-05
131,131,3.8791778,4.6546984,105.07752,1e-05
132,132,3.8797934,4.654523,105.05908,1e-05
133,133,3.8780959,4.654343,105.0402,1e-05
134,134,3.8774679,4.6541104,105.01576,1e-05
135,135,3.8789432,4.6540313,105.007454,1e-05
136,136,3.8785188,4.653817,104.98496,1e-05
137,137,3.8771183,4.653813,104.98452,1e-05
138,138,3.8751605,4.6540823,105.0128,1e-05
139,139,3.8759348,4.6538177,104.985016,1e-05
140,140,3.8754861,4.6537127,104.97401,1e-05
141,141,3.8749406,4.65394,104.99788,1e-05
142,142,3.8746192,4.6541166,105.01641,1e-05
143,143,3.873216,4.6540036,105.00455,1.0000000000000002e-06
144,144,3.8741434,4.6539736,105.00139,1.0000000000000002e-06
145,145,3.8740478,4.6539044,104.99413,1.0000000000000002e-06
146,146,3.8750196,4.6538405,104.98742,1.0000000000000002e-06
147,147,3.873549,4.6537557,104.97851,1.0000000000000002e-06
148,148,3.8720229,4.653779,104.980965,1.0000000000000002e-06
149,149,3.8723147,4.653735,104.97636,1.0000000000000002e-06
150,150,3.8736033,4.653707,104.973404,1.0000000000000002e-06
151,151,3.873584,4.653703,104.973,1.0000000000000002e-07
152,152,3.8740113,4.653697,104.97235,1.0000000000000002e-07
153,153,3.8724775,4.6536956,104.972206,1.0000000000000002e-07
154,154,3.8736382,4.6536913,104.97175,1.0000000000000002e-07
155,155,3.8735762,4.6536875,104.97135,1.0000000000000002e-07
156,156,3.8725357,4.6536856,104.97115,1.0000000000000002e-07
157,157,3.8743386,4.653681,104.97065,1.0000000000000002e-07
158,158,3.8739295,4.6536803,104.9706,1.0000000000000002e-07


==> data/word-level-lm/history-wikitext2-ornn.csv <==
,Epoch,Train Loss,Valid Loss,Valid PPL,Learning Rate
0,0,4803.6724,9.24197,10321.353,0.001
1,1,9.265907,8.288215,3976.7278,0.001
2,2,8.288951,7.412162,1656.0024,0.001
3,3,7.5356474,6.7663727,868.15704,0.001
4,4,7.2831426,6.5463443,696.69257,0.001
5,5,7.1539288,6.462229,640.48694,0.001
6,6,7.072236,6.4095235,607.60406,0.001
7,7,6.9907956,6.429709,619.99347,0.001
8,8,6.9220347,6.3101273,550.115,0.001
9,9,6.869412,6.289972,539.1381,0.001
10,10,6.8081274,6.2835894,535.70807,0.001
11,11,6.769019,6.2093425,497.3741,0.001
12,12,6.703862,6.1986685,492.09338,0.001
13,13,6.651426,6.164398,475.5149,0.001
14,14,6.601893,6.1273775,458.23288,0.001
15,15,6.558505,6.0856767,439.51712,0.001
16,16,6.5139947,6.061684,429.09747,0.001
17,17,6.4707303,6.039168,419.54376,0.001
18,18,6.431807,6.0003643,403.5758,0.001
19,19,6.399158,5.9690437,391.13147,0.001
20,20,6.3674173,5.9535375,385.11328,0.001
21,21,6.3356395,5.9337583,377.5709,0.001
22,22,6.3074403,5.909588,368.55426,0.001
23,23,6.27993,5.896781,363.8643,0.001
24,24,6.258287,5.8760376,356.39426,0.001
25,25,6.233961,5.859987,350.71948,0.001
26,26,6.213212,5.847562,346.3888,0.001
27,27,6.193514,5.833171,341.43964,0.001
28,28,6.175087,5.822159,337.70032,0.001
29,29,6.1580753,5.805716,332.19296,0.001
30,30,6.1413026,5.7909727,327.33127,0.001
31,31,6.127452,5.7811127,324.11966,0.001
32,32,6.1099596,5.7693086,320.3162,0.001
33,33,6.095455,5.759788,317.2811,0.001
34,34,6.08157,5.751537,314.6739,0.001
35,35,6.0688744,5.7420163,311.69226,0.001
36,36,6.055583,5.7322454,308.6616,0.001
37,37,6.0424747,5.725359,306.54327,0.001
38,38,6.0307508,5.71665,303.8852,0.001
39,39,6.020395,5.7050323,300.37518,0.001
40,40,6.007451,5.697963,298.2593,0.001
41,41,5.9961114,5.6904325,296.02164,0.001
42,42,5.9852743,5.683857,294.0815,0.001
43,43,5.9754357,5.6753626,291.59406,0.001
44,44,5.9651246,5.6676545,289.35504,0.001
45,45,5.953973,5.6618376,287.6768,0.001
46,46,5.944419,5.6524873,284.99945,0.001
47,47,5.935227,5.651304,284.66235,0.001
48,48,5.9273257,5.642066,282.04483,0.001
49,49,5.91644,5.637127,280.6552,0.001
50,50,5.90753,5.6299973,278.66135,0.001
51,51,5.8979926,5.6281886,278.15784,0.001
52,52,5.889491,5.618188,275.3899,0.001
53,53,5.881047,5.617418,275.17792,0.001
54,54,5.8730426,5.6082726,272.6728,0.001
55,55,5.8631225,5.603872,271.4755,0.001
56,56,5.8569365,5.602126,271.00198,0.001
57,57,5.847879,5.5934377,268.6576,0.001
58,58,5.8396697,5.5918503,268.23148,0.001
59,59,5.834115,5.5841885,266.18417,0.001
60,60,5.824985,5.579926,265.052,0.001
61,61,5.8175063,5.5763197,264.09784,0.001
62,62,5.8097944,5.5698857,262.4041,0.001
63,63,5.8031983,5.570999,262.69644,0.001
64,64,5.7956514,5.5627685,260.54315,0.001
65,65,5.7884946,5.564316,260.94662,0.001
66,66,5.7816286,5.5537863,258.21338,0.001
67,67,5.773959,5.5480103,256.72626,0.001
68,68,5.7671824,5.5474334,256.57816,0.001
69,69,5.760238,5.544813,255.90675,0.001
70,70,5.7534847,5.541231,254.99174,0.001
71,71,5.747887,5.536795,253.86308,0.001
72,72,5.7405014,5.534374,253.24927,0.001
73,73,5.7334757,5.5283113,251.71844,0.001
74,74,5.7262516,5.5252542,250.95013,0.001
75,75,5.7205715,5.5266147,251.29175,0.001
76,76,5.7146163,5.5159225,248.61923,0.001
77,77,5.7072535,5.5131106,247.92111,0.001
78,78,5.7012696,5.513081,247.9138,0.001
79,79,5.6951756,5.512398,247.74445,0.001
80,80,5.6891437,5.5104394,247.25975,0.001
81,81,5.683904,5.5021,245.20631,0.001
82,82,5.6758204,5.50012,244.72133,0.001
83,83,5.6713557,5.49663,243.86876,0.001
84,84,5.664698,5.4919934,242.74062,0.001
85,85,5.6590533,5.487296,241.60306,0.001
86,86,5.650982,5.4858685,241.25838,0.001
87,87,5.645965,5.480725,240.02061,0.001
88,88,5.641208,5.475862,238.85626,0.001
89,89,5.6346126,5.478888,239.58015,0.001
90,90,5.6293435,5.4736176,238.32077,0.001
91,91,5.62475,5.4725275,238.06113,0.001
92,92,5.6195736,5.472596,238.07747,0.001
93,93,5.6127954,5.4733562,238.2585,0.001
94,94,5.609038,5.4679027,236.96268,0.001
95,95,5.6024694,5.4644427,236.14423,0.001
96,96,5.5972238,5.4626083,235.71143,0.001
97,97,5.594378,5.457499,234.51018,0.001
98,98,5.5883503,5.459601,235.00362,0.001
99,99,5.583417,5.455105,233.94939,0.001
100,100,5.57869,5.4589577,234.8525,0.001
101,101,5.572796,5.4480977,232.31581,0.001
102,102,5.5702915,5.456284,234.22545,0.001
103,103,5.5652337,5.449084,232.54501,0.001
104,104,5.5591745,5.4459176,231.80989,0.001
105,105,5.555581,5.447308,232.13243,0.001
106,106,5.5499225,5.4431243,231.16328,0.001
107,107,5.547657,5.4426646,231.05705,0.001
108,108,5.542403,5.444401,231.45854,0.001
109,109,5.5377145,5.4354143,229.38786,0.001
110,110,5.5345154,5.428911,227.90097,0.001
111,111,5.529261,5.429977,228.144,0.001
112,112,5.5247755,5.433682,228.99084,0.001
113,113,5.521017,5.430245,228.20514,0.001
114,114,5.517089,5.427319,227.5384,0.001
115,115,5.5134826,5.426426,227.3353,0.001
116,116,5.508986,5.428241,227.74823,0.001
117,117,5.5061007,5.421921,226.31339,0.001
118,118,5.499891,5.4284363,227.79276,0.001
119,119,5.4976525,5.4213204,226.17758,0.001
120,120,5.493085,5.4280095,227.69556,0.001
121,121,5.4896574,5.420011,225.8816,0.001
122,122,5.4859548,5.4265018,227.35251,0.001
123,123,5.4820495,5.4224186,226.42609,0.001
124,124,5.4784102,5.4152336,224.80507,0.001
125,125,5.4751143,5.4240656,226.79932,0.001
126,126,5.470645,5.4124727,224.18526,0.001
127,127,5.468605,5.409275,223.46953,0.001
128,128,5.465211,5.4116225,223.99474,0.001
129,129,5.460143,5.4158206,224.93706,0.001
130,130,5.456936,5.4103374,223.70706,0.001
131,131,5.4533467,5.4079485,223.17328,0.001
132,132,5.4506454,5.411766,224.02689,0.001
133,133,5.4463577,5.4072227,223.01137,0.001
134,134,5.4440675,5.4003425,221.48225,0.001
135,135,5.4398165,5.417214,225.25067,0.001
136,136,5.437239,5.4083624,223.26567,0.001
137,137,5.4332237,5.4055047,222.62856,0.001
138,138,5.429599,5.404038,222.30226,0.001
139,139,5.4265313,5.399751,221.35133,0.001
140,140,5.4248214,5.402817,222.03096,0.001
141,141,5.4204235,5.401968,221.84258,0.001
142,142,5.4187965,5.3986373,221.10492,0.001
143,143,5.412183,5.4017115,221.78568,0.001
144,144,5.411657,5.3999777,221.40149,0.001
145,145,5.4077363,5.4028106,222.02957,0.001
146,146,5.405096,5.4019594,221.84067,0.001
147,147,5.4012394,5.393995,220.08081,0.001
148,148,5.3980665,5.3995566,221.30827,0.001
149,149,5.395677,5.3949623,220.29384,0.001
150,150,5.3905797,5.390962,219.41438,0.001
151,151,5.389769,5.392914,219.84303,0.001
152,152,5.3853927,5.3941455,220.11397,0.001
153,153,5.383038,5.381486,217.345,0.001
154,154,5.37965,5.3886256,218.90233,0.001
155,155,5.3765407,5.3917766,219.59315,0.001
156,156,5.372955,5.396931,220.728,0.001
157,157,5.37001,5.386868,218.5179,0.001
158,158,5.3696117,5.3981013,220.98643,0.001
159,159,5.3641586,5.3893204,219.05446,0.001
160,160,5.3625,5.3884454,218.86287,0.001
161,161,5.358887,5.3903313,219.27602,0.001
162,162,5.363323,5.353632,211.3746,0.0001
163,163,5.3416233,5.347559,210.09483,0.0001
164,164,5.337245,5.3455887,209.68129,0.0001
165,165,5.334151,5.345208,209.60152,0.0001
166,166,5.3321037,5.3429604,209.13089,0.0001
167,167,5.329579,5.3432493,209.19133,0.0001
168,168,5.3266163,5.342204,208.9728,0.0001
169,169,5.328139,5.342246,208.98157,0.0001
170,170,5.325792,5.341814,208.8913,0.0001
171,171,5.3248515,5.3401012,208.53383,0.0001
172,172,5.3235545,5.339082,208.32133,0.0001
173,173,5.3226824,5.3390956,208.32422,0.0001
174,174,5.3227806,5.3398294,208.47714,0.0001
175,175,5.3213816,5.3397202,208.45439,0.0001
176,176,5.3199368,5.339899,208.49167,0.0001
177,177,5.3191237,5.3398695,208.48549,0.0001
178,178,5.3189015,5.339225,208.35114,0.0001
179,179,5.318566,5.337391,207.9694,0.0001
180,180,5.317404,5.339021,208.30872,0.0001
181,181,5.3160944,5.335419,207.55974,0.0001
182,182,5.315659,5.338058,208.10817,0.0001
183,183,5.315948,5.337237,207.93738,0.0001
184,184,5.315897,5.3372183,207.9335,0.0001
185,185,5.3134036,5.3355517,207.58727,0.0001
186,186,5.313994,5.3369865,207.88531,0.0001
187,187,5.312956,5.335683,207.61449,0.0001
188,188,5.311756,5.336368,207.75677,0.0001
189,189,5.3118715,5.336232,207.72856,0.0001
190,190,5.3128557,5.3281946,206.0656,1e-05
191,191,5.3097696,5.3271675,205.85406,1e-05
192,192,5.3074164,5.326451,205.7066,1e-05
193,193,5.3070626,5.3254933,205.50972,1e-05
194,194,5.3073072,5.3252172,205.453,1e-05


==> data/word-level-lm/history-wikitext2-slstm.csv <==
,Epoch,Train Loss,Valid Loss,Valid PPL,Learning Rate
0,0,10.24195,6.5080714,670.532,0.001
1,1,7.220882,6.231772,508.656,0.001
2,2,6.833496,6.089921,441.38654,0.001
3,3,6.5875463,5.9874115,398.38208,0.001
4,4,6.4112096,5.900949,365.3841,0.001
5,5,6.274705,5.8267365,339.2497,0.001
6,6,6.1683764,5.7642593,318.70288,0.001
7,7,6.0826664,5.710937,302.15408,0.001
8,8,6.0116568,5.6658072,288.82104,0.001
9,9,5.950122,5.628742,278.31183,0.001
10,10,5.896373,5.5961046,269.37506,0.001
11,11,5.848649,5.566316,261.46912,0.001
12,12,5.8057017,5.5357304,253.59293,0.001
13,13,5.7657795,5.5071507,246.44789,0.001
14,14,5.728613,5.4841886,240.85344,0.001
15,15,5.6938214,5.462682,235.72874,0.001
16,16,5.663123,5.4438133,231.3226,0.001
17,17,5.630966,5.42481,226.96819,0.001
18,18,5.6019683,5.4024525,221.95007,0.001
19,19,5.573656,5.384477,217.9961,0.001
20,20,5.5457487,5.3645353,213.69191,0.001
21,21,5.5193815,5.348481,210.28867,0.001
22,22,5.4936576,5.332287,206.9106,0.001
23,23,5.4674673,5.3150697,203.3787,0.001
24,24,5.4435697,5.2955074,199.4388,0.001
25,25,5.4192166,5.2838025,197.118,0.001
26,26,5.395668,5.2686996,194.16331,0.001
27,27,5.374648,5.257394,191.9805,0.001
28,28,5.350928,5.241714,188.99376,0.001
29,29,5.329596,5.2266755,186.17284,0.001
30,30,5.3078017,5.217687,184.50696,0.001
31,31,5.2885647,5.2053347,182.24185,0.001
32,32,5.2679086,5.194147,180.21437,0.001
33,33,5.2494655,5.1827993,178.1809,0.001
34,34,5.2306333,5.174034,176.62593,0.001
35,35,5.2121053,5.1618705,174.49054,0.001
36,36,5.1939,5.1538577,173.09796,0.001
37,37,5.1759787,5.1446233,171.50687,0.001
38,38,5.159453,5.133109,169.54343,0.001
39,39,5.1423364,5.1246977,168.1233,0.001
40,40,5.1260796,5.115763,166.6279,0.001
41,41,5.111667,5.1085153,165.42456,0.001
42,42,5.0939116,5.102301,164.39977,0.001
43,43,5.078116,5.0930953,162.8933,0.001
44,44,5.0629272,5.086657,161.84792,0.001
45,45,5.048141,5.0792513,160.65373,0.001
46,46,5.033463,5.07222,159.52806,0.001
47,47,5.018824,5.066871,158.67708,0.001
48,48,5.0034094,5.057841,157.25063,0.001
49,49,4.989509,5.0497265,155.9798,0.001
50,50,4.9742894,5.045013,155.2463,0.001
51,51,4.9614525,5.040937,154.6148,0.001
52,52,4.948917,5.0337334,153.50504,0.001
53,53,4.933654,5.0277185,152.5845,0.001
54,54,4.921186,5.0249214,152.1583,0.001
55,55,4.906878,5.0168633,150.93712,0.001
56,56,4.8946047,5.011543,150.13618,0.001
57,57,4.8803687,5.00402,149.01102,0.001
58,58,4.868019,5.0005016,148.48763,0.001
59,59,4.855872,4.9967966,147.93849,0.001
60,60,4.8437877,4.993154,147.4006,0.001
61,61,4.830856,4.985579,146.28825,0.001
62,62,4.8190484,4.980957,145.61366,0.001
63,63,4.806849,4.9772196,145.07047,0.001
64,64,4.79468,4.9734774,144.5286,0.001
65,65,4.783256,4.968956,143.8766,0.001
66,66,4.7694483,4.9642553,143.20187,0.001
67,67,4.759619,4.9619546,142.87277,0.001
68,68,4.747285,4.9564753,142.09207,0.001
69,69,4.736579,4.9518743,141.4398,0.001
70,70,4.725055,4.94999,141.17352,0.001
71,71,4.714489,4.9453263,140.5167,0.001
72,72,4.7034063,4.9427285,140.15213,0.001
73,73,4.6934032,4.937879,139.47412,0.001
74,74,4.682313,4.935942,139.20424,0.001
75,75,4.6713157,4.933391,138.84958,0.001
76,76,4.6618433,4.9286337,138.19058,0.001
77,77,4.6503735,4.9282417,138.13641,0.001
78,78,4.6395264,4.9239287,137.54192,0.001
79,79,4.6293488,4.9258738,137.8097,0.001
80,80,4.620404,4.9197907,136.97395,0.001
81,81,4.6101923,4.918416,136.78577,0.001
82,82,4.6007824,4.918137,136.74763,0.001
83,83,4.590214,4.9139986,136.18288,0.001
84,84,4.5820694,4.911363,135.82443,0.001
85,85,4.571132,4.9085135,135.43794,0.001
86,86,4.5629525,4.9069037,135.2201,0.001
87,87,4.554069,4.90344,134.75253,0.001
88,88,4.544232,4.904137,134.8465,0.001
89,89,4.536201,4.9005914,134.36922,0.001
90,90,4.5248528,4.9008956,134.41011,0.001
91,91,4.516041,4.899116,134.17113,0.001
92,92,4.507716,4.8969827,133.8852,0.001
93,93,4.4985747,4.897747,133.98756,0.001
94,94,4.490571,4.891721,133.18256,0.001
95,95,4.4823084,4.890897,133.07286,0.001
96,96,4.472456,4.8917007,133.17989,0.001
97,97,4.4640613,4.887966,132.68344,0.001
98,98,4.458137,4.888629,132.77141,0.001
99,99,4.448674,4.888524,132.75749,0.001
100,100,4.4390106,4.8864264,132.4793,0.001
101,101,4.431181,4.886846,132.5349,0.001
102,102,4.42507,4.8824396,131.9522,0.001
103,103,4.415952,4.8855886,132.36836,0.001
104,104,4.4081187,4.8832054,132.05328,0.001
105,105,4.4004045,4.882103,131.90776,0.001
106,106,4.392779,4.881696,131.85413,0.001
107,107,4.3863616,4.8821907,131.91934,0.001
108,108,4.37742,4.8829503,132.01959,0.001
109,109,4.3698373,4.8821063,131.90822,0.001
110,110,4.3641753,4.8819737,131.89073,0.001
111,111,4.3549986,4.8816447,131.84734,0.001
112,112,4.348734,4.8810673,131.77122,0.001
113,113,4.342406,4.8815174,131.83055,0.001
114,114,4.333691,4.8779345,131.35905,0.001
115,115,4.3267813,4.8790154,131.50113,0.001
116,116,4.3204403,4.8797097,131.59247,0.001
117,117,4.313205,4.8783765,131.41713,0.001
118,118,4.306658,4.882015,131.89621,0.001
119,119,4.3003397,4.8794985,131.56467,0.001
120,120,4.293356,4.8785615,131.44145,0.001
121,121,4.285995,4.8805146,131.69843,0.001
122,122,4.279375,4.877648,131.32141,0.001
123,123,4.2740912,4.857722,128.7306,0.0001
124,124,4.2587214,4.85436,128.29857,0.0001
125,125,4.251421,4.8534365,128.18013,0.0001
126,126,4.245991,4.8528905,128.11015,0.0001
127,127,4.242499,4.8519955,127.995544,0.0001
128,128,4.2373595,4.85178,127.967964,0.0001
129,129,4.2341366,4.852186,128.01996,0.0001
130,130,4.231017,4.851461,127.92714,0.0001
131,131,4.2278485,4.8512683,127.902504,0.0001
132,132,4.2243667,4.851801,127.97065,0.0001
133,133,4.2220836,4.8516316,127.94898,0.0001
134,134,4.2202415,4.851454,127.92623,0.0001
135,135,4.216948,4.8509793,127.865555,0.0001
136,136,4.2148423,4.8512263,127.89713,0.0001
137,137,4.2127976,4.851233,127.897995,0.0001
138,138,4.2095723,4.85127,127.90275,0.0001
139,139,4.21104,4.848333,127.5276,1e-05
140,140,4.208795,4.847509,127.42257,1e-05
141,141,4.2069335,4.8469367,127.34968,1e-05
142,142,4.20637,4.8465867,127.30511,1e-05
143,143,4.2059984,4.846507,127.29498,1e-05
144,144,4.2050905,4.8462358,127.260445,1e-05
145,145,4.2044916,4.846264,127.26403,1e-05
146,146,4.205086,4.846236,127.260506,1e-05
147,147,4.2044344,4.845983,127.22829,1e-05
148,148,4.2044616,4.846085,127.24127,1e-05
149,149,4.2045565,4.8460627,127.23841,1e-05
150,150,4.2038803,4.8462553,127.26293,1e-05
151,151,4.2038994,4.845882,127.21542,1e-05
152,152,4.2049646,4.8459024,127.21803,1e-05
153,153,4.201639,4.845734,127.19662,1.0000000000000002e-06
154,154,4.2021937,4.8456507,127.186005,1.0000000000000002e-06
155,155,4.2017217,4.8455997,127.17952,1.0000000000000002e-06
156,156,4.20247,4.8454742,127.16357,1.0000000000000002e-06
157,157,4.200869,4.8454494,127.160416,1.0000000000000002e-06
158,158,4.203172,4.845403,127.15453,1.0000000000000002e-06
159,159,4.2024846,4.8453536,127.14823,1.0000000000000002e-06
160,160,4.201637,4.8453097,127.14265,1.0000000000000002e-06
161,161,4.2020116,4.845291,127.14029,1.0000000000000002e-06
162,162,4.2007,4.845286,127.139626,1.0000000000000002e-07
163,163,4.2033634,4.84528,127.138885,1.0000000000000002e-07
164,164,4.2016487,4.8452744,127.13816,1.0000000000000002e-07
165,165,4.2027526,4.8452697,127.137566,1.0000000000000002e-07
166,166,4.2017508,4.845268,127.137314,1.0000000000000002e-07
167,167,4.2008905,4.845264,127.13683,1.0000000000000002e-07
168,168,4.202037,4.845261,127.136475,1.0000000000000002e-07
169,169,4.200922,4.845257,127.135925,1.0000000000000002e-07

